Poly-Exp Bounds in Tandem Queues

When the arrival processes are Poisson, queueing networks are well-understood in terms of the product-form structure of the number of jobs $N_i$ at the individual queues; much less is known about the waiting time $W$ across the whole network. In turn, for non-Poisson arrivals, little is known about either $N_i$'s or $W$. This paper considers a tandem network $$GI/G/1\rightarrow \cdot/G/1\rightarrow\dots\rightarrow\cdot/G/1$$ with general arrivals and light-tailed service times. The main result is that the tail $\P(W>x)$ has a polynomial-exponential (Poly-Exp) structure by constructing upper bounds of the form $$(a_{I}x^{I}+\dots+a_1x+a_0)e^{-\theta x}~.$$ The degree $I$ of the polynomial depends on the number of bottleneck queues, their positions in the tandem, and also on the `light-tailedness' of the service times. The bounds hold in non-asymptotic regimes (i.e., for \textit{finite} $x$), are shown to be sharp, and improve upon alternative results based on large deviations by (many) orders of magnitude. The overall technique is also particularly robust as it immediately extends, for instance, to non-renewal arrivals.

==> matlab/KSimaW2_rho040_100K_runs.txt <==
1.000000,0.297440,0.296220,0.294870,0.293670,0.292530,0.291350,0.290070,0.288830,0.287820,0.286360,0.285340,0.284080,0.282950,0.281670,0.280460,0.279210,0.278050,0.276880,0.275890,0.274670,0.273550,0.272410,0.271290,0.270230,0.269010,0.267800,0.266680,0.265560,0.264440,0.263500,0.262350,0.261290,0.260270,0.259120,0.257980,0.257070,0.255940,0.254840,0.253830,0.252680,0.251430,0.250460,0.249500,0.248440,0.247440,0.246160,0.245140,0.244150,0.243110,0.242120,0.241120,0.240310,0.239420,0.238260,0.237320,0.236350,0.235270,0.234100,0.233200,0.232210,0.231360,0.230560,0.229500,0.228500,0.227600,0.226410,0.225250,0.224260,0.223320,0.222460,0.221530,0.220550,0.219680,0.218710,0.217700,0.216780,0.215940,0.215160,0.214110,0.213100,0.212200,0.211220,0.210280,0.209340,0.208500,0.207670,0.206710,0.205700,0.204960,0.204080,0.203300,0.202630,0.201690,0.200810,0.200020,0.199260,0.198430,0.197450,0.196610,0.195860,0.194900,0.194120,0.193260,0.192470,0.191700,0.190720,0.190010,0.189390,0.188440,0.187730,0.186960,0.185960,0.185160,0.184410,0.183580,0.182760,0.181950,0.181130,0.180280,0.179480,0.178730,0.178070,0.177220,0.176560,0.175650,0.174850,0.174060,0.173220,0.172460,0.171630,0.170920,0.170180,0.169390,0.168510,0.167810,0.167020,0.166340,0.165610,0.164820,0.163890,0.163150,0.162380,0.161580,0.160850,0.160040,0.159380,0.158600,0.158040,0.157350,0.156780,0.156080,0.155400,0.154820,0.154310,0.153640,0.153070,0.152420,0.151800,0.151120,0.150460,0.149730,0.149080,0.148420,0.148030,0.147340,0.146710,0.146050,0.145210,0.144680,0.144090,0.143430,0.142740,0.142160,0.141440,0.140990,0.140400,0.139790,0.139220,0.138580,0.138030,0.137370,0.136730,0.135850,0.135220,0.134670,0.133990,0.133470,0.132930,0.132390,0.131850,0.131200,0.130650,0.129950,0.129340,0.128750,0.128190,0.127640,0.127120,0.126520,0.125960,0.125360,0.124950,0.124440,0.123900,0.123380,0.122740,0.122090,0.121570,0.121110,0.120650,0.120070,0.119490,0.119030,0.118480,0.117990,0.117380,0.116830,0.116310,0.115930,0.115400,0.114850,0.114270,0.113790,0.113340,0.112860,0.112380,0.111900,0.111350,0.110880,0.110380,0.109920,0.109510,0.109040,0.108610,0.108120,0.107710,0.107240,0.106650,0.106140,0.105550,0.105050,0.104630,0.104180,0.103750,0.103440,0.103060,0.102490,0.101940,0.101470,0.100960,0.100400,0.100020,0.099680,0.099190,0.098730,0.098340,0.097750,0.097130,0.096760,0.096330,0.095970,0.095540,0.095040,0.094620,0.094120,0.093720,0.093280,0.092810,0.092320,0.091930,0.091500,0.091170,0.090900,0.090480,0.090070,0.089660,0.089280,0.088790,0.088440,0.088000,0.087590,0.087320,0.087000,0.086610,0.086180,0.085780,0.085510,0.085110,0.084750,0.084340,0.083840,0.083390,0.082990,0.082610,0.082170,0.081860,0.081510,0.081040,0.080680,0.080320,0.080030,0.079630,0.079180,0.078800,0.078370,0.077980,0.077700,0.077370,0.077010,0.076680,0.076310,0.075930,0.075680,0.075210,0.074990,0.074700,0.074430,0.074120,0.073600,0.073340,0.073010,0.072690,0.072300,0.071940,0.071550,0.071250,0.070870,0.070510,0.070260,0.070000,0.069720,0.069420,0.069130,0.068850,0.068530,0.068310,0.068090,0.067820,0.067590,0.067290,0.067000,0.066800,0.066510,0.066070,0.065770,0.065500,0.065210,0.064990,0.064660,0.064290,0.063990,0.063610,0.063340,0.063070,0.062800,0.062500,0.062290,0.062110,0.061720,0.061550,0.061280,0.061070,0.060760,0.060450,0.060210,0.059910,0.059610,0.059370,0.059200,0.058870,0.058650,0.058330,0.058050,0.057860,0.057570,0.057350,0.057180,0.056920,0.056700,0.056440,0.056150,0.055880,0.055620,0.055430,0.055160,0.054950,0.054730,0.054490,0.054220,0.054080,0.053830,0.053580,0.053330,0.053120,0.052860,0.052710,0.052440,0.052120,0.051880,0.051590,0.051440,0.051180,0.050920,0.050680,0.050540,0.050270,0.050050,0.049840,0.049550,0.049250,0.049060,0.048800,0.048560,0.048360,0.048080,0.047790,0.047500,0.047250,0.046980,0.046680,0.046480,0.046310,0.046130,0.046010,0.045900,0.045690,0.045510,0.045340,0.045200,0.044990,0.044820,0.044620,0.044410,0.044250,0.044130,0.043930,0.043720,0.043540,0.043220,0.043010,0.042910,0.042740,0.042600,0.042350,0.042240,0.042000,0.041850,0.041720,0.041520,0.041270,0.041090,0.040860,0.040670,0.040460,0.040310,0.040110,0.039930,0.039780,0.039520,0.039300,0.039130,0.038970,0.038770,0.038580,0.038420,0.038280,0.038100,0.037870,0.037690,0.037420,0.037270,0.037100,0.036860,0.036630,0.036380,0.036220,0.036080,0.035980,0.035830,0.035690,0.035510,0.035350,0.035270,0.035030,0.034810,0.034650,0.034420,0.034270,0.034120,0.034040,0.033900,0.033710,0.033560,0.033350,0.033180,0.033060,0.032920,0.032770,0.032630,0.032480,0.032320,0.032220,0.032070,0.031940,0.031800,0.031700,0.031580,0.031410,0.031290,0.031130,0.031020,0.030840,0.030740,0.030660,0.030540,0.030410,0.030280,0.030120,0.030030,0.029910,0.029800,0.029640,0.029520,0.029350,0.029190,0.029060,0.028900,0.028760,0.028680,0.028510,0.028330,0.028180,0.028050,0.027880,0.027810,0.027660,0.027570,0.027490,0.027300,0.027200,0.027110,0.027010,0.026930,0.026830,0.026670,0.026580,0.026490,0.026320,0.026250,0.026120,0.026070,0.025970,0.025900,0.025800,0.025680,0.025630,0.025480,0.025320,0.025130,0.025010,0.024840,0.024740,0.024620,0.024510,0.024400,0.024280,0.024200,0.024130,0.024030,0.023930,0.023840,0.023680,0.023580,0.023430,0.023260,0.023140,0.023030,0.022920,0.022770,0.022690,0.022590,0.022450,0.022400,0.022370,0.022200,0.022110,0.022000,0.021860,0.021680,0.021610,0.021530,0.021410,0.021320,0.021240,0.021110,0.021060,0.021000,0.020870,0.020810,0.020740,0.020610,0.020470,0.020390,0.020320,0.020240,0.020140,0.020080,0.019990,0.019900,0.019820,0.019720,0.019690,0.019600,0.019470,0.019310,0.019170,0.019120,0.018990,0.018850,0.018760,0.018590,0.018540,0.018440,0.018330,0.018260,0.018200,0.018110,0.018030,0.018000,0.017940,0.017870,0.017820,0.017780,0.017720,0.017640,0.017500,0.017420,0.017340,0.017270,0.017230,0.017130,0.017050,0.016940,0.016840,0.016790,0.016760,0.016660,0.016590,0.016510,0.016470,0.016400,0.016320,0.016270,0.016200,0.016120,0.016050,0.015990,0.015920,0.015850,0.015750,0.015710,0.015670,0.015610,0.015510,0.015450,0.015380,0.015340,0.015220,0.015200,0.015150,0.015030,0.014980,0.014930,0.014830,0.014760,0.014650,0.014530,0.014460,0.014380,0.014330,0.014310,0.014230,0.014120,0.014070,0.014010,0.013930,0.013800,0.013730,0.013650,0.013540,0.013450,0.013430,0.013320,0.013260,0.013210,0.013150,0.013100,0.013000,0.012930,0.012860,0.012760,0.012670,0.012630,0.012600,0.012550,0.012520,0.012450,0.012410,0.012340,0.012300,0.012260,0.012210,0.012170,0.012040,0.012000,0.011980,0.011940,0.011880,0.011800,0.011770,0.011720,0.011690,0.011640,0.011560,0.011510,0.011490,0.011420,0.011350,0.011270,0.011190,0.011080,0.011040,0.010950,0.010880,0.010860,0.010810,0.010760,0.010690,0.010630,0.010560,0.010500,0.010450,0.010400,0.010390,0.010370,0.010340,0.010270,0.010220,0.010170,0.010120,0.010080,0.010060,0.010010,0.009970,0.009940,0.009880,0.009840,0.009800,0.009770,0.009720,0.009640,0.009570,0.009550,0.009480,0.009430,0.009360,0.009250,0.009170,0.009120,0.009080,0.009060,0.009000,0.008920,0.008870,0.008780,0.008720,0.008700,0.008650,0.008580,0.008540,0.008520,0.008500,0.008480,0.008440,0.008400,0.008350,0.008300,0.008260,0.008250,0.008230,0.008200,0.008140,0.008120,0.008080,0.008060,0.008020,0.007980,0.007950,0.007920,0.007870,0.007840,0.007810,0.007780,0.007750,0.007700,0.007660,0.007640,0.007630,0.007570,0.007530,0.007440,0.007370,0.007360,0.007320,0.007290,0.007270,0.007210,0.007160,0.007060,0.007040,0.006980,0.006930,0.006910,0.006890,0.006840,0.006790,0.006760,0.006710,0.006700,0.006690,0.006650,0.006620,0.006600,0.006560,0.006520,0.006480,0.006440,0.006380,0.006380,0.006340,0.006310,0.006280,0.006260,0.006220,0.006170,0.006170,0.006120,0.006090,0.006090,0.006070,0.006040,0.006010,0.005970,0.005920,0.005860,0.005830,0.005810,0.005810,0.005780,0.005730,0.005700,0.005680,0.005680,0.005670,0.005650,0.005650,0.005640,0.005640,0.005590,0.005540,0.005530,0.005510,0.005500,0.005460,0.005450,0.005430,0.005400,0.005400,0.005380,0.005370,0.005370,0.005350,0.005350,0.005350,0.005340,0.005310,0.005280,0.005270,0.005260,0.005230,0.005230,0.005220,0.005220,0.005200,0.005150,0.005150,0.005100,0.005060,0.005040,0.005000,0.004970,0.004940,0.004930,0.004910,0.004900,0.004890,0.004880,0.004860,0.004860,0.004850,0.004820,0.004810,0.004800,0.004770,0.004730,0.004730,0.004700,0.004660,0.004620,0.004610,0.004580,0.004550,0.004510,0.004480,0.004450,0.004410,0.004370,0.004350,0.004330,0.004320,0.004310,0.004290,0.004270,0.004240,0.004200,0.004180,0.004170,0.004130,0.004120,0.004110,0.004070,0.004050,0.004040,0.004020,0.004020,0.004010,0.004000,0.003990,0.003980,0.003920,0.003890,0.003880,0.003850,0.003820,0.003800,0.003780,0.003720,0.003710,0.003700,0.003700,0.003700,0.003670,0.003660,0.003640,0.003610,0.003600,0.003560,0.003550,0.003550,0.003520,0.003520,0.003510,0.003510,0.003500,0.003500,0.003500,0.003490,0.003490,0.003490,0.003490,0.003470,0.003420,0.003400,0.003390,0.003370,0.003350,0.003320,0.003300,0.003280,0.003270,0.003270,0.003240,0.003240,0.003230,0.003230,0.003220,0.003190,0.003180,0.003170,0.003160,0.003150,0.003130,0.003110,0.003080,0.003070,0.003040,0.003010,0.002990,0.002970,0.002970,0.002950,0.002950,0.002940,0.002920,0.002900,0.002880,0.002860,0.002860,0.002830,0.002830,0.002810,0.002810,0.002790,0.002780,0.002780,0.002770,0.002770,0.002770,0.002760,0.002740,0.002730,0.002730,0.002720,0.002720,0.002720,0.002710,0.002710,0.002690,0.002670,0.002660,0.002650,0.002650,0.002640,0.002620,0.002580,0.002580,0.002580,0.002570,0.002540,0.002540,0.002540,0.002530,0.002520,0.002490,0.002470,0.002470,0.002470,0.002470,0.002470,0.002470,0.002460,0.002460,0.002440,0.002440,0.002430,0.002410,0.002410,0.002380,0.002370,0.002370,0.002340,0.002320,0.002320,0.002320,0.002280,0.002270,0.002260,0.002240,0.002230,0.002220,0.002210,0.002190,0.002160,0.002160,0.002140,0.002130,0.002120,0.002110,0.002080,0.002080,0.002070,0.002060,0.002040,0.002030,0.002030,0.002000,0.001980,0.001970,0.001970,0.001930,0.001920,0.001920,0.001910,0.001910,0.001900,0.001890,0.001880,0.001880,0.001880,0.001860,0.001850,0.001840,0.001840,0.001810,0.001810,0.001790,0.001780,0.001760,0.001760,0.001720,0.001700,0.001700,0.001680,0.001670,0.001650,0.001650,0.001640,0.001640,0.001630,0.001610,0.001610,0.001600,0.001590,0.001590,0.001590,0.001580,0.001580,0.001580,0.001580,0.001560,0.001560,0.001540,0.001530,0.001520,0.001510,0.001510,0.001490,0.001480,0.001480,0.001470,0.001460,0.001460,0.001460,0.001440,0.001430,0.001410,0.001410,0.001400,0.001390,0.001380,0.001380,0.001370,0.001350,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001310,0.001290,0.001280,0.001280,0.001260,0.001260,0.001240,0.001240,0.001210,0.001180,0.001180,0.001180,0.001170,0.001170,0.001160,0.001160,0.001160,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001130,0.001130,0.001130,0.001120,0.001120,0.001120,0.001110,0.001110,0.001110,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001080,0.001050,0.001030,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001010,0.001010,0.001010,0.001010,0.001010,0.000990,0.000990,0.000990,0.000970,0.000970,0.000970,0.000960,0.000960,0.000950,0.000950,0.000950,0.000950,0.000940,0.000930,0.000930,0.000930,0.000920,0.000920,0.000920,0.000910,0.000910,0.000910,0.000910,0.000910,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000870,0.000870,0.000860,0.000850,0.000850,0.000850,0.000830,0.000830,0.000830,0.000830,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000790,0.000770,0.000760,0.000740,0.000740,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000700,0.000700,0.000700,0.000700,0.000690,0.000690,0.000690,0.000690,0.000690,0.000680,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000660,0.000650,0.000640,0.000630,0.000630,0.000620,0.000610,0.000600,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000580,0.000570,0.000560,0.000560,0.000550,0.000550,0.000540,0.000530,0.000530,0.000530,0.000530,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000510,0.000510,0.000510,0.000510,0.000510,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000460,0.000460,0.000450,0.000440,0.000440,0.000430,0.000430,0.000430,0.000430,0.000420,0.000410,0.000410,0.000410,0.000410,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000390,0.000390,0.000390,0.000390,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000360,0.000360,0.000360,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000310,0.000300,0.000300,0.000300,0.000300,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000240,0.000240,0.000240,0.000240,0.000240,0.000230,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000050,0.000050,0.000050,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho050_M10_100K_runs.txt <==
1.000000,0.894000,0.893730,0.893560,0.893340,0.893190,0.893020,0.892810,0.892560,0.892350,0.892140,0.891960,0.891780,0.891580,0.891350,0.891160,0.890950,0.890790,0.890630,0.890410,0.890250,0.890090,0.889820,0.889630,0.889430,0.889170,0.889050,0.888830,0.888630,0.888490,0.888320,0.888180,0.887990,0.887740,0.887530,0.887400,0.887250,0.887120,0.886900,0.886690,0.886470,0.886250,0.885980,0.885760,0.885520,0.885310,0.885150,0.885010,0.884880,0.884650,0.884470,0.884280,0.884110,0.883910,0.883750,0.883620,0.883430,0.883170,0.883010,0.882750,0.882570,0.882370,0.882160,0.882040,0.881850,0.881710,0.881580,0.881460,0.881340,0.881170,0.881040,0.880890,0.880680,0.880490,0.880320,0.880120,0.879920,0.879770,0.879670,0.879540,0.879390,0.879270,0.879130,0.878970,0.878800,0.878640,0.878480,0.878300,0.878080,0.877940,0.877800,0.877640,0.877510,0.877330,0.877140,0.877030,0.876750,0.876530,0.876420,0.876280,0.876040,0.875910,0.875750,0.875570,0.875350,0.875180,0.875070,0.874900,0.874700,0.874590,0.874480,0.874330,0.874130,0.873910,0.873790,0.873650,0.873470,0.873290,0.873060,0.872840,0.872670,0.872550,0.872410,0.872240,0.872100,0.871940,0.871730,0.871630,0.871550,0.871440,0.871220,0.871100,0.870960,0.870830,0.870670,0.870550,0.870380,0.870300,0.870190,0.870010,0.869830,0.869710,0.869500,0.869290,0.869070,0.868890,0.868740,0.868600,0.868420,0.868280,0.868170,0.867990,0.867820,0.867680,0.867550,0.867420,0.867150,0.867060,0.866940,0.866740,0.866590,0.866430,0.866280,0.866110,0.865990,0.865820,0.865680,0.865570,0.865370,0.865210,0.865060,0.864960,0.864840,0.864700,0.864570,0.864420,0.864280,0.864150,0.863960,0.863820,0.863740,0.863580,0.863410,0.863260,0.863110,0.863000,0.862830,0.862680,0.862530,0.862350,0.862200,0.862110,0.862000,0.861800,0.861660,0.861510,0.861260,0.861070,0.860970,0.860800,0.860650,0.860560,0.860390,0.860210,0.859990,0.859860,0.859700,0.859510,0.859360,0.859230,0.859160,0.858960,0.858840,0.858760,0.858580,0.858450,0.858300,0.858160,0.858010,0.857830,0.857670,0.857580,0.857380,0.857160,0.856970,0.856850,0.856730,0.856600,0.856360,0.856160,0.855990,0.855880,0.855740,0.855610,0.855390,0.855240,0.855130,0.854980,0.854840,0.854600,0.854480,0.854360,0.854240,0.854010,0.853820,0.853640,0.853490,0.853360,0.853170,0.852970,0.852780,0.852630,0.852520,0.852390,0.852180,0.851980,0.851870,0.851750,0.851580,0.851420,0.851270,0.851100,0.850950,0.850770,0.850620,0.850460,0.850240,0.849990,0.849770,0.849600,0.849490,0.849380,0.849180,0.849060,0.848910,0.848690,0.848520,0.848360,0.848210,0.848070,0.847910,0.847730,0.847640,0.847470,0.847230,0.847090,0.846950,0.846850,0.846750,0.846580,0.846460,0.846300,0.846100,0.845900,0.845760,0.845590,0.845430,0.845290,0.845150,0.844920,0.844720,0.844600,0.844470,0.844320,0.844120,0.843950,0.843790,0.843590,0.843470,0.843270,0.843150,0.843020,0.842870,0.842750,0.842570,0.842400,0.842220,0.842050,0.841840,0.841700,0.841480,0.841350,0.841110,0.840960,0.840800,0.840630,0.840500,0.840370,0.840210,0.840080,0.839910,0.839790,0.839650,0.839470,0.839250,0.839030,0.838850,0.838650,0.838430,0.838270,0.838040,0.837900,0.837650,0.837500,0.837300,0.837080,0.836870,0.836660,0.836440,0.836320,0.836140,0.835990,0.835830,0.835660,0.835450,0.835330,0.835150,0.834920,0.834710,0.834490,0.834390,0.834180,0.834020,0.833890,0.833780,0.833580,0.833430,0.833270,0.833110,0.832980,0.832740,0.832590,0.832450,0.832330,0.832100,0.831870,0.831670,0.831480,0.831320,0.831110,0.830960,0.830830,0.830690,0.830500,0.830380,0.830210,0.830030,0.829900,0.829650,0.829450,0.829260,0.829040,0.828940,0.828770,0.828550,0.828340,0.828170,0.827940,0.827820,0.827660,0.827470,0.827300,0.827040,0.826830,0.826670,0.826430,0.826260,0.826110,0.825950,0.825760,0.825620,0.825430,0.825280,0.825180,0.824950,0.824760,0.824590,0.824420,0.824220,0.823970,0.823800,0.823570,0.823420,0.823090,0.822980,0.822850,0.822660,0.822560,0.822410,0.822140,0.821990,0.821800,0.821700,0.821510,0.821280,0.821100,0.820820,0.820650,0.820530,0.820330,0.820120,0.819930,0.819700,0.819510,0.819320,0.819190,0.819050,0.818910,0.818770,0.818560,0.818340,0.818110,0.817920,0.817730,0.817530,0.817370,0.817110,0.817020,0.816820,0.816610,0.816400,0.816230,0.816020,0.815820,0.815640,0.815420,0.815240,0.815040,0.814810,0.814680,0.814420,0.814250,0.814060,0.813870,0.813580,0.813350,0.813080,0.812930,0.812760,0.812620,0.812380,0.812210,0.811960,0.811750,0.811550,0.811460,0.811220,0.810950,0.810780,0.810540,0.810350,0.810170,0.810010,0.809900,0.809750,0.809540,0.809300,0.809130,0.808910,0.808740,0.808570,0.808420,0.808260,0.808070,0.807930,0.807810,0.807640,0.807450,0.807280,0.807100,0.806900,0.806660,0.806530,0.806270,0.806110,0.805940,0.805710,0.805570,0.805420,0.805200,0.804960,0.804760,0.804550,0.804340,0.804110,0.803940,0.803770,0.803580,0.803350,0.803130,0.802910,0.802710,0.802470,0.802180,0.801910,0.801560,0.801320,0.801050,0.800790,0.800610,0.800440,0.800240,0.800010,0.799740,0.799580,0.799470,0.799250,0.799060,0.798860,0.798690,0.798450,0.798270,0.798020,0.797900,0.797710,0.797540,0.797350,0.797090,0.796900,0.796660,0.796490,0.796270,0.796140,0.795950,0.795720,0.795510,0.795310,0.795050,0.794750,0.794500,0.794300,0.794070,0.793880,0.793730,0.793500,0.793320,0.793110,0.792930,0.792760,0.792580,0.792410,0.792220,0.792010,0.791750,0.791500,0.791250,0.791100,0.790880,0.790680,0.790520,0.790380,0.790210,0.789940,0.789800,0.789660,0.789460,0.789230,0.789040,0.788790,0.788510,0.788270,0.788070,0.787950,0.787820,0.787590,0.787310,0.787080,0.786770,0.786530,0.786300,0.786120,0.785880,0.785730,0.785470,0.785280,0.785090,0.784910,0.784680,0.784450,0.784230,0.784020,0.783770,0.783560,0.783340,0.783140,0.782870,0.782690,0.782450,0.782190,0.781990,0.781820,0.781490,0.781270,0.781070,0.780890,0.780690,0.780500,0.780340,0.780140,0.780000,0.779790,0.779600,0.779370,0.779090,0.778880,0.778660,0.778380,0.778230,0.777980,0.777820,0.777620,0.777370,0.777180,0.777080,0.776890,0.776690,0.776450,0.776200,0.776030,0.775670,0.775430,0.775200,0.775040,0.774870,0.774710,0.774430,0.774250,0.774010,0.773740,0.773480,0.773240,0.773030,0.772820,0.772560,0.772340,0.772110,0.771910,0.771720,0.771490,0.771290,0.771130,0.771010,0.770760,0.770520,0.770320,0.770070,0.769860,0.769670,0.769410,0.769150,0.768980,0.768730,0.768500,0.768270,0.768150,0.768040,0.767800,0.767520,0.767300,0.767120,0.766910,0.766690,0.766430,0.766180,0.765990,0.765720,0.765440,0.765130,0.764940,0.764650,0.764300,0.764070,0.763790,0.763460,0.763230,0.762990,0.762790,0.762610,0.762360,0.762080,0.761880,0.761620,0.761470,0.761250,0.761000,0.760650,0.760470,0.760260,0.759980,0.759720,0.759550,0.759310,0.759150,0.759010,0.758830,0.758580,0.758400,0.758160,0.757870,0.757640,0.757380,0.757220,0.757050,0.756950,0.756630,0.756450,0.756260,0.755970,0.755670,0.755460,0.755190,0.755080,0.754890,0.754710,0.754580,0.754340,0.754090,0.753830,0.753670,0.753450,0.753200,0.752950,0.752750,0.752510,0.752310,0.752100,0.751800,0.751590,0.751340,0.751140,0.750920,0.750710,0.750370,0.750130,0.749910,0.749640,0.749410,0.749190,0.749000,0.748770,0.748580,0.748380,0.748170,0.747880,0.747560,0.747290,0.747030,0.746830,0.746590,0.746390,0.746170,0.745920,0.745700,0.745420,0.745140,0.744860,0.744670,0.744450,0.744240,0.743970,0.743690,0.743430,0.743120,0.742840,0.742610,0.742330,0.742130,0.741890,0.741710,0.741470,0.741140,0.740840,0.740620,0.740350,0.740020,0.739730,0.739530,0.739240,0.738980,0.738740,0.738500,0.738270,0.738110,0.737800,0.737640,0.737360,0.737160,0.736850,0.736550,0.736270,0.735960,0.735670,0.735480,0.735300,0.735070,0.734850,0.734620,0.734360,0.734050,0.733790,0.733470,0.733210,0.733010,0.732820,0.732530,0.732250,0.732050,0.731790,0.731540,0.731340,0.731070,0.730880,0.730650,0.730520,0.730280,0.730080,0.729740,0.729470,0.729180,0.728990,0.728790,0.728550,0.728340,0.728040,0.727700,0.727510,0.727280,0.727040,0.726790,0.726510,0.726240,0.725900,0.725600,0.725330,0.725020,0.724700,0.724450,0.724270,0.723910,0.723720,0.723420,0.723170,0.722950,0.722740,0.722480,0.722160,0.721900,0.721670,0.721380,0.721190,0.720910,0.720610,0.720250,0.720060,0.719780,0.719450,0.719070,0.718890,0.718660,0.718360,0.718120,0.717860,0.717600,0.717350,0.717080,0.716880,0.716560,0.716220,0.715990,0.715680,0.715450,0.715110,0.714800,0.714560,0.714290,0.714080,0.713820,0.713580,0.713280,0.713030,0.712770,0.712540,0.712250,0.711980,0.711640,0.711300,0.711020,0.710830,0.710580,0.710250,0.710050,0.709790,0.709610,0.709410,0.709160,0.708950,0.708700,0.708490,0.708170,0.707890,0.707610,0.707450,0.707190,0.706920,0.706670,0.706390,0.706090,0.705870,0.705610,0.705320,0.705050,0.704840,0.704500,0.704070,0.703780,0.703440,0.703220,0.702950,0.702710,0.702500,0.702220,0.702010,0.701660,0.701330,0.700990,0.700660,0.700420,0.700200,0.699920,0.699720,0.699440,0.699150,0.698910,0.698650,0.698390,0.698120,0.697810,0.697580,0.697280,0.696900,0.696660,0.696280,0.696090,0.695820,0.695580,0.695270,0.694980,0.694660,0.694440,0.694070,0.693840,0.693620,0.693400,0.693070,0.692900,0.692570,0.692240,0.691950,0.691700,0.691430,0.691210,0.690880,0.690640,0.690330,0.690080,0.689830,0.689620,0.689400,0.689200,0.688930,0.688620,0.688450,0.688140,0.687870,0.687680,0.687500,0.687200,0.686990,0.686760,0.686440,0.686150,0.685910,0.685620,0.685340,0.685030,0.684750,0.684440,0.684130,0.683920,0.683670,0.683320,0.683100,0.682910,0.682600,0.682280,0.682000,0.681800,0.681490,0.681170,0.680860,0.680600,0.680360,0.680090,0.679840,0.679580,0.679240,0.678990,0.678710,0.678410,0.678180,0.677880,0.677580,0.677210,0.677010,0.676710,0.676470,0.676260,0.676020,0.675670,0.675380,0.675070,0.674770,0.674450,0.674270,0.674040,0.673780,0.673510,0.673240,0.673000,0.672740,0.672400,0.672120,0.671830,0.671550,0.671400,0.671050,0.670880,0.670650,0.670370,0.670090,0.669660,0.669360,0.669040,0.668800,0.668510,0.668240,0.667980,0.667710,0.667440,0.667180,0.666970,0.666710,0.666360,0.666070,0.665840,0.665630,0.665260,0.664940,0.664740,0.664490,0.664190,0.663940,0.663680,0.663400,0.663150,0.662950,0.662720,0.662500,0.662200,0.661970,0.661680,0.661360,0.660990,0.660650,0.660410,0.660170,0.659920,0.659630,0.659340,0.659210,0.658910,0.658530,0.658260,0.657990,0.657700,0.657480,0.657140,0.656880,0.656620,0.656350,0.655930,0.655680,0.655370,0.655110,0.654830,0.654600,0.654370,0.654080,0.653790,0.653530,0.653290,0.653050,0.652830,0.652560,0.652250,0.652060,0.651730,0.651530,0.651350,0.651120,0.650860,0.650590,0.650220,0.649960,0.649720,0.649520,0.649140,0.648860,0.648560,0.648240,0.647970,0.647590,0.647340,0.647030,0.646690,0.646470,0.646280,0.646010,0.645740,0.645470,0.645200,0.644930,0.644630,0.644380,0.644060,0.643740,0.643450,0.643170,0.642850,0.642450,0.642130,0.641830,0.641490,0.641150,0.640900,0.640590,0.640280,0.640000,0.639770,0.639540,0.639270,0.638940,0.638700,0.638470,0.638170,0.637810,0.637550,0.637260,0.637010,0.636540,0.636230,0.635890,0.635690,0.635390,0.635090,0.634820,0.634570,0.634260,0.633990,0.633710,0.633470,0.633120,0.632750,0.632460,0.632180,0.631910,0.631620,0.631240,0.631020,0.630760,0.630530,0.630320,0.629990,0.629770,0.629500,0.629220,0.628900,0.628690,0.628360,0.628080,0.627660,0.627370,0.627040,0.626680,0.626350,0.626030,0.625780,0.625490,0.625230,0.624930,0.624740,0.624480,0.624250,0.623970,0.623580,0.623350,0.623120,0.622740,0.622330,0.621990,0.621640,0.621240,0.620910,0.620660,0.620400,0.620090,0.619790,0.619540,0.619210,0.618870,0.618610,0.618260,0.617920,0.617710,0.617430,0.617160,0.616910,0.616590,0.616290,0.616030,0.615690,0.615460,0.615290,0.615070,0.614780,0.614470,0.614150,0.613850,0.613550,0.613420,0.613130,0.612850,0.612660,0.612390,0.612080,0.611710,0.611400,0.611130,0.610730,0.610430,0.610150,0.609860,0.609640,0.609360,0.609070,0.608820,0.608550,0.608310,0.608050,0.607720,0.607450,0.607180,0.606910,0.606680,0.606420,0.606090,0.605860,0.605620,0.605320,0.605060,0.604740,0.604510,0.604310,0.604070,0.603790,0.603510,0.603160,0.602830,0.602710,0.602450,0.602010,0.601710,0.601390,0.601170,0.600810,0.600510,0.600250,0.599920,0.599630,0.599320,0.599080,0.598800,0.598520,0.598260,0.598000,0.597740,0.597390,0.597060,0.596790,0.596550,0.596200,0.595900,0.595620,0.595350,0.595080,0.594740,0.594320,0.593970,0.593690,0.593360,0.593070,0.592770,0.592490,0.592240,0.591910,0.591580,0.591350,0.590990,0.590730,0.590460,0.590140,0.589910,0.589670,0.589510,0.589270,0.589000,0.588760,0.588600,0.588390,0.588070,0.587800,0.587460,0.587210,0.586870,0.586540,0.586300,0.586100,0.585860,0.585500,0.585270,0.585050,0.584750,0.584410,0.584130,0.583800,0.583590,0.583370,0.583090,0.582790,0.582570,0.582290,0.582060,0.581890,0.581580,0.581310,0.580900,0.580630,0.580290,0.579970,0.579690,0.579440,0.579180,0.579010,0.578700,0.578450,0.578160,0.577870,0.577540,0.577230,0.576860,0.576650,0.576470,0.576180,0.575840,0.575580,0.575240,0.574940,0.574590,0.574290,0.574030,0.573750,0.573530,0.573190,0.572930,0.572580,0.572320,0.572070,0.571770,0.571490,0.571250,0.570870,0.570600,0.570260,0.570010,0.569720,0.569410,0.569100,0.568790,0.568540,0.568230,0.567880,0.567640,0.567260,0.566970,0.566680,0.566290,0.566030,0.565650,0.565430,0.565140,0.564840,0.564530,0.564280,0.564060,0.563800,0.563490,0.563260,0.563040,0.562790,0.562590,0.562290,0.561870,0.561530,0.561250,0.560930,0.560620,0.560360,0.560000,0.559720,0.559460,0.559220,0.558910,0.558650,0.558340,0.558120,0.557810,0.557490,0.557220,0.557010,0.556770,0.556410,0.556090,0.555750,0.555440,0.555150,0.554810,0.554530,0.554180,0.553940,0.553680,0.553390,0.553120,0.552840,0.552540,0.552260,0.552090,0.551850,0.551580,0.551330,0.551040,0.550700,0.550420,0.550120,0.549930,0.549480,0.549120,0.548900,0.548670,0.548360,0.548040,0.547770,0.547480,0.547130,0.546830,0.546480,0.546150,0.545870,0.545570,0.545240,0.545010,0.544750,0.544540,0.544240,0.543990,0.543670,0.543360,0.543040,0.542730,0.542460,0.542140,0.541880,0.541510,0.541220,0.541050,0.540710,0.540410,0.540150,0.539830,0.539440,0.539170,0.538860,0.538600,0.538220,0.537930,0.537640,0.537350,0.537040,0.536690,0.536300,0.535970,0.535630,0.535390,0.535070,0.534720,0.534420,0.533980,0.533730,0.533390,0.533150,0.532760,0.532480,0.532160,0.531860,0.531560,0.531210,0.530940,0.530660,0.530400,0.530170,0.529900,0.529600,0.529220,0.528950,0.528710,0.528520,0.528270,0.527970,0.527590,0.527220,0.526950,0.526680,0.526350,0.526050,0.525870,0.525710,0.525340,0.525060,0.524800,0.524550,0.524280,0.523850,0.523610,0.523310,0.523010,0.522630,0.522280,0.521950,0.521570,0.521340,0.521080,0.520720,0.520460,0.520230,0.519990,0.519810,0.519440,0.519060,0.518830,0.518520,0.518320,0.518000,0.517700,0.517450,0.517210,0.516950,0.516760,0.516500,0.516270,0.515950,0.515660,0.515370,0.515120,0.514810,0.514630,0.514380,0.514060,0.513790,0.513470,0.513210,0.512860,0.512620,0.512330,0.512050,0.511760,0.511420,0.511110,0.510890,0.510590,0.510210,0.509920,0.509660,0.509380,0.509010,0.508740,0.508490,0.508140,0.507770,0.507490,0.507220,0.506920,0.506610,0.506380,0.506080,0.505810,0.505480,0.505200,0.504960,0.504700,0.504440,0.504140,0.503870,0.503570,0.503300,0.503070,0.502690,0.502410,0.502190,0.501830,0.501570,0.501290,0.501040,0.500660,0.500370,0.500140,0.499860,0.499550,0.499230,0.498910,0.498630,0.498260,0.497980,0.497650,0.497420,0.497160,0.496860,0.496570,0.496270,0.495990,0.495700,0.495430,0.495090,0.494790,0.494480,0.494110,0.493700,0.493420,0.493170,0.492950,0.492690,0.492410,0.492090,0.491810,0.491490,0.491180,0.490940,0.490620,0.490380,0.490150,0.489980,0.489640,0.489370,0.489030,0.488670,0.488450,0.488080,0.487730,0.487570,0.487210,0.486910,0.486600,0.486340,0.486040,0.485770,0.485410,0.485110,0.484800,0.484580,0.484330,0.484040,0.483760,0.483470,0.483120,0.482770,0.482490,0.482110,0.481910,0.481490,0.481140,0.480770,0.480480,0.480120,0.479910,0.479720,0.479400,0.479130,0.478840,0.478570,0.478280,0.477980,0.477590,0.477350,0.477100,0.476780,0.476450,0.476100,0.475790,0.475430,0.475130,0.474840,0.474560,0.474290,0.474040,0.473740,0.473340,0.473090,0.472770,0.472560,0.472210,0.471880,0.471610,0.471270,0.470980,0.470680,0.470400,0.470130,0.469850,0.469660,0.469350,0.469120,0.468840,0.468580,0.468230,0.467880,0.467640,0.467430,0.467170,0.466900,0.466600,0.466360,0.466060,0.465770,0.465440,0.465070,0.464820,0.464510,0.464230,0.463900,0.463600,0.463350,0.463030,0.462760,0.462500,0.462230,0.461940,0.461680,0.461400,0.461040,0.460780,0.460500,0.460330,0.460010,0.459700,0.459460,0.459120,0.458850,0.458500,0.458190,0.457950,0.457740,0.457440,0.457150,0.456850,0.456530,0.456300,0.455980,0.455690,0.455510,0.455230,0.454990,0.454730,0.454510,0.454220,0.453930,0.453710,0.453420,0.453140,0.452890,0.452640,0.452320,0.452060,0.451670,0.451450,0.451050,0.450770,0.450530,0.450330,0.450070,0.449650,0.449420,0.449130,0.448840,0.448570,0.448270,0.448040,0.447730,0.447470,0.447220,0.447030,0.446660,0.446400,0.446190,0.445970,0.445640,0.445360,0.445160,0.444830,0.444660,0.444440,0.444160,0.443760,0.443490,0.443180,0.442980,0.442700,0.442440,0.442130,0.441840,0.441560,0.441200,0.440940,0.440640,0.440370,0.440090,0.439730,0.439470,0.439250,0.438940,0.438770,0.438410,0.438150,0.437880,0.437600,0.437390,0.437150,0.436840,0.436630,0.436200,0.436030,0.435850,0.435600,0.435370,0.435070,0.434890,0.434510,0.434200,0.433900,0.433630,0.433360,0.433020,0.432830,0.432510,0.432240,0.432010,0.431820,0.431580,0.431360,0.431090,0.430870,0.430660,0.430300,0.429910,0.429670,0.429480,0.429270,0.429000,0.428750,0.428530,0.428200,0.427910,0.427580,0.427370,0.426960,0.426710,0.426480,0.426240,0.425970,0.425740,0.425460,0.425220,0.425040,0.424790,0.424470,0.424180,0.423920,0.423450,0.423120,0.422880,0.422620,0.422330,0.422020,0.421740,0.421530,0.421280,0.421040,0.420710,0.420450,0.420160,0.419870,0.419570,0.419360,0.419120,0.418930,0.418700,0.418370,0.418140,0.417960,0.417780,0.417390,0.417070,0.416760,0.416520,0.416220,0.415890,0.415550,0.415330,0.414990,0.414670,0.414410,0.414130,0.413850,0.413560,0.413250,0.413010,0.412810,0.412590,0.412300,0.411980,0.411770,0.411520,0.411330,0.411100,0.410930,0.410680,0.410460,0.410100,0.409840,0.409520,0.409220,0.409030,0.408810,0.408570,0.408340,0.408040,0.407780,0.407460,0.407110,0.406780,0.406540,0.406300,0.406050,0.405820,0.405520,0.405240,0.404920,0.404650,0.404460,0.404240,0.403980,0.403720,0.403340,0.403010,0.402750,0.402460,0.402290,0.402020,0.401790,0.401500,0.401340,0.401100,0.400870,0.400560,0.400300,0.399970,0.399720,0.399510,0.399170,0.398900,0.398710,0.398360,0.398120,0.397820,0.397570,0.397200,0.397010,0.396750,0.396450,0.396180,0.395900,0.395620,0.395410,0.395080,0.394780,0.394550,0.394260,0.393940,0.393690,0.393470,0.393220,0.392930,0.392730,0.392390,0.392110,0.391880,0.391560,0.391300,0.390950,0.390700,0.390470,0.390110,0.389870,0.389520,0.389220,0.388980,0.388780,0.388520,0.388310,0.388090,0.387780,0.387560,0.387390,0.387130,0.386790,0.386580,0.386340,0.386000,0.385710,0.385430,0.385150,0.384800,0.384600,0.384390,0.384230,0.384020,0.383750,0.383500,0.383180,0.382970,0.382670,0.382410,0.382180,0.381950,0.381720,0.381460,0.381130,0.380910,0.380770,0.380530,0.380250,0.379970,0.379720,0.379480,0.379190,0.378840,0.378560,0.378300,0.377960,0.377770,0.377550,0.377300,0.377000,0.376730,0.376510,0.376240,0.375910,0.375740,0.375420,0.375120,0.374950,0.374660,0.374420,0.374150,0.373960,0.373810,0.373510,0.373240,0.372970,0.372730,0.372480,0.372140,0.371900,0.371670,0.371390,0.371170,0.370920,0.370650,0.370440,0.370170,0.369930,0.369630,0.369420,0.369150,0.368910,0.368630,0.368390,0.368100,0.367810,0.367560,0.367290,0.367040,0.366850,0.366600,0.366420,0.366210,0.366040,0.365860,0.365610,0.365360,0.365090,0.364910,0.364730,0.364520,0.364270,0.364000,0.363730,0.363440,0.363140,0.362920,0.362720,0.362490,0.362330,0.362150,0.361930,0.361660,0.361340,0.361020,0.360800,0.360510,0.360310,0.360090,0.359860,0.359740,0.359420,0.359170,0.358970,0.358710,0.358500,0.358250,0.358070,0.357870,0.357590,0.357340,0.357170,0.356830,0.356610,0.356360,0.356080,0.355790,0.355540,0.355340,0.355030,0.354740,0.354400,0.354070,0.353820,0.353630,0.353360,0.353070,0.352790,0.352480,0.352190,0.351870,0.351620,0.351370,0.351150,0.350940,0.350750,0.350450,0.350170,0.349850,0.349560,0.349320,0.349010,0.348670,0.348480,0.348200,0.348040,0.347740,0.347580,0.347220,0.346960,0.346640,0.346460,0.346180,0.345930,0.345760,0.345520,0.345280,0.345010,0.344730,0.344490,0.344240,0.344060,0.343960,0.343790,0.343490,0.343230,0.342850,0.342610,0.342440,0.342230,0.342090,0.341880,0.341640,0.341400,0.341170,0.340950,0.340610,0.340350,0.340090,0.339890,0.339600,0.339380,0.339110,0.338900,0.338690,0.338460,0.338240,0.337990,0.337820,0.337590,0.337360,0.337150,0.336900,0.336660,0.336510,0.336260,0.336050,0.335800,0.335600,0.335370,0.335180,0.335010,0.334800,0.334640,0.334330,0.334120,0.333960,0.333760,0.333530,0.333210,0.333030,0.332880,0.332710,0.332430,0.332120,0.331820,0.331630,0.331360,0.331260,0.331070,0.330820,0.330640,0.330440,0.330170,0.329930,0.329740,0.329600,0.329240,0.329000,0.328730,0.328530,0.328330,0.328180,0.327900,0.327700,0.327450,0.327220,0.326980,0.326830,0.326600,0.326350,0.326110,0.325890,0.325610,0.325310,0.325040,0.324870,0.324610,0.324360,0.324070,0.323810,0.323610,0.323430,0.323280,0.322990,0.322800,0.322510,0.322230,0.321970,0.321730,0.321490,0.321190,0.320950,0.320730,0.320510,0.320270,0.319990,0.319790,0.319530,0.319260,0.319010,0.318780,0.318540,0.318370,0.318090,0.317860,0.317600,0.317330,0.317050,0.316720,0.316550,0.316260,0.316060,0.315910,0.315680,0.315450,0.315170,0.314970,0.314750,0.314530,0.314330,0.314070,0.313840,0.313620,0.313410,0.313210,0.312940,0.312760,0.312610,0.312430,0.312160,0.312020,0.311740,0.311530,0.311350,0.311130,0.310970,0.310680,0.310450,0.310250,0.309950,0.309710,0.309480,0.309230,0.309050,0.308840,0.308550,0.308320,0.308090,0.307940,0.307720,0.307520,0.307330,0.307170,0.306910,0.306830,0.306600,0.306370,0.306120,0.305910,0.305690,0.305490,0.305300,0.305130,0.304960,0.304750,0.304550,0.304350,0.304130,0.303940,0.303740,0.303500,0.303230,0.302960,0.302720,0.302540,0.302430,0.302220,0.302010,0.301700,0.301380,0.301190,0.300880,0.300650,0.300440,0.300230,0.299970,0.299700,0.299480,0.299310,0.299100,0.298900,0.298680,0.298420,0.298250,0.298030,0.297780,0.297610,0.297370,0.297070,0.296870,0.296640,0.296360,0.296170,0.295920,0.295700,0.295540,0.295300,0.295130,0.294950,0.294720,0.294490,0.294260,0.294020,0.293730,0.293560,0.293330,0.293000,0.292760,0.292520,0.292350,0.292130,0.291810,0.291650,0.291450,0.291330,0.291070,0.290860,0.290630,0.290410,0.290120,0.289930,0.289710,0.289470,0.289220,0.288930,0.288810,0.288550,0.288330,0.288170,0.287900,0.287620,0.287320,0.287030,0.286780,0.286510,0.286220,0.286010,0.285800,0.285670,0.285470,0.285240,0.285000,0.284790,0.284480,0.284300,0.284020,0.283850,0.283630,0.283280,0.283070,0.282880,0.282650,0.282540,0.282310,0.282120,0.281920,0.281620,0.281330,0.281060,0.280800,0.280630,0.280520,0.280340,0.280100,0.279820,0.279620,0.279370,0.279200,0.278980,0.278710,0.278540,0.278450,0.278210,0.277950,0.277740,0.277520,0.277330,0.277130,0.276910,0.276640,0.276400,0.276290,0.276080,0.275940,0.275660,0.275460,0.275270,0.275060,0.274950,0.274740,0.274440,0.274260,0.274050,0.273900,0.273670,0.273410,0.273190,0.273030,0.272800,0.272670,0.272410,0.272190,0.271970,0.271830,0.271670,0.271390,0.271240,0.271010,0.270750,0.270610,0.270400,0.270050,0.269790,0.269530,0.269350,0.269170,0.269030,0.268870,0.268650,0.268450,0.268290,0.268090,0.267870,0.267690,0.267560,0.267310,0.267220,0.266990,0.266770,0.266540,0.266300,0.266040,0.265830,0.265600,0.265320,0.265150,0.264940,0.264700,0.264500,0.264330,0.264090,0.263840,0.263650,0.263510,0.263320,0.263130,0.262980,0.262780,0.262610,0.262390,0.262190,0.262010,0.261770,0.261560,0.261310,0.261060,0.260800,0.260640,0.260430,0.260270,0.260120,0.259950,0.259700,0.259490,0.259420,0.259130,0.258920,0.258630,0.258410,0.258140,0.257880,0.257660,0.257490,0.257220,0.256960,0.256760,0.256540,0.256390,0.256240,0.256000,0.255810,0.255670,0.255510,0.255390,0.255230,0.254960,0.254730,0.254480,0.254360,0.254120,0.253960,0.253820,0.253660,0.253510,0.253270,0.253080,0.252790,0.252590,0.252390,0.252240,0.252070,0.251900,0.251710,0.251500,0.251380,0.251230,0.251090,0.250850,0.250700,0.250470,0.250290,0.250100,0.249890,0.249620,0.249430,0.249240,0.248970,0.248800,0.248550,0.248380,0.248230,0.247990,0.247770,0.247560,0.247370,0.247170,0.246960,0.246710,0.246480,0.246300,0.246110,0.245900,0.245750,0.245530,0.245330,0.245190,0.245040,0.244780,0.244610,0.244370,0.244110,0.243920,0.243630,0.243430,0.243230,0.243060,0.242880,0.242660,0.242520,0.242350,0.242190,0.242030,0.241860,0.241640,0.241470,0.241210,0.241010,0.240810,0.240580,0.240420,0.240330,0.240190,0.239990,0.239780,0.239620,0.239390,0.239210,0.239060,0.238840,0.238630,0.238430,0.238210,0.238030,0.237810,0.237630,0.237540,0.237260,0.237050,0.236850,0.236690,0.236540,0.236370,0.236150,0.235990,0.235820,0.235690,0.235530,0.235330,0.235160,0.235000,0.234820,0.234660,0.234470,0.234260,0.234060,0.233920,0.233740,0.233550,0.233370,0.233090,0.232850,0.232730,0.232590,0.232480,0.232320,0.232130,0.231970,0.231860,0.231680,0.231490,0.231260,0.231030,0.230830,0.230690,0.230490,0.230350,0.230120,0.229950,0.229740,0.229520,0.229380,0.229220,0.229060,0.228890,0.228740,0.228620,0.228420,0.228320,0.228120,0.227970,0.227780,0.227620,0.227410,0.227280,0.227100,0.226840,0.226700,0.226500,0.226320,0.226070,0.225960,0.225820,0.225600,0.225430,0.225280,0.225130,0.225010,0.224810,0.224650,0.224480,0.224220,0.224070,0.223890,0.223730,0.223620,0.223400,0.223270,0.223130,0.222990,0.222860,0.222720,0.222470,0.222310,0.222140,0.221970,0.221760,0.221490,0.221230,0.221020,0.220890,0.220710,0.220540,0.220330,0.220040,0.219830,0.219730,0.219590,0.219360,0.219120,0.218920,0.218730,0.218570,0.218430,0.218240,0.218050,0.217870,0.217670,0.217490,0.217330,0.217200,0.217070,0.216910,0.216700,0.216570,0.216420,0.216300,0.216140,0.215930,0.215760,0.215560,0.215350,0.215230,0.215030,0.214910,0.214730,0.214610,0.214360,0.214230,0.214090,0.213920,0.213750,0.213590,0.213420,0.213300,0.213090,0.212840,0.212640,0.212420,0.212260,0.212060,0.211840,0.211670,0.211480,0.211330,0.211180,0.211010,0.210770,0.210620,0.210480,0.210330,0.210230,0.210110,0.209940,0.209830,0.209680,0.209590,0.209450,0.209250,0.209100,0.208950,0.208730,0.208560,0.208370,0.208200,0.208040,0.207950,0.207780,0.207560,0.207440,0.207280,0.207180,0.206970,0.206770,0.206590,0.206410,0.206290,0.206210,0.206090,0.205840,0.205640,0.205470,0.205300,0.205100,0.204900,0.204800,0.204670,0.204540,0.204400,0.204230,0.204020,0.203760,0.203600,0.203490,0.203300,0.203190,0.203040,0.202950,0.202770,0.202680,0.202530,0.202390,0.202170,0.201980,0.201810,0.201640,0.201500,0.201320,0.201160,0.201060,0.200930,0.200660,0.200480,0.200320,0.200150,0.199990,0.199820,0.199730,0.199570,0.199460,0.199320,0.199150,0.198900,0.198790,0.198670,0.198500,0.198330,0.198130,0.197960,0.197880,0.197640,0.197490,0.197340,0.197220,0.197080,0.196920,0.196770,0.196670,0.196490,0.196340,0.196190,0.195990,0.195850,0.195690,0.195490,0.195340,0.195190,0.195050,0.194830,0.194620,0.194510,0.194350,0.194280,0.194140,0.193990,0.193800,0.193630,0.193510,0.193350,0.193150,0.192990,0.192900,0.192670,0.192520,0.192380,0.192220,0.192080,0.191930,0.191800,0.191620,0.191480,0.191290,0.191130,0.191020,0.190970,0.190820,0.190680,0.190490,0.190350,0.190230,0.190100,0.189950,0.189770,0.189610,0.189420,0.189340,0.189100,0.189000,0.188850,0.188710,0.188490,0.188380,0.188220,0.188050,0.187820,0.187700,0.187500,0.187400,0.187210,0.187090,0.186960,0.186830,0.186680,0.186500,0.186350,0.186090,0.185950,0.185800,0.185650,0.185470,0.185280,0.185120,0.184940,0.184790,0.184700,0.184490,0.184260,0.184110,0.183930,0.183830,0.183720,0.183620,0.183480,0.183310,0.183160,0.183050,0.182920,0.182770,0.182600,0.182410,0.182300,0.182110,0.182000,0.181880,0.181810,0.181610,0.181440,0.181230,0.181090,0.180970,0.180880,0.180790,0.180670,0.180490,0.180340,0.180220,0.180030,0.179920,0.179750,0.179640,0.179530,0.179300,0.179130,0.179000,0.178800,0.178640,0.178520,0.178390,0.178270,0.178150,0.178020,0.177840,0.177640,0.177450,0.177260,0.177090,0.176950,0.176840,0.176750,0.176650,0.176460,0.176370,0.176230,0.176010,0.175880,0.175690,0.175630,0.175510,0.175310,0.175140,0.174980,0.174900,0.174790,0.174670,0.174530,0.174350,0.174190,0.174070,0.173940,0.173780,0.173620,0.173480,0.173390,0.173210,0.173080,0.172950,0.172820,0.172640,0.172460,0.172350,0.172180,0.172130,0.171900,0.171790,0.171700,0.171540,0.171400,0.171140,0.171020,0.170850,0.170730,0.170630,0.170470,0.170320,0.170160,0.170060,0.169900,0.169770,0.169630,0.169520,0.169380,0.169220,0.169130,0.169040,0.168920,0.168780,0.168630,0.168470,0.168370,0.168250,0.168120,0.168060,0.167920,0.167780,0.167630,0.167510,0.167390,0.167270,0.167180,0.167040,0.166790,0.166670,0.166560,0.166440,0.166190,0.166090,0.165980,0.165900,0.165670,0.165570,0.165370,0.165320,0.165100,0.164910,0.164710,0.164580,0.164430,0.164240,0.164160,0.164030,0.163920,0.163780,0.163610,0.163510,0.163340,0.163210,0.163050,0.162850,0.162680,0.162590,0.162470,0.162350,0.162270,0.162040,0.161950,0.161850,0.161730,0.161620,0.161400,0.161300,0.161190,0.160980,0.160880,0.160750,0.160660,0.160560,0.160430,0.160290,0.160200,0.159970,0.159830,0.159650,0.159510,0.159370,0.159210,0.159080,0.158980,0.158870,0.158760,0.158600,0.158400,0.158270,0.158110,0.157970,0.157890,0.157760,0.157680,0.157570,0.157400,0.157290,0.157160,0.157030,0.156860,0.156690,0.156600,0.156500,0.156340,0.156220,0.156130,0.156000,0.155920,0.155820,0.155700,0.155550,0.155470,0.155300,0.155220,0.155140,0.154940,0.154840,0.154720,0.154630,0.154470,0.154330,0.154180,0.154060,0.153930,0.153760,0.153650,0.153500,0.153360,0.153250,0.153100,0.152990,0.152860,0.152650,0.152500,0.152370,0.152260,0.152140,0.152000,0.151850,0.151610,0.151480,0.151350,0.151230,0.151120,0.150990,0.150820,0.150730,0.150660,0.150540,0.150390,0.150310,0.150180,0.149980,0.149820,0.149670,0.149530,0.149420,0.149290,0.149110,0.148990,0.148830,0.148750,0.148550,0.148410,0.148170,0.148080,0.147940,0.147850,0.147670,0.147580,0.147470,0.147280,0.147200,0.147090,0.146990,0.146930,0.146780,0.146710,0.146570,0.146470,0.146290,0.146210,0.146110,0.145950,0.145790,0.145710,0.145600,0.145500,0.145360,0.145190,0.145030,0.144910,0.144780,0.144690,0.144510,0.144370,0.144290,0.144220,0.144080,0.143890,0.143740,0.143580,0.143470,0.143330,0.143260,0.143070,0.142920,0.142830,0.142730,0.142590,0.142420,0.142270,0.142160,0.142050,0.141940,0.141840,0.141720,0.141580,0.141430,0.141280,0.141120,0.140950,0.140840,0.140690,0.140560,0.140460,0.140290,0.140190,0.140090,0.139960,0.139860,0.139770,0.139680,0.139550,0.139450,0.139330,0.139210,0.139040,0.138900,0.138790,0.138680,0.138590,0.138430,0.138270,0.138200,0.138040,0.137940,0.137860,0.137780,0.137630,0.137540,0.137490,0.137390,0.137300,0.137220,0.137080,0.136990,0.136910,0.136800,0.136720,0.136550,0.136460,0.136360,0.136250,0.136120,0.136030,0.135930,0.135770,0.135620,0.135480,0.135380,0.135320,0.135190,0.135120,0.135020,0.134860,0.134750,0.134560,0.134470,0.134360,0.134210,0.134140,0.134060,0.133930,0.133830,0.133690,0.133600,0.133480,0.133330,0.133290,0.133180,0.133050,0.132940,0.132820,0.132730,0.132580,0.132510,0.132390,0.132290,0.132210,0.132120,0.131980,0.131850,0.131800,0.131660,0.131490,0.131380,0.131240,0.131130,0.130950,0.130800,0.130700,0.130590,0.130510,0.130390,0.130330,0.130180,0.130000,0.129910,0.129740,0.129660,0.129550,0.129430,0.129310,0.129200,0.129040,0.128900,0.128770,0.128660,0.128560,0.128440,0.128320,0.128130,0.128030,0.127910,0.127720,0.127590,0.127480,0.127390,0.127280,0.127200,0.127130,0.127010,0.126890,0.126810,0.126690,0.126550,0.126400,0.126320,0.126220,0.126110,0.125970,0.125840,0.125730,0.125620,0.125540,0.125400,0.125320,0.125260,0.125120,0.125040,0.124900,0.124810,0.124740,0.124630,0.124500,0.124400,0.124280,0.124190,0.124080,0.123950,0.123820,0.123740,0.123640,0.123580,0.123470,0.123380,0.123340,0.123260,0.123140,0.123080,0.122960,0.122840,0.122740,0.122630,0.122550,0.122400,0.122340,0.122200,0.122050,0.121930,0.121840,0.121720,0.121670,0.121550,0.121440,0.121290,0.121150,0.121050,0.120970,0.120830,0.120710,0.120570,0.120490,0.120360,0.120220,0.120160,0.120090,0.120030,0.119930,0.119860,0.119760,0.119690,0.119530,0.119440,0.119300,0.119150,0.119060,0.118950,0.118820,0.118730,0.118620,0.118470,0.118370,0.118290,0.118150,0.118000,0.117910,0.117750,0.117650,0.117510,0.117460,0.117340,0.117170,0.117050,0.116990,0.116910,0.116820,0.116730,0.116630,0.116520,0.116350,0.116230,0.116150,0.116070,0.115970,0.115830,0.115710,0.115590,0.115420,0.115320,0.115210,0.115060,0.115000,0.114890,0.114770,0.114640,0.114480,0.114370,0.114290,0.114200,0.114080,0.114030,0.113960,0.113850,0.113740,0.113670,0.113600,0.113470,0.113430,0.113330,0.113190,0.113090,0.112940,0.112840,0.112710,0.112520,0.112440,0.112390,0.112370,0.112260,0.112160,0.112090,0.112020,0.111930,0.111840,0.111740,0.111560,0.111430,0.111290,0.111170,0.111020,0.110920,0.110820,0.110740,0.110650,0.110550,0.110480,0.110390,0.110310,0.110170,0.110090,0.109930,0.109820,0.109730,0.109650,0.109540,0.109420,0.109290,0.109200,0.109190,0.109130,0.109030,0.108960,0.108850,0.108790,0.108710,0.108590,0.108480,0.108320,0.108250,0.108180,0.108060,0.108000,0.107900,0.107810,0.107730,0.107630,0.107560,0.107540,0.107450,0.107380,0.107290,0.107210,0.107060,0.106930,0.106830,0.106740,0.106640,0.106580,0.106470,0.106400,0.106340,0.106230,0.106100,0.106000,0.105890,0.105800,0.105730,0.105630,0.105570,0.105520,0.105410,0.105330,0.105210,0.105140,0.105060,0.104980,0.104860,0.104670,0.104500,0.104410,0.104340,0.104270,0.104110,0.104050,0.103940,0.103860,0.103800,0.103690,0.103600,0.103540,0.103400,0.103330,0.103260,0.103170,0.103050,0.102900,0.102830,0.102680,0.102560,0.102430,0.102350,0.102310,0.102250,0.102130,0.102010,0.101920,0.101820,0.101740,0.101610,0.101510,0.101420,0.101290,0.101210,0.101100,0.100980,0.100900,0.100820,0.100690,0.100620,0.100510,0.100420,0.100300,0.100130,0.100040,0.099930,0.099820,0.099710,0.099600,0.099530,0.099400,0.099270,0.099170,0.099090,0.099000,0.098860,0.098760,0.098680,0.098620,0.098520,0.098440,0.098320,0.098240,0.098130,0.098050,0.098000,0.097850,0.097780,0.097710,0.097630,0.097580,0.097450,0.097330,0.097260,0.097120,0.097010,0.096940,0.096880,0.096800,0.096720,0.096590,0.096510,0.096400,0.096350,0.096290,0.096170,0.096070,0.095990,0.095900,0.095830,0.095730,0.095640,0.095580,0.095460,0.095350,0.095230,0.095150,0.095030,0.094950,0.094810,0.094680,0.094590,0.094450,0.094350,0.094280,0.094200,0.094130,0.094080,0.094020,0.093960,0.093910,0.093830,0.093730,0.093610,0.093520,0.093430,0.093340,0.093240,0.093160,0.093070,0.093000,0.092900,0.092850,0.092790,0.092720,0.092670,0.092570,0.092520,0.092390,0.092280,0.092200,0.092130,0.092060,0.092010,0.091900,0.091800,0.091780,0.091710,0.091630,0.091550,0.091480,0.091420,0.091330,0.091230,0.091170,0.091110,0.091050,0.090970,0.090900,0.090740,0.090650,0.090580,0.090480,0.090460,0.090370,0.090280,0.090210,0.090160,0.090070,0.090020,0.089990,0.089920,0.089890,0.089780,0.089710,0.089680,0.089550,0.089510,0.089390,0.089310,0.089130,0.089060,0.089020,0.088950,0.088900,0.088800,0.088750,0.088700,0.088620,0.088570,0.088490,0.088430,0.088360,0.088280,0.088240,0.088120,0.088080,0.088020,0.087910,0.087800,0.087700,0.087600,0.087510,0.087450,0.087350,0.087220,0.087160,0.087060,0.086960,0.086850,0.086790,0.086770,0.086700,0.086620,0.086510,0.086480,0.086410,0.086330,0.086240,0.086190,0.086100,0.086000,0.085910,0.085870,0.085800,0.085740,0.085640,0.085570,0.085510,0.085460,0.085410,0.085320,0.085240,0.085160,0.085070,0.084970,0.084890,0.084810,0.084760,0.084650,0.084590,0.084530,0.084440,0.084330,0.084230,0.084160,0.084100,0.083980,0.083900,0.083840,0.083760,0.083720,0.083670,0.083620,0.083530,0.083470,0.083430,0.083380,0.083250,0.083200,0.083060,0.083010,0.082930,0.082830,0.082790,0.082700,0.082650,0.082540,0.082450,0.082360,0.082230,0.082180,0.082100,0.081980,0.081890,0.081800,0.081780,0.081680,0.081620,0.081540,0.081500,0.081450,0.081370,0.081300,0.081260,0.081180,0.081140,0.081080,0.081030,0.080960,0.080900,0.080860,0.080810,0.080700,0.080670,0.080600,0.080540,0.080430,0.080370,0.080310,0.080220,0.080100,0.080030,0.079990,0.079940,0.079890,0.079770,0.079730,0.079620,0.079580,0.079550,0.079450,0.079390,0.079320,0.079200,0.079140,0.079060,0.078990,0.078920,0.078850,0.078810,0.078720,0.078620,0.078510,0.078470,0.078430,0.078340,0.078260,0.078170,0.078090,0.077950,0.077850,0.077740,0.077680,0.077590,0.077560,0.077480,0.077420,0.077280,0.077210,0.077150,0.077060,0.077020,0.076950,0.076840,0.076730,0.076650,0.076480,0.076390,0.076320,0.076290,0.076240,0.076170,0.076110,0.076040,0.075940,0.075860,0.075790,0.075730,0.075660,0.075560,0.075480,0.075410,0.075320,0.075260,0.075190,0.075120,0.075050,0.074920,0.074890,0.074820,0.074740,0.074640,0.074610,0.074510,0.074450,0.074360,0.074290,0.074220,0.074160,0.074040,0.073960,0.073940,0.073890,0.073820,0.073780,0.073740,0.073640,0.073580,0.073480,0.073430,0.073350,0.073310,0.073190,0.073140,0.073070,0.073010,0.072910,0.072780,0.072730,0.072690,0.072590,0.072510,0.072410,0.072340,0.072290,0.072200,0.072150,0.072100,0.072040,0.072020,0.071980,0.071920,0.071860,0.071790,0.071740,0.071660,0.071610,0.071540,0.071490,0.071420,0.071340,0.071270,0.071190,0.071170,0.071110,0.071000,0.070930,0.070890,0.070820,0.070790,0.070720,0.070660,0.070630,0.070550,0.070490,0.070390,0.070310,0.070260,0.070200,0.070130,0.070050,0.070000,0.069930,0.069870,0.069810,0.069750,0.069640,0.069620,0.069550,0.069490,0.069430,0.069320,0.069250,0.069190,0.069130,0.069060,0.069040,0.068930,0.068870,0.068820,0.068760,0.068710,0.068620,0.068550,0.068490,0.068420,0.068370,0.068280,0.068230,0.068170,0.068090,0.067990,0.067920,0.067820,0.067790,0.067740,0.067670,0.067600,0.067540,0.067440,0.067380,0.067350,0.067280,0.067220,0.067140,0.067050,0.067030,0.066920,0.066870,0.066820,0.066800,0.066740,0.066690,0.066640,0.066580,0.066540,0.066500,0.066440,0.066370,0.066320,0.066260,0.066180,0.066140,0.066050,0.066020,0.065960,0.065920,0.065910,0.065840,0.065750,0.065710,0.065680,0.065620,0.065570,0.065540,0.065500,0.065380,0.065340,0.065290,0.065240,0.065190,0.065120,0.065030,0.064940,0.064840,0.064730,0.064670,0.064610,0.064560,0.064500,0.064410,0.064320,0.064270,0.064200,0.064110,0.064070,0.064020,0.063980,0.063950,0.063930,0.063860,0.063810,0.063720,0.063680,0.063640,0.063610,0.063530,0.063480,0.063420,0.063370,0.063320,0.063280,0.063220,0.063180,0.063130,0.063030,0.062960,0.062900,0.062860,0.062790,0.062720,0.062680,0.062650,0.062550,0.062510,0.062460,0.062390,0.062330,0.062270,0.062230,0.062190,0.062120,0.062080,0.062040,0.061980,0.061890,0.061810,0.061790,0.061750,0.061690,0.061650,0.061560,0.061540,0.061470,0.061440,0.061370,0.061330,0.061240,0.061200,0.061170,0.061120,0.061100,0.061090,0.061020,0.060970,0.060910,0.060850,0.060830,0.060770,0.060720,0.060660,0.060640,0.060620,0.060510,0.060480,0.060440,0.060380,0.060320,0.060260,0.060170,0.060130,0.060100,0.060050,0.060000,0.059950,0.059930,0.059850,0.059790,0.059740,0.059730,0.059620,0.059570,0.059550,0.059490,0.059450,0.059400,0.059340,0.059280,0.059240,0.059150,0.059130,0.059060,0.059030,0.058960,0.058870,0.058830,0.058810,0.058740,0.058670,0.058620,0.058550,0.058460,0.058390,0.058350,0.058280,0.058260,0.058200,0.058170,0.058080,0.058040,0.057980,0.057950,0.057870,0.057840,0.057830,0.057760,0.057740,0.057680,0.057610,0.057540,0.057490,0.057450,0.057350,0.057310,0.057270,0.057200,0.057170,0.057110,0.057110,0.057050,0.057010,0.056900,0.056880,0.056790,0.056720,0.056660,0.056600,0.056510,0.056440,0.056380,0.056300,0.056250,0.056200,0.056150,0.056120,0.056080,0.056030,0.056000,0.055970,0.055880,0.055830,0.055820,0.055780,0.055730,0.055690,0.055620,0.055600,0.055540,0.055500,0.055480,0.055450,0.055390,0.055360,0.055320,0.055260,0.055220,0.055170,0.055140,0.055080,0.054990,0.054960,0.054910,0.054890,0.054840,0.054760,0.054680,0.054640,0.054580,0.054560,0.054510,0.054440,0.054360,0.054270,0.054190,0.054140,0.054080,0.053990,0.053870,0.053820,0.053790,0.053760,0.053730,0.053680,0.053620,0.053560,0.053540,0.053490,0.053470,0.053420,0.053350,0.053290,0.053210,0.053170,0.053090,0.053010,0.052990,0.052950,0.052880,0.052810,0.052710,0.052620,0.052590,0.052540,0.052480,0.052400,0.052330,0.052300,0.052250,0.052160,0.052150,0.052120,0.052070,0.052060,0.052020,0.051970,0.051890,0.051840,0.051770,0.051720,0.051650,0.051580,0.051500,0.051430,0.051330,0.051260,0.051210,0.051160,0.051080,0.051060,0.051030,0.051000,0.050930,0.050910,0.050870,0.050790,0.050770,0.050700,0.050640,0.050580,0.050560,0.050540,0.050480,0.050450,0.050420,0.050370,0.050310,0.050240,0.050200,0.050190,0.050120,0.050070,0.050010,0.049980,0.049960,0.049890,0.049820,0.049780,0.049720,0.049670,0.049650,0.049620,0.049580,0.049550,0.049490,0.049460,0.049390,0.049340,0.049290,0.049230,0.049190,0.049160,0.049110,0.049060,0.049000,0.048960,0.048870,0.048850,0.048820,0.048770,0.048710,0.048680,0.048640,0.048580,0.048540,0.048500,0.048420,0.048360,0.048340,0.048290,0.048280,0.048270,0.048230,0.048170,0.048150,0.048050,0.048040,0.047970,0.047930,0.047900,0.047840,0.047770,0.047730,0.047700,0.047650,0.047610,0.047590,0.047590,0.047540,0.047480,0.047430,0.047380,0.047330,0.047300,0.047250,0.047230,0.047160,0.047110,0.047100,0.047060,0.047020,0.046980,0.046880,0.046840,0.046790,0.046730,0.046710,0.046650,0.046580,0.046530,0.046510,0.046470,0.046410,0.046340,0.046240,0.046240,0.046160,0.046120,0.046110,0.046100,0.046040,0.045960,0.045940,0.045890,0.045840,0.045780,0.045760,0.045720,0.045670,0.045620,0.045610,0.045530,0.045480,0.045430,0.045340,0.045330,0.045320,0.045250,0.045220,0.045200,0.045170,0.045140,0.045090,0.045070,0.045050,0.045000,0.044960,0.044920,0.044870,0.044830,0.044770,0.044710,0.044690,0.044630,0.044590,0.044540,0.044510,0.044450,0.044370,0.044320,0.044290,0.044260,0.044220,0.044140,0.044110,0.044090,0.044040,0.044000,0.043980,0.043940,0.043900,0.043850,0.043810,0.043780,0.043760,0.043720,0.043710,0.043670,0.043650,0.043570,0.043570,0.043510,0.043460,0.043430,0.043330,0.043310,0.043280,0.043230,0.043180,0.043160,0.043070,0.043040,0.043010,0.042970,0.042940,0.042900,0.042830,0.042770,0.042740,0.042690,0.042670,0.042640,0.042610,0.042570,0.042550,0.042540,0.042520,0.042520,0.042480,0.042460,0.042420,0.042360,0.042270,0.042230,0.042200,0.042130,0.042100,0.042080,0.042040,0.041980,0.041920,0.041840,0.041810,0.041740,0.041720,0.041710,0.041690,0.041660,0.041600,0.041580,0.041550,0.041520,0.041500,0.041450,0.041390,0.041370,0.041330,0.041280,0.041240,0.041160,0.041150,0.041120,0.041100,0.041040,0.041010,0.041000,0.040980,0.040940,0.040880,0.040810,0.040790,0.040770,0.040740,0.040700,0.040650,0.040580,0.040560,0.040500,0.040480,0.040460,0.040420,0.040380,0.040330,0.040290,0.040250,0.040230,0.040230,0.040190,0.040120,0.040100,0.040070,0.040030,0.039990,0.039930,0.039880,0.039800,0.039760,0.039710,0.039660,0.039630,0.039590,0.039540,0.039460,0.039420,0.039370,0.039330,0.039290,0.039260,0.039240,0.039200,0.039180,0.039140,0.039110,0.039050,0.039010,0.038990,0.038960,0.038920,0.038900,0.038860,0.038810,0.038790,0.038760,0.038740,0.038690,0.038660,0.038630,0.038610,0.038580,0.038570,0.038560,0.038540,0.038520,0.038480,0.038430,0.038390,0.038370,0.038330,0.038320,0.038270,0.038240,0.038200,0.038170,0.038160,0.038150,0.038110,0.038090,0.038060,0.038030,0.037960,0.037910,0.037880,0.037850,0.037800,0.037770,0.037710,0.037690,0.037650,0.037620,0.037590,0.037560,0.037530,0.037510,0.037500,0.037460,0.037430,0.037350,0.037290,0.037270,0.037230,0.037130,0.037090,0.037050,0.037030,0.036990,0.036990,0.036970,0.036900,0.036870,0.036820,0.036790,0.036780,0.036730,0.036670,0.036650,0.036630,0.036570,0.036510,0.036460,0.036430,0.036410,0.036390,0.036380,0.036370,0.036310,0.036270,0.036220,0.036200,0.036120,0.036070,0.036040,0.036010,0.035980,0.035950,0.035930,0.035890,0.035850,0.035800,0.035780,0.035750,0.035700,0.035680,0.035620,0.035580,0.035540,0.035510,0.035460,0.035430,0.035380,0.035360,0.035320,0.035300,0.035270,0.035240,0.035210,0.035160,0.035100,0.035080,0.035050,0.035020,0.034980,0.034970,0.034880,0.034840,0.034780,0.034730,0.034680,0.034640,0.034620,0.034590,0.034560,0.034540,0.034510,0.034480,0.034430,0.034420,0.034390,0.034380,0.034360,0.034350,0.034310,0.034290,0.034240,0.034200,0.034180,0.034150,0.034110,0.034070,0.034050,0.034030,0.034020,0.033960,0.033930,0.033910,0.033900,0.033850,0.033780,0.033770,0.033750,0.033730,0.033700,0.033680,0.033660,0.033640,0.033620,0.033570,0.033530,0.033500,0.033480,0.033480,0.033440,0.033390,0.033380,0.033340,0.033310,0.033270,0.033250,0.033220,0.033210,0.033170,0.033130,0.033110,0.033080,0.033070,0.033020,0.033020,0.032990,0.032980,0.032950,0.032920,0.032870,0.032830,0.032810,0.032780,0.032720,0.032680,0.032620,0.032580,0.032520,0.032480,0.032430,0.032420,0.032390,0.032350,0.032300,0.032250,0.032230,0.032210,0.032170,0.032160,0.032130,0.032090,0.032080,0.032060,0.032040,0.031990,0.031980,0.031930,0.031900,0.031870,0.031830,0.031820,0.031770,0.031730,0.031700,0.031670,0.031640,0.031610,0.031570,0.031540,0.031510,0.031490,0.031470,0.031420,0.031390,0.031370,0.031330,0.031280,0.031260,0.031240,0.031200,0.031160,0.031130,0.031110,0.031060,0.031020,0.030990,0.030970,0.030960,0.030940,0.030910,0.030870,0.030830,0.030790,0.030750,0.030740,0.030670,0.030630,0.030590,0.030570,0.030570,0.030570,0.030550,0.030480,0.030460,0.030410,0.030410,0.030390,0.030360,0.030310,0.030270,0.030260,0.030230,0.030200,0.030170,0.030150,0.030130,0.030090,0.030060,0.030010,0.029990,0.029950,0.029930,0.029900,0.029870,0.029850,0.029840,0.029840,0.029810,0.029790,0.029780,0.029750,0.029730,0.029690,0.029670,0.029630,0.029620,0.029610,0.029570,0.029560,0.029540,0.029510,0.029490,0.029460,0.029450,0.029400,0.029370,0.029360,0.029320,0.029290,0.029290,0.029260,0.029230,0.029180,0.029160,0.029120,0.029090,0.029050,0.029020,0.029000,0.028970,0.028940,0.028920,0.028880,0.028880,0.028860,0.028850,0.028800,0.028760,0.028740,0.028720,0.028700,0.028650,0.028630,0.028610,0.028570,0.028550,0.028530,0.028500,0.028460,0.028450,0.028430,0.028370,0.028310,0.028240,0.028200,0.028170,0.028130,0.028090,0.028090,0.028060,0.028010,0.027960,0.027950,0.027940,0.027910,0.027880,0.027840,0.027820,0.027800,0.027780,0.027740,0.027710,0.027710,0.027680,0.027670,0.027630,0.027620,0.027560,0.027540,0.027520,0.027520,0.027490,0.027460,0.027450,0.027410,0.027360,0.027350,0.027310,0.027280,0.027220,0.027190,0.027170,0.027140,0.027140,0.027120,0.027050,0.027040,0.027010,0.027010,0.027000,0.026990,0.026970,0.026930,0.026920,0.026890,0.026880,0.026870,0.026830,0.026810,0.026790,0.026790,0.026770,0.026760,0.026730,0.026710,0.026700,0.026660,0.026620,0.026610,0.026590,0.026570,0.026540,0.026520,0.026520,0.026500,0.026470,0.026450,0.026420,0.026390,0.026370,0.026360,0.026300,0.026230,0.026220,0.026210,0.026190,0.026150,0.026140,0.026120,0.026070,0.026050,0.026040,0.026000,0.025990,0.025950,0.025940,0.025910,0.025910,0.025890,0.025860,0.025850,0.025840,0.025800,0.025780,0.025780,0.025750,0.025750,0.025730,0.025700,0.025680,0.025630,0.025620,0.025550,0.025460,0.025460,0.025430,0.025400,0.025390,0.025350,0.025340,0.025330,0.025310,0.025280,0.025260,0.025250,0.025220,0.025180,0.025160,0.025140,0.025100,0.025080,0.025070,0.025040,0.024970,0.024930,0.024910,0.024880,0.024860,0.024860,0.024840,0.024820,0.024790,0.024780,0.024750,0.024720,0.024680,0.024650,0.024590,0.024550,0.024550,0.024510,0.024490,0.024460,0.024410,0.024380,0.024350,0.024340,0.024320,0.024270,0.024250,0.024230,0.024210,0.024210,0.024180,0.024160,0.024160,0.024120,0.024110,0.024090,0.024060,0.024040,0.024010,0.024000,0.023980,0.023960,0.023920,0.023880,0.023850,0.023820,0.023800,0.023790,0.023780,0.023740,0.023690,0.023660,0.023640,0.023630,0.023620,0.023600,0.023590,0.023560,0.023520,0.023490,0.023470,0.023430,0.023370,0.023350,0.023320,0.023290,0.023270,0.023230,0.023220,0.023200,0.023190,0.023180,0.023170,0.023120,0.023110,0.023090,0.023050,0.023030,0.023010,0.022990,0.022960,0.022960,0.022950,0.022950,0.022950,0.022930,0.022900,0.022880,0.022830,0.022830,0.022820,0.022800,0.022770,0.022760,0.022740,0.022730,0.022720,0.022700,0.022690,0.022660,0.022650,0.022630,0.022600,0.022580,0.022550,0.022520,0.022480,0.022460,0.022460,0.022430,0.022410,0.022400,0.022370,0.022340,0.022320,0.022290,0.022270,0.022250,0.022230,0.022210,0.022190,0.022170,0.022140,0.022140,0.022130,0.022080,0.022050,0.022040,0.022020,0.021990,0.021970,0.021940,0.021930,0.021920,0.021910,0.021850,0.021780,0.021760,0.021750,0.021730,0.021700,0.021660,0.021630,0.021610,0.021600,0.021570,0.021550,0.021500,0.021500,0.021500,0.021470,0.021450,0.021440,0.021420,0.021400,0.021380,0.021380,0.021380,0.021370,0.021350,0.021330,0.021270,0.021250,0.021240,0.021190,0.021170,0.021160,0.021150,0.021140,0.021140,0.021140,0.021120,0.021100,0.021080,0.021060,0.021030,0.021000,0.020990,0.020960,0.020940,0.020930,0.020920,0.020890,0.020880,0.020870,0.020840,0.020780,0.020760,0.020720,0.020710,0.020670,0.020670,0.020650,0.020600,0.020580,0.020560,0.020540,0.020530,0.020520,0.020490,0.020460,0.020460,0.020440,0.020420,0.020410,0.020400,0.020360,0.020330,0.020300,0.020280,0.020250,0.020250,0.020230,0.020230,0.020230,0.020220,0.020220,0.020210,0.020190,0.020180,0.020170,0.020140,0.020140,0.020130,0.020110,0.020090,0.020070,0.020040,0.020040,0.020020,0.020000,0.019980,0.019980,0.019970,0.019960,0.019960,0.019940,0.019930,0.019930,0.019910,0.019880,0.019880,0.019850,0.019850,0.019800,0.019770,0.019770,0.019760,0.019740,0.019730,0.019710,0.019700,0.019660,0.019640,0.019640,0.019600,0.019590,0.019570,0.019550,0.019530,0.019490,0.019490,0.019440,0.019420,0.019380,0.019360,0.019360,0.019350,0.019330,0.019320,0.019320,0.019300,0.019270,0.019250,0.019210,0.019200,0.019200,0.019190,0.019170,0.019170,0.019160,0.019160,0.019160,0.019160,0.019140,0.019100,0.019070,0.019060,0.019020,0.019020,0.019020,0.019010,0.018970,0.018960,0.018930,0.018930,0.018920,0.018910,0.018900,0.018900,0.018890,0.018860,0.018840,0.018840,0.018840,0.018810,0.018790,0.018770,0.018760,0.018750,0.018710,0.018700,0.018690,0.018660,0.018620,0.018600,0.018590,0.018580,0.018570,0.018560,0.018550,0.018550,0.018500,0.018490,0.018450,0.018440,0.018440,0.018420,0.018420,0.018400,0.018370,0.018350,0.018350,0.018350,0.018330,0.018300,0.018280,0.018260,0.018250,0.018250,0.018220,0.018220,0.018220,0.018180,0.018160,0.018130,0.018120,0.018110,0.018080,0.018070,0.018070,0.018050,0.018040,0.018040,0.018040,0.018030,0.018020,0.018000,0.018000,0.018000,0.017970,0.017960,0.017940,0.017910,0.017900,0.017890,0.017890,0.017880,0.017830,0.017780,0.017760,0.017750,0.017740,0.017730,0.017730,0.017710,0.017700,0.017690,0.017680,0.017650,0.017630,0.017600,0.017580,0.017550,0.017550,0.017550,0.017540,0.017540,0.017510,0.017480,0.017480,0.017480,0.017440,0.017410,0.017410,0.017380,0.017360,0.017360,0.017340,0.017300,0.017300,0.017300,0.017270,0.017250,0.017240,0.017220,0.017200,0.017180,0.017160,0.017150,0.017140,0.017120,0.017090,0.017070,0.017060,0.017020,0.017010,0.017010,0.017000,0.016970,0.016940,0.016910,0.016900,0.016890,0.016880,0.016860,0.016860,0.016840,0.016830,0.016820,0.016810,0.016810,0.016780,0.016770,0.016750,0.016730,0.016700,0.016700,0.016690,0.016690,0.016690,0.016680,0.016670,0.016660,0.016660,0.016640,0.016640,0.016630,0.016620,0.016600,0.016590,0.016570,0.016550,0.016520,0.016480,0.016470,0.016460,0.016430,0.016400,0.016400,0.016390,0.016370,0.016360,0.016360,0.016340,0.016340,0.016320,0.016320,0.016280,0.016250,0.016250,0.016250,0.016220,0.016170,0.016160,0.016140,0.016130,0.016130,0.016120,0.016080,0.016060,0.016030,0.016020,0.016020,0.016010,0.015990,0.015970,0.015950,0.015940,0.015910,0.015900,0.015880,0.015850,0.015830,0.015830,0.015820,0.015800,0.015760,0.015750,0.015740,0.015740,0.015740,0.015730,0.015700,0.015680,0.015670,0.015670,0.015660,0.015630,0.015620,0.015620,0.015610,0.015580,0.015580,0.015540,0.015510,0.015500,0.015480,0.015470,0.015440,0.015440,0.015410,0.015410,0.015410,0.015410,0.015400,0.015400,0.015390,0.015390,0.015340,0.015320,0.015300,0.015290,0.015280,0.015280,0.015270,0.015250,0.015220,0.015200,0.015190,0.015170,0.015160,0.015150,0.015120,0.015120,0.015100,0.015060,0.015050,0.015050,0.015040,0.015040,0.015020,0.015000,0.014980,0.014960,0.014950,0.014940,0.014930,0.014900,0.014880,0.014850,0.014830,0.014830,0.014830,0.014820,0.014800,0.014790,0.014780,0.014750,0.014740,0.014730,0.014730,0.014720,0.014720,0.014720,0.014690,0.014670,0.014660,0.014640,0.014630,0.014620,0.014600,0.014590,0.014590,0.014550,0.014550,0.014530,0.014520,0.014510,0.014490,0.014450,0.014430,0.014400,0.014390,0.014390,0.014380,0.014370,0.014370,0.014370,0.014360,0.014340,0.014340,0.014320,0.014310,0.014300,0.014280,0.014270,0.014260,0.014230,0.014220,0.014190,0.014180,0.014180,0.014180,0.014170,0.014130,0.014120,0.014090,0.014070,0.014070,0.014030,0.014010,0.014000,0.014000,0.013970,0.013960,0.013960,0.013950,0.013940,0.013920,0.013910,0.013880,0.013870,0.013860,0.013840,0.013830,0.013800,0.013770,0.013760,0.013750,0.013720,0.013680,0.013670,0.013660,0.013620,0.013620,0.013610,0.013600,0.013580,0.013580,0.013580,0.013580,0.013570,0.013540,0.013520,0.013500,0.013500,0.013500,0.013490,0.013470,0.013460,0.013410,0.013410,0.013400,0.013380,0.013370,0.013360,0.013350,0.013340,0.013310,0.013310,0.013300,0.013300,0.013290,0.013280,0.013270,0.013260,0.013260,0.013230,0.013210,0.013200,0.013180,0.013170,0.013170,0.013150,0.013140,0.013100,0.013070,0.013030,0.013010,0.012990,0.012970,0.012950,0.012940,0.012920,0.012910,0.012900,0.012890,0.012870,0.012840,0.012840,0.012840,0.012820,0.012820,0.012800,0.012780,0.012780,0.012770,0.012750,0.012750,0.012740,0.012740,0.012730,0.012720,0.012710,0.012700,0.012700,0.012700,0.012690,0.012690,0.012670,0.012660,0.012630,0.012620,0.012620,0.012620,0.012620,0.012610,0.012590,0.012580,0.012580,0.012570,0.012560,0.012550,0.012520,0.012510,0.012500,0.012500,0.012490,0.012480,0.012470,0.012460,0.012450,0.012450,0.012430,0.012430,0.012410,0.012400,0.012350,0.012350,0.012340,0.012300,0.012270,0.012260,0.012230,0.012220,0.012210,0.012200,0.012190,0.012160,0.012160,0.012130,0.012120,0.012090,0.012090,0.012080,0.012070,0.012070,0.012070,0.012060,0.012060,0.012030,0.012020,0.012020,0.012010,0.012010,0.012000,0.012000,0.011990,0.011980,0.011980,0.011960,0.011940,0.011910,0.011910,0.011910,0.011900,0.011890,0.011880,0.011870,0.011850,0.011850,0.011830,0.011810,0.011800,0.011790,0.011760,0.011760,0.011750,0.011750,0.011750,0.011740,0.011730,0.011720,0.011710,0.011680,0.011680,0.011650,0.011640,0.011620,0.011610,0.011600,0.011590,0.011590,0.011550,0.011530,0.011520,0.011490,0.011490,0.011490,0.011470,0.011470,0.011470,0.011460,0.011460,0.011460,0.011460,0.011440,0.011430,0.011420,0.011400,0.011400,0.011400,0.011390,0.011380,0.011380,0.011380,0.011360,0.011350,0.011350,0.011330,0.011330,0.011320,0.011320,0.011290,0.011280,0.011270,0.011250,0.011240,0.011230,0.011200,0.011170,0.011150,0.011150,0.011140,0.011110,0.011100,0.011100,0.011090,0.011090,0.011070,0.011040,0.011030,0.011030,0.011030,0.011030,0.011030,0.011030,0.011020,0.010990,0.010990,0.010970,0.010970,0.010960,0.010940,0.010940,0.010940,0.010920,0.010900,0.010890,0.010890,0.010880,0.010860,0.010830,0.010810,0.010810,0.010800,0.010780,0.010780,0.010770,0.010770,0.010720,0.010680,0.010670,0.010660,0.010640,0.010610,0.010590,0.010580,0.010570,0.010570,0.010570,0.010570,0.010560,0.010560,0.010550,0.010530,0.010520,0.010490,0.010480,0.010450,0.010440,0.010440,0.010410,0.010410,0.010410,0.010400,0.010400,0.010390,0.010380,0.010370,0.010370,0.010370,0.010360,0.010350,0.010350,0.010350,0.010330,0.010310,0.010300,0.010290,0.010290,0.010290,0.010290,0.010280,0.010260,0.010260,0.010260,0.010250,0.010230,0.010220,0.010210,0.010200,0.010170,0.010160,0.010160,0.010150,0.010130,0.010130,0.010110,0.010090,0.010070,0.010040,0.010030,0.010010,0.009990,0.009970,0.009960,0.009930,0.009930,0.009930,0.009930,0.009910,0.009910,0.009890,0.009890,0.009880,0.009880,0.009880,0.009860,0.009840,0.009830,0.009800,0.009790,0.009790,0.009790,0.009780,0.009780,0.009780,0.009780,0.009760,0.009760,0.009740,0.009740,0.009710,0.009700,0.009700,0.009680,0.009680,0.009640,0.009620,0.009610,0.009610,0.009590,0.009560,0.009560,0.009560,0.009540,0.009540,0.009530,0.009520,0.009510,0.009500,0.009500,0.009480,0.009470,0.009450,0.009430,0.009420,0.009410,0.009400,0.009390,0.009380,0.009370,0.009370,0.009370,0.009370,0.009370,0.009370,0.009360,0.009350,0.009330,0.009320,0.009310,0.009310,0.009310,0.009300,0.009280,0.009280,0.009270,0.009270,0.009260,0.009260,0.009260,0.009250,0.009250,0.009240,0.009220,0.009220,0.009220,0.009210,0.009200,0.009180,0.009170,0.009170,0.009170,0.009160,0.009140,0.009130,0.009130,0.009120,0.009110,0.009110,0.009080,0.009070,0.009060,0.009060,0.009030,0.009010,0.009000,0.009000,0.009000,0.008990,0.008980,0.008980,0.008960,0.008950,0.008950,0.008930,0.008920,0.008900,0.008900,0.008900,0.008900,0.008870,0.008860,0.008860,0.008850,0.008840,0.008840,0.008830,0.008830,0.008820,0.008820,0.008820,0.008820,0.008810,0.008800,0.008800,0.008780,0.008760,0.008750,0.008740,0.008730,0.008730,0.008710,0.008700,0.008690,0.008670,0.008650,0.008640,0.008620,0.008620,0.008610,0.008590,0.008590,0.008590,0.008590,0.008580,0.008580,0.008580,0.008560,0.008550,0.008540,0.008540,0.008520,0.008510,0.008500,0.008490,0.008490,0.008470,0.008470,0.008450,0.008440,0.008440,0.008440,0.008430,0.008430,0.008410,0.008400,0.008390,0.008380,0.008380,0.008370,0.008370,0.008370,0.008370,0.008340,0.008340,0.008320,0.008300,0.008300,0.008280,0.008250,0.008250,0.008240,0.008230,0.008230,0.008230,0.008230,0.008220,0.008220,0.008220,0.008220,0.008220,0.008210,0.008210,0.008190,0.008180,0.008170,0.008160,0.008160,0.008150,0.008140,0.008120,0.008120,0.008110,0.008090,0.008090,0.008080,0.008080,0.008080,0.008070,0.008070,0.008070,0.008060,0.008050,0.008050,0.008030,0.008010,0.008010,0.008010,0.008010,0.008010,0.008010,0.007990,0.007990,0.007990,0.007980,0.007980,0.007970,0.007970,0.007960,0.007950,0.007950,0.007940,0.007930,0.007920,0.007910,0.007910,0.007910,0.007910,0.007910,0.007880,0.007870,0.007860,0.007840,0.007830,0.007830,0.007820,0.007810,0.007810,0.007780,0.007780,0.007780,0.007780,0.007760,0.007750,0.007750,0.007750,0.007750,0.007750,0.007750,0.007740,0.007730,0.007730,0.007730,0.007720,0.007720,0.007710,0.007710,0.007700,0.007690,0.007690,0.007690,0.007680,0.007680,0.007650,0.007640,0.007620,0.007610,0.007600,0.007600,0.007600,0.007570,0.007570,0.007570,0.007560,0.007530,0.007520,0.007500,0.007490,0.007490,0.007490,0.007490,0.007480,0.007470,0.007470,0.007470,0.007460,0.007460,0.007460,0.007450,0.007430,0.007430,0.007420,0.007420,0.007410,0.007390,0.007380,0.007360,0.007350,0.007350,0.007350,0.007350,0.007350,0.007340,0.007330,0.007320,0.007290,0.007280,0.007260,0.007250,0.007240,0.007240,0.007230,0.007210,0.007180,0.007180,0.007180,0.007180,0.007160,0.007160,0.007160,0.007160,0.007160,0.007160,0.007150,0.007150,0.007150,0.007140,0.007130,0.007130,0.007130,0.007120,0.007120,0.007110,0.007110,0.007110,0.007090,0.007090,0.007090,0.007090,0.007090,0.007090,0.007090,0.007080,0.007080,0.007070,0.007060,0.007060,0.007060,0.007050,0.007040,0.007040,0.007020,0.007010,0.007010,0.007000,0.006990,0.006990,0.006980,0.006970,0.006970,0.006960,0.006960,0.006960,0.006960,0.006950,0.006940,0.006930,0.006930,0.006920,0.006920,0.006920,0.006920,0.006910,0.006900,0.006890,0.006880,0.006880,0.006870,0.006840,0.006840,0.006820,0.006800,0.006800,0.006790,0.006790,0.006780,0.006760,0.006740,0.006730,0.006730,0.006730,0.006710,0.006670,0.006670,0.006670,0.006670,0.006660,0.006660,0.006660,0.006660,0.006640,0.006640,0.006640,0.006640,0.006640,0.006620,0.006610,0.006610,0.006610,0.006610,0.006610,0.006610,0.006610,0.006610,0.006600,0.006590,0.006580,0.006580,0.006570,0.006570,0.006560,0.006560,0.006550,0.006550,0.006550,0.006550,0.006550,0.006550,0.006550,0.006530,0.006530,0.006530,0.006520,0.006520,0.006510,0.006510,0.006510,0.006500,0.006480,0.006480,0.006480,0.006480,0.006470,0.006470,0.006460,0.006450,0.006450,0.006450,0.006450,0.006440,0.006430,0.006420,0.006420,0.006420,0.006420,0.006420,0.006420,0.006410,0.006400,0.006390,0.006390,0.006390,0.006390,0.006390,0.006390,0.006380,0.006360,0.006350,0.006350,0.006350,0.006340,0.006340,0.006340,0.006330,0.006320,0.006310,0.006310,0.006310,0.006310,0.006290,0.006290,0.006290,0.006270,0.006260,0.006260,0.006260,0.006260,0.006260,0.006250,0.006250,0.006230,0.006210,0.006190,0.006180,0.006180,0.006180,0.006170,0.006170,0.006150,0.006150,0.006150,0.006140,0.006130,0.006130,0.006130,0.006120,0.006120,0.006120,0.006100,0.006100,0.006080,0.006070,0.006060,0.006060,0.006040,0.006040,0.006030,0.006030,0.006020,0.006020,0.005990,0.005980,0.005960,0.005960,0.005960,0.005950,0.005940,0.005940,0.005920,0.005920,0.005920,0.005920,0.005920,0.005910,0.005890,0.005890,0.005890,0.005890,0.005890,0.005890,0.005890,0.005880,0.005870,0.005870,0.005870,0.005870,0.005850,0.005850,0.005830,0.005830,0.005830,0.005820,0.005810,0.005790,0.005790,0.005780,0.005770,0.005770,0.005770,0.005750,0.005750,0.005750,0.005730,0.005730,0.005730,0.005720,0.005720,0.005710,0.005710,0.005700,0.005700,0.005700,0.005700,0.005690,0.005680,0.005660,0.005650,0.005650,0.005650,0.005640,0.005640,0.005640,0.005640,0.005640,0.005640,0.005630,0.005630,0.005630,0.005620,0.005610,0.005610,0.005610,0.005600,0.005600,0.005600,0.005590,0.005580,0.005580,0.005570,0.005560,0.005560,0.005560,0.005550,0.005530,0.005530,0.005520,0.005510,0.005510,0.005510,0.005510,0.005500,0.005500,0.005490,0.005480,0.005480,0.005460,0.005460,0.005460,0.005460,0.005460,0.005450,0.005440,0.005440,0.005440,0.005440,0.005440,0.005430,0.005430,0.005430,0.005400,0.005400,0.005380,0.005370,0.005360,0.005340,0.005340,0.005330,0.005330,0.005330,0.005330,0.005330,0.005330,0.005330,0.005330,0.005330,0.005330,0.005330,0.005300,0.005300,0.005300,0.005290,0.005290,0.005280,0.005280,0.005280,0.005280,0.005280,0.005270,0.005240,0.005230,0.005220,0.005220,0.005220,0.005220,0.005210,0.005210,0.005190,0.005190,0.005180,0.005180,0.005180,0.005170,0.005170,0.005170,0.005160,0.005150,0.005150,0.005150,0.005150,0.005150,0.005140,0.005140,0.005140,0.005120,0.005120,0.005110,0.005110,0.005100,0.005100,0.005090,0.005090,0.005090,0.005090,0.005090,0.005080,0.005080,0.005070,0.005070,0.005070,0.005070,0.005070,0.005070,0.005070,0.005060,0.005060,0.005060,0.005050,0.005050,0.005050,0.005030,0.005030,0.005020,0.005020,0.005010,0.005010,0.005010,0.005010,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.004990,0.004990,0.004970,0.004960,0.004950,0.004950,0.004940,0.004940,0.004920,0.004920,0.004920,0.004910,0.004890,0.004890,0.004890,0.004890,0.004890,0.004890,0.004890,0.004880,0.004880,0.004880,0.004870,0.004860,0.004860,0.004860,0.004850,0.004830,0.004830,0.004830,0.004830,0.004820,0.004800,0.004800,0.004800,0.004780,0.004780,0.004750,0.004740,0.004740,0.004730,0.004730,0.004730,0.004730,0.004720,0.004720,0.004720,0.004720,0.004720,0.004700,0.004700,0.004700,0.004700,0.004690,0.004690,0.004690,0.004690,0.004690,0.004690,0.004670,0.004670,0.004670,0.004670,0.004670,0.004670,0.004670,0.004670,0.004670,0.004660,0.004650,0.004650,0.004650,0.004650,0.004650,0.004640,0.004640,0.004640,0.004630,0.004620,0.004620,0.004610,0.004580,0.004580,0.004580,0.004580,0.004580,0.004570,0.004570,0.004560,0.004560,0.004560,0.004560,0.004560,0.004550,0.004550,0.004550,0.004550,0.004550,0.004550,0.004550,0.004550,0.004550,0.004550,0.004550,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004510,0.004510,0.004510,0.004510,0.004500,0.004480,0.004480,0.004470,0.004460,0.004460,0.004460,0.004460,0.004460,0.004460,0.004440,0.004440,0.004440,0.004430,0.004420,0.004410,0.004410,0.004410,0.004410,0.004410,0.004410,0.004410,0.004410,0.004410,0.004400,0.004400,0.004400,0.004390,0.004390,0.004390,0.004390,0.004370,0.004360,0.004360,0.004350,0.004350,0.004350,0.004350,0.004340,0.004340,0.004340,0.004330,0.004330,0.004330,0.004330,0.004330,0.004320,0.004320,0.004320,0.004320,0.004310,0.004310,0.004300,0.004300,0.004300,0.004300,0.004280,0.004280,0.004280,0.004270,0.004260,0.004260,0.004260,0.004260,0.004250,0.004240,0.004230,0.004220,0.004210,0.004210,0.004210,0.004210,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004190,0.004190,0.004190,0.004190,0.004190,0.004170,0.004170,0.004160,0.004160,0.004160,0.004150,0.004150,0.004150,0.004150,0.004150,0.004150,0.004140,0.004130,0.004130,0.004120,0.004120,0.004110,0.004110,0.004110,0.004110,0.004100,0.004100,0.004090,0.004090,0.004080,0.004080,0.004080,0.004080,0.004080,0.004070,0.004070,0.004070,0.004070,0.004060,0.004060,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004040,0.004040,0.004040,0.004040,0.004020,0.004010,0.004000,0.003990,0.003990,0.003980,0.003980,0.003970,0.003970,0.003970,0.003970,0.003970,0.003970,0.003970,0.003960,0.003960,0.003950,0.003950,0.003950,0.003930,0.003930,0.003930,0.003920,0.003920,0.003920,0.003920,0.003910,0.003910,0.003910,0.003910,0.003900,0.003900,0.003900,0.003900,0.003890,0.003890,0.003880,0.003880,0.003860,0.003860,0.003860,0.003850,0.003850,0.003830,0.003820,0.003820,0.003820,0.003820,0.003820,0.003820,0.003810,0.003810,0.003810,0.003810,0.003810,0.003790,0.003790,0.003780,0.003770,0.003770,0.003770,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003750,0.003730,0.003730,0.003730,0.003730,0.003720,0.003720,0.003710,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003690,0.003690,0.003680,0.003660,0.003660,0.003650,0.003630,0.003630,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003610,0.003610,0.003590,0.003580,0.003580,0.003580,0.003580,0.003570,0.003570,0.003550,0.003540,0.003540,0.003540,0.003540,0.003540,0.003530,0.003530,0.003530,0.003530,0.003500,0.003500,0.003500,0.003500,0.003490,0.003490,0.003480,0.003480,0.003480,0.003480,0.003470,0.003470,0.003470,0.003470,0.003470,0.003460,0.003440,0.003440,0.003440,0.003430,0.003420,0.003420,0.003410,0.003410,0.003400,0.003400,0.003400,0.003390,0.003380,0.003370,0.003360,0.003360,0.003360,0.003360,0.003360,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003340,0.003340,0.003340,0.003340,0.003340,0.003340,0.003340,0.003330,0.003310,0.003310,0.003310,0.003310,0.003300,0.003300,0.003300,0.003290,0.003280,0.003280,0.003280,0.003280,0.003270,0.003250,0.003240,0.003240,0.003240,0.003230,0.003230,0.003230,0.003230,0.003230,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003210,0.003210,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003180,0.003180,0.003170,0.003160,0.003160,0.003160,0.003160,0.003140,0.003140,0.003140,0.003140,0.003140,0.003140,0.003140,0.003130,0.003120,0.003110,0.003100,0.003090,0.003090,0.003090,0.003090,0.003090,0.003080,0.003080,0.003070,0.003070,0.003070,0.003070,0.003060,0.003060,0.003060,0.003060,0.003060,0.003050,0.003050,0.003040,0.003040,0.003040,0.003040,0.003040,0.003040,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003010,0.003010,0.003010,0.003000,0.003000,0.003000,0.003000,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002980,0.002980,0.002980,0.002970,0.002970,0.002970,0.002950,0.002940,0.002930,0.002930,0.002930,0.002930,0.002920,0.002920,0.002910,0.002910,0.002900,0.002900,0.002880,0.002880,0.002870,0.002870,0.002860,0.002850,0.002850,0.002850,0.002850,0.002850,0.002850,0.002850,0.002840,0.002840,0.002840,0.002840,0.002840,0.002840,0.002840,0.002840,0.002830,0.002830,0.002820,0.002810,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002790,0.002780,0.002780,0.002780,0.002770,0.002770,0.002770,0.002770,0.002770,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002740,0.002740,0.002730,0.002720,0.002720,0.002710,0.002710,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002690,0.002680,0.002670,0.002670,0.002660,0.002660,0.002660,0.002650,0.002650,0.002650,0.002650,0.002650,0.002650,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002630,0.002630,0.002630,0.002620,0.002620,0.002620,0.002620,0.002610,0.002610,0.002610,0.002610,0.002610,0.002610,0.002610,0.002610,0.002610,0.002610,0.002610,0.002610,0.002610,0.002610,0.002590,0.002590,0.002590,0.002590,0.002590,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002560,0.002550,0.002550,0.002550,0.002550,0.002540,0.002540,0.002540,0.002540,0.002540,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002530,0.002520,0.002510,0.002510,0.002510,0.002510,0.002500,0.002500,0.002500,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002460,0.002460,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002430,0.002430,0.002420,0.002400,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002380,0.002370,0.002370,0.002370,0.002360,0.002350,0.002350,0.002350,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002320,0.002310,0.002310,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002280,0.002270,0.002270,0.002270,0.002270,0.002250,0.002250,0.002250,0.002240,0.002240,0.002240,0.002240,0.002230,0.002230,0.002210,0.002210,0.002210,0.002210,0.002210,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002190,0.002180,0.002180,0.002180,0.002170,0.002170,0.002170,0.002160,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002130,0.002130,0.002130,0.002120,0.002120,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002090,0.002090,0.002090,0.002090,0.002090,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002040,0.002040,0.002040,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002020,0.002020,0.002020,0.002020,0.002020,0.002010,0.002010,0.002010,0.002010,0.002010,0.002010,0.002010,0.002000,0.002000,0.001990,0.001980,0.001980,0.001980,0.001980,0.001980,0.001980,0.001980,0.001980,0.001980,0.001970,0.001970,0.001970,0.001960,0.001960,0.001950,0.001950,0.001950,0.001950,0.001940,0.001930,0.001930,0.001930,0.001920,0.001920,0.001920,0.001910,0.001910,0.001910,0.001910,0.001910,0.001910,0.001910,0.001910,0.001910,0.001890,0.001880,0.001880,0.001880,0.001880,0.001880,0.001880,0.001880,0.001870,0.001850,0.001850,0.001850,0.001850,0.001850,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001830,0.001820,0.001820,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001780,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001770,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001740,0.001730,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001710,0.001710,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001680,0.001680,0.001680,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001660,0.001660,0.001660,0.001660,0.001660,0.001660,0.001660,0.001660,0.001660,0.001660,0.001660,0.001650,0.001650,0.001650,0.001650,0.001650,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001630,0.001630,0.001630,0.001630,0.001620,0.001620,0.001620,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001580,0.001580,0.001580,0.001580,0.001580,0.001580,0.001580,0.001570,0.001570,0.001570,0.001570,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001540,0.001530,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001510,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001480,0.001480,0.001470,0.001470,0.001470,0.001470,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001450,0.001450,0.001450,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001390,0.001390,0.001380,0.001380,0.001360,0.001360,0.001360,0.001360,0.001350,0.001350,0.001350,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001320,0.001310,0.001310,0.001300,0.001300,0.001300,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001260,0.001250,0.001250,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001210,0.001210,0.001210,0.001210,0.001210,0.001210,0.001210,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001190,0.001190,0.001190,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001170,0.001170,0.001160,0.001140,0.001130,0.001130,0.001120,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001050,0.001050,0.001050,0.001050,0.001050,0.001030,0.001030,0.001030,0.001030,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001000,0.001000,0.001000,0.001000,0.001000,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000940,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000890,0.000890,0.000890,0.000890,0.000890,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000850,0.000850,0.000850,0.000850,0.000850,0.000840,0.000840,0.000840,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000800,0.000790,0.000790,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000770,0.000770,0.000770,0.000770,0.000770,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000750,0.000750,0.000750,0.000750,0.000750,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000710,0.000710,0.000710,0.000710,0.000710,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000650,0.000650,0.000650,0.000640,0.000640,0.000640,0.000640,0.000640,0.000630,0.000630,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000610,0.000610,0.000610,0.000610,0.000610,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000590,0.000590,0.000590,0.000590,0.000590,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000500,0.000500,0.000490,0.000490,0.000490,0.000490,0.000490,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000450,0.000450,0.000450,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000350,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000240,0.000240,0.000240,0.000240,0.000240,

==> matlab/KSimaW2_rho050_M10_10M_runs.txt <==
1.000000,0.895766,0.895542,0.895333,0.895110,0.894891,0.894671,0.894448,0.894235,0.894029,0.893811,0.893601,0.893395,0.893190,0.892981,0.892776,0.892575,0.892375,0.892176,0.891973,0.891774,0.891580,0.891380,0.891185,0.890980,0.890780,0.890583,0.890388,0.890194,0.890007,0.889814,0.889635,0.889442,0.889255,0.889070,0.888877,0.888687,0.888505,0.888319,0.888139,0.887957,0.887778,0.887598,0.887411,0.887224,0.887049,0.886868,0.886683,0.886508,0.886328,0.886152,0.885975,0.885792,0.885616,0.885444,0.885270,0.885092,0.884921,0.884745,0.884572,0.884392,0.884228,0.884056,0.883890,0.883723,0.883554,0.883385,0.883208,0.883040,0.882875,0.882700,0.882530,0.882359,0.882189,0.882024,0.881856,0.881692,0.881527,0.881362,0.881205,0.881039,0.880873,0.880703,0.880540,0.880385,0.880230,0.880068,0.879909,0.879745,0.879581,0.879421,0.879262,0.879108,0.878949,0.878793,0.878627,0.878459,0.878305,0.878147,0.877991,0.877841,0.877682,0.877530,0.877374,0.877217,0.877059,0.876904,0.876756,0.876603,0.876453,0.876290,0.876136,0.875977,0.875824,0.875665,0.875512,0.875358,0.875201,0.875043,0.874888,0.874730,0.874565,0.874402,0.874255,0.874098,0.873950,0.873798,0.873637,0.873488,0.873334,0.873180,0.873026,0.872872,0.872718,0.872562,0.872408,0.872252,0.872099,0.871944,0.871793,0.871641,0.871485,0.871333,0.871186,0.871027,0.870881,0.870730,0.870581,0.870431,0.870276,0.870119,0.869966,0.869815,0.869658,0.869507,0.869349,0.869194,0.869045,0.868887,0.868739,0.868587,0.868427,0.868276,0.868126,0.867974,0.867817,0.867664,0.867515,0.867361,0.867213,0.867056,0.866902,0.866749,0.866602,0.866441,0.866278,0.866132,0.865981,0.865830,0.865673,0.865522,0.865365,0.865212,0.865061,0.864899,0.864752,0.864598,0.864443,0.864290,0.864134,0.863975,0.863821,0.863664,0.863519,0.863366,0.863203,0.863050,0.862890,0.862734,0.862575,0.862420,0.862267,0.862115,0.861949,0.861798,0.861649,0.861491,0.861330,0.861175,0.861015,0.860855,0.860702,0.860543,0.860376,0.860220,0.860072,0.859920,0.859773,0.859606,0.859451,0.859293,0.859135,0.858976,0.858821,0.858668,0.858502,0.858348,0.858192,0.858037,0.857879,0.857718,0.857560,0.857402,0.857243,0.857088,0.856931,0.856777,0.856619,0.856453,0.856297,0.856136,0.855977,0.855819,0.855658,0.855497,0.855337,0.855186,0.855020,0.854862,0.854703,0.854543,0.854385,0.854221,0.854055,0.853890,0.853731,0.853576,0.853416,0.853254,0.853097,0.852931,0.852767,0.852597,0.852433,0.852272,0.852114,0.851953,0.851793,0.851629,0.851467,0.851303,0.851142,0.850981,0.850818,0.850661,0.850499,0.850327,0.850168,0.850006,0.849850,0.849686,0.849516,0.849345,0.849183,0.849021,0.848862,0.848695,0.848526,0.848368,0.848206,0.848042,0.847876,0.847705,0.847530,0.847361,0.847198,0.847029,0.846872,0.846705,0.846536,0.846370,0.846209,0.846036,0.845867,0.845694,0.845528,0.845357,0.845183,0.845020,0.844856,0.844688,0.844523,0.844354,0.844189,0.844024,0.843852,0.843676,0.843506,0.843333,0.843162,0.842990,0.842820,0.842642,0.842478,0.842313,0.842137,0.841969,0.841803,0.841628,0.841458,0.841285,0.841110,0.840934,0.840765,0.840591,0.840422,0.840261,0.840089,0.839911,0.839740,0.839572,0.839402,0.839225,0.839042,0.838863,0.838693,0.838510,0.838346,0.838177,0.838006,0.837829,0.837658,0.837473,0.837292,0.837117,0.836940,0.836758,0.836585,0.836413,0.836234,0.836054,0.835881,0.835694,0.835514,0.835335,0.835162,0.834983,0.834804,0.834627,0.834455,0.834280,0.834098,0.833923,0.833743,0.833565,0.833384,0.833209,0.833028,0.832844,0.832666,0.832480,0.832301,0.832125,0.831938,0.831751,0.831570,0.831393,0.831214,0.831035,0.830859,0.830676,0.830497,0.830312,0.830137,0.829951,0.829774,0.829589,0.829407,0.829226,0.829046,0.828859,0.828678,0.828494,0.828314,0.828137,0.827954,0.827777,0.827593,0.827410,0.827228,0.827047,0.826867,0.826682,0.826492,0.826311,0.826127,0.825949,0.825762,0.825577,0.825388,0.825201,0.825018,0.824836,0.824655,0.824476,0.824290,0.824107,0.823923,0.823742,0.823551,0.823361,0.823168,0.822985,0.822807,0.822618,0.822434,0.822243,0.822048,0.821863,0.821682,0.821493,0.821305,0.821112,0.820930,0.820739,0.820553,0.820367,0.820176,0.819983,0.819797,0.819612,0.819425,0.819230,0.819045,0.818854,0.818664,0.818478,0.818288,0.818100,0.817909,0.817717,0.817527,0.817334,0.817137,0.816947,0.816760,0.816572,0.816378,0.816192,0.816002,0.815807,0.815611,0.815426,0.815230,0.815035,0.814844,0.814658,0.814457,0.814258,0.814066,0.813871,0.813670,0.813482,0.813284,0.813090,0.812894,0.812694,0.812495,0.812300,0.812114,0.811919,0.811719,0.811527,0.811327,0.811132,0.810934,0.810739,0.810540,0.810338,0.810145,0.809958,0.809759,0.809562,0.809365,0.809174,0.808977,0.808774,0.808576,0.808378,0.808177,0.807979,0.807785,0.807579,0.807380,0.807179,0.806980,0.806780,0.806583,0.806387,0.806186,0.805995,0.805798,0.805593,0.805393,0.805189,0.804984,0.804787,0.804585,0.804383,0.804185,0.803987,0.803778,0.803579,0.803378,0.803176,0.802971,0.802763,0.802558,0.802359,0.802153,0.801951,0.801750,0.801548,0.801336,0.801130,0.800922,0.800717,0.800526,0.800322,0.800117,0.799915,0.799708,0.799507,0.799302,0.799096,0.798890,0.798683,0.798484,0.798286,0.798087,0.797878,0.797670,0.797452,0.797241,0.797031,0.796824,0.796618,0.796414,0.796204,0.795995,0.795781,0.795579,0.795379,0.795169,0.794955,0.794747,0.794539,0.794333,0.794123,0.793918,0.793703,0.793497,0.793289,0.793083,0.792880,0.792669,0.792457,0.792249,0.792042,0.791823,0.791624,0.791410,0.791199,0.790989,0.790783,0.790571,0.790363,0.790146,0.789937,0.789733,0.789516,0.789311,0.789093,0.788883,0.788665,0.788454,0.788241,0.788033,0.787813,0.787601,0.787390,0.787183,0.786967,0.786754,0.786537,0.786324,0.786104,0.785890,0.785679,0.785463,0.785259,0.785035,0.784816,0.784600,0.784395,0.784178,0.783963,0.783742,0.783532,0.783311,0.783096,0.782885,0.782666,0.782443,0.782234,0.782016,0.781797,0.781573,0.781365,0.781148,0.780928,0.780715,0.780494,0.780270,0.780049,0.779825,0.779607,0.779387,0.779169,0.778945,0.778726,0.778510,0.778290,0.778078,0.777859,0.777629,0.777398,0.777180,0.776959,0.776730,0.776509,0.776286,0.776066,0.775852,0.775627,0.775411,0.775195,0.774977,0.774755,0.774534,0.774323,0.774101,0.773887,0.773666,0.773457,0.773240,0.773018,0.772801,0.772578,0.772351,0.772133,0.771902,0.771678,0.771452,0.771224,0.770999,0.770763,0.770537,0.770313,0.770092,0.769869,0.769640,0.769415,0.769186,0.768955,0.768727,0.768503,0.768274,0.768047,0.767827,0.767593,0.767372,0.767147,0.766920,0.766688,0.766460,0.766229,0.766007,0.765778,0.765555,0.765329,0.765099,0.764868,0.764643,0.764413,0.764182,0.763949,0.763725,0.763493,0.763267,0.763031,0.762807,0.762571,0.762347,0.762119,0.761889,0.761653,0.761424,0.761193,0.760967,0.760735,0.760505,0.760278,0.760050,0.759823,0.759590,0.759363,0.759139,0.758907,0.758673,0.758436,0.758206,0.757984,0.757751,0.757510,0.757281,0.757042,0.756812,0.756586,0.756364,0.756127,0.755897,0.755662,0.755425,0.755187,0.754952,0.754720,0.754476,0.754246,0.754016,0.753780,0.753538,0.753300,0.753066,0.752829,0.752593,0.752363,0.752124,0.751886,0.751647,0.751414,0.751181,0.750946,0.750706,0.750464,0.750223,0.749986,0.749754,0.749517,0.749278,0.749040,0.748807,0.748572,0.748341,0.748104,0.747866,0.747631,0.747386,0.747138,0.746891,0.746651,0.746405,0.746171,0.745923,0.745685,0.745451,0.745206,0.744955,0.744711,0.744468,0.744231,0.743984,0.743737,0.743491,0.743253,0.743010,0.742769,0.742530,0.742287,0.742040,0.741799,0.741559,0.741320,0.741078,0.740848,0.740605,0.740366,0.740121,0.739876,0.739628,0.739377,0.739135,0.738893,0.738650,0.738405,0.738157,0.737919,0.737663,0.737409,0.737173,0.736934,0.736681,0.736438,0.736188,0.735939,0.735693,0.735452,0.735209,0.734957,0.734711,0.734459,0.734211,0.733958,0.733709,0.733461,0.733220,0.732975,0.732724,0.732475,0.732230,0.731987,0.731736,0.731492,0.731248,0.731002,0.730746,0.730503,0.730261,0.730022,0.729772,0.729528,0.729285,0.729035,0.728786,0.728535,0.728285,0.728040,0.727795,0.727550,0.727291,0.727033,0.726788,0.726546,0.726299,0.726050,0.725804,0.725550,0.725295,0.725048,0.724799,0.724556,0.724306,0.724054,0.723801,0.723545,0.723286,0.723038,0.722787,0.722532,0.722277,0.722020,0.721777,0.721526,0.721284,0.721035,0.720783,0.720526,0.720281,0.720027,0.719776,0.719534,0.719285,0.719041,0.718788,0.718521,0.718269,0.718011,0.717757,0.717508,0.717261,0.717008,0.716748,0.716490,0.716237,0.715982,0.715720,0.715463,0.715208,0.714954,0.714696,0.714448,0.714191,0.713932,0.713674,0.713420,0.713165,0.712912,0.712648,0.712392,0.712130,0.711863,0.711610,0.711355,0.711094,0.710838,0.710577,0.710320,0.710063,0.709806,0.709546,0.709284,0.709027,0.708776,0.708520,0.708262,0.707996,0.707739,0.707490,0.707235,0.706973,0.706720,0.706463,0.706210,0.705954,0.705696,0.705440,0.705183,0.704923,0.704657,0.704396,0.704133,0.703879,0.703612,0.703344,0.703083,0.702820,0.702554,0.702296,0.702036,0.701773,0.701518,0.701256,0.700997,0.700725,0.700464,0.700208,0.699950,0.699691,0.699427,0.699168,0.698903,0.698645,0.698380,0.698118,0.697863,0.697610,0.697349,0.697072,0.696807,0.696557,0.696298,0.696030,0.695767,0.695501,0.695246,0.694987,0.694724,0.694449,0.694181,0.693916,0.693654,0.693398,0.693124,0.692861,0.692601,0.692336,0.692068,0.691805,0.691541,0.691289,0.691024,0.690756,0.690487,0.690230,0.689969,0.689696,0.689426,0.689152,0.688879,0.688615,0.688346,0.688077,0.687813,0.687553,0.687279,0.687016,0.686755,0.686486,0.686222,0.685962,0.685695,0.685418,0.685157,0.684893,0.684625,0.684363,0.684085,0.683819,0.683555,0.683294,0.683025,0.682755,0.682487,0.682219,0.681953,0.681685,0.681419,0.681146,0.680866,0.680599,0.680332,0.680062,0.679797,0.679522,0.679250,0.678983,0.678726,0.678459,0.678193,0.677929,0.677656,0.677382,0.677111,0.676842,0.676579,0.676311,0.676036,0.675763,0.675489,0.675214,0.674939,0.674659,0.674392,0.674125,0.673854,0.673586,0.673315,0.673047,0.672783,0.672504,0.672234,0.671967,0.671692,0.671421,0.671151,0.670868,0.670591,0.670321,0.670054,0.669785,0.669514,0.669245,0.668965,0.668689,0.668412,0.668134,0.667860,0.667593,0.667331,0.667060,0.666784,0.666509,0.666240,0.665970,0.665697,0.665419,0.665150,0.664873,0.664601,0.664330,0.664049,0.663775,0.663496,0.663221,0.662942,0.662666,0.662387,0.662108,0.661828,0.661556,0.661277,0.660993,0.660709,0.660442,0.660166,0.659899,0.659617,0.659340,0.659060,0.658783,0.658506,0.658229,0.657957,0.657683,0.657407,0.657131,0.656852,0.656568,0.656284,0.656006,0.655727,0.655464,0.655189,0.654913,0.654641,0.654368,0.654090,0.653819,0.653548,0.653267,0.652995,0.652716,0.652439,0.652153,0.651870,0.651595,0.651312,0.651037,0.650763,0.650476,0.650197,0.649915,0.649632,0.649364,0.649085,0.648811,0.648526,0.648242,0.647965,0.647687,0.647400,0.647119,0.646843,0.646567,0.646281,0.645993,0.645714,0.645435,0.645148,0.644875,0.644597,0.644323,0.644041,0.643763,0.643485,0.643212,0.642941,0.642663,0.642386,0.642101,0.641826,0.641540,0.641264,0.640987,0.640713,0.640429,0.640145,0.639868,0.639595,0.639318,0.639039,0.638753,0.638475,0.638201,0.637930,0.637644,0.637359,0.637081,0.636797,0.636514,0.636232,0.635952,0.635674,0.635395,0.635115,0.634830,0.634546,0.634260,0.633986,0.633705,0.633429,0.633153,0.632879,0.632599,0.632316,0.632042,0.631754,0.631482,0.631203,0.630916,0.630630,0.630356,0.630081,0.629800,0.629523,0.629248,0.628963,0.628682,0.628398,0.628118,0.627836,0.627544,0.627262,0.626980,0.626694,0.626416,0.626133,0.625854,0.625565,0.625279,0.625002,0.624717,0.624435,0.624159,0.623873,0.623582,0.623302,0.623020,0.622742,0.622455,0.622166,0.621882,0.621601,0.621327,0.621052,0.620765,0.620469,0.620174,0.619894,0.619604,0.619312,0.619026,0.618735,0.618455,0.618168,0.617885,0.617602,0.617318,0.617037,0.616753,0.616456,0.616172,0.615888,0.615606,0.615314,0.615023,0.614729,0.614448,0.614169,0.613888,0.613606,0.613314,0.613024,0.612736,0.612442,0.612159,0.611883,0.611603,0.611326,0.611043,0.610769,0.610483,0.610206,0.609925,0.609635,0.609343,0.609058,0.608769,0.608490,0.608201,0.607918,0.607639,0.607349,0.607074,0.606788,0.606495,0.606213,0.605920,0.605639,0.605354,0.605064,0.604778,0.604490,0.604204,0.603922,0.603637,0.603350,0.603057,0.602776,0.602502,0.602217,0.601926,0.601629,0.601347,0.601070,0.600788,0.600503,0.600215,0.599926,0.599644,0.599356,0.599067,0.598772,0.598479,0.598190,0.597908,0.597627,0.597333,0.597041,0.596743,0.596451,0.596160,0.595881,0.595588,0.595304,0.595012,0.594721,0.594439,0.594159,0.593864,0.593572,0.593285,0.592997,0.592709,0.592421,0.592126,0.591837,0.591546,0.591260,0.590972,0.590682,0.590394,0.590109,0.589830,0.589547,0.589267,0.588970,0.588679,0.588390,0.588098,0.587811,0.587514,0.587235,0.586952,0.586664,0.586371,0.586083,0.585795,0.585514,0.585232,0.584943,0.584657,0.584368,0.584074,0.583785,0.583493,0.583198,0.582914,0.582633,0.582350,0.582060,0.581776,0.581482,0.581185,0.580901,0.580610,0.580324,0.580035,0.579747,0.579461,0.579174,0.578874,0.578583,0.578292,0.578011,0.577720,0.577434,0.577157,0.576866,0.576578,0.576289,0.575999,0.575712,0.575430,0.575137,0.574851,0.574555,0.574268,0.573973,0.573682,0.573397,0.573101,0.572816,0.572534,0.572241,0.571947,0.571653,0.571370,0.571078,0.570794,0.570505,0.570215,0.569925,0.569637,0.569348,0.569060,0.568767,0.568469,0.568172,0.567887,0.567608,0.567331,0.567041,0.566753,0.566463,0.566179,0.565889,0.565602,0.565308,0.565015,0.564724,0.564435,0.564148,0.563856,0.563566,0.563281,0.562992,0.562691,0.562388,0.562100,0.561814,0.561520,0.561237,0.560942,0.560660,0.560377,0.560093,0.559804,0.559518,0.559226,0.558932,0.558645,0.558358,0.558074,0.557785,0.557498,0.557209,0.556917,0.556637,0.556358,0.556055,0.555760,0.555480,0.555184,0.554902,0.554605,0.554317,0.554031,0.553742,0.553453,0.553165,0.552877,0.552590,0.552304,0.552014,0.551724,0.551440,0.551143,0.550859,0.550569,0.550272,0.549984,0.549694,0.549407,0.549121,0.548833,0.548543,0.548257,0.547972,0.547679,0.547390,0.547098,0.546813,0.546523,0.546232,0.545940,0.545662,0.545371,0.545071,0.544784,0.544491,0.544199,0.543907,0.543617,0.543328,0.543041,0.542752,0.542472,0.542180,0.541892,0.541602,0.541315,0.541025,0.540738,0.540451,0.540158,0.539867,0.539575,0.539298,0.539006,0.538713,0.538438,0.538155,0.537864,0.537568,0.537287,0.537003,0.536713,0.536414,0.536125,0.535846,0.535551,0.535261,0.534967,0.534674,0.534384,0.534095,0.533805,0.533517,0.533229,0.532933,0.532640,0.532344,0.532055,0.531765,0.531477,0.531193,0.530904,0.530621,0.530326,0.530036,0.529741,0.529454,0.529163,0.528878,0.528599,0.528307,0.528023,0.527734,0.527440,0.527150,0.526859,0.526564,0.526272,0.525988,0.525702,0.525417,0.525121,0.524834,0.524542,0.524254,0.523965,0.523666,0.523384,0.523086,0.522801,0.522519,0.522236,0.521952,0.521656,0.521370,0.521083,0.520794,0.520511,0.520230,0.519941,0.519655,0.519366,0.519076,0.518781,0.518495,0.518208,0.517930,0.517653,0.517370,0.517083,0.516791,0.516511,0.516219,0.515945,0.515665,0.515387,0.515104,0.514809,0.514516,0.514229,0.513946,0.513665,0.513385,0.513096,0.512807,0.512517,0.512238,0.511945,0.511657,0.511375,0.511082,0.510794,0.510502,0.510209,0.509922,0.509634,0.509343,0.509060,0.508779,0.508495,0.508209,0.507926,0.507633,0.507347,0.507063,0.506787,0.506501,0.506223,0.505934,0.505647,0.505360,0.505081,0.504781,0.504494,0.504203,0.503912,0.503622,0.503330,0.503043,0.502756,0.502465,0.502181,0.501901,0.501616,0.501333,0.501054,0.500767,0.500487,0.500201,0.499915,0.499619,0.499333,0.499048,0.498760,0.498476,0.498180,0.497891,0.497603,0.497326,0.497042,0.496753,0.496473,0.496182,0.495895,0.495604,0.495320,0.495040,0.494756,0.494471,0.494186,0.493902,0.493616,0.493332,0.493045,0.492768,0.492487,0.492206,0.491927,0.491643,0.491358,0.491073,0.490793,0.490520,0.490233,0.489949,0.489668,0.489382,0.489094,0.488812,0.488524,0.488239,0.487961,0.487673,0.487394,0.487106,0.486806,0.486515,0.486236,0.485951,0.485663,0.485378,0.485093,0.484807,0.484514,0.484227,0.483941,0.483656,0.483369,0.483082,0.482794,0.482510,0.482224,0.481927,0.481642,0.481359,0.481071,0.480789,0.480516,0.480230,0.479940,0.479654,0.479378,0.479097,0.478810,0.478525,0.478240,0.477950,0.477676,0.477392,0.477117,0.476836,0.476554,0.476267,0.475976,0.475700,0.475416,0.475133,0.474849,0.474568,0.474288,0.474006,0.473718,0.473440,0.473154,0.472881,0.472603,0.472325,0.472028,0.471743,0.471474,0.471193,0.470909,0.470636,0.470358,0.470080,0.469804,0.469521,0.469236,0.468960,0.468680,0.468403,0.468122,0.467836,0.467548,0.467268,0.466991,0.466707,0.466413,0.466138,0.465867,0.465586,0.465317,0.465044,0.464763,0.464476,0.464202,0.463911,0.463629,0.463349,0.463071,0.462789,0.462511,0.462234,0.461954,0.461674,0.461406,0.461124,0.460850,0.460569,0.460286,0.460004,0.459726,0.459446,0.459174,0.458893,0.458611,0.458326,0.458036,0.457754,0.457472,0.457193,0.456915,0.456641,0.456349,0.456073,0.455793,0.455518,0.455243,0.454980,0.454694,0.454422,0.454151,0.453874,0.453596,0.453321,0.453037,0.452757,0.452497,0.452220,0.451933,0.451652,0.451380,0.451101,0.450827,0.450553,0.450280,0.450006,0.449729,0.449456,0.449176,0.448898,0.448627,0.448347,0.448072,0.447783,0.447506,0.447226,0.446947,0.446670,0.446393,0.446114,0.445834,0.445563,0.445291,0.445013,0.444742,0.444473,0.444194,0.443922,0.443642,0.443357,0.443081,0.442805,0.442535,0.442257,0.441983,0.441709,0.441443,0.441169,0.440893,0.440618,0.440339,0.440066,0.439790,0.439512,0.439233,0.438961,0.438687,0.438412,0.438134,0.437854,0.437571,0.437297,0.437029,0.436754,0.436477,0.436202,0.435938,0.435672,0.435402,0.435119,0.434846,0.434572,0.434295,0.434026,0.433755,0.433476,0.433204,0.432937,0.432668,0.432398,0.432135,0.431856,0.431589,0.431312,0.431047,0.430779,0.430508,0.430247,0.429970,0.429696,0.429420,0.429154,0.428874,0.428616,0.428341,0.428071,0.427801,0.427523,0.427253,0.426980,0.426708,0.426430,0.426156,0.425889,0.425614,0.425341,0.425070,0.424801,0.424537,0.424261,0.423991,0.423720,0.423444,0.423166,0.422901,0.422632,0.422357,0.422082,0.421811,0.421538,0.421265,0.420996,0.420737,0.420473,0.420213,0.419945,0.419677,0.419410,0.419130,0.418860,0.418590,0.418326,0.418046,0.417773,0.417503,0.417238,0.416969,0.416701,0.416436,0.416167,0.415899,0.415633,0.415363,0.415095,0.414824,0.414556,0.414287,0.414010,0.413741,0.413469,0.413199,0.412929,0.412654,0.412384,0.412117,0.411852,0.411584,0.411316,0.411048,0.410774,0.410501,0.410228,0.409968,0.409706,0.409433,0.409162,0.408892,0.408628,0.408364,0.408101,0.407832,0.407567,0.407307,0.407041,0.406773,0.406506,0.406233,0.405972,0.405699,0.405438,0.405180,0.404917,0.404646,0.404378,0.404108,0.403838,0.403571,0.403301,0.403032,0.402765,0.402503,0.402241,0.401971,0.401718,0.401443,0.401178,0.400916,0.400655,0.400386,0.400127,0.399867,0.399604,0.399341,0.399080,0.398820,0.398559,0.398300,0.398033,0.397769,0.397498,0.397242,0.396977,0.396715,0.396450,0.396189,0.395928,0.395672,0.395410,0.395149,0.394890,0.394631,0.394377,0.394115,0.393848,0.393589,0.393331,0.393074,0.392806,0.392548,0.392287,0.392023,0.391758,0.391495,0.391238,0.390983,0.390723,0.390463,0.390202,0.389935,0.389672,0.389423,0.389152,0.388888,0.388633,0.388372,0.388114,0.387860,0.387595,0.387334,0.387078,0.386815,0.386554,0.386297,0.386036,0.385774,0.385514,0.385259,0.384999,0.384741,0.384483,0.384222,0.383964,0.383701,0.383445,0.383186,0.382937,0.382680,0.382424,0.382165,0.381904,0.381658,0.381402,0.381138,0.380877,0.380626,0.380370,0.380110,0.379861,0.379607,0.379364,0.379104,0.378836,0.378587,0.378332,0.378082,0.377826,0.377563,0.377308,0.377053,0.376794,0.376545,0.376293,0.376043,0.375794,0.375541,0.375290,0.375036,0.374785,0.374532,0.374274,0.374022,0.373770,0.373524,0.373265,0.373013,0.372760,0.372505,0.372250,0.371996,0.371740,0.371480,0.371230,0.370978,0.370717,0.370459,0.370205,0.369954,0.369694,0.369441,0.369185,0.368933,0.368682,0.368421,0.368165,0.367909,0.367653,0.367396,0.367147,0.366884,0.366638,0.366389,0.366132,0.365880,0.365628,0.365381,0.365120,0.364873,0.364617,0.364370,0.364120,0.363872,0.363615,0.363368,0.363111,0.362857,0.362608,0.362357,0.362104,0.361850,0.361601,0.361340,0.361087,0.360841,0.360589,0.360333,0.360088,0.359847,0.359604,0.359355,0.359104,0.358842,0.358599,0.358347,0.358100,0.357853,0.357609,0.357359,0.357116,0.356871,0.356621,0.356364,0.356110,0.355877,0.355626,0.355382,0.355133,0.354889,0.354644,0.354393,0.354142,0.353895,0.353647,0.353397,0.353149,0.352911,0.352665,0.352418,0.352180,0.351930,0.351677,0.351442,0.351194,0.350946,0.350697,0.350453,0.350193,0.349949,0.349704,0.349459,0.349220,0.348979,0.348735,0.348491,0.348246,0.348005,0.347763,0.347526,0.347283,0.347043,0.346799,0.346553,0.346315,0.346068,0.345817,0.345573,0.345326,0.345084,0.344840,0.344599,0.344360,0.344129,0.343887,0.343652,0.343404,0.343163,0.342917,0.342682,0.342443,0.342199,0.341961,0.341720,0.341476,0.341234,0.341000,0.340756,0.340514,0.340272,0.340039,0.339803,0.339557,0.339314,0.339074,0.338834,0.338591,0.338350,0.338122,0.337875,0.337627,0.337392,0.337155,0.336921,0.336674,0.336443,0.336209,0.335968,0.335739,0.335495,0.335252,0.335011,0.334767,0.334525,0.334284,0.334036,0.333800,0.333569,0.333334,0.333094,0.332850,0.332607,0.332369,0.332128,0.331885,0.331635,0.331398,0.331159,0.330932,0.330695,0.330453,0.330207,0.329976,0.329741,0.329497,0.329271,0.329040,0.328795,0.328556,0.328322,0.328090,0.327862,0.327626,0.327389,0.327144,0.326902,0.326672,0.326434,0.326198,0.325957,0.325719,0.325488,0.325246,0.325013,0.324782,0.324551,0.324313,0.324077,0.323854,0.323620,0.323393,0.323155,0.322928,0.322692,0.322452,0.322215,0.321972,0.321730,0.321505,0.321280,0.321047,0.320818,0.320584,0.320358,0.320121,0.319892,0.319664,0.319430,0.319187,0.318968,0.318738,0.318507,0.318278,0.318048,0.317828,0.317599,0.317359,0.317126,0.316898,0.316669,0.316447,0.316212,0.315988,0.315758,0.315528,0.315301,0.315078,0.314851,0.314624,0.314391,0.314155,0.313921,0.313694,0.313463,0.313238,0.313012,0.312782,0.312558,0.312327,0.312098,0.311868,0.311636,0.311418,0.311187,0.310951,0.310728,0.310497,0.310266,0.310038,0.309815,0.309592,0.309372,0.309149,0.308918,0.308687,0.308466,0.308244,0.308012,0.307787,0.307563,0.307331,0.307107,0.306884,0.306661,0.306442,0.306213,0.305980,0.305758,0.305532,0.305304,0.305076,0.304850,0.304621,0.304399,0.304175,0.303956,0.303738,0.303515,0.303295,0.303076,0.302847,0.302622,0.302399,0.302174,0.301947,0.301714,0.301494,0.301272,0.301048,0.300824,0.300599,0.300372,0.300148,0.299923,0.299699,0.299474,0.299246,0.299023,0.298805,0.298584,0.298368,0.298145,0.297921,0.297703,0.297477,0.297253,0.297035,0.296812,0.296589,0.296376,0.296162,0.295947,0.295730,0.295507,0.295287,0.295064,0.294837,0.294612,0.294393,0.294173,0.293958,0.293743,0.293526,0.293308,0.293085,0.292871,0.292648,0.292432,0.292210,0.291990,0.291772,0.291547,0.291327,0.291111,0.290898,0.290680,0.290462,0.290245,0.290027,0.289808,0.289589,0.289377,0.289164,0.288952,0.288744,0.288524,0.288309,0.288098,0.287884,0.287671,0.287455,0.287237,0.287012,0.286790,0.286575,0.286365,0.286147,0.285928,0.285715,0.285504,0.285293,0.285077,0.284851,0.284639,0.284427,0.284211,0.283999,0.283788,0.283568,0.283351,0.283133,0.282917,0.282705,0.282492,0.282279,0.282065,0.281852,0.281635,0.281413,0.281208,0.280998,0.280779,0.280568,0.280352,0.280143,0.279932,0.279721,0.279508,0.279294,0.279079,0.278870,0.278660,0.278448,0.278236,0.278027,0.277818,0.277616,0.277408,0.277192,0.276988,0.276781,0.276565,0.276345,0.276131,0.275922,0.275713,0.275503,0.275299,0.275091,0.274872,0.274665,0.274451,0.274246,0.274036,0.273823,0.273615,0.273408,0.273193,0.272980,0.272772,0.272567,0.272355,0.272156,0.271947,0.271742,0.271533,0.271320,0.271110,0.270906,0.270699,0.270496,0.270287,0.270073,0.269865,0.269661,0.269458,0.269255,0.269044,0.268837,0.268635,0.268428,0.268232,0.268029,0.267825,0.267620,0.267414,0.267216,0.267007,0.266801,0.266591,0.266377,0.266173,0.265961,0.265751,0.265543,0.265348,0.265138,0.264937,0.264734,0.264532,0.264325,0.264127,0.263921,0.263717,0.263513,0.263309,0.263107,0.262896,0.262696,0.262498,0.262296,0.262095,0.261891,0.261692,0.261483,0.261287,0.261087,0.260881,0.260674,0.260472,0.260270,0.260065,0.259869,0.259673,0.259479,0.259276,0.259076,0.258885,0.258688,0.258490,0.258284,0.258084,0.257893,0.257696,0.257492,0.257294,0.257092,0.256889,0.256691,0.256483,0.256292,0.256091,0.255892,0.255695,0.255499,0.255302,0.255095,0.254895,0.254701,0.254499,0.254302,0.254111,0.253921,0.253722,0.253529,0.253332,0.253128,0.252930,0.252732,0.252534,0.252348,0.252144,0.251947,0.251746,0.251548,0.251354,0.251163,0.250969,0.250773,0.250575,0.250378,0.250186,0.249989,0.249784,0.249591,0.249394,0.249190,0.248990,0.248806,0.248613,0.248416,0.248210,0.248019,0.247829,0.247633,0.247436,0.247247,0.247055,0.246862,0.246669,0.246478,0.246279,0.246088,0.245898,0.245711,0.245524,0.245331,0.245136,0.244950,0.244752,0.244566,0.244380,0.244188,0.244001,0.243802,0.243614,0.243415,0.243222,0.243024,0.242831,0.242645,0.242455,0.242260,0.242067,0.241879,0.241688,0.241493,0.241310,0.241117,0.240934,0.240751,0.240553,0.240365,0.240182,0.239997,0.239813,0.239633,0.239436,0.239252,0.239066,0.238875,0.238681,0.238491,0.238306,0.238115,0.237922,0.237733,0.237548,0.237363,0.237178,0.236991,0.236802,0.236607,0.236421,0.236238,0.236048,0.235862,0.235676,0.235484,0.235299,0.235111,0.234916,0.234726,0.234537,0.234351,0.234166,0.233976,0.233785,0.233594,0.233408,0.233218,0.233037,0.232850,0.232665,0.232476,0.232292,0.232101,0.231919,0.231740,0.231561,0.231376,0.231193,0.231007,0.230827,0.230648,0.230460,0.230279,0.230097,0.229917,0.229728,0.229540,0.229360,0.229178,0.228991,0.228817,0.228625,0.228434,0.228255,0.228061,0.227875,0.227691,0.227511,0.227327,0.227153,0.226976,0.226794,0.226613,0.226421,0.226242,0.226066,0.225890,0.225701,0.225520,0.225337,0.225157,0.224970,0.224786,0.224607,0.224431,0.224248,0.224070,0.223885,0.223704,0.223526,0.223349,0.223170,0.222983,0.222805,0.222624,0.222450,0.222273,0.222095,0.221919,0.221736,0.221559,0.221381,0.221209,0.221019,0.220841,0.220664,0.220487,0.220321,0.220146,0.219970,0.219796,0.219613,0.219442,0.219268,0.219094,0.218918,0.218743,0.218565,0.218383,0.218206,0.218036,0.217865,0.217688,0.217517,0.217338,0.217159,0.216982,0.216816,0.216643,0.216477,0.216311,0.216128,0.215947,0.215766,0.215598,0.215420,0.215253,0.215080,0.214903,0.214727,0.214556,0.214383,0.214200,0.214026,0.213855,0.213678,0.213509,0.213336,0.213165,0.212989,0.212820,0.212650,0.212483,0.212309,0.212132,0.211957,0.211779,0.211606,0.211431,0.211262,0.211093,0.210918,0.210743,0.210574,0.210402,0.210224,0.210050,0.209876,0.209702,0.209528,0.209352,0.209185,0.209006,0.208832,0.208669,0.208501,0.208329,0.208156,0.207984,0.207801,0.207636,0.207465,0.207298,0.207127,0.206958,0.206790,0.206625,0.206455,0.206286,0.206118,0.205943,0.205770,0.205608,0.205442,0.205268,0.205099,0.204925,0.204754,0.204580,0.204413,0.204249,0.204077,0.203911,0.203737,0.203564,0.203395,0.203238,0.203075,0.202916,0.202763,0.202591,0.202425,0.202264,0.202095,0.201928,0.201763,0.201595,0.201436,0.201269,0.201102,0.200939,0.200778,0.200608,0.200453,0.200283,0.200119,0.199956,0.199786,0.199628,0.199463,0.199304,0.199136,0.198968,0.198809,0.198645,0.198481,0.198317,0.198156,0.197994,0.197837,0.197681,0.197507,0.197349,0.197187,0.197024,0.196864,0.196698,0.196533,0.196376,0.196212,0.196051,0.195893,0.195728,0.195566,0.195408,0.195251,0.195085,0.194925,0.194764,0.194597,0.194437,0.194274,0.194114,0.193949,0.193790,0.193628,0.193468,0.193314,0.193154,0.192994,0.192838,0.192679,0.192522,0.192362,0.192203,0.192038,0.191878,0.191718,0.191558,0.191398,0.191245,0.191088,0.190924,0.190766,0.190608,0.190448,0.190297,0.190139,0.189987,0.189827,0.189677,0.189520,0.189370,0.189205,0.189053,0.188891,0.188734,0.188568,0.188412,0.188251,0.188101,0.187942,0.187782,0.187626,0.187464,0.187306,0.187149,0.186993,0.186846,0.186686,0.186531,0.186376,0.186226,0.186069,0.185911,0.185758,0.185601,0.185448,0.185287,0.185131,0.184973,0.184822,0.184661,0.184509,0.184349,0.184195,0.184037,0.183874,0.183724,0.183576,0.183427,0.183281,0.183124,0.182968,0.182827,0.182675,0.182519,0.182367,0.182214,0.182059,0.181903,0.181740,0.181590,0.181439,0.181288,0.181136,0.180990,0.180842,0.180690,0.180541,0.180386,0.180235,0.180079,0.179928,0.179776,0.179623,0.179472,0.179326,0.179173,0.179016,0.178860,0.178713,0.178560,0.178418,0.178270,0.178123,0.177978,0.177825,0.177671,0.177531,0.177383,0.177234,0.177090,0.176935,0.176792,0.176646,0.176495,0.176346,0.176200,0.176046,0.175895,0.175749,0.175608,0.175456,0.175308,0.175150,0.175002,0.174854,0.174704,0.174557,0.174412,0.174266,0.174120,0.173966,0.173818,0.173668,0.173525,0.173373,0.173228,0.173083,0.172933,0.172794,0.172646,0.172506,0.172358,0.172211,0.172062,0.171916,0.171770,0.171625,0.171484,0.171343,0.171193,0.171052,0.170909,0.170767,0.170613,0.170472,0.170327,0.170184,0.170044,0.169896,0.169760,0.169616,0.169465,0.169323,0.169179,0.169032,0.168890,0.168746,0.168599,0.168460,0.168325,0.168184,0.168039,0.167894,0.167759,0.167621,0.167482,0.167344,0.167201,0.167055,0.166915,0.166774,0.166636,0.166495,0.166355,0.166211,0.166069,0.165926,0.165790,0.165647,0.165513,0.165381,0.165239,0.165102,0.164963,0.164822,0.164680,0.164544,0.164398,0.164259,0.164120,0.163979,0.163834,0.163689,0.163552,0.163414,0.163277,0.163143,0.163006,0.162876,0.162733,0.162595,0.162461,0.162326,0.162190,0.162048,0.161904,0.161765,0.161624,0.161482,0.161342,0.161211,0.161067,0.160929,0.160786,0.160652,0.160515,0.160378,0.160243,0.160109,0.159973,0.159840,0.159702,0.159563,0.159431,0.159292,0.159156,0.159011,0.158873,0.158738,0.158605,0.158462,0.158328,0.158186,0.158051,0.157916,0.157784,0.157646,0.157514,0.157379,0.157243,0.157108,0.156975,0.156845,0.156709,0.156571,0.156443,0.156306,0.156171,0.156039,0.155910,0.155769,0.155637,0.155502,0.155366,0.155233,0.155094,0.154959,0.154822,0.154691,0.154559,0.154425,0.154293,0.154157,0.154023,0.153891,0.153763,0.153632,0.153502,0.153371,0.153235,0.153102,0.152967,0.152836,0.152699,0.152564,0.152436,0.152307,0.152173,0.152045,0.151920,0.151792,0.151658,0.151529,0.151398,0.151271,0.151139,0.151015,0.150885,0.150755,0.150625,0.150487,0.150354,0.150220,0.150092,0.149966,0.149841,0.149711,0.149582,0.149455,0.149323,0.149198,0.149073,0.148940,0.148814,0.148692,0.148561,0.148434,0.148308,0.148181,0.148054,0.147919,0.147792,0.147670,0.147540,0.147420,0.147293,0.147161,0.147029,0.146903,0.146776,0.146643,0.146512,0.146385,0.146258,0.146130,0.146006,0.145876,0.145748,0.145623,0.145498,0.145372,0.145245,0.145118,0.144995,0.144866,0.144737,0.144613,0.144491,0.144363,0.144236,0.144117,0.143988,0.143862,0.143735,0.143608,0.143485,0.143364,0.143236,0.143120,0.143000,0.142873,0.142748,0.142622,0.142503,0.142380,0.142254,0.142142,0.142019,0.141899,0.141783,0.141661,0.141543,0.141424,0.141306,0.141187,0.141069,0.140944,0.140823,0.140704,0.140582,0.140464,0.140344,0.140221,0.140104,0.139990,0.139871,0.139750,0.139627,0.139502,0.139379,0.139256,0.139137,0.139017,0.138899,0.138784,0.138662,0.138535,0.138414,0.138292,0.138166,0.138044,0.137925,0.137808,0.137687,0.137564,0.137440,0.137321,0.137193,0.137081,0.136957,0.136839,0.136715,0.136600,0.136481,0.136360,0.136242,0.136124,0.136002,0.135882,0.135767,0.135650,0.135538,0.135421,0.135299,0.135181,0.135064,0.134944,0.134825,0.134710,0.134596,0.134479,0.134359,0.134242,0.134127,0.134010,0.133892,0.133768,0.133651,0.133534,0.133422,0.133305,0.133181,0.133066,0.132955,0.132842,0.132719,0.132606,0.132488,0.132378,0.132268,0.132157,0.132036,0.131922,0.131801,0.131687,0.131567,0.131455,0.131339,0.131219,0.131104,0.130989,0.130875,0.130764,0.130646,0.130534,0.130415,0.130301,0.130184,0.130070,0.129959,0.129842,0.129733,0.129617,0.129507,0.129393,0.129283,0.129168,0.129053,0.128938,0.128831,0.128713,0.128606,0.128496,0.128379,0.128266,0.128147,0.128031,0.127916,0.127800,0.127689,0.127579,0.127467,0.127354,0.127242,0.127135,0.127021,0.126905,0.126791,0.126680,0.126572,0.126456,0.126347,0.126238,0.126122,0.126015,0.125900,0.125793,0.125673,0.125564,0.125457,0.125353,0.125240,0.125129,0.125022,0.124912,0.124801,0.124687,0.124579,0.124468,0.124358,0.124244,0.124138,0.124031,0.123920,0.123810,0.123703,0.123595,0.123487,0.123378,0.123270,0.123161,0.123056,0.122949,0.122836,0.122727,0.122617,0.122504,0.122394,0.122279,0.122170,0.122062,0.121954,0.121850,0.121743,0.121637,0.121525,0.121417,0.121312,0.121207,0.121092,0.120984,0.120876,0.120773,0.120666,0.120557,0.120447,0.120343,0.120238,0.120133,0.120027,0.119917,0.119807,0.119697,0.119595,0.119488,0.119381,0.119278,0.119173,0.119068,0.118957,0.118851,0.118743,0.118635,0.118528,0.118421,0.118324,0.118219,0.118111,0.118009,0.117910,0.117804,0.117702,0.117595,0.117485,0.117378,0.117266,0.117164,0.117054,0.116949,0.116849,0.116743,0.116634,0.116534,0.116437,0.116334,0.116230,0.116128,0.116025,0.115928,0.115823,0.115721,0.115618,0.115519,0.115416,0.115314,0.115210,0.115107,0.115005,0.114902,0.114796,0.114694,0.114592,0.114493,0.114390,0.114288,0.114183,0.114081,0.113979,0.113878,0.113774,0.113667,0.113566,0.113464,0.113361,0.113261,0.113161,0.113063,0.112966,0.112865,0.112763,0.112667,0.112565,0.112460,0.112362,0.112259,0.112162,0.112066,0.111967,0.111868,0.111771,0.111665,0.111568,0.111467,0.111371,0.111270,0.111171,0.111069,0.110966,0.110868,0.110767,0.110669,0.110572,0.110477,0.110377,0.110281,0.110187,0.110090,0.109997,0.109902,0.109807,0.109709,0.109607,0.109509,0.109414,0.109323,0.109226,0.109126,0.109032,0.108934,0.108834,0.108737,0.108640,0.108543,0.108444,0.108348,0.108248,0.108152,0.108051,0.107953,0.107856,0.107756,0.107652,0.107549,0.107452,0.107352,0.107257,0.107160,0.107064,0.106969,0.106872,0.106777,0.106678,0.106580,0.106485,0.106383,0.106288,0.106191,0.106101,0.106007,0.105910,0.105820,0.105732,0.105637,0.105542,0.105445,0.105352,0.105259,0.105169,0.105077,0.104983,0.104896,0.104800,0.104705,0.104613,0.104516,0.104426,0.104333,0.104244,0.104152,0.104053,0.103961,0.103872,0.103784,0.103690,0.103594,0.103495,0.103401,0.103308,0.103215,0.103116,0.103024,0.102929,0.102840,0.102748,0.102655,0.102564,0.102466,0.102375,0.102287,0.102192,0.102099,0.102004,0.101913,0.101824,0.101731,0.101642,0.101546,0.101457,0.101369,0.101273,0.101185,0.101093,0.101000,0.100909,0.100821,0.100736,0.100651,0.100558,0.100468,0.100377,0.100281,0.100185,0.100092,0.100002,0.099915,0.099828,0.099741,0.099651,0.099561,0.099466,0.099373,0.099285,0.099198,0.099102,0.099016,0.098926,0.098834,0.098744,0.098656,0.098570,0.098478,0.098390,0.098300,0.098214,0.098126,0.098040,0.097953,0.097865,0.097776,0.097685,0.097590,0.097500,0.097413,0.097327,0.097241,0.097151,0.097062,0.096973,0.096881,0.096800,0.096712,0.096622,0.096537,0.096455,0.096370,0.096278,0.096191,0.096103,0.096017,0.095927,0.095840,0.095746,0.095657,0.095571,0.095485,0.095402,0.095315,0.095227,0.095140,0.095055,0.094971,0.094885,0.094800,0.094711,0.094624,0.094541,0.094455,0.094377,0.094291,0.094207,0.094120,0.094032,0.093951,0.093864,0.093778,0.093690,0.093605,0.093518,0.093427,0.093347,0.093260,0.093175,0.093091,0.093012,0.092932,0.092844,0.092758,0.092674,0.092589,0.092505,0.092416,0.092328,0.092248,0.092162,0.092080,0.091999,0.091911,0.091830,0.091746,0.091663,0.091582,0.091495,0.091413,0.091334,0.091251,0.091166,0.091079,0.090993,0.090911,0.090833,0.090750,0.090669,0.090589,0.090509,0.090426,0.090346,0.090264,0.090179,0.090100,0.090016,0.089932,0.089853,0.089767,0.089687,0.089607,0.089528,0.089442,0.089362,0.089283,0.089200,0.089114,0.089032,0.088948,0.088866,0.088782,0.088702,0.088620,0.088542,0.088458,0.088376,0.088293,0.088211,0.088133,0.088053,0.087971,0.087890,0.087812,0.087726,0.087645,0.087564,0.087484,0.087402,0.087325,0.087250,0.087169,0.087094,0.087013,0.086930,0.086851,0.086775,0.086696,0.086620,0.086541,0.086462,0.086382,0.086302,0.086225,0.086144,0.086064,0.085989,0.085909,0.085830,0.085751,0.085671,0.085590,0.085511,0.085432,0.085349,0.085273,0.085195,0.085120,0.085041,0.084961,0.084882,0.084805,0.084729,0.084652,0.084572,0.084496,0.084416,0.084338,0.084263,0.084185,0.084109,0.084033,0.083955,0.083881,0.083805,0.083725,0.083648,0.083577,0.083502,0.083428,0.083348,0.083272,0.083196,0.083118,0.083044,0.082969,0.082896,0.082818,0.082744,0.082667,0.082589,0.082519,0.082446,0.082369,0.082294,0.082220,0.082140,0.082066,0.081990,0.081912,0.081834,0.081761,0.081687,0.081609,0.081538,0.081461,0.081386,0.081310,0.081237,0.081164,0.081090,0.081016,0.080941,0.080869,0.080795,0.080717,0.080643,0.080569,0.080498,0.080427,0.080347,0.080270,0.080199,0.080127,0.080052,0.079978,0.079903,0.079828,0.079756,0.079682,0.079607,0.079535,0.079460,0.079384,0.079310,0.079230,0.079157,0.079084,0.079011,0.078939,0.078866,0.078788,0.078716,0.078649,0.078573,0.078496,0.078426,0.078354,0.078288,0.078214,0.078139,0.078066,0.077989,0.077919,0.077846,0.077777,0.077708,0.077639,0.077565,0.077497,0.077425,0.077354,0.077287,0.077222,0.077151,0.077081,0.077008,0.076934,0.076862,0.076792,0.076720,0.076648,0.076577,0.076506,0.076434,0.076362,0.076290,0.076213,0.076142,0.076073,0.076002,0.075932,0.075865,0.075789,0.075725,0.075655,0.075586,0.075513,0.075440,0.075368,0.075299,0.075234,0.075165,0.075098,0.075029,0.074966,0.074898,0.074828,0.074762,0.074692,0.074618,0.074551,0.074483,0.074416,0.074347,0.074274,0.074204,0.074135,0.074070,0.074002,0.073934,0.073863,0.073791,0.073725,0.073654,0.073582,0.073516,0.073449,0.073385,0.073317,0.073252,0.073182,0.073115,0.073049,0.072983,0.072916,0.072846,0.072772,0.072705,0.072638,0.072569,0.072499,0.072425,0.072363,0.072294,0.072229,0.072165,0.072099,0.072032,0.071962,0.071892,0.071821,0.071754,0.071690,0.071620,0.071553,0.071492,0.071428,0.071356,0.071286,0.071224,0.071159,0.071093,0.071033,0.070960,0.070890,0.070822,0.070759,0.070699,0.070635,0.070570,0.070507,0.070440,0.070374,0.070309,0.070237,0.070173,0.070109,0.070044,0.069977,0.069912,0.069847,0.069781,0.069716,0.069650,0.069584,0.069520,0.069456,0.069391,0.069330,0.069268,0.069206,0.069146,0.069084,0.069022,0.068959,0.068897,0.068837,0.068776,0.068713,0.068654,0.068590,0.068530,0.068465,0.068397,0.068331,0.068267,0.068204,0.068140,0.068080,0.068016,0.067957,0.067896,0.067836,0.067770,0.067707,0.067647,0.067587,0.067517,0.067459,0.067396,0.067335,0.067271,0.067212,0.067150,0.067090,0.067029,0.066972,0.066906,0.066843,0.066785,0.066724,0.066665,0.066609,0.066544,0.066481,0.066419,0.066357,0.066301,0.066244,0.066181,0.066124,0.066060,0.065996,0.065932,0.065871,0.065807,0.065746,0.065683,0.065617,0.065556,0.065495,0.065435,0.065375,0.065314,0.065256,0.065194,0.065132,0.065070,0.065010,0.064953,0.064893,0.064835,0.064778,0.064718,0.064657,0.064597,0.064537,0.064481,0.064424,0.064361,0.064300,0.064241,0.064185,0.064129,0.064073,0.064010,0.063951,0.063895,0.063838,0.063780,0.063718,0.063660,0.063602,0.063544,0.063485,0.063421,0.063358,0.063300,0.063241,0.063182,0.063121,0.063064,0.063005,0.062945,0.062886,0.062828,0.062771,0.062714,0.062654,0.062596,0.062536,0.062478,0.062417,0.062360,0.062304,0.062245,0.062187,0.062128,0.062075,0.062019,0.061960,0.061905,0.061847,0.061790,0.061732,0.061671,0.061615,0.061559,0.061502,0.061444,0.061387,0.061331,0.061277,0.061219,0.061161,0.061104,0.061047,0.060987,0.060929,0.060870,0.060811,0.060755,0.060700,0.060641,0.060584,0.060524,0.060466,0.060410,0.060354,0.060292,0.060237,0.060182,0.060129,0.060071,0.060014,0.059962,0.059907,0.059850,0.059794,0.059738,0.059682,0.059620,0.059565,0.059510,0.059456,0.059400,0.059343,0.059291,0.059235,0.059176,0.059123,0.059064,0.059013,0.058958,0.058902,0.058842,0.058784,0.058728,0.058676,0.058617,0.058562,0.058511,0.058455,0.058394,0.058340,0.058284,0.058231,0.058174,0.058126,0.058073,0.058017,0.057961,0.057905,0.057852,0.057796,0.057742,0.057687,0.057633,0.057571,0.057517,0.057462,0.057406,0.057351,0.057300,0.057248,0.057194,0.057142,0.057089,0.057035,0.056981,0.056923,0.056868,0.056818,0.056763,0.056708,0.056655,0.056604,0.056549,0.056493,0.056442,0.056387,0.056330,0.056279,0.056225,0.056174,0.056119,0.056064,0.056015,0.055960,0.055913,0.055862,0.055813,0.055758,0.055704,0.055654,0.055602,0.055555,0.055500,0.055453,0.055397,0.055345,0.055297,0.055245,0.055194,0.055142,0.055091,0.055040,0.054989,0.054938,0.054887,0.054835,0.054785,0.054731,0.054678,0.054630,0.054578,0.054523,0.054473,0.054425,0.054374,0.054322,0.054272,0.054221,0.054169,0.054118,0.054068,0.054014,0.053965,0.053911,0.053860,0.053807,0.053757,0.053709,0.053659,0.053609,0.053558,0.053511,0.053461,0.053407,0.053358,0.053307,0.053255,0.053205,0.053155,0.053102,0.053048,0.052999,0.052949,0.052898,0.052851,0.052802,0.052751,0.052705,0.052653,0.052607,0.052553,0.052501,0.052450,0.052395,0.052345,0.052299,0.052252,0.052203,0.052151,0.052101,0.052048,0.052000,0.051951,0.051902,0.051853,0.051802,0.051751,0.051700,0.051654,0.051600,0.051547,0.051499,0.051451,0.051400,0.051348,0.051299,0.051248,0.051199,0.051153,0.051103,0.051053,0.051005,0.050957,0.050908,0.050860,0.050814,0.050763,0.050716,0.050668,0.050620,0.050570,0.050523,0.050475,0.050420,0.050373,0.050326,0.050275,0.050228,0.050180,0.050133,0.050081,0.050038,0.049987,0.049939,0.049889,0.049840,0.049793,0.049748,0.049698,0.049655,0.049608,0.049557,0.049507,0.049459,0.049411,0.049368,0.049322,0.049276,0.049230,0.049183,0.049135,0.049091,0.049044,0.048998,0.048951,0.048903,0.048858,0.048810,0.048763,0.048714,0.048665,0.048620,0.048573,0.048527,0.048481,0.048434,0.048390,0.048345,0.048301,0.048253,0.048209,0.048163,0.048116,0.048071,0.048024,0.047976,0.047934,0.047885,0.047841,0.047794,0.047746,0.047700,0.047651,0.047606,0.047558,0.047514,0.047464,0.047418,0.047370,0.047325,0.047284,0.047238,0.047194,0.047149,0.047104,0.047061,0.047019,0.046975,0.046929,0.046883,0.046838,0.046792,0.046749,0.046705,0.046661,0.046619,0.046575,0.046532,0.046487,0.046443,0.046398,0.046354,0.046309,0.046264,0.046218,0.046176,0.046135,0.046094,0.046049,0.046001,0.045957,0.045915,0.045870,0.045827,0.045782,0.045736,0.045692,0.045649,0.045608,0.045565,0.045524,0.045477,0.045435,0.045392,0.045350,0.045306,0.045261,0.045222,0.045181,0.045137,0.045093,0.045050,0.045012,0.044971,0.044929,0.044887,0.044845,0.044804,0.044764,0.044718,0.044671,0.044628,0.044585,0.044544,0.044501,0.044457,0.044414,0.044369,0.044329,0.044287,0.044247,0.044208,0.044166,0.044129,0.044090,0.044051,0.044009,0.043963,0.043921,0.043879,0.043837,0.043797,0.043753,0.043710,0.043669,0.043625,0.043581,0.043539,0.043495,0.043453,0.043411,0.043372,0.043331,0.043293,0.043256,0.043213,0.043172,0.043136,0.043093,0.043056,0.043013,0.042972,0.042930,0.042894,0.042854,0.042812,0.042772,0.042736,0.042694,0.042655,0.042614,0.042572,0.042532,0.042496,0.042456,0.042414,0.042372,0.042332,0.042291,0.042252,0.042214,0.042175,0.042135,0.042096,0.042058,0.042016,0.041974,0.041933,0.041891,0.041852,0.041814,0.041773,0.041734,0.041694,0.041657,0.041614,0.041574,0.041535,0.041495,0.041454,0.041415,0.041374,0.041333,0.041293,0.041254,0.041215,0.041171,0.041129,0.041087,0.041048,0.041007,0.040970,0.040932,0.040894,0.040851,0.040810,0.040770,0.040730,0.040691,0.040651,0.040609,0.040568,0.040531,0.040490,0.040452,0.040413,0.040374,0.040334,0.040292,0.040257,0.040219,0.040181,0.040142,0.040105,0.040067,0.040028,0.039991,0.039956,0.039920,0.039879,0.039838,0.039801,0.039762,0.039723,0.039685,0.039646,0.039609,0.039570,0.039534,0.039498,0.039459,0.039422,0.039388,0.039352,0.039312,0.039273,0.039230,0.039192,0.039153,0.039114,0.039075,0.039040,0.039000,0.038962,0.038927,0.038893,0.038858,0.038822,0.038784,0.038745,0.038706,0.038668,0.038630,0.038592,0.038556,0.038519,0.038481,0.038439,0.038405,0.038367,0.038329,0.038290,0.038256,0.038221,0.038185,0.038148,0.038109,0.038070,0.038032,0.037997,0.037960,0.037921,0.037886,0.037850,0.037817,0.037780,0.037742,0.037707,0.037674,0.037637,0.037600,0.037562,0.037527,0.037492,0.037453,0.037417,0.037384,0.037348,0.037315,0.037280,0.037246,0.037213,0.037178,0.037142,0.037105,0.037072,0.037037,0.037003,0.036968,0.036933,0.036898,0.036863,0.036824,0.036790,0.036755,0.036720,0.036687,0.036655,0.036618,0.036583,0.036548,0.036513,0.036481,0.036445,0.036407,0.036373,0.036337,0.036301,0.036267,0.036235,0.036204,0.036169,0.036131,0.036099,0.036065,0.036030,0.035999,0.035962,0.035927,0.035892,0.035856,0.035819,0.035782,0.035748,0.035718,0.035683,0.035650,0.035614,0.035579,0.035545,0.035513,0.035482,0.035444,0.035410,0.035377,0.035345,0.035312,0.035274,0.035238,0.035205,0.035171,0.035137,0.035105,0.035068,0.035033,0.035001,0.034972,0.034939,0.034904,0.034871,0.034836,0.034801,0.034769,0.034733,0.034699,0.034663,0.034631,0.034599,0.034563,0.034530,0.034499,0.034465,0.034432,0.034398,0.034365,0.034332,0.034296,0.034261,0.034226,0.034193,0.034162,0.034130,0.034099,0.034060,0.034027,0.033994,0.033965,0.033931,0.033900,0.033865,0.033830,0.033799,0.033769,0.033738,0.033708,0.033676,0.033643,0.033612,0.033581,0.033550,0.033517,0.033485,0.033453,0.033422,0.033390,0.033355,0.033323,0.033289,0.033256,0.033226,0.033193,0.033162,0.033132,0.033101,0.033069,0.033035,0.033005,0.032971,0.032940,0.032910,0.032879,0.032847,0.032816,0.032787,0.032754,0.032723,0.032693,0.032663,0.032632,0.032599,0.032566,0.032533,0.032500,0.032473,0.032442,0.032413,0.032381,0.032350,0.032320,0.032286,0.032253,0.032220,0.032190,0.032160,0.032129,0.032101,0.032072,0.032043,0.032010,0.031979,0.031949,0.031918,0.031885,0.031850,0.031818,0.031787,0.031755,0.031727,0.031697,0.031664,0.031633,0.031604,0.031573,0.031543,0.031512,0.031482,0.031452,0.031421,0.031392,0.031362,0.031333,0.031303,0.031271,0.031240,0.031210,0.031182,0.031151,0.031120,0.031088,0.031059,0.031027,0.030998,0.030971,0.030942,0.030912,0.030884,0.030855,0.030821,0.030791,0.030761,0.030731,0.030699,0.030669,0.030641,0.030609,0.030580,0.030549,0.030521,0.030492,0.030463,0.030433,0.030402,0.030372,0.030339,0.030310,0.030279,0.030251,0.030223,0.030194,0.030161,0.030127,0.030095,0.030064,0.030037,0.030009,0.029980,0.029950,0.029921,0.029889,0.029861,0.029829,0.029800,0.029772,0.029745,0.029717,0.029687,0.029659,0.029630,0.029602,0.029574,0.029546,0.029516,0.029487,0.029460,0.029431,0.029401,0.029371,0.029342,0.029313,0.029283,0.029253,0.029223,0.029195,0.029168,0.029139,0.029111,0.029083,0.029055,0.029028,0.028997,0.028967,0.028938,0.028912,0.028886,0.028861,0.028833,0.028806,0.028778,0.028749,0.028718,0.028688,0.028660,0.028632,0.028604,0.028576,0.028548,0.028525,0.028497,0.028470,0.028444,0.028416,0.028390,0.028363,0.028336,0.028308,0.028280,0.028253,0.028227,0.028201,0.028175,0.028150,0.028123,0.028092,0.028063,0.028038,0.028009,0.027981,0.027955,0.027927,0.027898,0.027872,0.027842,0.027818,0.027791,0.027764,0.027737,0.027712,0.027685,0.027659,0.027632,0.027606,0.027583,0.027555,0.027529,0.027502,0.027476,0.027449,0.027423,0.027397,0.027369,0.027344,0.027317,0.027289,0.027260,0.027233,0.027207,0.027181,0.027155,0.027130,0.027100,0.027071,0.027044,0.027018,0.026991,0.026964,0.026938,0.026911,0.026886,0.026856,0.026829,0.026803,0.026775,0.026748,0.026721,0.026695,0.026669,0.026640,0.026615,0.026587,0.026561,0.026534,0.026509,0.026482,0.026454,0.026426,0.026402,0.026376,0.026350,0.026326,0.026298,0.026271,0.026244,0.026221,0.026199,0.026175,0.026151,0.026125,0.026099,0.026074,0.026047,0.026023,0.025997,0.025971,0.025943,0.025919,0.025892,0.025865,0.025841,0.025818,0.025795,0.025773,0.025747,0.025719,0.025692,0.025667,0.025643,0.025620,0.025597,0.025575,0.025552,0.025530,0.025506,0.025483,0.025459,0.025431,0.025408,0.025383,0.025358,0.025333,0.025309,0.025287,0.025261,0.025237,0.025213,0.025185,0.025161,0.025137,0.025113,0.025090,0.025066,0.025041,0.025017,0.024990,0.024965,0.024941,0.024916,0.024892,0.024866,0.024842,0.024818,0.024795,0.024771,0.024747,0.024723,0.024700,0.024678,0.024653,0.024629,0.024603,0.024580,0.024557,0.024536,0.024512,0.024487,0.024463,0.024439,0.024414,0.024391,0.024368,0.024344,0.024324,0.024301,0.024276,0.024256,0.024234,0.024213,0.024188,0.024161,0.024138,0.024117,0.024094,0.024069,0.024045,0.024021,0.023999,0.023977,0.023953,0.023930,0.023908,0.023886,0.023862,0.023837,0.023816,0.023791,0.023767,0.023744,0.023721,0.023695,0.023670,0.023646,0.023623,0.023604,0.023581,0.023557,0.023536,0.023511,0.023488,0.023465,0.023443,0.023420,0.023398,0.023374,0.023353,0.023329,0.023304,0.023279,0.023255,0.023233,0.023209,0.023187,0.023167,0.023145,0.023122,0.023099,0.023077,0.023053,0.023028,0.023008,0.022985,0.022962,0.022938,0.022914,0.022891,0.022867,0.022844,0.022825,0.022806,0.022785,0.022761,0.022738,0.022718,0.022695,0.022673,0.022649,0.022627,0.022604,0.022582,0.022559,0.022539,0.022519,0.022498,0.022475,0.022454,0.022433,0.022413,0.022394,0.022373,0.022351,0.022329,0.022307,0.022287,0.022266,0.022242,0.022221,0.022200,0.022178,0.022156,0.022133,0.022111,0.022089,0.022065,0.022044,0.022022,0.022004,0.021983,0.021961,0.021938,0.021916,0.021896,0.021874,0.021855,0.021834,0.021810,0.021793,0.021772,0.021750,0.021731,0.021709,0.021687,0.021665,0.021646,0.021623,0.021603,0.021583,0.021563,0.021541,0.021519,0.021502,0.021480,0.021458,0.021436,0.021417,0.021395,0.021374,0.021351,0.021327,0.021307,0.021287,0.021267,0.021245,0.021222,0.021202,0.021182,0.021163,0.021144,0.021124,0.021103,0.021081,0.021062,0.021042,0.021021,0.021002,0.020983,0.020963,0.020942,0.020921,0.020901,0.020879,0.020857,0.020835,0.020813,0.020794,0.020774,0.020753,0.020734,0.020709,0.020688,0.020666,0.020646,0.020626,0.020603,0.020582,0.020562,0.020542,0.020520,0.020502,0.020483,0.020463,0.020442,0.020426,0.020407,0.020386,0.020365,0.020344,0.020325,0.020304,0.020285,0.020263,0.020242,0.020221,0.020202,0.020182,0.020163,0.020143,0.020125,0.020107,0.020088,0.020067,0.020048,0.020029,0.020009,0.019988,0.019966,0.019949,0.019931,0.019913,0.019892,0.019872,0.019852,0.019834,0.019813,0.019794,0.019774,0.019756,0.019735,0.019716,0.019697,0.019679,0.019661,0.019644,0.019625,0.019607,0.019588,0.019571,0.019548,0.019531,0.019512,0.019493,0.019473,0.019454,0.019435,0.019416,0.019396,0.019375,0.019356,0.019337,0.019317,0.019299,0.019281,0.019259,0.019239,0.019220,0.019202,0.019183,0.019163,0.019146,0.019126,0.019108,0.019088,0.019071,0.019052,0.019033,0.019017,0.018998,0.018975,0.018958,0.018940,0.018922,0.018905,0.018888,0.018869,0.018853,0.018832,0.018815,0.018796,0.018779,0.018760,0.018742,0.018723,0.018704,0.018686,0.018667,0.018648,0.018631,0.018613,0.018594,0.018575,0.018553,0.018536,0.018519,0.018501,0.018483,0.018467,0.018446,0.018429,0.018411,0.018392,0.018373,0.018355,0.018337,0.018319,0.018302,0.018285,0.018268,0.018252,0.018234,0.018216,0.018199,0.018182,0.018167,0.018149,0.018129,0.018113,0.018093,0.018077,0.018060,0.018046,0.018030,0.018014,0.017996,0.017978,0.017960,0.017940,0.017923,0.017908,0.017892,0.017874,0.017856,0.017839,0.017820,0.017802,0.017784,0.017766,0.017749,0.017734,0.017717,0.017701,0.017684,0.017667,0.017650,0.017631,0.017617,0.017599,0.017581,0.017564,0.017546,0.017528,0.017511,0.017495,0.017477,0.017462,0.017445,0.017430,0.017414,0.017396,0.017379,0.017361,0.017344,0.017325,0.017309,0.017291,0.017273,0.017255,0.017237,0.017220,0.017203,0.017187,0.017169,0.017153,0.017137,0.017122,0.017108,0.017090,0.017071,0.017052,0.017034,0.017016,0.016998,0.016982,0.016964,0.016948,0.016932,0.016915,0.016898,0.016882,0.016868,0.016852,0.016837,0.016822,0.016805,0.016791,0.016775,0.016758,0.016744,0.016727,0.016710,0.016696,0.016679,0.016662,0.016645,0.016628,0.016612,0.016594,0.016579,0.016563,0.016545,0.016530,0.016515,0.016499,0.016482,0.016465,0.016449,0.016433,0.016416,0.016402,0.016385,0.016369,0.016354,0.016337,0.016323,0.016306,0.016290,0.016275,0.016259,0.016242,0.016224,0.016206,0.016189,0.016173,0.016159,0.016142,0.016127,0.016113,0.016099,0.016083,0.016068,0.016051,0.016037,0.016021,0.016004,0.015987,0.015972,0.015954,0.015938,0.015924,0.015908,0.015894,0.015881,0.015866,0.015849,0.015835,0.015821,0.015804,0.015788,0.015773,0.015759,0.015743,0.015729,0.015714,0.015697,0.015682,0.015668,0.015653,0.015637,0.015621,0.015606,0.015590,0.015576,0.015560,0.015544,0.015529,0.015514,0.015497,0.015483,0.015468,0.015454,0.015438,0.015421,0.015407,0.015390,0.015376,0.015360,0.015345,0.015330,0.015315,0.015300,0.015284,0.015268,0.015253,0.015235,0.015220,0.015206,0.015190,0.015175,0.015160,0.015146,0.015131,0.015115,0.015099,0.015086,0.015070,0.015055,0.015044,0.015031,0.015016,0.015000,0.014985,0.014970,0.014952,0.014938,0.014923,0.014907,0.014893,0.014879,0.014863,0.014849,0.014834,0.014820,0.014806,0.014790,0.014777,0.014763,0.014749,0.014736,0.014721,0.014706,0.014689,0.014675,0.014659,0.014646,0.014630,0.014616,0.014601,0.014587,0.014572,0.014557,0.014543,0.014528,0.014514,0.014499,0.014486,0.014472,0.014459,0.014446,0.014433,0.014419,0.014402,0.014388,0.014376,0.014361,0.014346,0.014331,0.014318,0.014304,0.014291,0.014277,0.014263,0.014250,0.014235,0.014223,0.014211,0.014197,0.014183,0.014170,0.014155,0.014141,0.014127,0.014112,0.014099,0.014084,0.014069,0.014057,0.014043,0.014030,0.014016,0.014001,0.013986,0.013973,0.013963,0.013949,0.013936,0.013922,0.013909,0.013896,0.013880,0.013867,0.013855,0.013841,0.013827,0.013812,0.013800,0.013789,0.013776,0.013761,0.013748,0.013732,0.013719,0.013706,0.013692,0.013679,0.013664,0.013650,0.013637,0.013627,0.013613,0.013596,0.013583,0.013569,0.013557,0.013544,0.013531,0.013518,0.013504,0.013491,0.013478,0.013466,0.013453,0.013441,0.013428,0.013413,0.013399,0.013386,0.013374,0.013360,0.013347,0.013334,0.013322,0.013308,0.013295,0.013282,0.013267,0.013254,0.013241,0.013229,0.013216,0.013203,0.013189,0.013174,0.013160,0.013149,0.013134,0.013122,0.013110,0.013097,0.013085,0.013073,0.013057,0.013042,0.013030,0.013017,0.013004,0.012991,0.012980,0.012967,0.012953,0.012942,0.012933,0.012920,0.012908,0.012896,0.012882,0.012870,0.012859,0.012845,0.012831,0.012816,0.012806,0.012794,0.012780,0.012765,0.012752,0.012740,0.012729,0.012717,0.012705,0.012692,0.012679,0.012665,0.012650,0.012637,0.012624,0.012612,0.012601,0.012587,0.012576,0.012561,0.012550,0.012536,0.012524,0.012511,0.012498,0.012487,0.012474,0.012460,0.012448,0.012434,0.012422,0.012412,0.012400,0.012388,0.012377,0.012364,0.012352,0.012342,0.012327,0.012314,0.012301,0.012288,0.012274,0.012264,0.012251,0.012242,0.012227,0.012215,0.012204,0.012191,0.012181,0.012166,0.012153,0.012140,0.012129,0.012115,0.012103,0.012092,0.012078,0.012068,0.012055,0.012042,0.012029,0.012019,0.012008,0.011997,0.011985,0.011974,0.011961,0.011950,0.011937,0.011928,0.011915,0.011900,0.011889,0.011879,0.011868,0.011856,0.011845,0.011833,0.011823,0.011809,0.011796,0.011784,0.011773,0.011763,0.011751,0.011739,0.011728,0.011716,0.011703,0.011692,0.011678,0.011665,0.011654,0.011645,0.011634,0.011623,0.011612,0.011601,0.011590,0.011579,0.011569,0.011558,0.011548,0.011537,0.011525,0.011514,0.011503,0.011493,0.011482,0.011470,0.011459,0.011449,0.011439,0.011428,0.011416,0.011405,0.011395,0.011383,0.011373,0.011363,0.011350,0.011338,0.011327,0.011315,0.011304,0.011294,0.011282,0.011270,0.011258,0.011247,0.011236,0.011226,0.011213,0.011203,0.011192,0.011181,0.011171,0.011159,0.011149,0.011138,0.011127,0.011116,0.011104,0.011091,0.011081,0.011070,0.011058,0.011048,0.011037,0.011026,0.011015,0.011004,0.010993,0.010982,0.010971,0.010960,0.010949,0.010937,0.010926,0.010915,0.010902,0.010891,0.010879,0.010869,0.010856,0.010847,0.010836,0.010826,0.010815,0.010805,0.010795,0.010783,0.010772,0.010761,0.010749,0.010739,0.010728,0.010717,0.010707,0.010697,0.010686,0.010677,0.010667,0.010658,0.010646,0.010635,0.010626,0.010615,0.010605,0.010596,0.010587,0.010577,0.010566,0.010555,0.010545,0.010535,0.010525,0.010515,0.010504,0.010495,0.010485,0.010474,0.010465,0.010454,0.010444,0.010433,0.010422,0.010412,0.010402,0.010391,0.010383,0.010373,0.010363,0.010353,0.010342,0.010331,0.010320,0.010311,0.010303,0.010295,0.010285,0.010276,0.010266,0.010256,0.010246,0.010235,0.010224,0.010214,0.010205,0.010196,0.010185,0.010175,0.010166,0.010156,0.010145,0.010133,0.010122,0.010112,0.010102,0.010092,0.010082,0.010071,0.010061,0.010052,0.010040,0.010030,0.010022,0.010011,0.010002,0.009994,0.009983,0.009973,0.009961,0.009949,0.009939,0.009929,0.009920,0.009910,0.009902,0.009892,0.009883,0.009872,0.009864,0.009854,0.009844,0.009835,0.009825,0.009816,0.009806,0.009797,0.009786,0.009776,0.009766,0.009758,0.009749,0.009740,0.009730,0.009721,0.009712,0.009702,0.009692,0.009682,0.009673,0.009664,0.009655,0.009645,0.009637,0.009627,0.009618,0.009609,0.009600,0.009589,0.009581,0.009572,0.009565,0.009555,0.009546,0.009537,0.009529,0.009518,0.009506,0.009499,0.009489,0.009480,0.009470,0.009460,0.009451,0.009443,0.009434,0.009424,0.009416,0.009407,0.009396,0.009386,0.009376,0.009367,0.009357,0.009349,0.009338,0.009330,0.009321,0.009313,0.009304,0.009295,0.009285,0.009276,0.009267,0.009258,0.009248,0.009238,0.009230,0.009223,0.009215,0.009206,0.009197,0.009188,0.009179,0.009168,0.009160,0.009151,0.009143,0.009134,0.009125,0.009116,0.009107,0.009097,0.009087,0.009077,0.009068,0.009060,0.009052,0.009045,0.009036,0.009029,0.009020,0.009011,0.009003,0.008993,0.008982,0.008972,0.008962,0.008950,0.008940,0.008930,0.008920,0.008911,0.008901,0.008890,0.008881,0.008873,0.008864,0.008856,0.008847,0.008838,0.008828,0.008818,0.008810,0.008801,0.008792,0.008783,0.008773,0.008764,0.008755,0.008747,0.008738,0.008728,0.008719,0.008709,0.008701,0.008692,0.008682,0.008675,0.008668,0.008659,0.008650,0.008642,0.008632,0.008623,0.008613,0.008605,0.008596,0.008588,0.008580,0.008573,0.008563,0.008554,0.008546,0.008536,0.008528,0.008519,0.008511,0.008503,0.008495,0.008486,0.008478,0.008470,0.008461,0.008453,0.008445,0.008437,0.008429,0.008419,0.008410,0.008402,0.008394,0.008385,0.008376,0.008368,0.008361,0.008354,0.008347,0.008339,0.008332,0.008322,0.008314,0.008304,0.008296,0.008288,0.008279,0.008270,0.008262,0.008255,0.008245,0.008237,0.008230,0.008222,0.008213,0.008204,0.008194,0.008186,0.008179,0.008172,0.008163,0.008155,0.008149,0.008142,0.008134,0.008126,0.008120,0.008113,0.008104,0.008098,0.008090,0.008083,0.008075,0.008068,0.008058,0.008050,0.008044,0.008038,0.008030,0.008023,0.008014,0.008005,0.007998,0.007992,0.007983,0.007975,0.007968,0.007959,0.007951,0.007943,0.007935,0.007925,0.007918,0.007910,0.007902,0.007893,0.007885,0.007877,0.007869,0.007861,0.007853,0.007846,0.007838,0.007829,0.007821,0.007813,0.007806,0.007797,0.007788,0.007779,0.007771,0.007763,0.007756,0.007748,0.007740,0.007732,0.007725,0.007717,0.007710,0.007701,0.007694,0.007685,0.007678,0.007670,0.007664,0.007655,0.007647,0.007637,0.007629,0.007622,0.007613,0.007604,0.007596,0.007590,0.007583,0.007577,0.007569,0.007562,0.007555,0.007547,0.007540,0.007532,0.007525,0.007517,0.007510,0.007502,0.007496,0.007488,0.007481,0.007472,0.007463,0.007458,0.007450,0.007441,0.007433,0.007425,0.007416,0.007409,0.007403,0.007396,0.007388,0.007380,0.007373,0.007366,0.007358,0.007349,0.007342,0.007335,0.007328,0.007322,0.007313,0.007306,0.007300,0.007292,0.007284,0.007278,0.007270,0.007264,0.007258,0.007251,0.007244,0.007235,0.007229,0.007221,0.007213,0.007206,0.007198,0.007191,0.007185,0.007179,0.007172,0.007164,0.007158,0.007151,0.007144,0.007135,0.007128,0.007120,0.007114,0.007106,0.007100,0.007092,0.007085,0.007079,0.007072,0.007066,0.007059,0.007052,0.007045,0.007038,0.007030,0.007023,0.007016,0.007010,0.007003,0.006994,0.006987,0.006981,0.006974,0.006966,0.006961,0.006954,0.006948,0.006942,0.006936,0.006927,0.006921,0.006914,0.006906,0.006899,0.006891,0.006885,0.006877,0.006869,0.006863,0.006855,0.006847,0.006838,0.006832,0.006824,0.006818,0.006811,0.006804,0.006795,0.006788,0.006782,0.006774,0.006767,0.006761,0.006755,0.006748,0.006741,0.006734,0.006728,0.006721,0.006715,0.006709,0.006702,0.006695,0.006689,0.006682,0.006676,0.006668,0.006662,0.006655,0.006649,0.006641,0.006635,0.006628,0.006622,0.006614,0.006608,0.006601,0.006594,0.006587,0.006579,0.006575,0.006569,0.006564,0.006557,0.006550,0.006544,0.006538,0.006532,0.006525,0.006518,0.006513,0.006506,0.006501,0.006495,0.006490,0.006483,0.006477,0.006471,0.006464,0.006458,0.006452,0.006447,0.006441,0.006435,0.006428,0.006421,0.006415,0.006407,0.006400,0.006395,0.006389,0.006383,0.006377,0.006371,0.006365,0.006359,0.006352,0.006346,0.006339,0.006331,0.006325,0.006319,0.006311,0.006305,0.006299,0.006293,0.006287,0.006281,0.006275,0.006268,0.006263,0.006255,0.006249,0.006242,0.006236,0.006230,0.006224,0.006218,0.006211,0.006205,0.006198,0.006191,0.006185,0.006178,0.006171,0.006164,0.006159,0.006152,0.006147,0.006141,0.006135,0.006130,0.006123,0.006118,0.006112,0.006107,0.006101,0.006094,0.006088,0.006082,0.006077,0.006071,0.006066,0.006060,0.006054,0.006048,0.006043,0.006038,0.006032,0.006025,0.006019,0.006014,0.006007,0.006001,0.005995,0.005990,0.005984,0.005978,0.005972,0.005964,0.005957,0.005952,0.005946,0.005939,0.005933,0.005926,0.005919,0.005913,0.005906,0.005901,0.005896,0.005891,0.005886,0.005880,0.005875,0.005869,0.005863,0.005859,0.005853,0.005848,0.005843,0.005837,0.005830,0.005824,0.005816,0.005811,0.005805,0.005798,0.005791,0.005785,0.005779,0.005774,0.005767,0.005762,0.005757,0.005751,0.005745,0.005740,0.005734,0.005727,0.005721,0.005716,0.005711,0.005707,0.005701,0.005696,0.005691,0.005685,0.005679,0.005674,0.005668,0.005663,0.005658,0.005652,0.005647,0.005640,0.005634,0.005629,0.005624,0.005618,0.005614,0.005608,0.005603,0.005597,0.005591,0.005586,0.005581,0.005575,0.005570,0.005563,0.005559,0.005552,0.005546,0.005540,0.005535,0.005528,0.005522,0.005516,0.005510,0.005504,0.005498,0.005491,0.005486,0.005481,0.005475,0.005469,0.005464,0.005458,0.005453,0.005446,0.005439,0.005434,0.005428,0.005423,0.005418,0.005414,0.005408,0.005403,0.005398,0.005394,0.005389,0.005385,0.005379,0.005374,0.005369,0.005363,0.005357,0.005351,0.005346,0.005341,0.005337,0.005332,0.005325,0.005319,0.005315,0.005310,0.005305,0.005300,0.005295,0.005290,0.005285,0.005280,0.005274,0.005269,0.005264,0.005259,0.005255,0.005251,0.005245,0.005240,0.005234,0.005229,0.005223,0.005216,0.005211,0.005207,0.005202,0.005196,0.005192,0.005186,0.005181,0.005176,0.005170,0.005163,0.005157,0.005150,0.005145,0.005140,0.005136,0.005129,0.005125,0.005120,0.005114,0.005108,0.005103,0.005098,0.005092,0.005088,0.005082,0.005077,0.005071,0.005066,0.005062,0.005056,0.005052,0.005046,0.005041,0.005036,0.005031,0.005025,0.005020,0.005014,0.005009,0.005004,0.004999,0.004995,0.004989,0.004984,0.004978,0.004973,0.004969,0.004963,0.004957,0.004952,0.004948,0.004944,0.004939,0.004933,0.004927,0.004923,0.004918,0.004914,0.004910,0.004905,0.004899,0.004894,0.004889,0.004884,0.004881,0.004875,0.004870,0.004865,0.004860,0.004856,0.004851,0.004848,0.004842,0.004836,0.004833,0.004828,0.004822,0.004818,0.004813,0.004809,0.004805,0.004800,0.004794,0.004789,0.004784,0.004779,0.004773,0.004769,0.004764,0.004759,0.004755,0.004749,0.004743,0.004739,0.004735,0.004730,0.004726,0.004722,0.004717,0.004713,0.004709,0.004704,0.004699,0.004695,0.004690,0.004686,0.004681,0.004675,0.004670,0.004665,0.004660,0.004656,0.004652,0.004647,0.004641,0.004637,0.004632,0.004628,0.004621,0.004617,0.004612,0.004607,0.004601,0.004598,0.004592,0.004588,0.004584,0.004579,0.004575,0.004568,0.004564,0.004559,0.004554,0.004549,0.004545,0.004541,0.004537,0.004532,0.004527,0.004522,0.004516,0.004511,0.004506,0.004501,0.004498,0.004493,0.004489,0.004484,0.004479,0.004474,0.004470,0.004468,0.004463,0.004459,0.004454,0.004449,0.004444,0.004438,0.004433,0.004429,0.004425,0.004421,0.004417,0.004412,0.004406,0.004402,0.004397,0.004393,0.004390,0.004386,0.004381,0.004377,0.004373,0.004368,0.004364,0.004360,0.004356,0.004350,0.004346,0.004340,0.004335,0.004331,0.004327,0.004323,0.004319,0.004313,0.004309,0.004306,0.004301,0.004297,0.004293,0.004288,0.004285,0.004281,0.004277,0.004273,0.004268,0.004265,0.004261,0.004256,0.004252,0.004248,0.004243,0.004240,0.004235,0.004232,0.004228,0.004224,0.004219,0.004213,0.004208,0.004204,0.004199,0.004195,0.004190,0.004185,0.004182,0.004178,0.004174,0.004170,0.004166,0.004162,0.004159,0.004154,0.004150,0.004146,0.004143,0.004138,0.004133,0.004128,0.004123,0.004119,0.004114,0.004109,0.004106,0.004102,0.004097,0.004093,0.004088,0.004083,0.004080,0.004076,0.004071,0.004067,0.004063,0.004059,0.004056,0.004051,0.004047,0.004043,0.004040,0.004036,0.004032,0.004028,0.004024,0.004020,0.004017,0.004013,0.004009,0.004005,0.004001,0.003998,0.003995,0.003991,0.003987,0.003984,0.003981,0.003976,0.003973,0.003970,0.003966,0.003961,0.003957,0.003953,0.003949,0.003946,0.003943,0.003938,0.003935,0.003932,0.003928,0.003924,0.003920,0.003917,0.003913,0.003908,0.003904,0.003901,0.003897,0.003894,0.003890,0.003886,0.003883,0.003879,0.003877,0.003872,0.003869,0.003865,0.003861,0.003857,0.003853,0.003850,0.003847,0.003843,0.003839,0.003834,0.003831,0.003828,0.003824,0.003820,0.003816,0.003813,0.003809,0.003804,0.003799,0.003795,0.003791,0.003787,0.003782,0.003779,0.003774,0.003771,0.003767,0.003762,0.003758,0.003755,0.003751,0.003747,0.003744,0.003739,0.003736,0.003731,0.003727,0.003723,0.003720,0.003716,0.003711,0.003707,0.003703,0.003700,0.003697,0.003694,0.003690,0.003687,0.003682,0.003678,0.003675,0.003672,0.003668,0.003665,0.003660,0.003655,0.003652,0.003649,0.003645,0.003642,0.003638,0.003634,0.003631,0.003627,0.003625,0.003621,0.003616,0.003611,0.003608,0.003605,0.003602,0.003598,0.003595,0.003591,0.003587,0.003585,0.003582,0.003577,0.003575,0.003572,0.003568,0.003564,0.003561,0.003558,0.003554,0.003551,0.003547,0.003544,0.003540,0.003537,0.003534,0.003531,0.003527,0.003523,0.003519,0.003515,0.003511,0.003508,0.003505,0.003503,0.003499,0.003497,0.003493,0.003490,0.003486,0.003481,0.003478,0.003474,0.003470,0.003467,0.003463,0.003460,0.003457,0.003452,0.003449,0.003446,0.003443,0.003440,0.003436,0.003434,0.003430,0.003426,0.003422,0.003418,0.003414,0.003411,0.003407,0.003405,0.003402,0.003399,0.003396,0.003393,0.003390,0.003387,0.003384,0.003380,0.003376,0.003373,0.003370,0.003367,0.003364,0.003360,0.003357,0.003353,0.003351,0.003347,0.003344,0.003340,0.003337,0.003333,0.003330,0.003325,0.003323,0.003320,0.003317,0.003313,0.003310,0.003307,0.003304,0.003302,0.003298,0.003295,0.003291,0.003288,0.003285,0.003281,0.003277,0.003274,0.003271,0.003268,0.003265,0.003263,0.003258,0.003256,0.003253,0.003250,0.003247,0.003244,0.003240,0.003237,0.003232,0.003230,0.003227,0.003223,0.003219,0.003217,0.003213,0.003211,0.003207,0.003205,0.003201,0.003199,0.003196,0.003192,0.003190,0.003186,0.003183,0.003180,0.003177,0.003174,0.003169,0.003165,0.003162,0.003159,0.003155,0.003152,0.003149,0.003146,0.003142,0.003139,0.003137,0.003134,0.003129,0.003126,0.003124,0.003121,0.003118,0.003116,0.003114,0.003110,0.003107,0.003105,0.003102,0.003098,0.003094,0.003090,0.003088,0.003084,0.003080,0.003077,0.003074,0.003070,0.003067,0.003065,0.003062,0.003058,0.003055,0.003052,0.003050,0.003047,0.003044,0.003041,0.003039,0.003036,0.003033,0.003030,0.003027,0.003024,0.003022,0.003019,0.003016,0.003012,0.003009,0.003007,0.003004,0.003001,0.002999,0.002996,0.002993,0.002990,0.002987,0.002985,0.002981,0.002978,0.002975,0.002972,0.002969,0.002965,0.002961,0.002957,0.002956,0.002952,0.002951,0.002949,0.002946,0.002943,0.002940,0.002937,0.002934,0.002932,0.002929,0.002926,0.002923,0.002921,0.002919,0.002916,0.002914,0.002911,0.002908,0.002906,0.002903,0.002900,0.002897,0.002894,0.002890,0.002888,0.002886,0.002882,0.002879,0.002876,0.002873,0.002870,0.002867,0.002864,0.002861,0.002858,0.002857,0.002853,0.002851,0.002847,0.002844,0.002842,0.002839,0.002837,0.002834,0.002830,0.002828,0.002824,0.002820,0.002817,0.002814,0.002812,0.002809,0.002805,0.002802,0.002799,0.002797,0.002794,0.002791,0.002789,0.002785,0.002782,0.002780,0.002777,0.002774,0.002771,0.002769,0.002766,0.002764,0.002762,0.002759,0.002755,0.002753,0.002751,0.002749,0.002746,0.002743,0.002740,0.002738,0.002736,0.002732,0.002730,0.002727,0.002723,0.002721,0.002717,0.002715,0.002714,0.002711,0.002709,0.002706,0.002703,0.002700,0.002696,0.002694,0.002692,0.002690,0.002686,0.002683,0.002681,0.002678,0.002673,0.002671,0.002669,0.002667,0.002664,0.002661,0.002659,0.002657,0.002654,0.002652,0.002649,0.002647,0.002644,0.002642,0.002639,0.002637,0.002635,0.002633,0.002630,0.002627,0.002625,0.002623,0.002620,0.002618,0.002615,0.002613,0.002610,0.002608,0.002605,0.002602,0.002598,0.002596,0.002593,0.002590,0.002587,0.002584,0.002581,0.002579,0.002577,0.002575,0.002573,0.002571,0.002569,0.002566,0.002564,0.002562,0.002559,0.002557,0.002554,0.002552,0.002549,0.002546,0.002543,0.002542,0.002539,0.002536,0.002534,0.002531,0.002528,0.002525,0.002523,0.002521,0.002518,0.002515,0.002512,0.002508,0.002506,0.002503,0.002500,0.002498,0.002495,0.002493,0.002489,0.002487,0.002485,0.002482,0.002480,0.002478,0.002476,0.002474,0.002471,0.002468,0.002465,0.002463,0.002460,0.002458,0.002456,0.002454,0.002452,0.002450,0.002448,0.002446,0.002443,0.002441,0.002438,0.002435,0.002433,0.002430,0.002427,0.002425,0.002422,0.002420,0.002416,0.002413,0.002410,0.002408,0.002405,0.002403,0.002401,0.002397,0.002395,0.002393,0.002390,0.002388,0.002385,0.002383,0.002380,0.002379,0.002376,0.002374,0.002372,0.002370,0.002367,0.002365,0.002362,0.002360,0.002357,0.002355,0.002353,0.002351,0.002348,0.002346,0.002344,0.002342,0.002339,0.002337,0.002335,0.002333,0.002331,0.002329,0.002327,0.002324,0.002322,0.002320,0.002318,0.002315,0.002313,0.002311,0.002309,0.002306,0.002305,0.002302,0.002300,0.002298,0.002296,0.002293,0.002291,0.002289,0.002288,0.002286,0.002283,0.002282,0.002279,0.002277,0.002275,0.002273,0.002270,0.002268,0.002267,0.002265,0.002263,0.002260,0.002258,0.002256,0.002254,0.002251,0.002249,0.002246,0.002244,0.002241,0.002240,0.002238,0.002236,0.002234,0.002231,0.002229,0.002226,0.002224,0.002222,0.002220,0.002218,0.002216,0.002214,0.002212,0.002210,0.002208,0.002206,0.002203,0.002201,0.002198,0.002196,0.002193,0.002189,0.002187,0.002186,0.002184,0.002182,0.002179,0.002177,0.002176,0.002173,0.002171,0.002168,0.002166,0.002164,0.002161,0.002158,0.002156,0.002154,0.002151,0.002149,0.002146,0.002144,0.002141,0.002139,0.002137,0.002136,0.002133,0.002132,0.002129,0.002127,0.002125,0.002123,0.002121,0.002119,0.002117,0.002115,0.002113,0.002110,0.002108,0.002105,0.002104,0.002102,0.002099,0.002097,0.002096,0.002095,0.002093,0.002090,0.002088,0.002086,0.002084,0.002081,0.002080,0.002077,0.002075,0.002073,0.002071,0.002069,0.002067,0.002065,0.002063,0.002061,0.002059,0.002058,0.002056,0.002055,0.002054,0.002052,0.002050,0.002047,0.002044,0.002043,0.002041,0.002040,0.002038,0.002036,0.002033,0.002032,0.002031,0.002028,0.002027,0.002025,0.002022,0.002020,0.002019,0.002017,0.002015,0.002013,0.002011,0.002009,0.002006,0.002004,0.002002,0.002000,0.001998,0.001996,0.001995,0.001993,0.001991,0.001989,0.001987,0.001985,0.001983,0.001981,0.001979,0.001977,0.001975,0.001973,0.001971,0.001969,0.001967,0.001965,0.001963,0.001961,0.001960,0.001958,0.001957,0.001955,0.001953,0.001950,0.001948,0.001947,0.001945,0.001942,0.001940,0.001939,0.001936,0.001934,0.001932,0.001930,0.001927,0.001925,0.001924,0.001922,0.001919,0.001917,0.001915,0.001913,0.001912,0.001909,0.001908,0.001906,0.001904,0.001902,0.001900,0.001899,0.001896,0.001894,0.001893,0.001891,0.001889,0.001887,0.001885,0.001883,0.001881,0.001880,0.001877,0.001876,0.001874,0.001873,0.001872,0.001870,0.001868,0.001867,0.001865,0.001864,0.001862,0.001860,0.001857,0.001856,0.001854,0.001853,0.001851,0.001850,0.001848,0.001846,0.001844,0.001843,0.001841,0.001839,0.001837,0.001836,0.001833,0.001832,0.001829,0.001828,0.001826,0.001824,0.001822,0.001820,0.001818,0.001816,0.001815,0.001813,0.001811,0.001809,0.001808,0.001806,0.001805,0.001803,0.001800,0.001798,0.001797,0.001796,0.001795,0.001792,0.001790,0.001789,0.001787,0.001785,0.001784,0.001782,0.001780,0.001779,0.001778,0.001777,0.001775,0.001773,0.001771,0.001769,0.001767,0.001766,0.001765,0.001762,0.001761,0.001759,0.001757,0.001755,0.001753,0.001752,0.001750,0.001749,0.001747,0.001745,0.001744,0.001742,0.001741,0.001739,0.001737,0.001735,0.001733,0.001731,0.001729,0.001727,0.001726,0.001724,0.001722,0.001721,0.001719,0.001717,0.001716,0.001715,0.001714,0.001712,0.001711,0.001709,0.001707,0.001705,0.001704,0.001703,0.001701,0.001700,0.001698,0.001696,0.001695,0.001693,0.001691,0.001690,0.001688,0.001686,0.001685,0.001683,0.001682,0.001679,0.001678,0.001676,0.001674,0.001673,0.001671,0.001670,0.001668,0.001667,0.001665,0.001664,0.001662,0.001661,0.001659,0.001657,0.001655,0.001653,0.001651,0.001650,0.001648,0.001647,0.001645,0.001643,0.001641,0.001639,0.001637,0.001636,0.001635,0.001633,0.001631,0.001629,0.001627,0.001625,0.001624,0.001623,0.001620,0.001619,0.001618,0.001616,0.001615,0.001614,0.001613,0.001610,0.001609,0.001607,0.001606,0.001604,0.001602,0.001601,0.001599,0.001597,0.001595,0.001593,0.001592,0.001590,0.001589,0.001587,0.001586,0.001584,0.001582,0.001581,0.001578,0.001577,0.001575,0.001573,0.001572,0.001569,0.001568,0.001566,0.001565,0.001564,0.001562,0.001560,0.001559,0.001558,0.001556,0.001555,0.001554,0.001552,0.001551,0.001549,0.001547,0.001546,0.001545,0.001543,0.001541,0.001539,0.001538,0.001536,0.001535,0.001534,0.001532,0.001531,0.001529,0.001527,0.001527,0.001526,0.001524,0.001522,0.001521,0.001519,0.001517,0.001516,0.001514,0.001512,0.001510,0.001509,0.001507,0.001506,0.001504,0.001503,0.001501,0.001500,0.001498,0.001497,0.001496,0.001494,0.001492,0.001491,0.001490,0.001489,0.001488,0.001486,0.001485,0.001483,0.001481,0.001479,0.001477,0.001476,0.001475,0.001473,0.001471,0.001470,0.001469,0.001467,0.001466,0.001464,0.001463,0.001461,0.001460,0.001459,0.001458,0.001456,0.001455,0.001453,0.001452,0.001450,0.001448,0.001446,0.001445,0.001444,0.001443,0.001441,0.001439,0.001438,0.001436,0.001435,0.001434,0.001432,0.001430,0.001429,0.001427,0.001426,0.001424,0.001423,0.001421,0.001420,0.001418,0.001416,0.001414,0.001413,0.001411,0.001409,0.001407,0.001406,0.001405,0.001403,0.001402,0.001400,0.001399,0.001397,0.001396,0.001395,0.001394,0.001392,0.001391,0.001390,0.001389,0.001387,0.001386,0.001385,0.001383,0.001381,0.001380,0.001378,0.001377,0.001375,0.001374,0.001372,0.001370,0.001368,0.001367,0.001366,0.001365,0.001364,0.001362,0.001361,0.001359,0.001358,0.001357,0.001355,0.001354,0.001352,0.001351,0.001350,0.001349,0.001347,0.001347,0.001345,0.001343,0.001341,0.001339,0.001338,0.001337,0.001336,0.001334,0.001332,0.001331,0.001330,0.001329,0.001327,0.001326,0.001325,0.001324,0.001323,0.001321,0.001320,0.001319,0.001317,0.001316,0.001315,0.001313,0.001311,0.001310,0.001308,0.001306,0.001306,0.001304,0.001303,0.001302,0.001301,0.001299,0.001297,0.001296,0.001294,0.001293,0.001292,0.001290,0.001289,0.001288,0.001287,0.001286,0.001284,0.001283,0.001282,0.001281,0.001279,0.001278,0.001277,0.001276,0.001275,0.001273,0.001272,0.001271,0.001270,0.001269,0.001268,0.001266,0.001265,0.001264,0.001263,0.001262,0.001261,0.001260,0.001259,0.001258,0.001257,0.001255,0.001254,0.001252,0.001250,0.001248,0.001247,0.001246,0.001245,0.001244,0.001243,0.001241,0.001240,0.001239,0.001238,0.001237,0.001236,0.001234,0.001233,0.001232,0.001231,0.001230,0.001228,0.001227,0.001225,0.001225,0.001224,0.001223,0.001222,0.001221,0.001219,0.001218,0.001217,0.001215,0.001214,0.001213,0.001211,0.001209,0.001208,0.001207,0.001205,0.001203,0.001202,0.001201,0.001200,0.001198,0.001197,0.001196,0.001195,0.001193,0.001192,0.001191,0.001190,0.001188,0.001187,0.001186,0.001185,0.001183,0.001182,0.001181,0.001179,0.001178,0.001177,0.001176,0.001174,0.001173,0.001171,0.001170,0.001169,0.001167,0.001167,0.001165,0.001164,0.001162,0.001161,0.001160,0.001159,0.001157,0.001156,0.001155,0.001154,0.001154,0.001153,0.001151,0.001150,0.001149,0.001148,0.001147,0.001146,0.001144,0.001143,0.001142,0.001141,0.001140,0.001139,0.001138,0.001137,0.001137,0.001136,0.001134,0.001133,0.001132,0.001130,0.001129,0.001128,0.001127,0.001126,0.001124,0.001123,0.001122,0.001120,0.001118,0.001118,0.001117,0.001115,0.001114,0.001113,0.001112,0.001111,0.001110,0.001108,0.001107,0.001106,0.001104,0.001104,0.001103,0.001101,0.001100,0.001099,0.001098,0.001097,0.001096,0.001094,0.001093,0.001093,0.001092,0.001091,0.001090,0.001089,0.001088,0.001087,0.001086,0.001085,0.001084,0.001083,0.001082,0.001081,0.001079,0.001079,0.001078,0.001076,0.001076,0.001075,0.001074,0.001073,0.001072,0.001071,0.001069,0.001069,0.001067,0.001066,0.001066,0.001064,0.001064,0.001062,0.001061,0.001060,0.001059,0.001058,0.001057,0.001056,0.001055,0.001054,0.001052,0.001051,0.001050,0.001049,0.001048,0.001047,0.001046,0.001045,0.001044,0.001043,0.001042,0.001041,0.001040,0.001039,0.001038,0.001037,0.001036,0.001036,0.001035,0.001034,0.001033,0.001032,0.001030,0.001030,0.001029,0.001028,0.001027,0.001026,0.001025,0.001024,0.001023,0.001022,0.001021,0.001020,0.001019,0.001018,0.001017,0.001016,0.001015,0.001014,0.001013,0.001012,0.001011,0.001010,0.001009,0.001008,0.001007,0.001007,0.001006,0.001005,0.001004,0.001003,0.001002,0.001001,0.000999,0.000998,0.000997,0.000996,0.000994,0.000993,0.000992,0.000991,0.000990,0.000989,0.000988,0.000987,0.000985,0.000985,0.000984,0.000983,0.000982,0.000981,0.000980,0.000979,0.000978,0.000977,0.000976,0.000974,0.000973,0.000972,0.000972,0.000971,0.000970,0.000969,0.000968,0.000967,0.000966,0.000965,0.000964,0.000963,0.000963,0.000962,0.000961,0.000960,0.000959,0.000958,0.000957,0.000956,0.000955,0.000953,0.000952,0.000951,0.000950,0.000949,0.000948,0.000947,0.000946,0.000945,0.000944,0.000942,0.000942,0.000940,0.000939,0.000938,0.000937,0.000936,0.000935,0.000935,0.000933,0.000932,0.000932,0.000931,0.000930,0.000930,0.000929,0.000928,0.000927,0.000926,0.000925,0.000924,0.000923,0.000923,0.000922,0.000920,0.000919,0.000918,0.000917,0.000916,0.000915,0.000914,0.000913,0.000912,0.000911,0.000910,0.000909,0.000908,0.000907,0.000906,0.000905,0.000904,0.000904,0.000903,0.000902,0.000901,0.000900,0.000899,0.000898,0.000897,0.000897,0.000896,0.000895,0.000893,0.000892,0.000891,0.000890,0.000889,0.000888,0.000887,0.000886,0.000885,0.000884,0.000883,0.000881,0.000881,0.000880,0.000879,0.000879,0.000878,0.000877,0.000876,0.000875,0.000874,0.000874,0.000873,0.000872,0.000872,0.000871,0.000870,0.000869,0.000869,0.000868,0.000867,0.000867,0.000866,0.000865,0.000865,0.000864,0.000863,0.000863,0.000862,0.000861,0.000861,0.000860,0.000859,0.000858,0.000857,0.000856,0.000855,0.000853,0.000852,0.000851,0.000850,0.000849,0.000848,0.000847,0.000846,0.000845,0.000844,0.000843,0.000843,0.000841,0.000840,0.000840,0.000839,0.000838,0.000837,0.000836,0.000835,0.000834,0.000834,0.000833,0.000831,0.000831,0.000830,0.000829,0.000828,0.000827,0.000827,0.000825,0.000825,0.000824,0.000823,0.000822,0.000822,0.000821,0.000819,0.000818,0.000818,0.000817,0.000816,0.000815,0.000814,0.000814,0.000812,0.000812,0.000811,0.000809,0.000808,0.000807,0.000806,0.000805,0.000804,0.000804,0.000803,0.000802,0.000801,0.000800,0.000799,0.000799,0.000798,0.000797,0.000796,0.000795,0.000794,0.000793,0.000793,0.000792,0.000791,0.000790,0.000789,0.000789,0.000788,0.000787,0.000786,0.000785,0.000784,0.000784,0.000782,0.000781,0.000781,0.000780,0.000779,0.000778,0.000777,0.000777,0.000776,0.000776,0.000775,0.000774,0.000773,0.000772,0.000771,0.000771,0.000770,0.000769,0.000768,0.000768,0.000767,0.000766,0.000765,0.000764,0.000763,0.000763,0.000762,0.000760,0.000760,0.000759,0.000759,0.000757,0.000756,0.000755,0.000755,0.000754,0.000753,0.000752,0.000752,0.000751,0.000750,0.000749,0.000749,0.000748,0.000747,0.000746,0.000745,0.000745,0.000744,0.000742,0.000741,0.000740,0.000740,0.000739,0.000738,0.000736,0.000736,0.000735,0.000735,0.000733,0.000732,0.000732,0.000731,0.000730,0.000729,0.000729,0.000728,0.000727,0.000726,0.000725,0.000725,0.000724,0.000724,0.000723,0.000723,0.000722,0.000721,0.000720,0.000720,0.000719,0.000718,0.000717,0.000717,0.000716,0.000715,0.000715,0.000714,0.000713,0.000712,0.000711,0.000711,0.000710,0.000709,0.000708,0.000707,0.000706,0.000706,0.000705,0.000704,0.000704,0.000703,0.000702,0.000702,0.000701,0.000700,0.000699,0.000699,0.000698,0.000697,0.000697,0.000696,0.000696,0.000695,0.000694,0.000694,0.000693,0.000692,0.000692,0.000691,0.000691,0.000690,0.000689,0.000689,0.000688,0.000687,0.000686,0.000686,0.000685,0.000685,0.000684,0.000683,0.000683,0.000682,0.000682,0.000682,0.000681,0.000680,0.000680,0.000679,0.000679,0.000678,0.000678,0.000677,0.000676,0.000675,0.000674,0.000674,0.000673,0.000672,0.000671,0.000670,0.000670,0.000669,0.000668,0.000668,0.000667,0.000666,0.000666,0.000665,0.000665,0.000664,0.000663,0.000663,0.000662,0.000661,0.000661,0.000660,0.000660,0.000659,0.000659,0.000658,0.000657,0.000657,0.000656,0.000656,0.000655,0.000655,0.000654,0.000654,0.000653,0.000652,0.000651,0.000651,0.000651,0.000650,0.000649,0.000649,0.000648,0.000648,0.000648,0.000647,0.000646,0.000646,0.000645,0.000644,0.000644,0.000644,0.000643,0.000643,0.000642,0.000642,0.000641,0.000640,0.000639,0.000639,0.000638,0.000637,0.000637,0.000636,0.000636,0.000635,0.000634,0.000634,0.000633,0.000632,0.000631,0.000631,0.000630,0.000630,0.000629,0.000628,0.000627,0.000627,0.000626,0.000625,0.000625,0.000625,0.000624,0.000623,0.000623,0.000622,0.000621,0.000621,0.000620,0.000620,0.000619,0.000619,0.000619,0.000617,0.000617,0.000617,0.000616,0.000616,0.000615,0.000614,0.000614,0.000613,0.000612,0.000611,0.000610,0.000610,0.000609,0.000608,0.000608,0.000608,0.000607,0.000606,0.000606,0.000605,0.000604,0.000603,0.000603,0.000602,0.000601,0.000600,0.000600,0.000600,0.000600,0.000599,0.000599,0.000598,0.000597,0.000597,0.000596,0.000596,0.000595,0.000594,0.000593,0.000593,0.000592,0.000592,0.000591,0.000590,0.000589,0.000589,0.000588,0.000587,0.000586,0.000586,0.000585,0.000584,0.000584,0.000583,0.000582,0.000581,0.000581,0.000580,0.000579,0.000579,0.000578,0.000578,0.000577,0.000576,0.000576,0.000575,0.000575,0.000575,0.000574,0.000574,0.000573,0.000572,0.000572,0.000571,0.000571,0.000570,0.000569,0.000568,0.000568,0.000568,0.000567,0.000567,0.000566,0.000566,0.000565,0.000565,0.000564,0.000564,0.000563,0.000563,0.000563,0.000562,0.000561,0.000561,0.000561,0.000560,0.000559,0.000558,0.000558,0.000557,0.000557,0.000556,0.000556,0.000555,0.000555,0.000554,0.000553,0.000553,0.000552,0.000551,0.000550,0.000550,0.000549,0.000549,0.000549,0.000548,0.000547,0.000546,0.000546,0.000545,0.000545,0.000544,0.000543,0.000543,0.000543,0.000542,0.000542,0.000541,0.000540,0.000540,0.000539,0.000539,0.000539,0.000538,0.000537,0.000537,0.000536,0.000536,0.000535,0.000535,0.000535,0.000534,0.000533,0.000532,0.000532,0.000531,0.000530,0.000529,0.000529,0.000529,0.000528,0.000527,0.000527,0.000526,0.000526,0.000526,0.000525,0.000524,0.000524,0.000524,0.000523,0.000522,0.000522,0.000522,0.000521,0.000520,0.000519,0.000518,0.000518,0.000517,0.000517,0.000516,0.000515,0.000515,0.000514,0.000514,0.000514,0.000513,0.000513,0.000512,0.000512,0.000511,0.000510,0.000510,0.000509,0.000509,0.000509,0.000508,0.000507,0.000507,0.000506,0.000505,0.000505,0.000504,0.000504,0.000503,0.000503,0.000502,0.000502,0.000501,0.000501,0.000501,0.000500,0.000500,0.000499,0.000499,0.000498,0.000497,0.000497,0.000497,0.000496,0.000496,0.000496,0.000495,0.000495,0.000495,0.000494,0.000494,0.000493,0.000492,0.000492,0.000491,0.000491,0.000490,0.000490,0.000489,0.000489,0.000489,0.000488,0.000488,0.000487,0.000487,0.000485,0.000485,0.000484,0.000484,0.000483,0.000483,0.000482,0.000481,0.000481,0.000481,0.000480,0.000480,0.000479,0.000479,0.000478,0.000478,0.000478,0.000477,0.000476,0.000476,0.000476,0.000475,0.000474,0.000474,0.000474,0.000473,0.000473,0.000473,0.000472,0.000471,0.000471,0.000470,0.000470,0.000469,0.000468,0.000468,0.000467,0.000467,0.000467,0.000466,0.000466,0.000465,0.000464,0.000464,0.000463,0.000462,0.000462,0.000461,0.000461,0.000460,0.000460,0.000460,0.000459,0.000458,0.000458,0.000457,0.000457,0.000456,0.000456,0.000456,0.000455,0.000455,0.000454,0.000453,0.000453,0.000453,0.000452,0.000452,0.000452,0.000451,0.000450,0.000450,0.000449,0.000449,0.000449,0.000448,0.000448,0.000448,0.000447,0.000446,0.000446,0.000446,0.000445,0.000445,0.000444,0.000444,0.000443,0.000443,0.000443,0.000442,0.000441,0.000441,0.000441,0.000440,0.000440,0.000440,0.000440,0.000439,0.000439,0.000438,0.000438,0.000438,0.000437,0.000437,0.000437,0.000436,0.000436,0.000435,0.000435,0.000435,0.000434,0.000434,0.000434,0.000434,0.000433,0.000433,0.000432,0.000432,0.000432,0.000431,0.000430,0.000430,0.000429,0.000428,0.000428,0.000427,0.000427,0.000426,0.000425,0.000425,0.000424,0.000424,0.000423,0.000423,0.000423,0.000422,0.000422,0.000421,0.000420,0.000420,0.000420,0.000419,0.000418,0.000418,0.000418,0.000417,0.000417,0.000416,0.000416,0.000416,0.000415,0.000414,0.000414,0.000413,0.000413,0.000412,0.000412,0.000412,0.000412,0.000411,0.000411,0.000410,0.000410,0.000409,0.000409,0.000409,0.000408,0.000408,0.000407,0.000407,0.000407,0.000406,0.000406,0.000405,0.000405,0.000405,0.000404,0.000404,0.000403,0.000403,0.000403,0.000402,0.000402,0.000402,0.000402,0.000402,0.000401,0.000401,0.000400,0.000400,0.000400,0.000400,0.000399,0.000399,0.000398,0.000398,0.000398,0.000397,0.000397,0.000397,0.000397,0.000396,0.000396,0.000396,0.000395,0.000395,0.000395,0.000395,0.000394,0.000394,0.000393,0.000393,0.000392,0.000392,0.000392,0.000392,0.000391,0.000391,0.000391,0.000390,0.000390,0.000390,0.000389,0.000389,0.000388,0.000388,0.000388,0.000388,0.000387,0.000387,0.000386,0.000386,0.000386,0.000385,0.000385,0.000385,0.000385,0.000385,0.000385,0.000384,0.000384,0.000383,0.000383,0.000383,0.000383,0.000382,0.000382,0.000381,0.000381,0.000381,0.000380,0.000379,0.000379,0.000379,0.000379,0.000378,0.000378,0.000377,0.000377,0.000377,0.000376,0.000376,0.000375,0.000375,0.000374,0.000374,0.000374,0.000374,0.000373,0.000373,0.000372,0.000372,0.000372,0.000371,0.000370,0.000370,0.000370,0.000369,0.000369,0.000369,0.000369,0.000369,0.000368,0.000368,0.000367,0.000367,0.000367,0.000367,0.000367,0.000366,0.000366,0.000365,0.000365,0.000365,0.000364,0.000363,0.000363,0.000362,0.000362,0.000362,0.000361,0.000361,0.000361,0.000361,0.000360,0.000360,0.000360,0.000360,0.000360,0.000359,0.000359,0.000359,0.000359,0.000359,0.000358,0.000358,0.000358,0.000357,0.000357,0.000357,0.000356,0.000356,0.000356,0.000355,0.000355,0.000355,0.000354,0.000354,0.000354,0.000353,0.000353,0.000353,0.000353,0.000353,0.000352,0.000352,0.000352,0.000352,0.000352,0.000351,0.000351,0.000351,0.000351,0.000350,0.000350,0.000350,0.000349,0.000349,0.000348,0.000348,0.000348,0.000347,0.000346,0.000346,0.000346,0.000345,0.000345,0.000345,0.000344,0.000344,0.000344,0.000343,0.000343,0.000343,0.000342,0.000342,0.000342,0.000341,0.000341,0.000340,0.000340,0.000340,0.000340,0.000339,0.000339,0.000339,0.000338,0.000338,0.000338,0.000337,0.000337,0.000337,0.000336,0.000336,0.000335,0.000335,0.000335,0.000335,0.000335,0.000334,0.000334,0.000334,0.000333,0.000333,0.000333,0.000332,0.000332,0.000332,0.000331,0.000331,0.000331,0.000330,0.000330,0.000329,0.000329,0.000329,0.000329,0.000328,0.000328,0.000327,0.000327,0.000327,0.000326,0.000325,0.000325,0.000325,0.000325,0.000324,0.000324,0.000324,0.000323,0.000323,0.000322,0.000322,0.000322,0.000321,0.000321,0.000321,0.000320,0.000320,0.000320,0.000320,0.000319,0.000319,0.000318,0.000318,0.000318,0.000317,0.000317,0.000317,0.000316,0.000316,0.000316,0.000316,0.000315,0.000315,0.000315,0.000314,0.000314,0.000313,0.000313,0.000313,0.000313,0.000312,0.000312,0.000312,0.000312,0.000311,0.000311,0.000311,0.000310,0.000310,0.000309,0.000309,0.000309,0.000308,0.000308,0.000308,0.000308,0.000307,0.000307,0.000307,0.000306,0.000306,0.000306,0.000305,0.000305,0.000304,0.000304,0.000304,0.000304,0.000303,0.000303,0.000303,0.000303,0.000303,0.000302,0.000302,0.000302,0.000302,0.000302,0.000301,0.000301,0.000301,0.000300,0.000300,0.000299,0.000299,0.000299,0.000299,0.000298,0.000298,0.000298,0.000297,0.000297,0.000297,0.000296,0.000296,0.000296,0.000296,0.000295,0.000295,0.000295,0.000294,0.000294,0.000294,0.000294,0.000293,0.000293,0.000293,0.000292,0.000292,0.000292,0.000292,0.000291,0.000291,0.000291,0.000290,0.000290,0.000289,0.000289,0.000289,0.000289,0.000288,0.000288,0.000288,0.000288,0.000287,0.000287,0.000287,0.000286,0.000286,0.000286,0.000285,0.000285,0.000285,0.000284,0.000284,0.000284,0.000284,0.000283,0.000283,0.000283,0.000282,0.000282,0.000282,0.000282,0.000281,0.000280,0.000280,0.000280,0.000280,0.000279,0.000279,0.000279,0.000278,0.000278,0.000278,0.000278,0.000278,0.000277,0.000277,0.000277,0.000276,0.000276,0.000276,0.000275,0.000275,0.000275,0.000275,0.000274,0.000274,0.000274,0.000273,0.000273,0.000273,0.000273,0.000272,0.000272,0.000271,0.000271,0.000271,0.000271,0.000270,0.000270,0.000270,0.000269,0.000269,0.000269,0.000268,0.000268,0.000267,0.000267,0.000266,0.000266,0.000266,0.000266,0.000266,0.000266,0.000265,0.000265,0.000265,0.000265,0.000265,0.000264,0.000264,0.000264,0.000263,0.000263,0.000263,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000261,0.000261,0.000260,0.000260,0.000260,0.000259,0.000259,0.000259,0.000258,0.000258,0.000258,0.000258,0.000258,0.000257,0.000257,0.000257,0.000257,0.000257,0.000256,0.000256,0.000256,0.000256,0.000255,0.000255,0.000255,0.000254,0.000254,0.000253,0.000253,0.000253,0.000253,0.000253,0.000252,0.000252,0.000252,0.000252,0.000251,0.000251,0.000251,0.000251,0.000250,0.000250,0.000250,0.000249,0.000249,0.000249,0.000249,0.000249,0.000249,0.000249,0.000248,0.000248,0.000247,0.000247,0.000247,0.000247,0.000246,0.000246,0.000246,0.000245,0.000245,0.000245,0.000245,0.000244,0.000244,0.000244,0.000244,0.000244,0.000243,0.000243,0.000243,0.000243,0.000243,0.000243,0.000243,0.000242,0.000242,0.000241,0.000241,0.000241,0.000241,0.000240,0.000240,0.000240,0.000240,0.000240,0.000239,0.000239,0.000239,0.000239,0.000239,0.000239,0.000239,0.000239,0.000238,0.000238,0.000238,0.000238,0.000238,0.000237,0.000237,0.000237,0.000237,0.000236,0.000236,0.000236,0.000235,0.000235,0.000235,0.000235,0.000234,0.000234,0.000233,0.000233,0.000233,0.000233,0.000233,0.000232,0.000232,0.000232,0.000232,0.000231,0.000231,0.000230,0.000230,0.000230,0.000230,0.000230,0.000229,0.000229,0.000229,0.000228,0.000228,0.000228,0.000228,0.000227,0.000227,0.000227,0.000227,0.000227,0.000226,0.000226,0.000226,0.000226,0.000226,0.000225,0.000225,0.000225,0.000225,0.000225,0.000224,0.000224,0.000224,0.000223,0.000223,0.000223,0.000223,0.000222,0.000222,0.000222,0.000221,0.000221,0.000221,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000219,0.000219,0.000218,0.000218,0.000218,0.000218,0.000218,0.000217,0.000217,0.000217,0.000217,0.000217,0.000216,0.000216,0.000216,0.000216,0.000216,

==> matlab/KSimaW2_rho050_M10_1M_runs.txt <==
1.000000,0.896010,0.895801,0.895595,0.895376,0.895183,0.894973,0.894761,0.894561,0.894372,0.894145,0.893914,0.893703,0.893476,0.893294,0.893069,0.892871,0.892683,0.892485,0.892291,0.892089,0.891885,0.891697,0.891492,0.891292,0.891112,0.890882,0.890708,0.890520,0.890315,0.890138,0.889947,0.889739,0.889575,0.889377,0.889182,0.888989,0.888824,0.888644,0.888467,0.888259,0.888087,0.887902,0.887712,0.887519,0.887347,0.887185,0.887000,0.886817,0.886629,0.886454,0.886267,0.886094,0.885901,0.885705,0.885512,0.885333,0.885154,0.884980,0.884821,0.884634,0.884477,0.884309,0.884155,0.883992,0.883828,0.883669,0.883505,0.883342,0.883185,0.883020,0.882866,0.882689,0.882512,0.882341,0.882199,0.882015,0.881829,0.881673,0.881520,0.881356,0.881193,0.881036,0.880877,0.880719,0.880548,0.880376,0.880220,0.880056,0.879909,0.879761,0.879594,0.879446,0.879269,0.879090,0.878917,0.878765,0.878611,0.878461,0.878292,0.878137,0.877959,0.877782,0.877610,0.877464,0.877304,0.877169,0.877011,0.876854,0.876715,0.876556,0.876399,0.876266,0.876117,0.875951,0.875809,0.875652,0.875517,0.875339,0.875170,0.875026,0.874893,0.874731,0.874574,0.874423,0.874280,0.874115,0.873949,0.873791,0.873635,0.873497,0.873360,0.873202,0.873047,0.872908,0.872769,0.872602,0.872437,0.872303,0.872148,0.872017,0.871865,0.871698,0.871545,0.871378,0.871239,0.871092,0.870971,0.870804,0.870652,0.870492,0.870333,0.870180,0.870042,0.869887,0.869750,0.869593,0.869435,0.869288,0.869154,0.868991,0.868839,0.868694,0.868538,0.868385,0.868242,0.868076,0.867901,0.867764,0.867616,0.867447,0.867303,0.867141,0.866964,0.866832,0.866696,0.866543,0.866403,0.866247,0.866090,0.865927,0.865772,0.865618,0.865461,0.865290,0.865131,0.864992,0.864837,0.864674,0.864512,0.864368,0.864239,0.864080,0.863934,0.863781,0.863639,0.863494,0.863332,0.863167,0.863008,0.862846,0.862690,0.862531,0.862387,0.862240,0.862099,0.861927,0.861759,0.861617,0.861468,0.861323,0.861169,0.861016,0.860853,0.860710,0.860557,0.860399,0.860240,0.860088,0.859925,0.859789,0.859622,0.859475,0.859314,0.859160,0.859002,0.858826,0.858664,0.858514,0.858347,0.858200,0.858035,0.857874,0.857712,0.857554,0.857400,0.857247,0.857092,0.856911,0.856768,0.856603,0.856425,0.856266,0.856126,0.855962,0.855791,0.855617,0.855450,0.855265,0.855114,0.854950,0.854770,0.854610,0.854460,0.854319,0.854151,0.853985,0.853812,0.853640,0.853474,0.853307,0.853168,0.853015,0.852861,0.852681,0.852520,0.852363,0.852208,0.852048,0.851890,0.851735,0.851566,0.851420,0.851254,0.851070,0.850888,0.850693,0.850514,0.850336,0.850180,0.850004,0.849837,0.849680,0.849493,0.849326,0.849172,0.849018,0.848857,0.848698,0.848521,0.848356,0.848206,0.848040,0.847861,0.847695,0.847526,0.847355,0.847195,0.847031,0.846847,0.846675,0.846495,0.846333,0.846163,0.845996,0.845818,0.845632,0.845450,0.845277,0.845120,0.844955,0.844778,0.844607,0.844450,0.844273,0.844119,0.843923,0.843749,0.843575,0.843400,0.843245,0.843068,0.842907,0.842725,0.842569,0.842409,0.842242,0.842090,0.841903,0.841747,0.841586,0.841423,0.841263,0.841079,0.840908,0.840743,0.840563,0.840395,0.840212,0.840045,0.839877,0.839692,0.839528,0.839346,0.839168,0.839006,0.838823,0.838658,0.838498,0.838292,0.838115,0.837952,0.837774,0.837617,0.837452,0.837285,0.837128,0.836941,0.836745,0.836558,0.836404,0.836238,0.836055,0.835881,0.835700,0.835536,0.835338,0.835181,0.835025,0.834850,0.834659,0.834471,0.834281,0.834089,0.833918,0.833748,0.833569,0.833376,0.833201,0.833026,0.832864,0.832660,0.832478,0.832284,0.832121,0.831963,0.831788,0.831604,0.831400,0.831219,0.831043,0.830878,0.830686,0.830502,0.830320,0.830152,0.829962,0.829773,0.829597,0.829395,0.829222,0.829011,0.828811,0.828631,0.828421,0.828219,0.828029,0.827846,0.827670,0.827485,0.827306,0.827100,0.826919,0.826736,0.826553,0.826365,0.826176,0.825999,0.825793,0.825607,0.825432,0.825261,0.825083,0.824898,0.824717,0.824545,0.824365,0.824176,0.823995,0.823818,0.823627,0.823444,0.823248,0.823043,0.822870,0.822694,0.822508,0.822338,0.822164,0.821973,0.821779,0.821587,0.821403,0.821179,0.820994,0.820807,0.820622,0.820423,0.820236,0.820032,0.819813,0.819635,0.819458,0.819265,0.819076,0.818903,0.818740,0.818565,0.818372,0.818173,0.817982,0.817800,0.817602,0.817431,0.817245,0.817054,0.816880,0.816718,0.816535,0.816335,0.816130,0.815963,0.815770,0.815567,0.815354,0.815165,0.814960,0.814789,0.814599,0.814404,0.814220,0.814015,0.813797,0.813580,0.813388,0.813185,0.812972,0.812767,0.812572,0.812384,0.812185,0.811988,0.811820,0.811618,0.811430,0.811247,0.811056,0.810850,0.810629,0.810422,0.810238,0.810055,0.809870,0.809689,0.809505,0.809299,0.809111,0.808923,0.808716,0.808512,0.808295,0.808095,0.807914,0.807728,0.807540,0.807353,0.807126,0.806914,0.806743,0.806554,0.806361,0.806169,0.805944,0.805731,0.805546,0.805330,0.805132,0.804905,0.804711,0.804513,0.804333,0.804123,0.803935,0.803719,0.803528,0.803314,0.803076,0.802852,0.802647,0.802433,0.802216,0.802014,0.801822,0.801626,0.801440,0.801248,0.801043,0.800850,0.800651,0.800450,0.800246,0.800044,0.799827,0.799605,0.799405,0.799195,0.798998,0.798794,0.798572,0.798368,0.798158,0.797948,0.797736,0.797504,0.797291,0.797101,0.796885,0.796666,0.796482,0.796300,0.796075,0.795892,0.795684,0.795466,0.795263,0.795069,0.794859,0.794662,0.794424,0.794197,0.793976,0.793746,0.793553,0.793368,0.793183,0.792992,0.792775,0.792554,0.792326,0.792099,0.791896,0.791689,0.791481,0.791288,0.791080,0.790853,0.790641,0.790460,0.790246,0.790030,0.789798,0.789576,0.789358,0.789141,0.788938,0.788737,0.788522,0.788308,0.788104,0.787885,0.787682,0.787465,0.787253,0.787025,0.786806,0.786625,0.786386,0.786187,0.785963,0.785752,0.785541,0.785337,0.785132,0.784926,0.784706,0.784495,0.784300,0.784074,0.783863,0.783630,0.783391,0.783158,0.782947,0.782746,0.782544,0.782337,0.782133,0.781934,0.781720,0.781487,0.781255,0.781031,0.780816,0.780571,0.780366,0.780147,0.779924,0.779718,0.779493,0.779262,0.779059,0.778801,0.778601,0.778360,0.778155,0.777898,0.777681,0.777477,0.777247,0.777020,0.776766,0.776522,0.776306,0.776078,0.775864,0.775674,0.775433,0.775219,0.774985,0.774781,0.774591,0.774365,0.774152,0.773962,0.773748,0.773523,0.773301,0.773092,0.772880,0.772672,0.772425,0.772201,0.771975,0.771758,0.771543,0.771332,0.771109,0.770860,0.770655,0.770421,0.770183,0.769963,0.769735,0.769524,0.769298,0.769055,0.768829,0.768597,0.768383,0.768175,0.767914,0.767676,0.767447,0.767220,0.767002,0.766782,0.766549,0.766344,0.766130,0.765924,0.765704,0.765463,0.765237,0.764998,0.764784,0.764522,0.764288,0.764069,0.763863,0.763628,0.763380,0.763137,0.762916,0.762687,0.762465,0.762240,0.761994,0.761736,0.761493,0.761241,0.760989,0.760788,0.760571,0.760316,0.760092,0.759849,0.759604,0.759385,0.759170,0.758950,0.758730,0.758512,0.758276,0.758054,0.757815,0.757553,0.757317,0.757070,0.756855,0.756635,0.756394,0.756162,0.755932,0.755715,0.755498,0.755258,0.755047,0.754829,0.754576,0.754344,0.754118,0.753898,0.753648,0.753417,0.753207,0.752985,0.752752,0.752508,0.752274,0.752041,0.751796,0.751550,0.751298,0.751079,0.750849,0.750601,0.750353,0.750117,0.749891,0.749657,0.749416,0.749165,0.748912,0.748665,0.748429,0.748179,0.747932,0.747709,0.747461,0.747227,0.747004,0.746749,0.746498,0.746246,0.746004,0.745774,0.745531,0.745254,0.745015,0.744772,0.744532,0.744312,0.744078,0.743820,0.743593,0.743346,0.743117,0.742860,0.742637,0.742423,0.742188,0.741950,0.741700,0.741443,0.741196,0.740944,0.740720,0.740483,0.740247,0.740001,0.739772,0.739507,0.739247,0.739000,0.738765,0.738521,0.738267,0.738043,0.737772,0.737517,0.737278,0.737048,0.736795,0.736546,0.736295,0.736038,0.735790,0.735530,0.735272,0.735025,0.734767,0.734520,0.734290,0.734043,0.733782,0.733556,0.733302,0.733081,0.732865,0.732611,0.732344,0.732087,0.731808,0.731566,0.731340,0.731108,0.730858,0.730593,0.730321,0.730067,0.729828,0.729608,0.729361,0.729082,0.728843,0.728569,0.728349,0.728093,0.727843,0.727600,0.727378,0.727135,0.726856,0.726595,0.726349,0.726107,0.725855,0.725613,0.725376,0.725122,0.724880,0.724609,0.724364,0.724155,0.723923,0.723681,0.723440,0.723136,0.722901,0.722669,0.722404,0.722123,0.721880,0.721669,0.721434,0.721189,0.720903,0.720597,0.720366,0.720129,0.719886,0.719650,0.719417,0.719146,0.718894,0.718618,0.718346,0.718107,0.717848,0.717613,0.717378,0.717176,0.716913,0.716663,0.716400,0.716150,0.715884,0.715655,0.715433,0.715191,0.714921,0.714680,0.714408,0.714148,0.713881,0.713596,0.713333,0.713092,0.712829,0.712569,0.712325,0.712062,0.711798,0.711527,0.711278,0.711020,0.710770,0.710494,0.710196,0.709938,0.709698,0.709425,0.709158,0.708888,0.708617,0.708356,0.708089,0.707827,0.707562,0.707289,0.707031,0.706767,0.706502,0.706233,0.705983,0.705709,0.705451,0.705195,0.704955,0.704692,0.704453,0.704181,0.703922,0.703641,0.703410,0.703177,0.702912,0.702620,0.702370,0.702095,0.701800,0.701545,0.701241,0.700964,0.700694,0.700440,0.700177,0.699927,0.699646,0.699391,0.699127,0.698871,0.698613,0.698356,0.698077,0.697848,0.697590,0.697311,0.697046,0.696780,0.696495,0.696207,0.695901,0.695660,0.695380,0.695132,0.694860,0.694590,0.694319,0.694059,0.693778,0.693542,0.693324,0.693064,0.692786,0.692524,0.692251,0.691981,0.691700,0.691466,0.691215,0.690919,0.690653,0.690379,0.690127,0.689890,0.689626,0.689368,0.689096,0.688853,0.688571,0.688312,0.688037,0.687762,0.687472,0.687196,0.686930,0.686667,0.686406,0.686125,0.685855,0.685585,0.685315,0.685042,0.684770,0.684501,0.684214,0.683939,0.683662,0.683397,0.683121,0.682872,0.682625,0.682372,0.682092,0.681821,0.681547,0.681299,0.681020,0.680745,0.680478,0.680218,0.679947,0.679693,0.679423,0.679138,0.678875,0.678600,0.678309,0.678048,0.677776,0.677510,0.677234,0.676936,0.676664,0.676390,0.676124,0.675869,0.675610,0.675341,0.675107,0.674857,0.674578,0.674327,0.674049,0.673776,0.673512,0.673234,0.672949,0.672670,0.672402,0.672108,0.671858,0.671574,0.671300,0.671022,0.670771,0.670518,0.670257,0.669974,0.669694,0.669415,0.669154,0.668899,0.668627,0.668363,0.668115,0.667838,0.667567,0.667331,0.667074,0.666788,0.666508,0.666228,0.665952,0.665691,0.665438,0.665168,0.664871,0.664610,0.664329,0.664035,0.663745,0.663471,0.663176,0.662917,0.662663,0.662364,0.662096,0.661804,0.661518,0.661246,0.660978,0.660695,0.660390,0.660130,0.659852,0.659581,0.659317,0.659045,0.658784,0.658521,0.658227,0.657953,0.657712,0.657449,0.657179,0.656932,0.656675,0.656409,0.656132,0.655848,0.655549,0.655280,0.655032,0.654775,0.654508,0.654234,0.653969,0.653674,0.653392,0.653112,0.652849,0.652561,0.652276,0.651986,0.651726,0.651468,0.651189,0.650923,0.650616,0.650320,0.650032,0.649760,0.649488,0.649210,0.648919,0.648663,0.648397,0.648098,0.647834,0.647554,0.647269,0.646979,0.646699,0.646436,0.646162,0.645856,0.645554,0.645255,0.644997,0.644719,0.644438,0.644156,0.643879,0.643602,0.643318,0.643026,0.642772,0.642490,0.642216,0.641941,0.641619,0.641346,0.641058,0.640769,0.640496,0.640206,0.639925,0.639632,0.639357,0.639073,0.638776,0.638485,0.638207,0.637924,0.637647,0.637372,0.637111,0.636843,0.636560,0.636282,0.635986,0.635691,0.635438,0.635179,0.634910,0.634634,0.634345,0.634075,0.633798,0.633538,0.633256,0.632979,0.632686,0.632389,0.632112,0.631819,0.631570,0.631297,0.631009,0.630732,0.630482,0.630180,0.629909,0.629622,0.629335,0.629052,0.628754,0.628466,0.628210,0.627915,0.627610,0.627312,0.627047,0.626727,0.626426,0.626144,0.625844,0.625571,0.625284,0.624971,0.624685,0.624416,0.624142,0.623875,0.623619,0.623314,0.623047,0.622756,0.622440,0.622155,0.621865,0.621571,0.621285,0.621001,0.620718,0.620421,0.620171,0.619905,0.619612,0.619306,0.619018,0.618734,0.618458,0.618168,0.617910,0.617627,0.617376,0.617088,0.616814,0.616492,0.616200,0.615923,0.615634,0.615350,0.615068,0.614782,0.614502,0.614243,0.613953,0.613678,0.613383,0.613104,0.612827,0.612542,0.612281,0.611990,0.611712,0.611432,0.611128,0.610862,0.610607,0.610346,0.610047,0.609753,0.609458,0.609168,0.608873,0.608575,0.608319,0.608076,0.607799,0.607524,0.607262,0.607026,0.606734,0.606453,0.606151,0.605865,0.605569,0.605277,0.604987,0.604691,0.604415,0.604124,0.603806,0.603528,0.603253,0.602962,0.602673,0.602408,0.602102,0.601795,0.601504,0.601224,0.600956,0.600656,0.600361,0.600070,0.599783,0.599503,0.599229,0.598961,0.598686,0.598366,0.598055,0.597763,0.597460,0.597175,0.596893,0.596590,0.596291,0.596009,0.595694,0.595434,0.595163,0.594905,0.594623,0.594350,0.594062,0.593774,0.593501,0.593236,0.592942,0.592633,0.592318,0.592009,0.591708,0.591433,0.591153,0.590875,0.590577,0.590313,0.590035,0.589735,0.589450,0.589145,0.588869,0.588597,0.588299,0.588032,0.587716,0.587475,0.587192,0.586918,0.586600,0.586325,0.586022,0.585722,0.585449,0.585158,0.584881,0.584617,0.584358,0.584056,0.583790,0.583516,0.583226,0.582949,0.582682,0.582382,0.582128,0.581807,0.581496,0.581210,0.580916,0.580619,0.580323,0.580043,0.579735,0.579403,0.579126,0.578829,0.578544,0.578258,0.577971,0.577670,0.577398,0.577100,0.576824,0.576524,0.576218,0.575885,0.575585,0.575280,0.574968,0.574670,0.574373,0.574086,0.573795,0.573485,0.573215,0.572920,0.572638,0.572353,0.572097,0.571825,0.571560,0.571288,0.570997,0.570696,0.570404,0.570097,0.569802,0.569529,0.569226,0.568963,0.568695,0.568426,0.568123,0.567818,0.567545,0.567246,0.566930,0.566644,0.566349,0.566062,0.565755,0.565472,0.565164,0.564879,0.564593,0.564318,0.564009,0.563715,0.563413,0.563127,0.562849,0.562574,0.562301,0.562018,0.561730,0.561458,0.561178,0.560856,0.560559,0.560288,0.559992,0.559702,0.559435,0.559178,0.558883,0.558611,0.558296,0.557998,0.557726,0.557405,0.557131,0.556838,0.556538,0.556253,0.555974,0.555679,0.555400,0.555097,0.554789,0.554474,0.554160,0.553889,0.553615,0.553313,0.553010,0.552726,0.552444,0.552180,0.551886,0.551576,0.551273,0.550989,0.550716,0.550427,0.550144,0.549845,0.549553,0.549267,0.548994,0.548700,0.548410,0.548105,0.547816,0.547549,0.547250,0.546988,0.546686,0.546382,0.546067,0.545791,0.545489,0.545185,0.544879,0.544596,0.544296,0.543999,0.543726,0.543426,0.543152,0.542837,0.542537,0.542215,0.541926,0.541638,0.541330,0.541046,0.540746,0.540463,0.540176,0.539902,0.539638,0.539339,0.539039,0.538730,0.538427,0.538138,0.537841,0.537575,0.537292,0.537010,0.536733,0.536450,0.536172,0.535883,0.535598,0.535310,0.535012,0.534733,0.534427,0.534147,0.533881,0.533572,0.533288,0.533014,0.532735,0.532452,0.532186,0.531932,0.531645,0.531368,0.531120,0.530845,0.530527,0.530239,0.529978,0.529697,0.529399,0.529104,0.528816,0.528529,0.528244,0.527963,0.527671,0.527389,0.527097,0.526824,0.526537,0.526245,0.525971,0.525668,0.525378,0.525081,0.524810,0.524522,0.524237,0.523955,0.523678,0.523382,0.523080,0.522770,0.522485,0.522207,0.521934,0.521660,0.521363,0.521056,0.520808,0.520537,0.520247,0.519963,0.519684,0.519417,0.519113,0.518828,0.518551,0.518264,0.517992,0.517710,0.517419,0.517128,0.516820,0.516529,0.516240,0.515948,0.515681,0.515385,0.515083,0.514814,0.514495,0.514269,0.514008,0.513702,0.513393,0.513088,0.512776,0.512493,0.512176,0.511849,0.511559,0.511284,0.511029,0.510733,0.510447,0.510193,0.509891,0.509564,0.509265,0.508979,0.508662,0.508386,0.508094,0.507801,0.507508,0.507237,0.506951,0.506668,0.506365,0.506065,0.505782,0.505509,0.505231,0.504965,0.504708,0.504429,0.504169,0.503889,0.503596,0.503315,0.503038,0.502738,0.502451,0.502175,0.501909,0.501645,0.501348,0.501080,0.500819,0.500540,0.500274,0.499992,0.499698,0.499392,0.499112,0.498825,0.498525,0.498254,0.497930,0.497658,0.497360,0.497075,0.496772,0.496478,0.496195,0.495899,0.495626,0.495367,0.495082,0.494816,0.494519,0.494230,0.493967,0.493690,0.493437,0.493159,0.492881,0.492598,0.492272,0.492027,0.491718,0.491442,0.491163,0.490900,0.490628,0.490334,0.490049,0.489758,0.489440,0.489178,0.488913,0.488630,0.488348,0.488067,0.487789,0.487503,0.487247,0.486934,0.486651,0.486372,0.486073,0.485786,0.485483,0.485229,0.484917,0.484625,0.484353,0.484095,0.483811,0.483546,0.483277,0.482987,0.482698,0.482423,0.482163,0.481876,0.481605,0.481307,0.481031,0.480733,0.480420,0.480119,0.479810,0.479508,0.479236,0.478937,0.478642,0.478359,0.478096,0.477777,0.477505,0.477213,0.476946,0.476660,0.476376,0.476114,0.475796,0.475496,0.475221,0.474954,0.474669,0.474389,0.474106,0.473803,0.473517,0.473258,0.472999,0.472720,0.472445,0.472165,0.471876,0.471578,0.471291,0.471013,0.470741,0.470452,0.470149,0.469833,0.469529,0.469226,0.468923,0.468637,0.468343,0.468110,0.467817,0.467513,0.467252,0.466949,0.466647,0.466346,0.466088,0.465785,0.465511,0.465220,0.464900,0.464634,0.464373,0.464118,0.463850,0.463567,0.463274,0.462995,0.462736,0.462431,0.462134,0.461854,0.461555,0.461273,0.460989,0.460715,0.460417,0.460144,0.459859,0.459580,0.459299,0.459051,0.458782,0.458478,0.458213,0.457924,0.457653,0.457385,0.457102,0.456801,0.456540,0.456256,0.455965,0.455710,0.455432,0.455145,0.454876,0.454596,0.454336,0.454068,0.453779,0.453501,0.453229,0.452933,0.452647,0.452342,0.452084,0.451811,0.451533,0.451246,0.450941,0.450649,0.450394,0.450087,0.449826,0.449536,0.449220,0.448940,0.448651,0.448371,0.448083,0.447798,0.447510,0.447231,0.446980,0.446700,0.446417,0.446150,0.445885,0.445562,0.445313,0.445038,0.444793,0.444510,0.444224,0.443979,0.443704,0.443444,0.443151,0.442847,0.442556,0.442266,0.441997,0.441727,0.441470,0.441188,0.440948,0.440659,0.440378,0.440107,0.439806,0.439544,0.439293,0.439000,0.438713,0.438441,0.438141,0.437861,0.437609,0.437321,0.437055,0.436805,0.436534,0.436249,0.435957,0.435713,0.435430,0.435110,0.434814,0.434535,0.434234,0.433973,0.433673,0.433391,0.433147,0.432890,0.432608,0.432350,0.432092,0.431827,0.431544,0.431262,0.430992,0.430720,0.430447,0.430196,0.429903,0.429613,0.429346,0.429059,0.428768,0.428488,0.428221,0.427959,0.427661,0.427378,0.427118,0.426823,0.426567,0.426312,0.426058,0.425792,0.425545,0.425289,0.425034,0.424753,0.424500,0.424224,0.423972,0.423699,0.423430,0.423175,0.422895,0.422633,0.422341,0.422084,0.421836,0.421566,0.421270,0.421013,0.420749,0.420473,0.420233,0.419952,0.419678,0.419401,0.419136,0.418858,0.418596,0.418313,0.418053,0.417774,0.417521,0.417241,0.416980,0.416720,0.416480,0.416206,0.415931,0.415643,0.415412,0.415130,0.414865,0.414590,0.414300,0.414039,0.413744,0.413456,0.413152,0.412874,0.412578,0.412324,0.412061,0.411808,0.411526,0.411249,0.411006,0.410756,0.410498,0.410241,0.409986,0.409703,0.409470,0.409206,0.408977,0.408710,0.408464,0.408207,0.407933,0.407673,0.407410,0.407116,0.406871,0.406609,0.406332,0.406068,0.405823,0.405576,0.405316,0.405046,0.404813,0.404542,0.404275,0.403991,0.403737,0.403440,0.403165,0.402909,0.402673,0.402416,0.402137,0.401866,0.401588,0.401307,0.401044,0.400754,0.400494,0.400258,0.400023,0.399743,0.399494,0.399260,0.398998,0.398734,0.398493,0.398179,0.397892,0.397633,0.397393,0.397117,0.396866,0.396603,0.396338,0.396049,0.395774,0.395526,0.395272,0.395007,0.394715,0.394432,0.394151,0.393913,0.393675,0.393412,0.393154,0.392902,0.392639,0.392361,0.392069,0.391817,0.391577,0.391308,0.391018,0.390769,0.390511,0.390240,0.389956,0.389675,0.389399,0.389145,0.388914,0.388665,0.388366,0.388107,0.387830,0.387586,0.387292,0.387034,0.386769,0.386514,0.386253,0.385979,0.385730,0.385452,0.385200,0.384912,0.384643,0.384377,0.384098,0.383834,0.383586,0.383345,0.383075,0.382851,0.382581,0.382325,0.382092,0.381830,0.381579,0.381335,0.381081,0.380823,0.380533,0.380301,0.380072,0.379834,0.379574,0.379301,0.379050,0.378792,0.378541,0.378301,0.378035,0.377773,0.377531,0.377268,0.377007,0.376743,0.376492,0.376270,0.376017,0.375767,0.375505,0.375232,0.374986,0.374721,0.374479,0.374234,0.373992,0.373701,0.373438,0.373201,0.372934,0.372661,0.372408,0.372185,0.371952,0.371714,0.371437,0.371193,0.370966,0.370690,0.370438,0.370200,0.369955,0.369704,0.369460,0.369191,0.368944,0.368710,0.368479,0.368233,0.367985,0.367739,0.367484,0.367234,0.366992,0.366725,0.366473,0.366237,0.366013,0.365744,0.365495,0.365262,0.365039,0.364763,0.364500,0.364251,0.364011,0.363770,0.363520,0.363270,0.363009,0.362750,0.362492,0.362269,0.362019,0.361760,0.361518,0.361297,0.361077,0.360839,0.360585,0.360331,0.360100,0.359868,0.359630,0.359392,0.359125,0.358872,0.358601,0.358350,0.358075,0.357831,0.357582,0.357338,0.357112,0.356849,0.356586,0.356343,0.356079,0.355857,0.355612,0.355371,0.355117,0.354849,0.354615,0.354374,0.354147,0.353891,0.353684,0.353445,0.353212,0.352998,0.352763,0.352501,0.352228,0.352002,0.351784,0.351527,0.351293,0.351058,0.350812,0.350581,0.350341,0.350073,0.349819,0.349584,0.349309,0.349078,0.348819,0.348548,0.348306,0.348078,0.347805,0.347546,0.347284,0.347044,0.346808,0.346602,0.346356,0.346113,0.345862,0.345630,0.345389,0.345157,0.344912,0.344652,0.344413,0.344137,0.343880,0.343637,0.343393,0.343168,0.342921,0.342690,0.342468,0.342228,0.341995,0.341757,0.341475,0.341229,0.340994,0.340757,0.340539,0.340273,0.340065,0.339811,0.339580,0.339368,0.339134,0.338886,0.338606,0.338345,0.338084,0.337848,0.337595,0.337360,0.337125,0.336884,0.336637,0.336388,0.336174,0.335929,0.335693,0.335454,0.335190,0.334927,0.334673,0.334428,0.334186,0.333947,0.333695,0.333441,0.333185,0.332960,0.332737,0.332496,0.332265,0.332033,0.331826,0.331594,0.331362,0.331146,0.330930,0.330697,0.330469,0.330250,0.330035,0.329811,0.329549,0.329309,0.329053,0.328817,0.328595,0.328351,0.328134,0.327906,0.327656,0.327421,0.327173,0.326946,0.326699,0.326442,0.326217,0.325978,0.325750,0.325531,0.325278,0.325034,0.324806,0.324581,0.324358,0.324122,0.323887,0.323676,0.323435,0.323185,0.322969,0.322745,0.322480,0.322266,0.322020,0.321774,0.321555,0.321305,0.321099,0.320855,0.320631,0.320408,0.320171,0.319952,0.319731,0.319535,0.319299,0.319093,0.318857,0.318586,0.318363,0.318151,0.317938,0.317722,0.317524,0.317266,0.317037,0.316813,0.316575,0.316318,0.316069,0.315841,0.315628,0.315388,0.315150,0.314915,0.314688,0.314452,0.314218,0.313980,0.313740,0.313513,0.313286,0.313053,0.312839,0.312613,0.312384,0.312121,0.311891,0.311656,0.311424,0.311184,0.310969,0.310710,0.310467,0.310250,0.310006,0.309768,0.309546,0.309335,0.309090,0.308863,0.308634,0.308397,0.308167,0.307935,0.307730,0.307489,0.307252,0.307009,0.306788,0.306558,0.306331,0.306109,0.305877,0.305657,0.305456,0.305211,0.304962,0.304738,0.304518,0.304284,0.304064,0.303861,0.303654,0.303431,0.303198,0.302990,0.302802,0.302557,0.302321,0.302117,0.301867,0.301644,0.301423,0.301197,0.301003,0.300785,0.300547,0.300328,0.300073,0.299838,0.299626,0.299398,0.299156,0.298943,0.298725,0.298509,0.298289,0.298066,0.297853,0.297646,0.297407,0.297199,0.297008,0.296773,0.296534,0.296275,0.296072,0.295841,0.295607,0.295402,0.295171,0.294944,0.294727,0.294512,0.294296,0.294063,0.293864,0.293647,0.293391,0.293151,0.292926,0.292701,0.292468,0.292246,0.292025,0.291786,0.291578,0.291354,0.291117,0.290930,0.290712,0.290503,0.290293,0.290082,0.289845,0.289622,0.289424,0.289223,0.288999,0.288785,0.288566,0.288367,0.288162,0.287920,0.287728,0.287521,0.287304,0.287081,0.286850,0.286627,0.286405,0.286209,0.286012,0.285795,0.285582,0.285354,0.285158,0.284922,0.284707,0.284474,0.284232,0.284016,0.283790,0.283567,0.283334,0.283111,0.282901,0.282652,0.282456,0.282248,0.282041,0.281848,0.281629,0.281428,0.281215,0.280999,0.280793,0.280572,0.280349,0.280122,0.279898,0.279681,0.279456,0.279266,0.279007,0.278816,0.278568,0.278343,0.278144,0.277907,0.277707,0.277478,0.277259,0.277059,0.276831,0.276638,0.276419,0.276203,0.276014,0.275786,0.275591,0.275373,0.275164,0.274947,0.274730,0.274525,0.274322,0.274126,0.273912,0.273709,0.273492,0.273305,0.273091,0.272892,0.272661,0.272440,0.272243,0.272029,0.271823,0.271646,0.271453,0.271242,0.271064,0.270839,0.270622,0.270418,0.270225,0.270027,0.269800,0.269584,0.269363,0.269154,0.268940,0.268733,0.268541,0.268328,0.268109,0.267894,0.267680,0.267457,0.267241,0.267030,0.266832,0.266651,0.266429,0.266241,0.266041,0.265818,0.265628,0.265426,0.265222,0.265022,0.264823,0.264624,0.264424,0.264247,0.264068,0.263868,0.263645,0.263453,0.263230,0.263024,0.262814,0.262619,0.262437,0.262247,0.262025,0.261818,0.261592,0.261380,0.261188,0.260994,0.260799,0.260611,0.260407,0.260238,0.260036,0.259835,0.259636,0.259450,0.259271,0.259063,0.258891,0.258675,0.258466,0.258274,0.258084,0.257899,0.257710,0.257512,0.257311,0.257109,0.256936,0.256751,0.256551,0.256344,0.256143,0.255930,0.255731,0.255548,0.255364,0.255177,0.254994,0.254801,0.254602,0.254392,0.254193,0.254003,0.253811,0.253626,0.253414,0.253191,0.253003,0.252813,0.252618,0.252416,0.252236,0.252027,0.251830,0.251654,0.251460,0.251246,0.251053,0.250844,0.250639,0.250421,0.250220,0.250012,0.249808,0.249609,0.249407,0.249212,0.249034,0.248852,0.248668,0.248458,0.248265,0.248081,0.247873,0.247667,0.247465,0.247282,0.247112,0.246917,0.246745,0.246561,0.246370,0.246176,0.245982,0.245788,0.245566,0.245366,0.245179,0.244968,0.244779,0.244595,0.244412,0.244219,0.244038,0.243868,0.243664,0.243458,0.243262,0.243054,0.242856,0.242657,0.242446,0.242271,0.242069,0.241895,0.241670,0.241484,0.241293,0.241102,0.240931,0.240732,0.240544,0.240349,0.240145,0.239952,0.239756,0.239582,0.239381,0.239185,0.238971,0.238798,0.238595,0.238393,0.238196,0.238023,0.237841,0.237642,0.237466,0.237280,0.237081,0.236899,0.236689,0.236487,0.236279,0.236090,0.235906,0.235706,0.235530,0.235330,0.235109,0.234932,0.234740,0.234561,0.234386,0.234197,0.233980,0.233785,0.233597,0.233431,0.233223,0.233023,0.232829,0.232647,0.232470,0.232254,0.232062,0.231889,0.231706,0.231517,0.231343,0.231161,0.230982,0.230809,0.230635,0.230463,0.230287,0.230119,0.229938,0.229751,0.229572,0.229363,0.229161,0.228973,0.228800,0.228600,0.228422,0.228232,0.228054,0.227878,0.227706,0.227529,0.227355,0.227159,0.226995,0.226804,0.226631,0.226455,0.226274,0.226091,0.225922,0.225747,0.225529,0.225337,0.225172,0.224982,0.224798,0.224628,0.224443,0.224267,0.224101,0.223909,0.223733,0.223578,0.223402,0.223212,0.223026,0.222862,0.222678,0.222494,0.222307,0.222145,0.221950,0.221768,0.221600,0.221401,0.221232,0.221057,0.220889,0.220688,0.220504,0.220297,0.220106,0.219902,0.219698,0.219493,0.219326,0.219152,0.218970,0.218765,0.218557,0.218387,0.218205,0.218035,0.217875,0.217693,0.217504,0.217349,0.217180,0.217011,0.216841,0.216657,0.216485,0.216273,0.216125,0.215932,0.215774,0.215589,0.215433,0.215247,0.215076,0.214901,0.214737,0.214545,0.214381,0.214213,0.214065,0.213905,0.213722,0.213552,0.213404,0.213200,0.213028,0.212858,0.212687,0.212505,0.212341,0.212181,0.212026,0.211842,0.211696,0.211536,0.211339,0.211172,0.211000,0.210832,0.210660,0.210512,0.210338,0.210164,0.210004,0.209835,0.209672,0.209479,0.209296,0.209117,0.208926,0.208746,0.208556,0.208364,0.208192,0.208035,0.207876,0.207709,0.207539,0.207374,0.207204,0.207018,0.206878,0.206730,0.206555,0.206387,0.206215,0.206040,0.205884,0.205713,0.205562,0.205398,0.205236,0.205056,0.204884,0.204713,0.204539,0.204374,0.204227,0.204059,0.203905,0.203719,0.203573,0.203395,0.203226,0.203058,0.202897,0.202732,0.202581,0.202392,0.202224,0.202082,0.201931,0.201766,0.201613,0.201452,0.201292,0.201117,0.200978,0.200827,0.200642,0.200491,0.200307,0.200136,0.199951,0.199800,0.199626,0.199451,0.199284,0.199113,0.198940,0.198780,0.198619,0.198448,0.198277,0.198135,0.197979,0.197796,0.197633,0.197467,0.197316,0.197152,0.196975,0.196796,0.196625,0.196452,0.196282,0.196125,0.195974,0.195826,0.195657,0.195503,0.195338,0.195163,0.195017,0.194850,0.194708,0.194560,0.194408,0.194231,0.194072,0.193910,0.193758,0.193603,0.193454,0.193280,0.193125,0.192975,0.192816,0.192672,0.192487,0.192348,0.192197,0.192013,0.191879,0.191702,0.191542,0.191389,0.191232,0.191069,0.190892,0.190728,0.190558,0.190400,0.190241,0.190096,0.189934,0.189784,0.189624,0.189480,0.189324,0.189194,0.189027,0.188876,0.188748,0.188580,0.188427,0.188265,0.188121,0.187942,0.187806,0.187641,0.187475,0.187320,0.187145,0.186994,0.186840,0.186694,0.186530,0.186372,0.186233,0.186087,0.185921,0.185783,0.185632,0.185478,0.185329,0.185162,0.185003,0.184854,0.184661,0.184496,0.184353,0.184196,0.184032,0.183872,0.183749,0.183584,0.183418,0.183267,0.183103,0.182959,0.182805,0.182648,0.182517,0.182356,0.182204,0.182064,0.181900,0.181766,0.181603,0.181464,0.181334,0.181181,0.181005,0.180834,0.180686,0.180535,0.180396,0.180235,0.180080,0.179923,0.179794,0.179649,0.179495,0.179337,0.179193,0.179044,0.178922,0.178762,0.178632,0.178469,0.178333,0.178183,0.178049,0.177904,0.177737,0.177610,0.177429,0.177302,0.177167,0.177030,0.176869,0.176721,0.176578,0.176445,0.176312,0.176156,0.176006,0.175879,0.175745,0.175604,0.175467,0.175321,0.175160,0.175004,0.174872,0.174715,0.174577,0.174402,0.174272,0.174103,0.173945,0.173818,0.173660,0.173520,0.173374,0.173230,0.173090,0.172957,0.172831,0.172693,0.172537,0.172394,0.172274,0.172119,0.171975,0.171838,0.171700,0.171539,0.171399,0.171259,0.171126,0.171009,0.170879,0.170728,0.170595,0.170454,0.170325,0.170188,0.170038,0.169888,0.169747,0.169601,0.169454,0.169305,0.169174,0.169001,0.168830,0.168666,0.168531,0.168388,0.168261,0.168134,0.167976,0.167844,0.167701,0.167583,0.167435,0.167301,0.167158,0.167024,0.166852,0.166721,0.166580,0.166442,0.166320,0.166166,0.166014,0.165854,0.165687,0.165545,0.165399,0.165243,0.165089,0.164960,0.164821,0.164650,0.164522,0.164368,0.164219,0.164092,0.163953,0.163805,0.163675,0.163543,0.163392,0.163273,0.163127,0.162984,0.162827,0.162696,0.162541,0.162375,0.162243,0.162109,0.161970,0.161833,0.161683,0.161538,0.161401,0.161245,0.161097,0.160956,0.160824,0.160675,0.160522,0.160384,0.160254,0.160123,0.159965,0.159814,0.159669,0.159515,0.159388,0.159254,0.159119,0.158987,0.158837,0.158696,0.158561,0.158442,0.158287,0.158169,0.158046,0.157906,0.157783,0.157649,0.157513,0.157385,0.157230,0.157113,0.156999,0.156872,0.156742,0.156606,0.156467,0.156340,0.156201,0.156054,0.155904,0.155781,0.155640,0.155517,0.155379,0.155258,0.155116,0.154974,0.154823,0.154704,0.154562,0.154433,0.154282,0.154142,0.154025,0.153894,0.153773,0.153630,0.153491,0.153335,0.153205,0.153066,0.152936,0.152809,0.152704,0.152557,0.152417,0.152272,0.152142,0.152010,0.151886,0.151753,0.151623,0.151494,0.151375,0.151251,0.151117,0.151003,0.150889,0.150744,0.150619,0.150495,0.150371,0.150247,0.150130,0.149987,0.149860,0.149723,0.149597,0.149472,0.149336,0.149202,0.149100,0.148980,0.148853,0.148719,0.148614,0.148487,0.148342,0.148190,0.148049,0.147922,0.147768,0.147639,0.147512,0.147382,0.147235,0.147093,0.146963,0.146844,0.146733,0.146612,0.146481,0.146338,0.146216,0.146084,0.145961,0.145849,0.145727,0.145614,0.145481,0.145351,0.145220,0.145098,0.144974,0.144857,0.144731,0.144605,0.144500,0.144354,0.144208,0.144096,0.143974,0.143837,0.143724,0.143618,0.143510,0.143364,0.143263,0.143137,0.143008,0.142894,0.142782,0.142650,0.142498,0.142367,0.142244,0.142117,0.141988,0.141894,0.141777,0.141670,0.141554,0.141442,0.141315,0.141181,0.141082,0.140940,0.140802,0.140679,0.140559,0.140449,0.140317,0.140182,0.140044,0.139918,0.139800,0.139681,0.139572,0.139469,0.139329,0.139200,0.139085,0.138983,0.138858,0.138725,0.138578,0.138475,0.138353,0.138237,0.138113,0.137980,0.137851,0.137732,0.137629,0.137513,0.137393,0.137265,0.137153,0.137032,0.136930,0.136812,0.136695,0.136570,0.136464,0.136341,0.136241,0.136107,0.135994,0.135868,0.135738,0.135613,0.135489,0.135366,0.135231,0.135107,0.134994,0.134864,0.134738,0.134623,0.134507,0.134411,0.134290,0.134167,0.134030,0.133895,0.133782,0.133641,0.133539,0.133429,0.133308,0.133194,0.133073,0.132958,0.132845,0.132730,0.132617,0.132508,0.132373,0.132254,0.132124,0.132008,0.131882,0.131772,0.131652,0.131534,0.131425,0.131303,0.131195,0.131086,0.130964,0.130868,0.130760,0.130635,0.130515,0.130403,0.130287,0.130167,0.130056,0.129948,0.129832,0.129721,0.129606,0.129498,0.129406,0.129301,0.129194,0.129075,0.128955,0.128832,0.128703,0.128590,0.128468,0.128344,0.128232,0.128136,0.128040,0.127914,0.127794,0.127676,0.127585,0.127475,0.127366,0.127256,0.127158,0.127055,0.126918,0.126786,0.126671,0.126573,0.126449,0.126336,0.126222,0.126096,0.125987,0.125881,0.125752,0.125627,0.125500,0.125375,0.125260,0.125166,0.125053,0.124949,0.124820,0.124697,0.124580,0.124455,0.124346,0.124254,0.124109,0.123995,0.123886,0.123764,0.123662,0.123564,0.123453,0.123343,0.123239,0.123118,0.123026,0.122918,0.122808,0.122696,0.122602,0.122491,0.122397,0.122297,0.122173,0.122072,0.121956,0.121846,0.121735,0.121606,0.121491,0.121389,0.121277,0.121178,0.121085,0.120986,0.120891,0.120772,0.120671,0.120570,0.120466,0.120358,0.120261,0.120167,0.120068,0.119971,0.119864,0.119752,0.119655,0.119558,0.119439,0.119340,0.119236,0.119132,0.119010,0.118913,0.118814,0.118684,0.118592,0.118470,0.118377,0.118271,0.118193,0.118095,0.117985,0.117892,0.117805,0.117716,0.117620,0.117510,0.117405,0.117298,0.117196,0.117099,0.117015,0.116912,0.116790,0.116692,0.116576,0.116471,0.116365,0.116277,0.116189,0.116079,0.115967,0.115843,0.115756,0.115663,0.115542,0.115426,0.115324,0.115205,0.115110,0.115002,0.114897,0.114777,0.114672,0.114572,0.114453,0.114336,0.114216,0.114117,0.114017,0.113893,0.113807,0.113701,0.113606,0.113515,0.113407,0.113312,0.113202,0.113125,0.113021,0.112915,0.112831,0.112736,0.112625,0.112515,0.112413,0.112316,0.112207,0.112102,0.112004,0.111899,0.111792,0.111698,0.111610,0.111506,0.111412,0.111293,0.111194,0.111098,0.111003,0.110915,0.110827,0.110714,0.110629,0.110532,0.110447,0.110341,0.110265,0.110176,0.110106,0.109985,0.109861,0.109759,0.109655,0.109551,0.109458,0.109354,0.109246,0.109134,0.109029,0.108926,0.108827,0.108718,0.108650,0.108561,0.108471,0.108365,0.108284,0.108196,0.108092,0.107994,0.107894,0.107807,0.107724,0.107610,0.107520,0.107426,0.107327,0.107218,0.107119,0.107021,0.106911,0.106807,0.106719,0.106627,0.106542,0.106448,0.106348,0.106255,0.106162,0.106054,0.105947,0.105847,0.105740,0.105638,0.105527,0.105431,0.105360,0.105259,0.105139,0.105053,0.104958,0.104861,0.104761,0.104666,0.104571,0.104469,0.104380,0.104278,0.104173,0.104081,0.103974,0.103877,0.103784,0.103696,0.103593,0.103487,0.103388,0.103302,0.103192,0.103094,0.103006,0.102929,0.102840,0.102737,0.102644,0.102545,0.102458,0.102362,0.102283,0.102195,0.102106,0.102004,0.101915,0.101827,0.101740,0.101624,0.101536,0.101449,0.101351,0.101272,0.101186,0.101093,0.100996,0.100899,0.100809,0.100727,0.100619,0.100528,0.100448,0.100367,0.100275,0.100182,0.100094,0.099991,0.099890,0.099801,0.099702,0.099613,0.099524,0.099441,0.099340,0.099244,0.099148,0.099040,0.098963,0.098884,0.098812,0.098726,0.098644,0.098556,0.098464,0.098361,0.098280,0.098196,0.098111,0.098035,0.097941,0.097840,0.097746,0.097664,0.097576,0.097489,0.097410,0.097322,0.097230,0.097138,0.097044,0.096954,0.096868,0.096789,0.096699,0.096614,0.096536,0.096456,0.096370,0.096272,0.096178,0.096093,0.096017,0.095928,0.095848,0.095756,0.095676,0.095586,0.095503,0.095413,0.095332,0.095248,0.095158,0.095071,0.094985,0.094895,0.094810,0.094719,0.094635,0.094549,0.094459,0.094389,0.094319,0.094224,0.094141,0.094036,0.093950,0.093846,0.093761,0.093663,0.093586,0.093502,0.093403,0.093297,0.093223,0.093133,0.093056,0.092962,0.092865,0.092776,0.092680,0.092601,0.092516,0.092423,0.092340,0.092238,0.092164,0.092090,0.092002,0.091922,0.091811,0.091729,0.091641,0.091575,0.091495,0.091421,0.091318,0.091224,0.091157,0.091087,0.091021,0.090942,0.090861,0.090771,0.090696,0.090609,0.090525,0.090436,0.090338,0.090264,0.090173,0.090098,0.090021,0.089939,0.089868,0.089782,0.089692,0.089623,0.089540,0.089469,0.089396,0.089318,0.089248,0.089169,0.089081,0.088994,0.088920,0.088831,0.088749,0.088676,0.088572,0.088491,0.088420,0.088347,0.088269,0.088197,0.088132,0.088049,0.087968,0.087891,0.087817,0.087732,0.087653,0.087575,0.087498,0.087416,0.087340,0.087270,0.087186,0.087108,0.087028,0.086951,0.086864,0.086783,0.086708,0.086638,0.086569,0.086479,0.086404,0.086337,0.086259,0.086177,0.086092,0.086003,0.085932,0.085853,0.085760,0.085704,0.085624,0.085541,0.085468,0.085393,0.085322,0.085241,0.085166,0.085092,0.085017,0.084954,0.084878,0.084797,0.084727,0.084659,0.084573,0.084496,0.084430,0.084367,0.084296,0.084217,0.084137,0.084049,0.083970,0.083921,0.083841,0.083776,0.083711,0.083629,0.083549,0.083469,0.083402,0.083329,0.083257,0.083183,0.083108,0.083027,0.082951,0.082859,0.082774,0.082691,0.082619,0.082548,0.082465,0.082398,0.082326,0.082248,0.082164,0.082101,0.082021,0.081957,0.081886,0.081807,0.081752,0.081693,0.081622,0.081548,0.081478,0.081396,0.081320,0.081243,0.081183,0.081115,0.081038,0.080975,0.080898,0.080846,0.080783,0.080711,0.080641,0.080573,0.080480,0.080391,0.080313,0.080242,0.080173,0.080100,0.080038,0.079956,0.079877,0.079794,0.079721,0.079648,0.079567,0.079499,0.079415,0.079340,0.079268,0.079203,0.079122,0.079045,0.078979,0.078902,0.078819,0.078755,0.078682,0.078602,0.078517,0.078450,0.078380,0.078298,0.078226,0.078166,0.078085,0.078019,0.077937,0.077869,0.077803,0.077713,0.077638,0.077571,0.077499,0.077433,0.077375,0.077287,0.077228,0.077153,0.077083,0.077015,0.076946,0.076868,0.076810,0.076732,0.076655,0.076582,0.076505,0.076426,0.076367,0.076316,0.076250,0.076178,0.076089,0.076015,0.075955,0.075889,0.075807,0.075728,0.075659,0.075611,0.075533,0.075478,0.075414,0.075345,0.075281,0.075217,0.075152,0.075097,0.075026,0.074977,0.074909,0.074843,0.074773,0.074705,0.074641,0.074577,0.074496,0.074438,0.074381,0.074323,0.074234,0.074172,0.074108,0.074049,0.073983,0.073920,0.073854,0.073793,0.073733,0.073667,0.073606,0.073538,0.073457,0.073395,0.073328,0.073257,0.073189,0.073113,0.073036,0.072967,0.072891,0.072817,0.072757,0.072677,0.072606,0.072549,0.072489,0.072447,0.072376,0.072310,0.072247,0.072172,0.072111,0.072054,0.071984,0.071888,0.071829,0.071768,0.071698,0.071632,0.071573,0.071517,0.071449,0.071371,0.071305,0.071232,0.071154,0.071085,0.071020,0.070955,0.070894,0.070818,0.070759,0.070694,0.070628,0.070572,0.070494,0.070443,0.070384,0.070317,0.070241,0.070190,0.070116,0.070054,0.069981,0.069911,0.069844,0.069792,0.069727,0.069659,0.069592,0.069530,0.069465,0.069401,0.069336,0.069273,0.069212,0.069150,0.069092,0.069035,0.068981,0.068911,0.068839,0.068773,0.068703,0.068643,0.068570,0.068507,0.068457,0.068395,0.068317,0.068270,0.068203,0.068158,0.068091,0.068016,0.067957,0.067879,0.067829,0.067766,0.067705,0.067644,0.067590,0.067517,0.067463,0.067399,0.067341,0.067277,0.067210,0.067143,0.067067,0.067009,0.066942,0.066887,0.066817,0.066760,0.066709,0.066644,0.066582,0.066520,0.066466,0.066410,0.066360,0.066294,0.066240,0.066175,0.066125,0.066074,0.066001,0.065933,0.065871,0.065823,0.065758,0.065705,0.065642,0.065567,0.065500,0.065442,0.065385,0.065330,0.065279,0.065220,0.065164,0.065116,0.065057,0.064999,0.064947,0.064870,0.064815,0.064747,0.064676,0.064604,0.064552,0.064490,0.064427,0.064368,0.064313,0.064259,0.064199,0.064127,0.064053,0.063995,0.063936,0.063884,0.063830,0.063764,0.063707,0.063637,0.063567,0.063512,0.063445,0.063380,0.063319,0.063260,0.063198,0.063135,0.063072,0.063013,0.062950,0.062900,0.062834,0.062771,0.062715,0.062658,0.062600,0.062542,0.062487,0.062429,0.062368,0.062316,0.062255,0.062178,0.062125,0.062066,0.062007,0.061947,0.061894,0.061840,0.061782,0.061732,0.061671,0.061596,0.061540,0.061480,0.061421,0.061364,0.061304,0.061263,0.061206,0.061147,0.061082,0.061035,0.060970,0.060939,0.060882,0.060824,0.060762,0.060711,0.060653,0.060613,0.060561,0.060496,0.060435,0.060395,0.060331,0.060278,0.060216,0.060159,0.060113,0.060067,0.060013,0.059960,0.059908,0.059867,0.059805,0.059755,0.059694,0.059632,0.059575,0.059516,0.059463,0.059410,0.059362,0.059311,0.059243,0.059191,0.059128,0.059067,0.058996,0.058947,0.058883,0.058825,0.058765,0.058719,0.058674,0.058615,0.058569,0.058511,0.058468,0.058422,0.058367,0.058318,0.058254,0.058205,0.058138,0.058080,0.058031,0.057975,0.057928,0.057872,0.057816,0.057761,0.057707,0.057648,0.057593,0.057547,0.057504,0.057440,0.057373,0.057328,0.057273,0.057216,0.057155,0.057108,0.057061,0.057018,0.056952,0.056901,0.056858,0.056812,0.056762,0.056713,0.056657,0.056597,0.056537,0.056489,0.056425,0.056372,0.056320,0.056272,0.056211,0.056151,0.056099,0.056041,0.055996,0.055939,0.055873,0.055825,0.055770,0.055713,0.055657,0.055600,0.055551,0.055497,0.055456,0.055405,0.055360,0.055314,0.055269,0.055221,0.055173,0.055128,0.055082,0.055031,0.054987,0.054935,0.054884,0.054832,0.054783,0.054727,0.054657,0.054600,0.054546,0.054505,0.054447,0.054405,0.054358,0.054301,0.054250,0.054191,0.054140,0.054100,0.054046,0.053997,0.053942,0.053882,0.053821,0.053771,0.053731,0.053675,0.053621,0.053561,0.053516,0.053482,0.053432,0.053374,0.053320,0.053257,0.053210,0.053158,0.053108,0.053071,0.053016,0.052965,0.052918,0.052870,0.052825,0.052783,0.052743,0.052689,0.052643,0.052590,0.052532,0.052480,0.052430,0.052380,0.052331,0.052286,0.052239,0.052198,0.052156,0.052103,0.052067,0.052026,0.051968,0.051912,0.051858,0.051795,0.051756,0.051707,0.051643,0.051594,0.051542,0.051482,0.051431,0.051383,0.051329,0.051273,0.051231,0.051188,0.051137,0.051098,0.051040,0.051005,0.050962,0.050904,0.050838,0.050800,0.050746,0.050701,0.050654,0.050606,0.050551,0.050494,0.050453,0.050398,0.050369,0.050330,0.050292,0.050242,0.050197,0.050151,0.050114,0.050079,0.050018,0.049960,0.049913,0.049868,0.049823,0.049783,0.049742,0.049695,0.049645,0.049600,0.049551,0.049500,0.049454,0.049401,0.049350,0.049304,0.049262,0.049221,0.049181,0.049130,0.049084,0.049042,0.048992,0.048954,0.048908,0.048860,0.048808,0.048757,0.048716,0.048673,0.048626,0.048570,0.048529,0.048472,0.048429,0.048388,0.048349,0.048302,0.048263,0.048228,0.048191,0.048146,0.048090,0.048051,0.048005,0.047965,0.047923,0.047882,0.047835,0.047787,0.047740,0.047685,0.047644,0.047610,0.047567,0.047528,0.047487,0.047441,0.047388,0.047349,0.047306,0.047268,0.047222,0.047166,0.047113,0.047081,0.047036,0.047003,0.046947,0.046902,0.046850,0.046803,0.046750,0.046703,0.046653,0.046599,0.046549,0.046487,0.046445,0.046401,0.046369,0.046335,0.046287,0.046245,0.046201,0.046155,0.046113,0.046066,0.046026,0.045973,0.045923,0.045888,0.045843,0.045792,0.045750,0.045713,0.045663,0.045618,0.045564,0.045525,0.045465,0.045427,0.045383,0.045342,0.045305,0.045262,0.045226,0.045188,0.045138,0.045098,0.045052,0.045013,0.044974,0.044920,0.044878,0.044837,0.044800,0.044757,0.044710,0.044673,0.044635,0.044598,0.044556,0.044506,0.044450,0.044393,0.044348,0.044313,0.044269,0.044229,0.044189,0.044151,0.044115,0.044074,0.044042,0.044009,0.043971,0.043935,0.043907,0.043866,0.043829,0.043783,0.043742,0.043708,0.043668,0.043637,0.043598,0.043550,0.043510,0.043470,0.043425,0.043381,0.043337,0.043301,0.043262,0.043215,0.043179,0.043143,0.043108,0.043063,0.043023,0.042986,0.042945,0.042902,0.042855,0.042821,0.042780,0.042746,0.042712,0.042677,0.042621,0.042581,0.042549,0.042495,0.042458,0.042403,0.042360,0.042321,0.042271,0.042230,0.042190,0.042158,0.042123,0.042082,0.042049,0.042013,0.041974,0.041935,0.041891,0.041853,0.041812,0.041766,0.041716,0.041670,0.041631,0.041600,0.041566,0.041518,0.041473,0.041440,0.041404,0.041373,0.041324,0.041274,0.041234,0.041199,0.041157,0.041117,0.041085,0.041048,0.041009,0.040964,0.040921,0.040888,0.040855,0.040820,0.040785,0.040752,0.040712,0.040674,0.040635,0.040603,0.040562,0.040522,0.040479,0.040434,0.040394,0.040358,0.040317,0.040284,0.040247,0.040210,0.040172,0.040136,0.040089,0.040054,0.040023,0.039985,0.039954,0.039919,0.039873,0.039830,0.039788,0.039732,0.039694,0.039661,0.039621,0.039581,0.039552,0.039524,0.039495,0.039453,0.039412,0.039386,0.039352,0.039320,0.039277,0.039232,0.039193,0.039154,0.039110,0.039069,0.039023,0.038989,0.038963,0.038919,0.038884,0.038837,0.038807,0.038765,0.038738,0.038698,0.038671,0.038641,0.038598,0.038561,0.038521,0.038482,0.038447,0.038405,0.038375,0.038334,0.038298,0.038250,0.038215,0.038173,0.038136,0.038098,0.038064,0.038028,0.038011,0.037973,0.037929,0.037891,0.037847,0.037800,0.037758,0.037730,0.037688,0.037657,0.037610,0.037580,0.037543,0.037513,0.037471,0.037436,0.037405,0.037368,0.037333,0.037292,0.037244,0.037204,0.037169,0.037137,0.037116,0.037084,0.037046,0.037009,0.036976,0.036945,0.036902,0.036876,0.036837,0.036805,0.036769,0.036740,0.036708,0.036669,0.036642,0.036613,0.036577,0.036538,0.036493,0.036464,0.036432,0.036394,0.036358,0.036317,0.036291,0.036250,0.036214,0.036184,0.036149,0.036119,0.036100,0.036067,0.036027,0.035984,0.035950,0.035920,0.035890,0.035857,0.035828,0.035802,0.035765,0.035733,0.035694,0.035655,0.035623,0.035587,0.035552,0.035511,0.035484,0.035457,0.035411,0.035381,0.035356,0.035325,0.035291,0.035249,0.035216,0.035187,0.035150,0.035118,0.035080,0.035043,0.035018,0.034987,0.034948,0.034911,0.034874,0.034845,0.034812,0.034782,0.034750,0.034726,0.034700,0.034677,0.034638,0.034613,0.034580,0.034544,0.034505,0.034473,0.034433,0.034407,0.034376,0.034347,0.034319,0.034283,0.034247,0.034202,0.034162,0.034134,0.034097,0.034064,0.034038,0.034012,0.033979,0.033943,0.033910,0.033878,0.033840,0.033813,0.033780,0.033749,0.033714,0.033670,0.033641,0.033612,0.033571,0.033551,0.033509,0.033470,0.033444,0.033397,0.033364,0.033338,0.033302,0.033268,0.033246,0.033221,0.033191,0.033158,0.033127,0.033089,0.033055,0.033028,0.032994,0.032962,0.032927,0.032889,0.032858,0.032834,0.032808,0.032769,0.032745,0.032709,0.032666,0.032633,0.032603,0.032561,0.032533,0.032500,0.032470,0.032440,0.032408,0.032381,0.032349,0.032320,0.032286,0.032256,0.032217,0.032180,0.032141,0.032106,0.032079,0.032045,0.032009,0.031976,0.031943,0.031913,0.031878,0.031844,0.031801,0.031779,0.031750,0.031721,0.031682,0.031644,0.031617,0.031585,0.031559,0.031522,0.031493,0.031467,0.031437,0.031409,0.031386,0.031352,0.031326,0.031301,0.031269,0.031237,0.031201,0.031168,0.031126,0.031105,0.031071,0.031042,0.031017,0.030989,0.030957,0.030919,0.030891,0.030863,0.030843,0.030810,0.030790,0.030765,0.030735,0.030706,0.030673,0.030653,0.030622,0.030594,0.030564,0.030535,0.030508,0.030478,0.030441,0.030412,0.030386,0.030350,0.030323,0.030297,0.030276,0.030254,0.030227,0.030195,0.030164,0.030132,0.030111,0.030079,0.030053,0.030021,0.029982,0.029955,0.029933,0.029904,0.029884,0.029858,0.029833,0.029803,0.029777,0.029744,0.029719,0.029693,0.029671,0.029637,0.029610,0.029575,0.029548,0.029516,0.029488,0.029462,0.029436,0.029412,0.029381,0.029356,0.029323,0.029297,0.029279,0.029248,0.029220,0.029189,0.029165,0.029138,0.029098,0.029072,0.029040,0.029015,0.028987,0.028959,0.028933,0.028907,0.028871,0.028835,0.028817,0.028785,0.028754,0.028723,0.028698,0.028678,0.028647,0.028614,0.028585,0.028550,0.028523,0.028491,0.028461,0.028426,0.028395,0.028360,0.028326,0.028306,0.028267,0.028242,0.028211,0.028183,0.028153,0.028124,0.028099,0.028067,0.028037,0.028018,0.027997,0.027977,0.027952,0.027928,0.027898,0.027866,0.027841,0.027812,0.027789,0.027768,0.027730,0.027701,0.027683,0.027647,0.027623,0.027603,0.027579,0.027554,0.027520,0.027489,0.027469,0.027443,0.027419,0.027393,0.027366,0.027347,0.027312,0.027286,0.027255,0.027226,0.027191,0.027171,0.027143,0.027120,0.027091,0.027060,0.027042,0.027017,0.026995,0.026962,0.026933,0.026906,0.026883,0.026860,0.026835,0.026813,0.026792,0.026772,0.026743,0.026721,0.026694,0.026668,0.026653,0.026625,0.026614,0.026584,0.026563,0.026536,0.026506,0.026484,0.026449,0.026420,0.026396,0.026368,0.026340,0.026316,0.026293,0.026273,0.026244,0.026221,0.026199,0.026185,0.026162,0.026137,0.026110,0.026085,0.026062,0.026038,0.026021,0.025992,0.025958,0.025933,0.025907,0.025885,0.025869,0.025834,0.025808,0.025781,0.025761,0.025738,0.025717,0.025692,0.025666,0.025640,0.025618,0.025594,0.025572,0.025557,0.025542,0.025519,0.025501,0.025489,0.025458,0.025429,0.025402,0.025374,0.025357,0.025337,0.025307,0.025280,0.025251,0.025229,0.025198,0.025184,0.025159,0.025133,0.025110,0.025085,0.025061,0.025040,0.025006,0.024979,0.024958,0.024936,0.024908,0.024885,0.024861,0.024848,0.024829,0.024807,0.024778,0.024747,0.024716,0.024691,0.024668,0.024642,0.024620,0.024594,0.024568,0.024547,0.024519,0.024493,0.024466,0.024443,0.024423,0.024408,0.024388,0.024376,0.024351,0.024325,0.024310,0.024286,0.024264,0.024245,0.024214,0.024200,0.024182,0.024160,0.024132,0.024120,0.024096,0.024071,0.024044,0.024024,0.024008,0.023981,0.023959,0.023942,0.023911,0.023890,0.023871,0.023845,0.023808,0.023788,0.023766,0.023744,0.023727,0.023698,0.023683,0.023660,0.023632,0.023615,0.023592,0.023575,0.023553,0.023533,0.023515,0.023493,0.023474,0.023452,0.023434,0.023410,0.023390,0.023367,0.023348,0.023327,0.023298,0.023269,0.023236,0.023206,0.023184,0.023164,0.023134,0.023109,0.023091,0.023073,0.023048,0.023021,0.022999,0.022972,0.022948,0.022927,0.022909,0.022889,0.022867,0.022851,0.022829,0.022801,0.022784,0.022756,0.022735,0.022717,0.022692,0.022671,0.022653,0.022624,0.022603,0.022586,0.022566,0.022550,0.022539,0.022520,0.022502,0.022479,0.022459,0.022426,0.022402,0.022381,0.022357,0.022338,0.022312,0.022290,0.022273,0.022255,0.022231,0.022218,0.022205,0.022186,0.022171,0.022148,0.022129,0.022111,0.022080,0.022059,0.022040,0.022021,0.021998,0.021982,0.021956,0.021928,0.021900,0.021875,0.021859,0.021835,0.021818,0.021792,0.021772,0.021753,0.021731,0.021714,0.021695,0.021678,0.021655,0.021638,0.021613,0.021594,0.021573,0.021554,0.021543,0.021523,0.021498,0.021486,0.021468,0.021444,0.021428,0.021409,0.021396,0.021368,0.021353,0.021336,0.021318,0.021296,0.021262,0.021234,0.021219,0.021204,0.021177,0.021156,0.021141,0.021115,0.021100,0.021082,0.021063,0.021047,0.021030,0.021010,0.020989,0.020971,0.020951,0.020932,0.020912,0.020895,0.020881,0.020860,0.020841,0.020828,0.020805,0.020785,0.020769,0.020751,0.020736,0.020714,0.020700,0.020675,0.020650,0.020637,0.020608,0.020590,0.020558,0.020535,0.020522,0.020504,0.020482,0.020460,0.020437,0.020412,0.020391,0.020375,0.020355,0.020332,0.020315,0.020291,0.020272,0.020255,0.020231,0.020207,0.020192,0.020164,0.020148,0.020129,0.020114,0.020089,0.020075,0.020057,0.020036,0.020008,0.019991,0.019968,0.019945,0.019920,0.019896,0.019874,0.019852,0.019834,0.019815,0.019796,0.019779,0.019759,0.019750,0.019738,0.019713,0.019696,0.019675,0.019648,0.019632,0.019609,0.019594,0.019576,0.019560,0.019545,0.019528,0.019514,0.019492,0.019472,0.019451,0.019435,0.019420,0.019408,0.019389,0.019367,0.019347,0.019328,0.019308,0.019294,0.019279,0.019265,0.019243,0.019225,0.019207,0.019182,0.019159,0.019136,0.019110,0.019081,0.019056,0.019038,0.019024,0.019002,0.018978,0.018964,0.018942,0.018929,0.018907,0.018883,0.018860,0.018842,0.018814,0.018804,0.018784,0.018763,0.018744,0.018718,0.018707,0.018686,0.018670,0.018651,0.018638,0.018617,0.018599,0.018585,0.018565,0.018548,0.018531,0.018512,0.018491,0.018475,0.018463,0.018439,0.018418,0.018397,0.018388,0.018372,0.018360,0.018341,0.018322,0.018300,0.018283,0.018264,0.018246,0.018230,0.018208,0.018194,0.018178,0.018165,0.018147,0.018132,0.018117,0.018094,0.018079,0.018066,0.018048,0.018030,0.018007,0.017977,0.017957,0.017943,0.017928,0.017902,0.017878,0.017862,0.017842,0.017820,0.017796,0.017784,0.017771,0.017755,0.017731,0.017696,0.017686,0.017672,0.017659,0.017646,0.017629,0.017614,0.017601,0.017578,0.017561,0.017543,0.017531,0.017515,0.017505,0.017487,0.017471,0.017455,0.017444,0.017425,0.017404,0.017384,0.017368,0.017354,0.017341,0.017319,0.017301,0.017285,0.017270,0.017254,0.017242,0.017225,0.017203,0.017187,0.017172,0.017162,0.017145,0.017120,0.017102,0.017090,0.017074,0.017060,0.017040,0.017019,0.017009,0.016999,0.016983,0.016967,0.016945,0.016931,0.016914,0.016897,0.016889,0.016873,0.016853,0.016839,0.016829,0.016815,0.016797,0.016779,0.016766,0.016753,0.016738,0.016711,0.016697,0.016687,0.016675,0.016665,0.016645,0.016630,0.016608,0.016593,0.016580,0.016567,0.016552,0.016540,0.016528,0.016510,0.016490,0.016477,0.016460,0.016440,0.016424,0.016405,0.016391,0.016366,0.016348,0.016331,0.016316,0.016301,0.016285,0.016272,0.016252,0.016230,0.016215,0.016201,0.016193,0.016176,0.016165,0.016152,0.016132,0.016117,0.016107,0.016087,0.016073,0.016062,0.016049,0.016032,0.016021,0.016006,0.015989,0.015970,0.015958,0.015946,0.015933,0.015921,0.015906,0.015891,0.015873,0.015860,0.015845,0.015825,0.015811,0.015796,0.015776,0.015751,0.015737,0.015719,0.015707,0.015685,0.015675,0.015655,0.015633,0.015619,0.015604,0.015585,0.015570,0.015554,0.015536,0.015525,0.015512,0.015492,0.015473,0.015458,0.015448,0.015435,0.015417,0.015409,0.015398,0.015384,0.015374,0.015357,0.015343,0.015324,0.015314,0.015298,0.015287,0.015276,0.015259,0.015239,0.015221,0.015201,0.015187,0.015172,0.015160,0.015145,0.015131,0.015120,0.015105,0.015092,0.015072,0.015056,0.015037,0.015017,0.014992,0.014980,0.014964,0.014944,0.014930,0.014914,0.014899,0.014875,0.014863,0.014848,0.014838,0.014816,0.014801,0.014782,0.014771,0.014756,0.014743,0.014730,0.014712,0.014698,0.014683,0.014668,0.014655,0.014641,0.014627,0.014621,0.014609,0.014599,0.014591,0.014580,0.014569,0.014555,0.014542,0.014529,0.014517,0.014501,0.014486,0.014477,0.014460,0.014446,0.014436,0.014429,0.014415,0.014397,0.014379,0.014368,0.014347,0.014331,0.014319,0.014304,0.014290,0.014273,0.014257,0.014238,0.014228,0.014214,0.014206,0.014196,0.014182,0.014166,0.014160,0.014143,0.014132,0.014123,0.014106,0.014090,0.014073,0.014056,0.014046,0.014022,0.014008,0.013998,0.013982,0.013967,0.013944,0.013929,0.013912,0.013897,0.013886,0.013876,0.013868,0.013853,0.013842,0.013826,0.013810,0.013798,0.013783,0.013766,0.013757,0.013746,0.013728,0.013710,0.013697,0.013684,0.013668,0.013643,0.013631,0.013617,0.013606,0.013591,0.013577,0.013565,0.013554,0.013545,0.013535,0.013522,0.013512,0.013502,0.013492,0.013467,0.013453,0.013442,0.013430,0.013416,0.013403,0.013383,0.013357,0.013341,0.013331,0.013319,0.013306,0.013292,0.013278,0.013268,0.013255,0.013243,0.013227,0.013216,0.013202,0.013181,0.013166,0.013146,0.013140,0.013130,0.013120,0.013107,0.013092,0.013086,0.013071,0.013065,0.013052,0.013035,0.013023,0.013010,0.012998,0.012987,0.012974,0.012958,0.012941,0.012931,0.012921,0.012908,0.012894,0.012883,0.012871,0.012856,0.012846,0.012831,0.012817,0.012804,0.012790,0.012774,0.012762,0.012748,0.012735,0.012723,0.012712,0.012699,0.012689,0.012677,0.012670,0.012651,0.012632,0.012620,0.012602,0.012587,0.012579,0.012564,0.012555,0.012541,0.012532,0.012517,0.012500,0.012488,0.012478,0.012471,0.012461,0.012446,0.012436,0.012429,0.012413,0.012395,0.012381,0.012368,0.012359,0.012349,0.012338,0.012326,0.012313,0.012297,0.012283,0.012277,0.012264,0.012248,0.012232,0.012223,0.012209,0.012204,0.012192,0.012187,0.012172,0.012162,0.012148,0.012137,0.012129,0.012122,0.012107,0.012095,0.012077,0.012071,0.012062,0.012040,0.012023,0.012011,0.011996,0.011984,0.011972,0.011964,0.011949,0.011941,0.011929,0.011921,0.011909,0.011892,0.011877,0.011866,0.011853,0.011839,0.011821,0.011806,0.011799,0.011781,0.011767,0.011752,0.011743,0.011732,0.011719,0.011708,0.011697,0.011686,0.011675,0.011661,0.011648,0.011643,0.011630,0.011616,0.011604,0.011594,0.011586,0.011574,0.011569,0.011556,0.011546,0.011526,0.011514,0.011506,0.011496,0.011488,0.011474,0.011466,0.011460,0.011450,0.011435,0.011427,0.011418,0.011408,0.011399,0.011393,0.011383,0.011365,0.011351,0.011340,0.011332,0.011320,0.011305,0.011293,0.011282,0.011273,0.011260,0.011251,0.011239,0.011228,0.011219,0.011203,0.011196,0.011180,0.011167,0.011155,0.011147,0.011135,0.011122,0.011108,0.011099,0.011089,0.011078,0.011066,0.011058,0.011042,0.011033,0.011022,0.011015,0.011006,0.010994,0.010982,0.010967,0.010960,0.010950,0.010945,0.010933,0.010924,0.010914,0.010905,0.010891,0.010885,0.010869,0.010859,0.010845,0.010832,0.010813,0.010795,0.010777,0.010764,0.010752,0.010738,0.010722,0.010706,0.010697,0.010688,0.010678,0.010670,0.010657,0.010649,0.010643,0.010631,0.010617,0.010608,0.010594,0.010581,0.010573,0.010567,0.010553,0.010545,0.010535,0.010522,0.010511,0.010501,0.010493,0.010484,0.010472,0.010460,0.010450,0.010440,0.010428,0.010419,0.010409,0.010397,0.010388,0.010379,0.010372,0.010365,0.010349,0.010341,0.010336,0.010328,0.010311,0.010302,0.010292,0.010281,0.010268,0.010263,0.010259,0.010249,0.010235,0.010224,0.010209,0.010196,0.010191,0.010181,0.010165,0.010155,0.010146,0.010133,0.010125,0.010111,0.010105,0.010097,0.010091,0.010078,0.010070,0.010061,0.010046,0.010037,0.010028,0.010016,0.010008,0.009999,0.009990,0.009979,0.009968,0.009958,0.009953,0.009946,0.009936,0.009930,0.009916,0.009910,0.009907,0.009899,0.009890,0.009884,0.009870,0.009860,0.009850,0.009843,0.009830,0.009821,0.009810,0.009800,0.009792,0.009785,0.009777,0.009771,0.009763,0.009753,0.009748,0.009738,0.009726,0.009718,0.009709,0.009699,0.009683,0.009672,0.009665,0.009650,0.009639,0.009634,0.009619,0.009606,0.009600,0.009592,0.009576,0.009565,0.009554,0.009539,0.009532,0.009524,0.009514,0.009507,0.009493,0.009485,0.009474,0.009467,0.009454,0.009445,0.009439,0.009430,0.009419,0.009411,0.009397,0.009388,0.009381,0.009373,0.009360,0.009353,0.009345,0.009336,0.009328,0.009322,0.009315,0.009309,0.009301,0.009288,0.009285,0.009278,0.009269,0.009258,0.009248,0.009241,0.009229,0.009220,0.009211,0.009200,0.009191,0.009184,0.009174,0.009167,0.009156,0.009146,0.009141,0.009128,0.009123,0.009112,0.009104,0.009094,0.009087,0.009077,0.009063,0.009054,0.009047,0.009037,0.009029,0.009014,0.009002,0.008997,0.008986,0.008982,0.008972,0.008962,0.008952,0.008943,0.008938,0.008929,0.008915,0.008905,0.008893,0.008884,0.008872,0.008863,0.008856,0.008854,0.008846,0.008840,0.008833,0.008824,0.008818,0.008807,0.008797,0.008795,0.008789,0.008777,0.008769,0.008759,0.008751,0.008740,0.008733,0.008715,0.008708,0.008700,0.008692,0.008679,0.008673,0.008665,0.008658,0.008646,0.008636,0.008631,0.008626,0.008618,0.008609,0.008599,0.008595,0.008581,0.008574,0.008569,0.008563,0.008556,0.008552,0.008546,0.008539,0.008528,0.008520,0.008510,0.008501,0.008492,0.008485,0.008475,0.008468,0.008458,0.008447,0.008435,0.008427,0.008416,0.008407,0.008401,0.008394,0.008379,0.008373,0.008368,0.008361,0.008355,0.008346,0.008334,0.008330,0.008321,0.008314,0.008306,0.008300,0.008290,0.008282,0.008271,0.008263,0.008257,0.008252,0.008246,0.008235,0.008228,0.008219,0.008209,0.008205,0.008192,0.008187,0.008179,0.008176,0.008170,0.008162,0.008151,0.008145,0.008133,0.008124,0.008115,0.008101,0.008091,0.008074,0.008063,0.008056,0.008048,0.008044,0.008033,0.008018,0.008007,0.008003,0.007998,0.007996,0.007989,0.007982,0.007971,0.007961,0.007953,0.007949,0.007942,0.007934,0.007925,0.007921,0.007916,0.007908,0.007899,0.007887,0.007881,0.007874,0.007867,0.007863,0.007855,0.007845,0.007841,0.007832,0.007823,0.007814,0.007809,0.007804,0.007797,0.007789,0.007777,0.007770,0.007761,0.007757,0.007747,0.007742,0.007732,0.007727,0.007718,0.007707,0.007696,0.007691,0.007686,0.007676,0.007672,0.007666,0.007654,0.007648,0.007636,0.007631,0.007627,0.007622,0.007617,0.007610,0.007604,0.007600,0.007593,0.007587,0.007578,0.007569,0.007562,0.007556,0.007550,0.007541,0.007530,0.007522,0.007517,0.007509,0.007503,0.007499,0.007494,0.007490,0.007478,0.007463,0.007454,0.007447,0.007441,0.007435,0.007428,0.007421,0.007414,0.007405,0.007398,0.007390,0.007386,0.007381,0.007373,0.007366,0.007358,0.007356,0.007348,0.007339,0.007332,0.007323,0.007317,0.007310,0.007299,0.007291,0.007285,0.007275,0.007271,0.007265,0.007260,0.007253,0.007245,0.007235,0.007230,0.007226,0.007223,0.007213,0.007202,0.007193,0.007188,0.007181,0.007174,0.007159,0.007147,0.007141,0.007133,0.007127,0.007117,0.007112,0.007102,0.007097,0.007087,0.007075,0.007070,0.007065,0.007060,0.007052,0.007044,0.007032,0.007025,0.007017,0.007012,0.007002,0.006998,0.006994,0.006985,0.006975,0.006969,0.006965,0.006957,0.006949,0.006938,0.006930,0.006924,0.006920,0.006914,0.006912,0.006905,0.006893,0.006886,0.006875,0.006868,0.006862,0.006858,0.006847,0.006840,0.006834,0.006823,0.006814,0.006808,0.006798,0.006797,0.006789,0.006777,0.006771,0.006763,0.006759,0.006752,0.006750,0.006745,0.006739,0.006732,0.006727,0.006723,0.006718,0.006712,0.006708,0.006704,0.006693,0.006690,0.006683,0.006678,0.006676,0.006672,0.006668,0.006662,0.006658,0.006654,0.006649,0.006640,0.006633,0.006625,0.006619,0.006611,0.006607,0.006600,0.006591,0.006583,0.006578,0.006569,0.006562,0.006556,0.006550,0.006539,0.006532,0.006525,0.006521,0.006518,0.006511,0.006505,0.006499,0.006493,0.006487,0.006478,0.006472,0.006465,0.006458,0.006452,0.006451,0.006441,0.006438,0.006430,0.006425,0.006420,0.006411,0.006405,0.006400,0.006391,0.006383,0.006375,0.006371,0.006365,0.006364,0.006357,0.006353,0.006340,0.006339,0.006331,0.006323,0.006317,0.006308,0.006299,0.006294,0.006288,0.006283,0.006277,0.006274,0.006267,0.006261,0.006254,0.006249,0.006243,0.006239,0.006236,0.006230,0.006228,0.006223,0.006215,0.006210,0.006203,0.006200,0.006194,0.006186,0.006183,0.006178,0.006171,0.006168,0.006166,0.006158,0.006150,0.006143,0.006136,0.006130,0.006123,0.006117,0.006108,0.006100,0.006098,0.006090,0.006083,0.006072,0.006066,0.006057,0.006051,0.006047,0.006041,0.006034,0.006029,0.006021,0.006011,0.006006,0.006002,0.005998,0.005993,0.005989,0.005983,0.005976,0.005970,0.005961,0.005955,0.005949,0.005939,0.005931,0.005927,0.005919,0.005913,0.005908,0.005904,0.005898,0.005893,0.005886,0.005880,0.005877,0.005871,0.005866,0.005862,0.005854,0.005850,0.005847,0.005843,0.005838,0.005836,0.005834,0.005829,0.005819,0.005812,0.005807,0.005800,0.005791,0.005786,0.005781,0.005779,0.005777,0.005766,0.005764,0.005763,0.005759,0.005749,0.005745,0.005740,0.005736,0.005732,0.005725,0.005720,0.005718,0.005710,0.005706,0.005698,0.005689,0.005683,0.005677,0.005668,0.005660,0.005653,0.005640,0.005634,0.005627,0.005620,0.005615,0.005605,0.005599,0.005591,0.005584,0.005578,0.005574,0.005568,0.005565,0.005556,0.005550,0.005546,0.005540,0.005536,0.005530,0.005525,0.005521,0.005515,0.005511,0.005505,0.005495,0.005490,0.005483,0.005477,0.005470,0.005468,0.005466,0.005464,0.005456,0.005453,0.005446,0.005444,0.005440,0.005436,0.005432,0.005428,0.005420,0.005416,0.005413,0.005408,0.005402,0.005396,0.005389,0.005383,0.005382,0.005379,0.005374,0.005369,0.005362,0.005360,0.005354,0.005351,0.005349,0.005343,0.005339,0.005335,0.005330,0.005321,0.005317,0.005313,0.005303,0.005293,0.005286,0.005279,0.005274,0.005271,0.005268,0.005261,0.005255,0.005252,0.005246,0.005241,0.005237,0.005235,0.005228,0.005223,0.005217,0.005213,0.005210,0.005207,0.005201,0.005192,0.005188,0.005182,0.005180,0.005176,0.005168,0.005167,0.005158,0.005155,0.005151,0.005146,0.005139,0.005134,0.005126,0.005122,0.005118,0.005113,0.005105,0.005098,0.005093,0.005089,0.005081,0.005076,0.005073,0.005063,0.005062,0.005058,0.005055,0.005049,0.005046,0.005043,0.005038,0.005033,0.005030,0.005026,0.005017,0.005011,0.005007,0.004999,0.004995,0.004993,0.004986,0.004978,0.004974,0.004969,0.004968,0.004964,0.004958,0.004953,0.004950,0.004944,0.004941,0.004938,0.004927,0.004922,0.004918,0.004915,0.004910,0.004907,0.004901,0.004896,0.004893,0.004888,0.004880,0.004873,0.004868,0.004864,0.004857,0.004850,0.004845,0.004843,0.004840,0.004840,0.004834,0.004831,0.004824,0.004822,0.004817,0.004814,0.004808,0.004802,0.004795,0.004793,0.004787,0.004781,0.004770,0.004759,0.004757,0.004754,0.004747,0.004743,0.004738,0.004734,0.004728,0.004725,0.004725,0.004723,0.004719,0.004710,0.004704,0.004697,0.004694,0.004689,0.004684,0.004680,0.004674,0.004667,0.004662,0.004658,0.004651,0.004648,0.004644,0.004642,0.004637,0.004637,0.004632,0.004622,0.004616,0.004614,0.004609,0.004609,0.004604,0.004600,0.004596,0.004591,0.004587,0.004582,0.004574,0.004571,0.004566,0.004564,0.004562,0.004556,0.004549,0.004542,0.004540,0.004536,0.004530,0.004527,0.004524,0.004515,0.004507,0.004503,0.004502,0.004497,0.004493,0.004487,0.004481,0.004474,0.004470,0.004465,0.004465,0.004461,0.004457,0.004449,0.004446,0.004443,0.004434,0.004433,0.004428,0.004423,0.004418,0.004415,0.004411,0.004409,0.004406,0.004401,0.004398,0.004394,0.004390,0.004379,0.004373,0.004368,0.004361,0.004357,0.004353,0.004341,0.004339,0.004339,0.004335,0.004333,0.004330,0.004324,0.004322,0.004316,0.004310,0.004309,0.004307,0.004305,0.004302,0.004298,0.004297,0.004293,0.004286,0.004280,0.004274,0.004270,0.004266,0.004260,0.004254,0.004252,0.004250,0.004247,0.004240,0.004238,0.004234,0.004228,0.004225,0.004225,0.004222,0.004220,0.004217,0.004212,0.004207,0.004204,0.004199,0.004193,0.004189,0.004187,0.004184,0.004181,0.004177,0.004175,0.004170,0.004167,0.004160,0.004156,0.004153,0.004150,0.004146,0.004142,0.004139,0.004136,0.004133,0.004129,0.004124,0.004120,0.004114,0.004111,0.004103,0.004101,0.004095,0.004093,0.004091,0.004088,0.004080,0.004071,0.004066,0.004062,0.004058,0.004052,0.004049,0.004047,0.004039,0.004035,0.004030,0.004025,0.004021,0.004017,0.004013,0.004009,0.004005,0.004004,0.004001,0.003996,0.003994,0.003989,0.003982,0.003979,0.003978,0.003977,0.003975,0.003971,0.003968,0.003962,0.003955,0.003951,0.003948,0.003945,0.003939,0.003934,0.003932,0.003929,0.003927,0.003924,0.003923,0.003922,0.003916,0.003914,0.003912,0.003906,0.003902,0.003899,0.003897,0.003894,0.003893,0.003888,0.003883,0.003878,0.003877,0.003872,0.003868,0.003867,0.003858,0.003856,0.003848,0.003845,0.003844,0.003839,0.003835,0.003831,0.003827,0.003824,0.003817,0.003814,0.003808,0.003803,0.003801,0.003801,0.003797,0.003794,0.003789,0.003788,0.003781,0.003781,0.003777,0.003774,0.003770,0.003763,0.003759,0.003755,0.003750,0.003746,0.003744,0.003742,0.003739,0.003733,0.003728,0.003727,0.003721,0.003720,0.003715,0.003713,0.003710,0.003707,0.003705,0.003701,0.003699,0.003694,0.003691,0.003685,0.003683,0.003676,0.003673,0.003669,0.003668,0.003664,0.003660,0.003656,0.003653,0.003648,0.003648,0.003645,0.003644,0.003637,0.003630,0.003629,0.003626,0.003623,0.003618,0.003614,0.003612,0.003608,0.003607,0.003602,0.003599,0.003597,0.003594,0.003592,0.003589,0.003583,0.003578,0.003573,0.003567,0.003561,0.003556,0.003556,0.003555,0.003550,0.003544,0.003543,0.003539,0.003536,0.003536,0.003530,0.003527,0.003524,0.003522,0.003520,0.003519,0.003516,0.003511,0.003509,0.003509,0.003505,0.003503,0.003498,0.003492,0.003490,0.003486,0.003483,0.003483,0.003479,0.003479,0.003476,0.003475,0.003471,0.003469,0.003465,0.003459,0.003454,0.003452,0.003447,0.003445,0.003442,0.003441,0.003439,0.003435,0.003429,0.003427,0.003424,0.003423,0.003419,0.003416,0.003411,0.003409,0.003409,0.003407,0.003404,0.003399,0.003394,0.003390,0.003387,0.003384,0.003379,0.003376,0.003371,0.003365,0.003359,0.003350,0.003346,0.003345,0.003344,0.003340,0.003338,0.003336,0.003330,0.003323,0.003321,0.003319,0.003317,0.003315,0.003314,0.003310,0.003308,0.003303,0.003300,0.003299,0.003298,0.003294,0.003290,0.003286,0.003282,0.003281,0.003277,0.003273,0.003270,0.003267,0.003264,0.003260,0.003257,0.003253,0.003249,0.003248,0.003245,0.003244,0.003244,0.003239,0.003235,0.003233,0.003227,0.003224,0.003217,0.003213,0.003211,0.003207,0.003204,0.003201,0.003200,0.003200,0.003197,0.003195,0.003190,0.003186,0.003185,0.003180,0.003177,0.003173,0.003171,0.003169,0.003167,0.003165,0.003163,0.003160,0.003158,0.003157,0.003156,0.003153,0.003151,0.003148,0.003145,0.003144,0.003143,0.003139,0.003137,0.003136,0.003134,0.003129,0.003126,0.003120,0.003116,0.003113,0.003112,0.003106,0.003102,0.003100,0.003093,0.003089,0.003087,0.003087,0.003084,0.003081,0.003081,0.003075,0.003072,0.003068,0.003066,0.003064,0.003061,0.003059,0.003055,0.003051,0.003048,0.003043,0.003038,0.003036,0.003034,0.003030,0.003029,0.003024,0.003019,0.003019,0.003018,0.003013,0.003011,0.003006,0.003002,0.002999,0.002999,0.002998,0.002997,0.002993,0.002987,0.002978,0.002975,0.002968,0.002964,0.002959,0.002958,0.002957,0.002952,0.002949,0.002946,0.002941,0.002937,0.002933,0.002929,0.002926,0.002925,0.002923,0.002916,0.002913,0.002908,0.002905,0.002903,0.002901,0.002898,0.002898,0.002894,0.002892,0.002890,0.002888,0.002886,0.002882,0.002881,0.002881,0.002878,0.002874,0.002873,0.002869,0.002865,0.002862,0.002857,0.002855,0.002852,0.002847,0.002845,0.002843,0.002840,0.002836,0.002833,0.002831,0.002829,0.002829,0.002829,0.002826,0.002823,0.002822,0.002820,0.002818,0.002816,0.002811,0.002806,0.002803,0.002801,0.002797,0.002795,0.002793,0.002789,0.002783,0.002779,0.002778,0.002775,0.002773,0.002773,0.002769,0.002765,0.002763,0.002762,0.002761,0.002757,0.002755,0.002750,0.002748,0.002746,0.002742,0.002740,0.002737,0.002736,0.002735,0.002731,0.002729,0.002727,0.002726,0.002721,0.002718,0.002714,0.002711,0.002709,0.002708,0.002708,0.002704,0.002701,0.002697,0.002696,0.002694,0.002690,0.002685,0.002682,0.002680,0.002679,0.002675,0.002675,0.002673,0.002671,0.002671,0.002667,0.002663,0.002660,0.002659,0.002657,0.002653,0.002645,0.002643,0.002643,0.002639,0.002636,0.002634,0.002630,0.002626,0.002623,0.002622,0.002619,0.002618,0.002616,0.002614,0.002611,0.002609,0.002609,0.002607,0.002605,0.002605,0.002603,0.002601,0.002600,0.002599,0.002595,0.002593,0.002591,0.002588,0.002588,0.002583,0.002580,0.002580,0.002578,0.002577,0.002573,0.002573,0.002571,0.002570,0.002565,0.002562,0.002562,0.002560,0.002556,0.002554,0.002550,0.002547,0.002542,0.002539,0.002536,0.002533,0.002533,0.002529,0.002520,0.002516,0.002513,0.002508,0.002505,0.002503,0.002503,0.002499,0.002495,0.002493,0.002492,0.002488,0.002485,0.002483,0.002480,0.002480,0.002477,0.002475,0.002471,0.002470,0.002463,0.002461,0.002460,0.002457,0.002454,0.002451,0.002447,0.002442,0.002442,0.002442,0.002440,0.002437,0.002436,0.002434,0.002431,0.002428,0.002427,0.002425,0.002424,0.002422,0.002421,0.002418,0.002418,0.002416,0.002414,0.002412,0.002409,0.002408,0.002405,0.002403,0.002402,0.002400,0.002396,0.002394,0.002392,0.002392,0.002391,0.002386,0.002385,0.002383,0.002382,0.002380,0.002377,0.002375,0.002373,0.002370,0.002366,0.002363,0.002362,0.002360,0.002359,0.002357,0.002352,0.002350,0.002349,0.002349,0.002347,0.002342,0.002339,0.002338,0.002337,0.002336,0.002335,0.002335,0.002333,0.002329,0.002326,0.002324,0.002322,0.002321,0.002318,0.002318,0.002316,0.002310,0.002309,0.002307,0.002303,0.002296,0.002289,0.002288,0.002283,0.002282,0.002278,0.002276,0.002272,0.002271,0.002267,0.002266,0.002265,0.002261,0.002260,0.002256,0.002253,0.002250,0.002247,0.002246,0.002245,0.002244,0.002242,0.002239,0.002236,0.002236,0.002236,0.002235,0.002234,0.002232,0.002230,0.002229,0.002227,0.002225,0.002224,0.002219,0.002216,0.002216,0.002212,0.002211,0.002209,0.002206,0.002206,0.002204,0.002204,0.002202,0.002201,0.002198,0.002197,0.002196,0.002193,0.002191,0.002190,0.002188,0.002183,0.002181,0.002180,0.002179,0.002178,0.002176,0.002176,0.002175,0.002175,0.002172,0.002169,0.002166,0.002165,0.002161,0.002161,0.002160,0.002158,0.002157,0.002156,0.002153,0.002150,0.002150,0.002146,0.002143,0.002141,0.002140,0.002136,0.002134,0.002133,0.002133,0.002130,0.002129,0.002127,0.002127,0.002125,0.002123,0.002120,0.002116,0.002116,0.002111,0.002109,0.002106,0.002099,0.002094,0.002093,0.002091,0.002091,0.002089,0.002087,0.002085,0.002083,0.002079,0.002078,0.002077,0.002076,0.002075,0.002071,0.002068,0.002066,0.002065,0.002062,0.002060,0.002059,0.002057,0.002056,0.002056,0.002053,0.002051,0.002049,0.002047,0.002042,0.002039,0.002037,0.002036,0.002031,0.002029,0.002027,0.002025,0.002024,0.002021,0.002020,0.002018,0.002017,0.002016,0.002011,0.002009,0.002008,0.002006,0.002006,0.002002,0.002001,0.002001,0.002000,0.001998,0.001995,0.001993,0.001991,0.001986,0.001982,0.001978,0.001978,0.001978,0.001977,0.001972,0.001969,0.001965,0.001965,0.001963,0.001957,0.001955,0.001954,0.001952,0.001952,0.001950,0.001948,0.001947,0.001945,0.001943,0.001939,0.001939,0.001937,0.001935,0.001934,0.001930,0.001928,0.001925,0.001921,0.001920,0.001918,0.001916,0.001915,0.001914,0.001912,0.001909,0.001907,0.001907,0.001905,0.001904,0.001899,0.001898,0.001897,0.001896,0.001894,0.001890,0.001888,0.001887,0.001884,0.001882,0.001878,0.001874,0.001873,0.001871,0.001869,0.001868,0.001868,0.001866,0.001863,0.001862,0.001860,0.001858,0.001857,0.001851,0.001850,0.001848,0.001846,0.001843,0.001842,0.001841,0.001840,0.001840,0.001835,0.001831,0.001827,0.001826,0.001822,0.001820,0.001819,0.001819,0.001816,0.001815,0.001814,0.001812,0.001810,0.001807,0.001807,0.001805,0.001804,0.001799,0.001795,0.001794,0.001792,0.001790,0.001789,0.001789,0.001788,0.001786,0.001783,0.001782,0.001781,0.001777,0.001775,0.001772,0.001771,0.001766,0.001764,0.001761,0.001761,0.001759,0.001758,0.001754,0.001752,0.001752,0.001751,0.001751,0.001750,0.001750,0.001748,0.001747,0.001746,0.001744,0.001744,0.001744,0.001740,0.001737,0.001736,0.001734,0.001733,0.001733,0.001732,0.001730,0.001730,0.001728,0.001727,0.001726,0.001723,0.001721,0.001720,0.001720,0.001719,0.001718,0.001716,0.001716,0.001715,0.001711,0.001708,0.001706,0.001705,0.001704,0.001703,0.001701,0.001699,0.001698,0.001697,0.001697,0.001696,0.001696,0.001695,0.001693,0.001691,0.001690,0.001690,0.001688,0.001686,0.001683,0.001681,0.001680,0.001678,0.001675,0.001674,0.001674,0.001674,0.001674,0.001672,0.001672,0.001670,0.001670,0.001666,0.001665,0.001664,0.001664,0.001663,0.001662,0.001659,0.001657,0.001657,0.001654,0.001654,0.001651,0.001650,0.001649,0.001648,0.001648,0.001647,0.001647,0.001647,0.001647,0.001643,0.001639,0.001636,0.001635,0.001633,0.001632,0.001631,0.001631,0.001630,0.001628,0.001628,0.001627,0.001625,0.001624,0.001623,0.001619,0.001615,0.001613,0.001611,0.001606,0.001604,0.001603,0.001603,0.001598,0.001598,0.001597,0.001594,0.001593,0.001590,0.001589,0.001589,0.001589,0.001586,0.001584,0.001583,0.001582,0.001581,0.001580,0.001579,0.001579,0.001576,0.001575,0.001575,0.001573,0.001571,0.001570,0.001567,0.001567,0.001567,0.001566,0.001563,0.001561,0.001561,0.001559,0.001558,0.001556,0.001553,0.001550,0.001549,0.001548,0.001546,0.001546,0.001545,0.001544,0.001544,0.001542,0.001540,0.001539,0.001537,0.001536,0.001534,0.001534,0.001534,0.001531,0.001529,0.001527,0.001527,0.001526,0.001522,0.001522,0.001521,0.001521,0.001520,0.001515,0.001515,0.001515,0.001513,0.001511,0.001510,0.001510,0.001509,0.001507,0.001507,0.001507,0.001502,0.001501,0.001499,0.001499,0.001496,0.001493,0.001493,0.001493,0.001492,0.001491,0.001489,0.001488,0.001486,0.001484,0.001483,0.001481,0.001479,0.001477,0.001475,0.001474,0.001472,0.001470,0.001468,0.001467,0.001466,0.001464,0.001462,0.001460,0.001459,0.001458,0.001457,0.001456,0.001455,0.001454,0.001454,0.001454,0.001453,0.001453,0.001451,0.001449,0.001449,0.001446,0.001445,0.001442,0.001440,0.001439,0.001439,0.001439,0.001438,0.001437,0.001435,0.001435,0.001435,0.001435,0.001433,0.001430,0.001429,0.001429,0.001427,0.001425,0.001424,0.001423,0.001419,0.001417,0.001416,0.001415,0.001415,0.001415,0.001415,0.001414,0.001411,0.001409,0.001408,0.001408,0.001408,0.001406,0.001403,0.001402,0.001401,0.001400,0.001398,0.001398,0.001396,0.001394,0.001393,0.001393,0.001391,0.001388,0.001387,0.001384,0.001382,0.001381,0.001381,0.001379,0.001378,0.001375,0.001373,0.001371,0.001369,0.001369,0.001367,0.001365,0.001364,0.001363,0.001361,0.001360,0.001360,0.001358,0.001358,0.001356,0.001356,0.001356,0.001353,0.001352,0.001351,0.001350,0.001350,0.001349,0.001347,0.001346,0.001344,0.001342,0.001340,0.001339,0.001339,0.001339,0.001336,0.001334,0.001334,0.001334,0.001334,0.001331,0.001330,0.001330,0.001329,0.001328,0.001328,0.001327,0.001326,0.001326,0.001324,0.001324,0.001323,0.001323,0.001321,0.001319,0.001316,0.001314,0.001313,0.001312,0.001310,0.001307,0.001305,0.001305,0.001305,0.001303,0.001302,0.001301,0.001301,0.001300,0.001298,0.001297,0.001297,0.001295,0.001294,0.001294,0.001293,0.001292,0.001289,0.001289,0.001287,0.001286,0.001285,0.001282,0.001282,0.001281,0.001281,0.001281,0.001280,0.001277,0.001276,0.001272,0.001272,0.001271,0.001268,0.001268,0.001268,0.001267,0.001267,0.001266,0.001265,0.001264,0.001263,0.001261,0.001260,0.001259,0.001257,0.001254,0.001253,0.001252,0.001251,0.001250,0.001250,0.001248,0.001244,0.001243,0.001242,0.001242,0.001241,0.001240,0.001239,0.001238,0.001238,0.001236,0.001236,0.001236,0.001236,0.001232,0.001231,0.001231,0.001231,0.001230,0.001229,0.001227,0.001226,0.001225,0.001225,0.001224,0.001224,0.001224,0.001221,0.001221,0.001219,0.001217,0.001216,0.001215,0.001213,0.001213,0.001213,0.001212,0.001211,0.001209,0.001208,0.001207,0.001205,0.001202,0.001201,0.001200,0.001198,0.001197,0.001197,0.001197,0.001195,0.001195,0.001193,0.001192,0.001192,0.001191,0.001189,0.001187,0.001187,0.001185,0.001185,0.001183,0.001183,0.001183,0.001182,0.001181,0.001180,0.001180,0.001180,0.001180,0.001179,0.001176,0.001176,0.001176,0.001174,0.001173,0.001171,0.001168,0.001168,0.001167,0.001167,0.001166,0.001164,0.001164,0.001162,0.001161,0.001161,0.001161,0.001160,0.001159,0.001159,0.001158,0.001156,0.001156,0.001156,0.001155,0.001154,0.001153,0.001153,0.001153,0.001151,0.001150,0.001149,0.001149,0.001149,0.001149,0.001149,0.001149,0.001149,0.001148,0.001148,0.001148,0.001148,0.001148,0.001146,0.001145,0.001142,0.001142,0.001142,0.001140,0.001137,0.001136,0.001135,0.001134,0.001134,0.001133,0.001131,0.001130,0.001127,0.001125,0.001123,0.001123,0.001122,0.001119,0.001117,0.001116,0.001114,0.001113,0.001111,0.001110,0.001110,0.001109,0.001109,0.001109,0.001107,0.001107,0.001106,0.001104,0.001102,0.001102,0.001100,0.001099,0.001097,0.001096,0.001095,0.001095,0.001095,0.001094,0.001093,0.001092,0.001091,0.001090,0.001089,0.001088,0.001088,0.001087,0.001086,0.001083,0.001082,0.001080,0.001078,0.001077,0.001076,0.001076,0.001076,0.001075,0.001074,0.001072,0.001070,0.001070,0.001069,0.001068,0.001066,0.001066,0.001066,0.001066,0.001066,0.001066,0.001065,0.001064,0.001064,0.001061,0.001061,0.001058,0.001056,0.001055,0.001053,0.001052,0.001052,0.001052,0.001052,0.001052,0.001050,0.001048,0.001047,0.001046,0.001045,0.001043,0.001042,0.001041,0.001039,0.001038,0.001036,0.001034,0.001032,0.001031,0.001030,0.001030,0.001030,0.001029,0.001028,0.001026,0.001026,0.001026,0.001025,0.001025,0.001025,0.001025,0.001024,0.001024,0.001022,0.001020,0.001018,0.001018,0.001018,0.001018,0.001017,0.001016,0.001012,0.001012,0.001011,0.001008,0.001008,0.001007,0.001006,0.001006,0.001005,0.001005,0.001004,0.001003,0.001002,0.001001,0.001001,0.001001,0.001000,0.000999,0.000997,0.000995,0.000994,0.000993,0.000993,0.000993,0.000992,0.000991,0.000990,0.000989,0.000988,0.000988,0.000987,0.000987,0.000986,0.000986,0.000985,0.000984,0.000982,0.000981,0.000980,0.000979,0.000976,0.000975,0.000973,0.000970,0.000970,0.000969,0.000969,0.000967,0.000965,0.000962,0.000960,0.000960,0.000960,0.000957,0.000957,0.000957,0.000957,0.000956,0.000953,0.000953,0.000952,0.000950,0.000950,0.000948,0.000948,0.000946,0.000946,0.000946,0.000946,0.000945,0.000944,0.000944,0.000943,0.000943,0.000943,0.000941,0.000940,0.000939,0.000937,0.000935,0.000935,0.000935,0.000935,0.000935,0.000934,0.000931,0.000930,0.000928,0.000927,0.000925,0.000925,0.000924,0.000921,0.000921,0.000921,0.000918,0.000916,0.000916,0.000916,0.000916,0.000913,0.000913,0.000912,0.000911,0.000909,0.000909,0.000909,0.000908,0.000906,0.000906,0.000905,0.000905,0.000904,0.000900,0.000898,0.000898,0.000897,0.000896,0.000894,0.000894,0.000894,0.000893,0.000890,0.000890,0.000889,0.000889,0.000889,0.000889,0.000889,0.000886,0.000885,0.000885,0.000884,0.000883,0.000883,0.000883,0.000882,0.000882,0.000880,0.000879,0.000878,0.000878,0.000876,0.000875,0.000875,0.000875,0.000874,0.000873,0.000871,0.000868,0.000867,0.000866,0.000866,0.000866,0.000865,0.000864,0.000863,0.000861,0.000859,0.000859,0.000857,0.000855,0.000853,0.000852,0.000852,0.000851,0.000851,0.000850,0.000849,0.000848,0.000848,0.000847,0.000847,0.000847,0.000846,0.000845,0.000844,0.000844,0.000842,0.000842,0.000842,0.000841,0.000841,0.000840,0.000840,0.000838,0.000838,0.000837,0.000835,0.000835,0.000834,0.000833,0.000831,0.000829,0.000829,0.000829,0.000829,0.000829,0.000829,0.000827,0.000825,0.000823,0.000822,0.000821,0.000820,0.000819,0.000819,0.000819,0.000818,0.000817,0.000815,0.000815,0.000815,0.000815,0.000812,0.000812,0.000811,0.000810,0.000810,0.000810,0.000809,0.000809,0.000808,0.000808,0.000808,0.000808,0.000806,0.000806,0.000803,0.000803,0.000803,0.000801,0.000801,0.000801,0.000801,0.000797,0.000797,0.000795,0.000795,0.000792,0.000789,0.000788,0.000787,0.000786,0.000785,0.000784,0.000783,0.000782,0.000782,0.000782,0.000781,0.000781,0.000781,0.000780,0.000778,0.000777,0.000777,0.000776,0.000776,0.000776,0.000776,0.000775,0.000775,0.000775,0.000775,0.000775,0.000774,0.000774,0.000773,0.000773,0.000773,0.000773,0.000772,0.000772,0.000772,0.000772,0.000772,0.000771,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000768,0.000767,0.000767,0.000766,0.000765,0.000765,0.000765,0.000765,0.000764,0.000763,0.000763,0.000763,0.000761,0.000760,0.000759,0.000759,0.000757,0.000757,0.000756,0.000756,0.000756,0.000756,0.000755,0.000755,0.000755,0.000753,0.000753,0.000752,0.000751,0.000750,0.000750,0.000749,0.000748,0.000748,0.000747,0.000747,0.000747,0.000747,0.000747,0.000746,0.000746,0.000744,0.000743,0.000742,0.000741,0.000740,0.000737,0.000737,0.000736,0.000736,0.000736,0.000736,0.000734,0.000733,0.000733,0.000732,0.000731,0.000729,0.000728,0.000728,0.000727,0.000727,0.000726,0.000725,0.000721,0.000719,0.000719,0.000719,0.000718,0.000718,0.000717,0.000717,0.000716,0.000715,0.000714,0.000714,0.000714,0.000714,0.000713,0.000712,0.000710,0.000710,0.000709,0.000709,0.000709,0.000709,0.000708,0.000706,0.000705,0.000704,0.000704,0.000702,0.000700,0.000700,0.000700,0.000700,0.000700,0.000698,0.000698,0.000698,0.000698,0.000698,0.000697,0.000697,0.000696,0.000696,0.000696,0.000695,0.000695,0.000695,0.000693,0.000693,0.000691,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000689,0.000686,0.000685,0.000684,0.000684,0.000684,0.000684,0.000684,0.000681,0.000680,0.000679,0.000678,0.000678,0.000677,0.000676,0.000675,0.000674,0.000673,0.000672,0.000671,0.000670,0.000669,0.000668,0.000667,0.000665,0.000663,0.000663,0.000661,0.000661,0.000661,0.000660,0.000660,0.000659,0.000658,0.000658,0.000657,0.000657,0.000656,0.000655,0.000655,0.000655,0.000654,0.000654,0.000654,0.000653,0.000651,0.000650,0.000650,0.000650,0.000650,0.000648,0.000648,0.000648,0.000648,0.000647,0.000647,0.000646,0.000645,0.000644,0.000643,0.000643,0.000642,0.000642,0.000642,0.000642,0.000642,0.000641,0.000640,0.000640,0.000639,0.000638,0.000638,0.000637,0.000637,0.000637,0.000634,0.000633,0.000632,0.000632,0.000630,0.000630,0.000629,0.000629,0.000627,0.000625,0.000625,0.000625,0.000625,0.000624,0.000624,0.000624,0.000623,0.000622,0.000621,0.000620,0.000619,0.000617,0.000617,0.000617,0.000616,0.000616,0.000615,0.000614,0.000613,0.000612,0.000612,0.000612,0.000612,0.000612,0.000611,0.000610,0.000609,0.000608,0.000608,0.000608,0.000608,0.000608,0.000608,0.000605,0.000605,0.000605,0.000604,0.000604,0.000604,0.000603,0.000602,0.000601,0.000601,0.000601,0.000601,0.000601,0.000601,0.000601,0.000600,0.000599,0.000599,0.000599,0.000599,0.000599,0.000598,0.000598,0.000597,0.000597,0.000597,0.000597,0.000596,0.000593,0.000592,0.000592,0.000592,0.000590,0.000590,0.000589,0.000589,0.000589,0.000589,0.000589,0.000589,0.000589,0.000588,0.000588,0.000588,0.000588,0.000587,0.000587,0.000587,0.000585,0.000585,0.000585,0.000585,0.000584,0.000584,0.000584,0.000583,0.000583,0.000583,0.000583,0.000583,0.000583,0.000583,0.000581,0.000581,0.000581,0.000581,0.000581,0.000581,0.000580,0.000579,0.000578,0.000578,0.000577,0.000576,0.000576,0.000575,0.000575,0.000575,0.000574,0.000573,0.000572,0.000571,0.000569,0.000569,0.000569,0.000569,0.000569,0.000569,0.000569,0.000569,0.000569,0.000568,0.000567,0.000567,0.000566,0.000565,0.000563,0.000563,0.000563,0.000563,0.000563,0.000562,0.000562,0.000562,0.000562,0.000562,0.000559,0.000559,0.000559,0.000557,0.000557,0.000555,0.000554,0.000553,0.000553,0.000552,0.000552,0.000550,0.000550,0.000550,0.000550,0.000550,0.000548,0.000546,0.000546,0.000545,0.000544,0.000543,0.000542,0.000542,0.000542,0.000541,0.000541,0.000541,0.000541,0.000541,0.000541,0.000540,0.000540,0.000540,0.000540,0.000539,0.000539,0.000537,0.000536,0.000535,0.000535,0.000535,0.000534,0.000534,0.000533,0.000533,0.000532,0.000532,0.000532,0.000531,0.000529,0.000529,0.000529,0.000529,0.000528,0.000528,0.000528,0.000527,0.000527,0.000527,0.000526,0.000526,0.000526,0.000526,0.000526,0.000525,0.000525,0.000525,0.000523,0.000522,0.000521,0.000521,0.000521,0.000520,0.000518,0.000518,0.000517,0.000516,0.000515,0.000514,0.000513,0.000512,0.000512,0.000512,0.000512,0.000512,0.000511,0.000511,0.000511,0.000511,0.000510,0.000509,0.000509,0.000509,0.000509,0.000509,0.000508,0.000507,0.000505,0.000505,0.000504,0.000501,0.000501,0.000501,0.000500,0.000499,0.000498,0.000497,0.000497,0.000495,0.000495,0.000495,0.000495,0.000495,0.000493,0.000493,0.000492,0.000492,0.000492,0.000491,0.000490,0.000487,0.000487,0.000487,0.000487,0.000487,0.000485,0.000484,0.000484,0.000483,0.000483,0.000483,0.000483,0.000483,0.000482,0.000482,0.000482,0.000482,0.000481,0.000480,0.000480,0.000480,0.000480,0.000480,0.000479,0.000479,0.000479,0.000478,0.000477,0.000477,0.000477,0.000477,0.000476,0.000476,0.000476,0.000476,0.000476,0.000476,0.000476,0.000476,0.000476,0.000476,0.000476,0.000476,0.000475,0.000475,0.000475,0.000474,0.000474,0.000474,0.000473,0.000473,0.000472,0.000472,0.000472,0.000471,0.000471,0.000470,0.000468,0.000467,0.000466,0.000466,0.000463,0.000462,0.000461,0.000461,0.000460,0.000460,0.000459,0.000459,0.000459,0.000458,0.000458,0.000458,0.000456,0.000456,0.000456,0.000456,0.000456,0.000456,0.000456,0.000456,0.000455,0.000455,0.000455,0.000454,0.000454,0.000453,0.000452,0.000451,0.000450,0.000449,0.000448,0.000447,0.000447,0.000446,0.000445,0.000445,0.000445,0.000445,0.000444,0.000444,0.000444,0.000444,0.000444,0.000443,0.000443,0.000442,0.000440,0.000440,0.000440,0.000440,0.000439,0.000439,0.000439,0.000439,0.000438,0.000437,0.000437,0.000437,0.000436,0.000436,0.000436,0.000436,0.000436,0.000436,0.000436,0.000436,0.000435,0.000435,0.000435,0.000435,0.000435,0.000435,0.000434,0.000431,0.000431,0.000431,0.000431,0.000429,0.000429,0.000428,0.000426,0.000426,0.000425,0.000425,0.000425,0.000425,0.000424,0.000424,0.000424,0.000424,0.000423,0.000423,0.000423,0.000421,0.000421,0.000420,0.000420,0.000419,0.000418,0.000417,0.000417,0.000417,0.000414,0.000414,0.000414,0.000414,0.000414,0.000413,0.000412,0.000412,0.000412,0.000412,0.000412,0.000411,0.000411,0.000411,0.000411,0.000411,0.000410,0.000409,0.000408,0.000408,0.000408,0.000408,0.000407,0.000407,0.000407,0.000407,0.000407,0.000407,0.000407,0.000407,0.000406,0.000406,0.000404,0.000403,0.000403,0.000403,0.000403,0.000402,0.000402,0.000400,0.000400,0.000400,0.000400,0.000400,0.000399,0.000398,0.000396,0.000396,0.000396,0.000395,0.000395,0.000394,0.000394,0.000394,0.000393,0.000392,0.000391,0.000391,0.000391,0.000391,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000389,0.000389,0.000389,0.000389,0.000389,0.000389,0.000389,0.000389,0.000389,0.000389,0.000389,0.000388,0.000386,0.000386,0.000386,0.000385,0.000385,0.000385,0.000384,0.000384,0.000383,0.000382,0.000382,0.000382,0.000382,0.000382,0.000382,0.000382,0.000381,0.000381,0.000381,0.000381,0.000381,0.000379,0.000378,0.000377,0.000376,0.000376,0.000376,0.000376,0.000376,0.000376,0.000376,0.000376,0.000376,0.000376,0.000376,0.000375,0.000375,0.000374,0.000374,0.000374,0.000374,0.000373,0.000372,0.000371,0.000369,0.000368,0.000368,0.000367,0.000367,0.000366,0.000366,0.000366,0.000366,0.000366,0.000365,0.000364,0.000364,0.000364,0.000364,0.000363,0.000361,0.000360,0.000359,0.000359,0.000359,0.000359,0.000359,0.000357,0.000357,0.000357,0.000357,0.000357,0.000356,0.000356,0.000354,0.000354,0.000354,0.000353,0.000352,0.000351,0.000351,0.000350,0.000350,0.000350,0.000349,0.000349,0.000349,0.000349,0.000349,0.000349,0.000349,0.000349,0.000348,0.000348,0.000347,0.000346,0.000346,0.000346,0.000344,0.000344,0.000344,0.000344,0.000344,0.000343,0.000343,0.000343,0.000343,0.000343,0.000343,0.000343,0.000343,0.000343,0.000342,0.000342,0.000342,0.000341,0.000341,0.000341,0.000341,0.000341,0.000341,0.000341,0.000340,0.000340,0.000339,0.000338,0.000338,0.000338,0.000338,0.000337,0.000337,0.000337,0.000337,0.000336,0.000336,0.000336,0.000336,0.000336,0.000333,0.000333,0.000333,0.000332,0.000332,0.000332,0.000332,0.000332,0.000332,0.000331,0.000330,0.000329,0.000327,0.000327,0.000327,0.000327,0.000326,0.000326,0.000326,0.000325,0.000325,0.000323,0.000323,0.000323,0.000323,0.000322,0.000322,0.000322,0.000322,0.000321,0.000321,0.000321,0.000321,0.000321,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000319,0.000319,0.000319,0.000319,0.000319,0.000318,0.000316,0.000316,0.000314,0.000314,0.000314,0.000313,0.000312,0.000312,0.000312,0.000312,0.000312,0.000311,0.000311,0.000310,0.000310,0.000310,0.000310,0.000307,0.000307,0.000307,0.000303,0.000302,0.000302,0.000301,0.000301,0.000301,0.000300,0.000300,0.000299,0.000298,0.000297,0.000297,0.000297,0.000297,0.000297,0.000297,0.000297,0.000297,0.000297,0.000297,0.000296,0.000296,0.000296,0.000296,0.000296,0.000296,0.000295,0.000295,0.000294,0.000294,0.000294,0.000294,0.000293,0.000293,0.000293,0.000293,0.000292,0.000292,0.000291,0.000291,0.000291,0.000291,0.000291,0.000290,0.000289,0.000289,0.000288,0.000288,0.000288,0.000287,0.000287,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000285,0.000285,0.000285,0.000284,0.000284,0.000284,0.000284,0.000284,0.000284,0.000284,0.000284,0.000284,0.000284,0.000284,0.000284,0.000284,0.000284,0.000283,0.000283,0.000283,0.000283,0.000283,0.000283,0.000282,0.000282,0.000281,0.000280,0.000280,0.000280,0.000280,0.000280,0.000279,0.000279,0.000279,0.000279,0.000279,0.000279,0.000279,0.000279,0.000279,0.000279,0.000278,0.000278,0.000278,0.000278,0.000278,0.000278,0.000278,0.000278,0.000278,0.000277,0.000277,0.000274,0.000274,0.000274,0.000274,0.000274,0.000274,0.000274,0.000274,0.000274,0.000274,0.000274,0.000274,0.000273,0.000273,0.000273,0.000273,0.000273,0.000273,0.000272,0.000272,0.000271,0.000271,0.000271,0.000271,0.000271,0.000271,0.000271,0.000271,0.000271,0.000271,0.000271,0.000270,0.000270,0.000270,0.000270,0.000270,0.000269,0.000269,0.000269,0.000269,0.000268,0.000268,0.000266,0.000265,0.000265,0.000265,0.000265,0.000264,0.000264,0.000264,0.000263,0.000263,0.000263,0.000263,0.000263,0.000263,0.000263,0.000263,0.000263,0.000263,0.000263,0.000263,0.000263,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000262,0.000261,0.000260,0.000260,0.000260,0.000260,0.000259,0.000258,0.000258,0.000258,0.000258,0.000258,0.000257,0.000256,0.000256,0.000256,0.000256,0.000256,0.000255,0.000255,0.000254,0.000253,0.000253,0.000253,0.000253,0.000253,0.000253,

==> matlab/KSimaW2_rho050_M2_100K_runs.txt <==
1.000000,0.433600,0.431690,0.429840,0.428300,0.426820,0.425310,0.423780,0.422270,0.420490,0.418950,0.417480,0.415810,0.414200,0.412730,0.411140,0.409540,0.408000,0.406620,0.405170,0.403510,0.402170,0.400700,0.399410,0.398130,0.396770,0.395340,0.394030,0.392610,0.391130,0.389780,0.388410,0.386930,0.385540,0.384000,0.382420,0.380950,0.379630,0.378160,0.376920,0.375620,0.374200,0.372710,0.371240,0.369770,0.368620,0.367200,0.365750,0.364350,0.362980,0.361760,0.360220,0.358970,0.357560,0.356390,0.355060,0.353840,0.352360,0.350960,0.349640,0.348430,0.347010,0.345830,0.344660,0.343240,0.342050,0.340720,0.339300,0.337860,0.336760,0.335620,0.334260,0.333100,0.331760,0.330500,0.329580,0.328410,0.327170,0.326060,0.325040,0.323900,0.322660,0.321290,0.320020,0.318690,0.317600,0.316360,0.315300,0.313770,0.312720,0.311520,0.310330,0.309330,0.308110,0.306890,0.305560,0.304430,0.303240,0.302040,0.300970,0.299770,0.298530,0.297480,0.296530,0.295330,0.294310,0.293160,0.292140,0.291150,0.289960,0.288880,0.287560,0.286500,0.285410,0.284350,0.283150,0.281940,0.280720,0.279620,0.278610,0.277600,0.276360,0.275210,0.274090,0.273160,0.272230,0.271240,0.270310,0.269250,0.268110,0.267130,0.266060,0.265140,0.264110,0.263180,0.262070,0.261030,0.260030,0.259240,0.258410,0.257330,0.256370,0.255280,0.254430,0.253430,0.252290,0.251240,0.250370,0.249500,0.248660,0.247670,0.246750,0.245910,0.244960,0.244090,0.243270,0.242380,0.241520,0.240480,0.239560,0.238550,0.237600,0.236630,0.235600,0.234680,0.233880,0.233010,0.232150,0.231350,0.230350,0.229660,0.228740,0.227800,0.227100,0.226290,0.225370,0.224530,0.223720,0.222980,0.221980,0.221100,0.220360,0.219640,0.218910,0.218000,0.217190,0.216280,0.215580,0.214660,0.213880,0.212920,0.212270,0.211530,0.210780,0.209860,0.208940,0.208210,0.207490,0.206700,0.205760,0.205060,0.204210,0.203430,0.202520,0.201820,0.201000,0.200040,0.199140,0.198400,0.197570,0.196730,0.195930,0.195010,0.194060,0.193370,0.192630,0.191780,0.191040,0.190240,0.189430,0.188910,0.188180,0.187430,0.186590,0.185740,0.185010,0.184270,0.183650,0.182950,0.182260,0.181350,0.180550,0.179830,0.178910,0.178190,0.177290,0.176640,0.176110,0.175470,0.174770,0.174020,0.173390,0.172570,0.171770,0.171070,0.170510,0.169930,0.169280,0.168640,0.167820,0.167200,0.166540,0.165890,0.165280,0.164560,0.163950,0.163290,0.162590,0.162000,0.161190,0.160710,0.159990,0.159270,0.158730,0.158200,0.157610,0.157010,0.156340,0.155710,0.155040,0.154480,0.153950,0.153300,0.152600,0.152050,0.151490,0.150990,0.150430,0.149820,0.149100,0.148560,0.147880,0.147170,0.146450,0.145820,0.145290,0.144870,0.144220,0.143580,0.142970,0.142350,0.141690,0.141140,0.140610,0.140090,0.139540,0.139000,0.138480,0.137830,0.137320,0.136820,0.136260,0.135450,0.134950,0.134380,0.133810,0.133230,0.132610,0.132160,0.131730,0.131120,0.130540,0.130020,0.129400,0.128850,0.128410,0.127880,0.127370,0.126830,0.126340,0.125830,0.125300,0.124830,0.124320,0.123660,0.123200,0.122660,0.122260,0.121670,0.121110,0.120620,0.120020,0.119500,0.119040,0.118510,0.117980,0.117530,0.117090,0.116680,0.116180,0.115700,0.115240,0.114920,0.114500,0.114060,0.113530,0.112910,0.112430,0.111780,0.111390,0.110940,0.110540,0.110110,0.109610,0.109280,0.108940,0.108490,0.107960,0.107540,0.106980,0.106550,0.106090,0.105630,0.105160,0.104580,0.104050,0.103670,0.103230,0.102720,0.102340,0.102000,0.101590,0.101120,0.100720,0.100180,0.099740,0.099350,0.098860,0.098390,0.097960,0.097530,0.097140,0.096620,0.096210,0.095750,0.095340,0.094860,0.094490,0.094110,0.093720,0.093400,0.092980,0.092540,0.092140,0.091740,0.091340,0.090940,0.090670,0.090200,0.089870,0.089510,0.089100,0.088890,0.088630,0.088280,0.087870,0.087490,0.087190,0.086870,0.086490,0.086030,0.085720,0.085440,0.085140,0.084820,0.084460,0.084110,0.083690,0.083210,0.082860,0.082510,0.082200,0.081890,0.081580,0.081230,0.080810,0.080430,0.080010,0.079690,0.079380,0.078900,0.078590,0.078280,0.078040,0.077700,0.077390,0.077010,0.076730,0.076270,0.075950,0.075560,0.075250,0.074850,0.074530,0.074270,0.073960,0.073710,0.073500,0.073100,0.072760,0.072510,0.072120,0.071610,0.071290,0.071030,0.070780,0.070450,0.070070,0.069790,0.069440,0.069210,0.068860,0.068570,0.068330,0.068030,0.067720,0.067480,0.067300,0.067020,0.066740,0.066440,0.066210,0.065890,0.065610,0.065360,0.065080,0.064800,0.064450,0.064140,0.063860,0.063560,0.063180,0.062890,0.062630,0.062340,0.062120,0.061830,0.061600,0.061250,0.060990,0.060730,0.060510,0.060210,0.059930,0.059710,0.059440,0.059190,0.058900,0.058710,0.058350,0.058100,0.057790,0.057600,0.057300,0.057050,0.056830,0.056610,0.056390,0.056180,0.055970,0.055710,0.055460,0.055290,0.055040,0.054820,0.054630,0.054450,0.054190,0.053970,0.053580,0.053270,0.052970,0.052720,0.052430,0.052290,0.052080,0.051780,0.051460,0.051300,0.051030,0.050810,0.050590,0.050330,0.050120,0.050010,0.049670,0.049400,0.049240,0.049030,0.048800,0.048600,0.048380,0.048110,0.047900,0.047740,0.047520,0.047310,0.047140,0.046830,0.046610,0.046340,0.046170,0.045970,0.045860,0.045700,0.045500,0.045360,0.045110,0.045000,0.044790,0.044590,0.044340,0.044190,0.044010,0.043820,0.043650,0.043460,0.043130,0.042830,0.042710,0.042390,0.042210,0.042070,0.041850,0.041650,0.041510,0.041330,0.041170,0.041010,0.040860,0.040630,0.040450,0.040290,0.040090,0.039920,0.039790,0.039650,0.039490,0.039310,0.039120,0.038840,0.038680,0.038520,0.038280,0.038070,0.037960,0.037790,0.037600,0.037470,0.037290,0.037070,0.036880,0.036690,0.036530,0.036350,0.036150,0.035960,0.035840,0.035690,0.035490,0.035350,0.035130,0.034930,0.034790,0.034670,0.034520,0.034390,0.034240,0.034120,0.033940,0.033820,0.033660,0.033450,0.033280,0.033040,0.032900,0.032660,0.032540,0.032390,0.032270,0.032170,0.031990,0.031850,0.031680,0.031550,0.031380,0.031270,0.031130,0.031000,0.030870,0.030720,0.030600,0.030430,0.030300,0.030160,0.030010,0.029840,0.029750,0.029690,0.029520,0.029410,0.029270,0.029190,0.029060,0.028960,0.028820,0.028680,0.028550,0.028440,0.028290,0.028180,0.028020,0.027930,0.027820,0.027740,0.027590,0.027430,0.027350,0.027170,0.027070,0.026980,0.026850,0.026770,0.026620,0.026460,0.026370,0.026260,0.026220,0.026090,0.026010,0.025940,0.025830,0.025710,0.025570,0.025470,0.025380,0.025230,0.025140,0.024990,0.024890,0.024740,0.024620,0.024540,0.024380,0.024330,0.024280,0.024160,0.024040,0.023990,0.023880,0.023770,0.023620,0.023500,0.023380,0.023280,0.023210,0.023090,0.023030,0.022890,0.022810,0.022700,0.022490,0.022390,0.022320,0.022200,0.022180,0.022060,0.021950,0.021860,0.021790,0.021650,0.021540,0.021450,0.021350,0.021240,0.021110,0.021010,0.020930,0.020830,0.020740,0.020600,0.020490,0.020410,0.020330,0.020240,0.020180,0.020040,0.019980,0.019940,0.019830,0.019770,0.019680,0.019590,0.019490,0.019430,0.019360,0.019260,0.019170,0.019120,0.019030,0.018960,0.018840,0.018770,0.018710,0.018680,0.018610,0.018530,0.018420,0.018380,0.018320,0.018230,0.018160,0.017990,0.017860,0.017810,0.017720,0.017630,0.017580,0.017470,0.017410,0.017340,0.017260,0.017180,0.017110,0.017020,0.016980,0.016880,0.016770,0.016740,0.016680,0.016600,0.016560,0.016530,0.016420,0.016310,0.016230,0.016120,0.016050,0.016030,0.015980,0.015860,0.015790,0.015740,0.015650,0.015580,0.015490,0.015420,0.015370,0.015350,0.015300,0.015220,0.015170,0.015130,0.015080,0.015000,0.014950,0.014850,0.014780,0.014740,0.014680,0.014610,0.014550,0.014500,0.014410,0.014340,0.014280,0.014240,0.014190,0.014100,0.014010,0.013980,0.013940,0.013910,0.013840,0.013770,0.013720,0.013700,0.013650,0.013620,0.013580,0.013530,0.013490,0.013420,0.013340,0.013260,0.013200,0.013170,0.013120,0.013050,0.012940,0.012890,0.012840,0.012800,0.012720,0.012620,0.012550,0.012480,0.012440,0.012350,0.012280,0.012200,0.012160,0.012080,0.012010,0.011960,0.011920,0.011870,0.011830,0.011790,0.011750,0.011690,0.011620,0.011560,0.011520,0.011460,0.011400,0.011330,0.011270,0.011200,0.011180,0.011150,0.011080,0.011040,0.010980,0.010940,0.010910,0.010850,0.010790,0.010750,0.010660,0.010620,0.010530,0.010510,0.010470,0.010410,0.010330,0.010270,0.010240,0.010210,0.010150,0.010120,0.010090,0.010060,0.010020,0.009960,0.009910,0.009870,0.009860,0.009830,0.009770,0.009700,0.009630,0.009590,0.009550,0.009490,0.009480,0.009420,0.009400,0.009350,0.009300,0.009240,0.009210,0.009170,0.009140,0.009100,0.009040,0.008960,0.008900,0.008870,0.008850,0.008770,0.008690,0.008670,0.008600,0.008580,0.008540,0.008540,0.008500,0.008430,0.008430,0.008390,0.008350,0.008340,0.008310,0.008290,0.008190,0.008150,0.008100,0.008090,0.008050,0.008020,0.007990,0.007940,0.007910,0.007850,0.007840,0.007830,0.007790,0.007780,0.007740,0.007720,0.007670,0.007620,0.007600,0.007580,0.007550,0.007540,0.007500,0.007470,0.007420,0.007390,0.007360,0.007350,0.007340,0.007270,0.007230,0.007230,0.007210,0.007160,0.007120,0.007080,0.007050,0.007000,0.006960,0.006910,0.006860,0.006810,0.006790,0.006780,0.006760,0.006740,0.006740,0.006700,0.006670,0.006630,0.006610,0.006580,0.006550,0.006520,0.006470,0.006410,0.006380,0.006330,0.006280,0.006240,0.006210,0.006180,0.006160,0.006140,0.006130,0.006080,0.006060,0.006020,0.005970,0.005970,0.005950,0.005950,0.005900,0.005880,0.005870,0.005850,0.005810,0.005800,0.005780,0.005760,0.005740,0.005720,0.005690,0.005670,0.005640,0.005610,0.005550,0.005550,0.005510,0.005500,0.005490,0.005480,0.005450,0.005420,0.005390,0.005360,0.005320,0.005300,0.005290,0.005250,0.005230,0.005190,0.005190,0.005150,0.005140,0.005090,0.005080,0.005060,0.005030,0.005000,0.004950,0.004940,0.004900,0.004890,0.004880,0.004860,0.004860,0.004840,0.004820,0.004820,0.004810,0.004750,0.004730,0.004690,0.004660,0.004650,0.004630,0.004600,0.004570,0.004570,0.004560,0.004550,0.004510,0.004480,0.004450,0.004420,0.004400,0.004380,0.004360,0.004350,0.004300,0.004290,0.004280,0.004260,0.004250,0.004210,0.004180,0.004170,0.004170,0.004140,0.004130,0.004110,0.004080,0.004080,0.004080,0.004050,0.004040,0.004030,0.004030,0.004010,0.004010,0.004000,0.003990,0.003970,0.003950,0.003950,0.003950,0.003930,0.003890,0.003850,0.003830,0.003780,0.003770,0.003760,0.003760,0.003730,0.003720,0.003700,0.003680,0.003650,0.003630,0.003620,0.003620,0.003610,0.003580,0.003560,0.003560,0.003540,0.003540,0.003520,0.003500,0.003470,0.003470,0.003450,0.003420,0.003400,0.003390,0.003380,0.003380,0.003360,0.003320,0.003310,0.003290,0.003250,0.003250,0.003230,0.003230,0.003220,0.003200,0.003180,0.003160,0.003150,0.003130,0.003110,0.003110,0.003090,0.003090,0.003080,0.003060,0.003040,0.003010,0.002990,0.002980,0.002960,0.002940,0.002930,0.002900,0.002870,0.002860,0.002850,0.002850,0.002820,0.002810,0.002780,0.002770,0.002760,0.002750,0.002740,0.002710,0.002700,0.002660,0.002650,0.002650,0.002620,0.002620,0.002610,0.002600,0.002600,0.002600,0.002570,0.002560,0.002550,0.002540,0.002540,0.002520,0.002510,0.002500,0.002480,0.002470,0.002460,0.002450,0.002420,0.002420,0.002400,0.002400,0.002400,0.002370,0.002370,0.002370,0.002340,0.002330,0.002320,0.002310,0.002310,0.002310,0.002290,0.002280,0.002270,0.002240,0.002240,0.002230,0.002230,0.002200,0.002150,0.002130,0.002130,0.002120,0.002110,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002050,0.002040,0.002030,0.002030,0.002020,0.002020,0.002020,0.002010,0.001990,0.001980,0.001980,0.001970,0.001960,0.001950,0.001950,0.001940,0.001940,0.001920,0.001920,0.001920,0.001920,0.001910,0.001880,0.001870,0.001860,0.001850,0.001830,0.001800,0.001800,0.001800,0.001770,0.001760,0.001760,0.001750,0.001740,0.001720,0.001720,0.001720,0.001720,0.001700,0.001690,0.001650,0.001640,0.001620,0.001610,0.001600,0.001590,0.001580,0.001580,0.001580,0.001580,0.001560,0.001550,0.001540,0.001520,0.001520,0.001500,0.001490,0.001490,0.001480,0.001470,0.001470,0.001450,0.001440,0.001440,0.001420,0.001420,0.001410,0.001410,0.001400,0.001390,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001370,0.001370,0.001370,0.001350,0.001330,0.001330,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001310,0.001300,0.001300,0.001300,0.001290,0.001280,0.001270,0.001270,0.001270,0.001260,0.001260,0.001250,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001230,0.001220,0.001210,0.001190,0.001190,0.001190,0.001180,0.001180,0.001180,0.001170,0.001160,0.001140,0.001140,0.001140,0.001140,0.001130,0.001130,0.001110,0.001100,0.001090,0.001080,0.001080,0.001080,0.001080,0.001060,0.001050,0.001050,0.001050,0.001050,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001020,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001000,0.000980,0.000980,0.000970,0.000950,0.000950,0.000930,0.000930,0.000920,0.000920,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000880,0.000880,0.000880,0.000880,0.000860,0.000860,0.000850,0.000850,0.000840,0.000840,0.000830,0.000830,0.000830,0.000830,0.000820,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000760,0.000760,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000740,0.000740,0.000740,0.000730,0.000730,0.000710,0.000710,0.000710,0.000710,0.000710,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000690,0.000690,0.000690,0.000690,0.000690,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000660,0.000660,0.000660,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000630,0.000630,0.000630,0.000620,0.000620,0.000610,0.000600,0.000590,0.000560,0.000560,0.000550,0.000550,0.000550,0.000540,0.000540,0.000540,0.000540,0.000540,0.000520,0.000510,0.000510,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000490,0.000490,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000460,0.000460,0.000450,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000430,0.000420,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000400,0.000400,0.000400,0.000400,0.000400,0.000390,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000360,0.000360,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000240,0.000240,0.000240,0.000230,0.000230,0.000230,0.000220,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000190,0.000190,0.000190,0.000190,0.000190,0.000180,0.000180,0.000180,0.000180,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000130,0.000120,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000090,0.000090,0.000090,0.000090,0.000080,0.000080,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000040,0.000040,0.000040,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho050_M2_1M_runs.txt <==
1.000000,0.435822,0.434182,0.432705,0.431090,0.429516,0.427953,0.426368,0.424791,0.423269,0.421721,0.420171,0.418613,0.417054,0.415546,0.414045,0.412547,0.410973,0.409527,0.408014,0.406591,0.405074,0.403661,0.402134,0.400644,0.399155,0.397672,0.396210,0.394703,0.393270,0.391853,0.390440,0.389013,0.387611,0.386211,0.384829,0.383438,0.382066,0.380686,0.379206,0.377816,0.376417,0.375022,0.373685,0.372334,0.371002,0.369599,0.368211,0.366880,0.365504,0.364166,0.362828,0.361455,0.360183,0.358829,0.357514,0.356176,0.354863,0.353660,0.352338,0.351028,0.349655,0.348392,0.347117,0.345818,0.344571,0.343293,0.342013,0.340768,0.339477,0.338237,0.336900,0.335657,0.334385,0.333155,0.331897,0.330655,0.329425,0.328109,0.326845,0.325633,0.324434,0.323229,0.321998,0.320786,0.319585,0.318446,0.317276,0.316117,0.314956,0.313834,0.312597,0.311375,0.310226,0.309050,0.307926,0.306778,0.305655,0.304537,0.303374,0.302224,0.301037,0.299904,0.298802,0.297647,0.296549,0.295466,0.294347,0.293265,0.292159,0.291019,0.289924,0.288809,0.287760,0.286696,0.285615,0.284518,0.283424,0.282426,0.281342,0.280250,0.279184,0.278100,0.277003,0.275937,0.274845,0.273800,0.272778,0.271770,0.270685,0.269570,0.268519,0.267492,0.266447,0.265420,0.264426,0.263390,0.262383,0.261419,0.260355,0.259359,0.258335,0.257386,0.256394,0.255427,0.254443,0.253498,0.252511,0.251600,0.250713,0.249748,0.248756,0.247787,0.246856,0.245956,0.244980,0.244055,0.243127,0.242185,0.241210,0.240243,0.239326,0.238438,0.237484,0.236594,0.235774,0.234877,0.233875,0.232991,0.232048,0.231204,0.230270,0.229321,0.228423,0.227502,0.226568,0.225702,0.224836,0.223963,0.223105,0.222182,0.221316,0.220497,0.219632,0.218755,0.217884,0.217103,0.216236,0.215429,0.214557,0.213681,0.212838,0.211960,0.211189,0.210327,0.209513,0.208717,0.207901,0.207066,0.206232,0.205415,0.204623,0.203816,0.202993,0.202196,0.201405,0.200620,0.199844,0.199046,0.198280,0.197527,0.196792,0.196008,0.195232,0.194365,0.193613,0.192814,0.192071,0.191342,0.190605,0.189850,0.189113,0.188381,0.187622,0.186854,0.186095,0.185391,0.184687,0.183961,0.183207,0.182473,0.181782,0.181063,0.180374,0.179651,0.178979,0.178314,0.177584,0.176912,0.176191,0.175480,0.174752,0.174065,0.173321,0.172667,0.171991,0.171280,0.170582,0.169909,0.169238,0.168599,0.167915,0.167237,0.166557,0.165901,0.165229,0.164544,0.163925,0.163246,0.162606,0.161908,0.161304,0.160635,0.159960,0.159280,0.158641,0.157993,0.157384,0.156778,0.156144,0.155518,0.154897,0.154278,0.153626,0.153024,0.152429,0.151824,0.151219,0.150585,0.149986,0.149364,0.148768,0.148174,0.147573,0.147023,0.146418,0.145813,0.145218,0.144628,0.144015,0.143376,0.142835,0.142264,0.141709,0.141134,0.140569,0.139981,0.139410,0.138843,0.138320,0.137752,0.137195,0.136602,0.136090,0.135532,0.134957,0.134402,0.133865,0.133316,0.132796,0.132271,0.131728,0.131148,0.130612,0.130090,0.129566,0.129030,0.128497,0.127968,0.127456,0.126945,0.126414,0.125908,0.125367,0.124838,0.124293,0.123805,0.123297,0.122800,0.122300,0.121798,0.121289,0.120782,0.120335,0.119864,0.119380,0.118902,0.118357,0.117873,0.117403,0.116928,0.116457,0.115954,0.115499,0.114997,0.114511,0.114032,0.113528,0.113067,0.112617,0.112165,0.111666,0.111243,0.110775,0.110328,0.109889,0.109432,0.108960,0.108484,0.108023,0.107589,0.107131,0.106693,0.106251,0.105789,0.105349,0.104891,0.104467,0.104016,0.103583,0.103175,0.102734,0.102303,0.101885,0.101458,0.101011,0.100587,0.100158,0.099699,0.099284,0.098847,0.098479,0.098040,0.097622,0.097227,0.096840,0.096413,0.095995,0.095601,0.095208,0.094838,0.094434,0.094040,0.093644,0.093238,0.092833,0.092471,0.092072,0.091675,0.091294,0.090904,0.090522,0.090146,0.089750,0.089335,0.088946,0.088539,0.088141,0.087740,0.087357,0.086997,0.086643,0.086291,0.085934,0.085583,0.085199,0.084835,0.084493,0.084150,0.083782,0.083422,0.083107,0.082737,0.082386,0.082047,0.081723,0.081378,0.081034,0.080658,0.080317,0.079973,0.079597,0.079238,0.078886,0.078502,0.078162,0.077831,0.077484,0.077179,0.076854,0.076506,0.076182,0.075875,0.075544,0.075220,0.074908,0.074582,0.074266,0.073942,0.073609,0.073304,0.072996,0.072668,0.072334,0.072039,0.071701,0.071370,0.071090,0.070759,0.070462,0.070180,0.069882,0.069598,0.069306,0.069017,0.068743,0.068447,0.068188,0.067892,0.067594,0.067311,0.067022,0.066755,0.066460,0.066168,0.065881,0.065591,0.065318,0.065068,0.064787,0.064493,0.064214,0.063907,0.063633,0.063378,0.063116,0.062847,0.062553,0.062282,0.062013,0.061755,0.061472,0.061222,0.060966,0.060686,0.060443,0.060175,0.059920,0.059625,0.059357,0.059098,0.058817,0.058566,0.058307,0.058047,0.057800,0.057568,0.057317,0.057083,0.056835,0.056619,0.056361,0.056095,0.055858,0.055621,0.055389,0.055178,0.054945,0.054717,0.054493,0.054263,0.054033,0.053807,0.053565,0.053351,0.053139,0.052900,0.052686,0.052483,0.052277,0.052075,0.051869,0.051653,0.051431,0.051198,0.050981,0.050752,0.050523,0.050314,0.050052,0.049840,0.049611,0.049401,0.049175,0.048967,0.048781,0.048559,0.048335,0.048153,0.047925,0.047682,0.047475,0.047252,0.047045,0.046832,0.046631,0.046461,0.046272,0.046068,0.045855,0.045635,0.045418,0.045222,0.045020,0.044829,0.044628,0.044431,0.044218,0.044028,0.043844,0.043663,0.043478,0.043270,0.043093,0.042929,0.042747,0.042538,0.042360,0.042189,0.041975,0.041777,0.041581,0.041407,0.041244,0.041066,0.040875,0.040689,0.040511,0.040331,0.040165,0.039996,0.039833,0.039659,0.039515,0.039324,0.039143,0.038975,0.038790,0.038607,0.038424,0.038262,0.038091,0.037915,0.037758,0.037585,0.037393,0.037246,0.037076,0.036913,0.036736,0.036573,0.036418,0.036272,0.036113,0.035943,0.035782,0.035613,0.035450,0.035304,0.035137,0.034961,0.034816,0.034657,0.034517,0.034362,0.034209,0.034049,0.033914,0.033771,0.033624,0.033493,0.033354,0.033214,0.033066,0.032922,0.032774,0.032628,0.032484,0.032317,0.032173,0.032037,0.031897,0.031733,0.031605,0.031457,0.031319,0.031172,0.031020,0.030880,0.030762,0.030617,0.030489,0.030341,0.030218,0.030072,0.029937,0.029812,0.029665,0.029557,0.029413,0.029270,0.029132,0.029008,0.028886,0.028765,0.028637,0.028511,0.028394,0.028272,0.028128,0.028003,0.027859,0.027732,0.027593,0.027481,0.027380,0.027254,0.027119,0.027011,0.026888,0.026755,0.026645,0.026524,0.026399,0.026275,0.026154,0.026019,0.025886,0.025758,0.025643,0.025526,0.025432,0.025328,0.025213,0.025105,0.024976,0.024866,0.024752,0.024641,0.024532,0.024423,0.024317,0.024186,0.024045,0.023946,0.023852,0.023735,0.023628,0.023527,0.023423,0.023331,0.023232,0.023144,0.023025,0.022910,0.022807,0.022705,0.022602,0.022504,0.022417,0.022319,0.022238,0.022152,0.022051,0.021959,0.021853,0.021746,0.021642,0.021541,0.021438,0.021327,0.021217,0.021130,0.021024,0.020926,0.020836,0.020742,0.020654,0.020566,0.020467,0.020382,0.020283,0.020207,0.020121,0.020022,0.019923,0.019817,0.019719,0.019630,0.019538,0.019442,0.019355,0.019258,0.019174,0.019094,0.019014,0.018930,0.018859,0.018784,0.018685,0.018598,0.018515,0.018425,0.018348,0.018265,0.018199,0.018114,0.018025,0.017952,0.017878,0.017788,0.017709,0.017637,0.017568,0.017476,0.017406,0.017317,0.017247,0.017164,0.017089,0.017012,0.016924,0.016851,0.016774,0.016700,0.016624,0.016548,0.016484,0.016393,0.016322,0.016248,0.016174,0.016103,0.016023,0.015939,0.015869,0.015796,0.015733,0.015653,0.015588,0.015531,0.015461,0.015398,0.015332,0.015258,0.015174,0.015101,0.015048,0.014978,0.014916,0.014846,0.014786,0.014721,0.014651,0.014594,0.014532,0.014464,0.014398,0.014314,0.014245,0.014189,0.014132,0.014052,0.013989,0.013928,0.013865,0.013790,0.013734,0.013671,0.013603,0.013549,0.013479,0.013412,0.013356,0.013301,0.013234,0.013165,0.013100,0.013047,0.012995,0.012929,0.012872,0.012809,0.012742,0.012684,0.012640,0.012581,0.012540,0.012496,0.012442,0.012396,0.012338,0.012273,0.012214,0.012159,0.012109,0.012062,0.012003,0.011939,0.011882,0.011816,0.011759,0.011689,0.011642,0.011583,0.011524,0.011474,0.011434,0.011385,0.011328,0.011279,0.011239,0.011182,0.011134,0.011071,0.011007,0.010956,0.010904,0.010853,0.010798,0.010750,0.010707,0.010655,0.010598,0.010556,0.010519,0.010459,0.010405,0.010361,0.010300,0.010260,0.010210,0.010153,0.010117,0.010073,0.010029,0.009977,0.009933,0.009889,0.009839,0.009790,0.009748,0.009702,0.009646,0.009601,0.009554,0.009516,0.009473,0.009442,0.009407,0.009371,0.009326,0.009285,0.009242,0.009201,0.009156,0.009113,0.009069,0.009023,0.008989,0.008950,0.008905,0.008870,0.008831,0.008791,0.008742,0.008701,0.008655,0.008621,0.008586,0.008538,0.008504,0.008465,0.008423,0.008384,0.008340,0.008301,0.008263,0.008234,0.008200,0.008163,0.008122,0.008082,0.008037,0.008008,0.007979,0.007942,0.007895,0.007863,0.007831,0.007801,0.007760,0.007723,0.007684,0.007636,0.007610,0.007559,0.007524,0.007489,0.007448,0.007404,0.007372,0.007334,0.007301,0.007273,0.007247,0.007206,0.007171,0.007135,0.007097,0.007074,0.007044,0.007017,0.006983,0.006955,0.006921,0.006888,0.006853,0.006829,0.006787,0.006760,0.006736,0.006699,0.006663,0.006635,0.006593,0.006564,0.006536,0.006502,0.006467,0.006437,0.006397,0.006360,0.006331,0.006309,0.006277,0.006243,0.006213,0.006174,0.006137,0.006100,0.006078,0.006047,0.006018,0.005987,0.005963,0.005932,0.005909,0.005893,0.005864,0.005842,0.005816,0.005788,0.005762,0.005736,0.005706,0.005679,0.005660,0.005627,0.005590,0.005558,0.005532,0.005496,0.005476,0.005453,0.005435,0.005407,0.005381,0.005359,0.005324,0.005298,0.005266,0.005236,0.005209,0.005177,0.005153,0.005119,0.005095,0.005067,0.005048,0.005017,0.004990,0.004971,0.004942,0.004914,0.004893,0.004871,0.004848,0.004820,0.004799,0.004778,0.004753,0.004726,0.004703,0.004672,0.004648,0.004626,0.004604,0.004580,0.004557,0.004540,0.004522,0.004492,0.004468,0.004445,0.004431,0.004407,0.004395,0.004371,0.004353,0.004342,0.004326,0.004311,0.004287,0.004262,0.004244,0.004224,0.004206,0.004190,0.004178,0.004158,0.004138,0.004117,0.004094,0.004072,0.004058,0.004042,0.004028,0.004012,0.004001,0.003986,0.003974,0.003958,0.003940,0.003925,0.003906,0.003881,0.003865,0.003838,0.003817,0.003803,0.003781,0.003762,0.003735,0.003717,0.003699,0.003668,0.003654,0.003636,0.003625,0.003604,0.003590,0.003577,0.003558,0.003540,0.003525,0.003509,0.003496,0.003482,0.003461,0.003443,0.003426,0.003408,0.003385,0.003377,0.003354,0.003338,0.003322,0.003308,0.003295,0.003283,0.003268,0.003256,0.003242,0.003219,0.003207,0.003197,0.003181,0.003166,0.003157,0.003141,0.003128,0.003114,0.003099,0.003094,0.003086,0.003075,0.003058,0.003046,0.003037,0.003026,0.003012,0.003002,0.002992,0.002980,0.002965,0.002955,0.002934,0.002922,0.002911,0.002901,0.002895,0.002875,0.002866,0.002848,0.002828,0.002813,0.002802,0.002785,0.002766,0.002759,0.002748,0.002735,0.002723,0.002711,0.002693,0.002677,0.002665,0.002652,0.002642,0.002631,0.002617,0.002604,0.002592,0.002587,0.002576,0.002566,0.002557,0.002540,0.002528,0.002511,0.002502,0.002490,0.002480,0.002467,0.002457,0.002443,0.002438,0.002427,0.002414,0.002397,0.002386,0.002377,0.002365,0.002358,0.002350,0.002344,0.002332,0.002321,0.002311,0.002302,0.002299,0.002293,0.002281,0.002273,0.002264,0.002256,0.002242,0.002234,0.002220,0.002212,0.002202,0.002190,0.002177,0.002169,0.002153,0.002144,0.002139,0.002126,0.002120,0.002105,0.002095,0.002083,0.002071,0.002063,0.002053,0.002040,0.002029,0.002018,0.002010,0.001998,0.001986,0.001977,0.001967,0.001963,0.001948,0.001938,0.001929,0.001922,0.001912,0.001902,0.001895,0.001887,0.001881,0.001873,0.001868,0.001861,0.001856,0.001845,0.001838,0.001832,0.001824,0.001817,0.001806,0.001797,0.001793,0.001781,0.001776,0.001767,0.001755,0.001745,0.001737,0.001730,0.001718,0.001699,0.001691,0.001681,0.001676,0.001667,0.001654,0.001645,0.001639,0.001631,0.001629,0.001622,0.001616,0.001611,0.001608,0.001604,0.001595,0.001587,0.001579,0.001572,0.001567,0.001557,0.001548,0.001538,0.001532,0.001526,0.001523,0.001519,0.001510,0.001502,0.001491,0.001482,0.001477,0.001474,0.001466,0.001455,0.001452,0.001446,0.001443,0.001438,0.001433,0.001427,0.001419,0.001411,0.001406,0.001398,0.001386,0.001379,0.001374,0.001369,0.001363,0.001347,0.001340,0.001335,0.001327,0.001321,0.001312,0.001308,0.001301,0.001289,0.001282,0.001273,0.001265,0.001260,0.001258,0.001253,0.001247,0.001240,0.001235,0.001230,0.001225,0.001220,0.001210,0.001203,0.001198,0.001193,0.001189,0.001180,0.001174,0.001168,0.001164,0.001156,0.001148,0.001144,0.001137,0.001135,0.001131,0.001128,0.001123,0.001115,0.001109,0.001101,0.001096,0.001091,0.001085,0.001081,0.001079,0.001073,0.001067,0.001065,0.001059,0.001055,0.001048,0.001045,0.001043,0.001033,0.001029,0.001026,0.001023,0.001017,0.001011,0.001008,0.001004,0.001001,0.000993,0.000987,0.000982,0.000978,0.000974,0.000971,0.000968,0.000963,0.000954,0.000951,0.000947,0.000941,0.000935,0.000930,0.000926,0.000920,0.000917,0.000914,0.000913,0.000907,0.000903,0.000900,0.000897,0.000895,0.000892,0.000890,0.000886,0.000882,0.000878,0.000875,0.000872,0.000865,0.000859,0.000855,0.000850,0.000843,0.000838,0.000834,0.000829,0.000826,0.000824,0.000815,0.000811,0.000808,0.000804,0.000802,0.000797,0.000793,0.000788,0.000785,0.000778,0.000775,0.000771,0.000767,0.000761,0.000754,0.000747,0.000743,0.000740,0.000734,0.000732,0.000730,0.000726,0.000722,0.000719,0.000716,0.000713,0.000711,0.000707,0.000697,0.000693,0.000688,0.000686,0.000685,0.000683,0.000683,0.000678,0.000677,0.000674,0.000673,0.000669,0.000663,0.000658,0.000655,0.000653,0.000650,0.000645,0.000642,0.000637,0.000633,0.000630,0.000628,0.000625,0.000623,0.000619,0.000616,0.000615,0.000613,0.000610,0.000604,0.000602,0.000600,0.000596,0.000592,0.000588,0.000586,0.000583,0.000582,0.000581,0.000578,0.000576,0.000571,0.000567,0.000566,0.000563,0.000562,0.000559,0.000557,0.000554,0.000554,0.000550,0.000550,0.000548,0.000545,0.000542,0.000540,0.000537,0.000535,0.000531,0.000529,0.000527,0.000526,0.000524,0.000522,0.000522,0.000521,0.000518,0.000514,0.000511,0.000510,0.000509,0.000506,0.000504,0.000501,0.000500,0.000497,0.000495,0.000492,0.000486,0.000483,0.000481,0.000478,0.000473,0.000469,0.000462,0.000459,0.000453,0.000452,0.000451,0.000449,0.000446,0.000445,0.000442,0.000441,0.000437,0.000434,0.000432,0.000429,0.000428,0.000427,0.000427,0.000424,0.000419,0.000416,0.000414,0.000410,0.000409,0.000409,0.000409,0.000406,0.000404,0.000403,0.000401,0.000400,0.000398,0.000397,0.000395,0.000395,0.000394,0.000394,0.000394,0.000391,0.000389,0.000389,0.000389,0.000389,0.000389,0.000388,0.000387,0.000384,0.000381,0.000379,0.000379,0.000377,0.000377,0.000377,0.000374,0.000372,0.000370,0.000369,0.000365,0.000363,0.000361,0.000361,0.000359,0.000357,0.000353,0.000351,0.000351,0.000348,0.000347,0.000346,0.000344,0.000344,0.000342,0.000341,0.000340,0.000337,0.000336,0.000336,0.000334,0.000332,0.000331,0.000329,0.000329,0.000326,0.000323,0.000321,0.000318,0.000317,0.000315,0.000313,0.000312,0.000309,0.000308,0.000307,0.000306,0.000304,0.000304,0.000303,0.000302,0.000298,0.000294,0.000292,0.000291,0.000286,0.000284,0.000283,0.000282,0.000281,0.000281,0.000278,0.000273,0.000273,0.000272,0.000271,0.000270,0.000266,0.000265,0.000262,0.000262,0.000262,0.000259,0.000257,0.000256,0.000255,0.000254,0.000252,0.000250,0.000250,0.000246,0.000246,0.000245,0.000245,0.000244,0.000243,0.000242,0.000241,0.000241,0.000239,0.000236,0.000236,0.000235,0.000235,0.000234,0.000233,0.000232,0.000229,0.000228,0.000228,0.000227,0.000226,0.000221,0.000221,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000219,0.000218,0.000217,0.000213,0.000211,0.000210,0.000210,0.000209,0.000209,0.000209,0.000207,0.000206,0.000205,0.000205,0.000204,0.000204,0.000200,0.000200,0.000199,0.000197,0.000197,0.000194,0.000192,0.000191,0.000190,0.000190,0.000189,0.000187,0.000187,0.000186,0.000186,0.000186,0.000186,0.000185,0.000185,0.000184,0.000184,0.000183,0.000183,0.000183,0.000183,0.000181,0.000181,0.000179,0.000177,0.000177,0.000174,0.000172,0.000171,0.000170,0.000170,0.000169,0.000168,0.000167,0.000167,0.000165,0.000165,0.000163,0.000162,0.000161,0.000161,0.000158,0.000158,0.000158,0.000158,0.000157,0.000157,0.000155,0.000155,0.000154,0.000154,0.000153,0.000153,0.000152,0.000149,0.000147,0.000147,0.000146,0.000146,0.000146,0.000145,0.000145,0.000145,0.000144,0.000143,0.000142,0.000142,0.000141,0.000141,0.000140,0.000137,0.000136,0.000136,0.000136,0.000136,0.000135,0.000135,0.000134,0.000134,0.000133,0.000133,0.000133,0.000132,0.000130,0.000129,0.000129,0.000129,0.000128,0.000128,0.000126,0.000125,0.000125,0.000123,0.000122,0.000121,0.000120,0.000120,0.000119,0.000119,0.000119,0.000119,0.000119,0.000119,0.000119,0.000119,0.000119,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000116,0.000115,0.000115,0.000115,0.000115,0.000114,0.000114,0.000114,0.000114,0.000114,0.000114,0.000114,0.000114,0.000114,0.000114,0.000114,0.000114,0.000113,0.000112,0.000112,0.000111,0.000109,0.000109,0.000109,0.000108,0.000108,0.000108,0.000108,0.000107,0.000107,0.000107,0.000106,0.000106,0.000104,0.000104,0.000102,0.000102,0.000101,0.000101,0.000101,0.000101,0.000101,0.000101,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000099,0.000099,0.000099,0.000098,0.000098,0.000097,0.000097,0.000096,0.000096,0.000094,0.000094,0.000094,0.000094,0.000094,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000092,0.000091,0.000091,0.000089,0.000089,0.000089,0.000088,0.000088,0.000086,0.000086,0.000085,0.000085,0.000085,0.000085,0.000084,0.000083,0.000083,0.000082,0.000082,0.000082,0.000081,0.000079,0.000078,0.000077,0.000076,0.000076,0.000076,0.000076,0.000075,0.000075,0.000075,0.000074,0.000074,0.000074,0.000072,0.000072,0.000071,0.000071,0.000071,0.000071,0.000070,0.000070,0.000070,0.000069,0.000067,0.000067,0.000067,0.000067,0.000066,0.000066,0.000066,0.000065,0.000065,0.000065,0.000064,0.000064,0.000063,0.000063,0.000063,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000061,0.000061,0.000061,0.000061,0.000061,0.000061,0.000061,0.000060,0.000060,0.000060,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000058,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000054,0.000054,0.000054,0.000053,0.000053,0.000053,0.000051,0.000051,0.000051,0.000051,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000049,0.000049,0.000049,0.000049,0.000047,0.000047,0.000047,0.000046,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000044,0.000043,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000040,0.000039,0.000038,0.000038,0.000037,0.000036,0.000036,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000034,0.000034,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000031,0.000031,0.000031,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000027,0.000026,0.000026,0.000026,0.000025,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho050_M2_50K_N_5M_runs.txt <==
1.000000,0.435979,0.434377,0.432808,0.431231,0.429661,0.428130,0.426554,0.425006,0.423440,0.421916,0.420415,0.418882,0.417343,0.415834,0.414326,0.412823,0.411294,0.409807,0.408309,0.406824,0.405352,0.403885,0.402416,0.400956,0.399518,0.398078,0.396623,0.395171,0.393746,0.392319,0.390885,0.389453,0.388028,0.386588,0.385196,0.383788,0.382385,0.380984,0.379583,0.378228,0.376853,0.375490,0.374114,0.372752,0.371430,0.370057,0.368694,0.367324,0.365973,0.364613,0.363258,0.361927,0.360593,0.359265,0.357945,0.356647,0.355327,0.354012,0.352698,0.351395,0.350130,0.348853,0.347564,0.346283,0.344994,0.343748,0.342478,0.341205,0.339961,0.338669,0.337409,0.336173,0.334911,0.333653,0.332433,0.331202,0.329968,0.328737,0.327529,0.326311,0.325106,0.323928,0.322712,0.321524,0.320320,0.319120,0.317939,0.316756,0.315595,0.314407,0.313210,0.312042,0.310872,0.309678,0.308517,0.307379,0.306209,0.305051,0.303925,0.302770,0.301629,0.300485,0.299359,0.298250,0.297111,0.295993,0.294882,0.293774,0.292642,0.291520,0.290399,0.289275,0.288191,0.287074,0.285978,0.284915,0.283860,0.282788,0.281711,0.280642,0.279595,0.278516,0.277475,0.276432,0.275408,0.274368,0.273354,0.272315,0.271262,0.270202,0.269199,0.268175,0.267150,0.266144,0.265127,0.264120,0.263122,0.262115,0.261081,0.260100,0.259095,0.258107,0.257121,0.256143,0.255146,0.254152,0.253167,0.252188,0.251231,0.250256,0.249311,0.248329,0.247367,0.246408,0.245456,0.244498,0.243543,0.242614,0.241678,0.240744,0.239812,0.238867,0.237948,0.237019,0.236120,0.235228,0.234299,0.233427,0.232517,0.231604,0.230704,0.229810,0.228922,0.228039,0.227180,0.226314,0.225434,0.224534,0.223676,0.222798,0.221943,0.221074,0.220201,0.219339,0.218502,0.217635,0.216793,0.215926,0.215072,0.214249,0.213386,0.212553,0.211733,0.210903,0.210086,0.209255,0.208426,0.207588,0.206771,0.205980,0.205157,0.204368,0.203585,0.202769,0.201979,0.201163,0.200358,0.199580,0.198796,0.198046,0.197289,0.196513,0.195728,0.194966,0.194192,0.193429,0.192645,0.191887,0.191103,0.190354,0.189605,0.188835,0.188091,0.187327,0.186595,0.185861,0.185117,0.184362,0.183616,0.182885,0.182147,0.181426,0.180691,0.179981,0.179273,0.178560,0.177832,0.177118,0.176410,0.175719,0.175004,0.174292,0.173586,0.172906,0.172222,0.171531,0.170836,0.170156,0.169481,0.168810,0.168130,0.167486,0.166819,0.166133,0.165468,0.164812,0.164164,0.163507,0.162871,0.162210,0.161542,0.160892,0.160251,0.159597,0.158942,0.158309,0.157674,0.157033,0.156391,0.155758,0.155119,0.154493,0.153849,0.153228,0.152606,0.152000,0.151379,0.150773,0.150168,0.149570,0.148956,0.148353,0.147730,0.147123,0.146522,0.145924,0.145327,0.144739,0.144159,0.143570,0.142986,0.142414,0.141834,0.141247,0.140648,0.140059,0.139479,0.138896,0.138310,0.137757,0.137191,0.136636,0.136092,0.135537,0.134982,0.134427,0.133878,0.133327,0.132790,0.132237,0.131715,0.131182,0.130649,0.130112,0.129589,0.129064,0.128534,0.128007,0.127490,0.126947,0.126421,0.125903,0.125383,0.124860,0.124348,0.123832,0.123333,0.122827,0.122333,0.121838,0.121340,0.120845,0.120348,0.119854,0.119358,0.118862,0.118381,0.117904,0.117428,0.116939,0.116463,0.115990,0.115506,0.115023,0.114558,0.114073,0.113618,0.113136,0.112660,0.112190,0.111734,0.111269,0.110817,0.110368,0.109923,0.109461,0.109000,0.108544,0.108094,0.107657,0.107211,0.106759,0.106305,0.105864,0.105434,0.105000,0.104587,0.104153,0.103708,0.103284,0.102867,0.102438,0.102009,0.101592,0.101182,0.100746,0.100329,0.099900,0.099489,0.099082,0.098665,0.098248,0.097843,0.097450,0.097042,0.096648,0.096241,0.095844,0.095450,0.095050,0.094663,0.094275,0.093870,0.093486,0.093102,0.092715,0.092323,0.091934,0.091560,0.091195,0.090813,0.090440,0.090063,0.089685,0.089290,0.088923,0.088541,0.088169,0.087789,0.087436,0.087066,0.086698,0.086327,0.085972,0.085598,0.085232,0.084895,0.084534,0.084187,0.083824,0.083464,0.083117,0.082768,0.082398,0.082055,0.081707,0.081360,0.081005,0.080652,0.080308,0.079965,0.079630,0.079296,0.078956,0.078607,0.078262,0.077927,0.077600,0.077260,0.076932,0.076596,0.076262,0.075944,0.075611,0.075292,0.074975,0.074668,0.074349,0.074035,0.073718,0.073398,0.073079,0.072762,0.072452,0.072144,0.071832,0.071522,0.071231,0.070937,0.070637,0.070330,0.070031,0.069742,0.069442,0.069152,0.068849,0.068563,0.068286,0.068000,0.067724,0.067429,0.067129,0.066845,0.066561,0.066282,0.065984,0.065701,0.065426,0.065136,0.064859,0.064593,0.064299,0.064014,0.063740,0.063459,0.063181,0.062907,0.062628,0.062364,0.062106,0.061850,0.061586,0.061315,0.061048,0.060793,0.060535,0.060272,0.060020,0.059762,0.059500,0.059248,0.059007,0.058751,0.058502,0.058257,0.058018,0.057778,0.057540,0.057302,0.057049,0.056799,0.056550,0.056316,0.056061,0.055822,0.055580,0.055341,0.055113,0.054874,0.054637,0.054403,0.054173,0.053926,0.053699,0.053468,0.053236,0.053007,0.052768,0.052539,0.052318,0.052091,0.051856,0.051631,0.051400,0.051178,0.050951,0.050721,0.050498,0.050279,0.050063,0.049839,0.049610,0.049400,0.049181,0.048958,0.048738,0.048535,0.048330,0.048125,0.047917,0.047703,0.047500,0.047291,0.047090,0.046886,0.046682,0.046481,0.046274,0.046073,0.045865,0.045662,0.045465,0.045260,0.045067,0.044877,0.044677,0.044490,0.044286,0.044094,0.043911,0.043724,0.043538,0.043348,0.043154,0.042972,0.042774,0.042588,0.042409,0.042227,0.042041,0.041856,0.041669,0.041494,0.041314,0.041135,0.040957,0.040776,0.040601,0.040417,0.040240,0.040072,0.039889,0.039712,0.039526,0.039346,0.039172,0.039006,0.038834,0.038657,0.038488,0.038329,0.038166,0.038001,0.037836,0.037668,0.037518,0.037350,0.037182,0.037027,0.036858,0.036698,0.036529,0.036372,0.036214,0.036057,0.035895,0.035735,0.035576,0.035427,0.035268,0.035120,0.034965,0.034810,0.034662,0.034507,0.034362,0.034205,0.034066,0.033917,0.033761,0.033614,0.033468,0.033318,0.033168,0.033020,0.032877,0.032738,0.032587,0.032447,0.032300,0.032155,0.032008,0.031869,0.031743,0.031610,0.031471,0.031335,0.031202,0.031063,0.030929,0.030787,0.030646,0.030514,0.030381,0.030258,0.030130,0.029996,0.029857,0.029729,0.029595,0.029463,0.029337,0.029205,0.029078,0.028952,0.028811,0.028691,0.028556,0.028428,0.028302,0.028181,0.028061,0.027936,0.027816,0.027701,0.027579,0.027450,0.027327,0.027195,0.027076,0.026962,0.026842,0.026719,0.026598,0.026478,0.026348,0.026235,0.026118,0.026000,0.025878,0.025766,0.025648,0.025538,0.025430,0.025321,0.025219,0.025106,0.024986,0.024882,0.024772,0.024656,0.024545,0.024433,0.024318,0.024207,0.024091,0.023975,0.023870,0.023771,0.023665,0.023564,0.023458,0.023359,0.023246,0.023143,0.023032,0.022928,0.022827,0.022734,0.022633,0.022527,0.022419,0.022312,0.022218,0.022116,0.022022,0.021924,0.021828,0.021738,0.021641,0.021538,0.021446,0.021349,0.021251,0.021161,0.021069,0.020974,0.020881,0.020791,0.020700,0.020607,0.020517,0.020428,0.020335,0.020242,0.020150,0.020063,0.019965,0.019880,0.019792,0.019706,0.019616,0.019518,0.019432,0.019348,0.019258,0.019177,0.019086,0.019002,0.018917,0.018833,0.018749,0.018669,0.018593,0.018508,0.018423,0.018341,0.018254,0.018178,0.018096,0.018012,0.017927,0.017847,0.017768,0.017694,0.017615,0.017537,0.017452,0.017373,0.017288,0.017210,0.017131,0.017053,0.016980,0.016899,0.016822,0.016743,0.016669,0.016593,0.016513,0.016440,0.016362,0.016290,0.016215,0.016144,0.016071,0.016010,0.015933,0.015859,0.015788,0.015720,0.015649,0.015582,0.015507,0.015442,0.015373,0.015305,0.015234,0.015159,0.015085,0.015019,0.014956,0.014893,0.014822,0.014755,0.014688,0.014627,0.014559,0.014494,0.014431,0.014368,0.014300,0.014232,0.014166,0.014111,0.014045,0.013986,0.013929,0.013863,0.013796,0.013729,0.013668,0.013604,0.013546,0.013486,0.013427,0.013362,0.013303,0.013242,0.013180,0.013117,0.013062,0.013007,0.012954,0.012904,0.012843,0.012786,0.012725,0.012665,0.012610,0.012549,0.012490,0.012435,0.012377,0.012318,0.012264,0.012208,0.012158,0.012099,0.012050,0.011994,0.011945,0.011892,0.011837,0.011782,0.011733,0.011677,0.011623,0.011571,0.011515,0.011460,0.011410,0.011360,0.011307,0.011261,0.011212,0.011161,0.011114,0.011066,0.011015,0.010962,0.010914,0.010865,0.010817,0.010768,0.010724,0.010674,0.010630,0.010584,0.010534,0.010492,0.010443,0.010394,0.010345,0.010299,0.010246,0.010198,0.010151,0.010100,0.010054,0.010002,0.009951,0.009904,0.009862,0.009824,0.009780,0.009728,0.009686,0.009641,0.009598,0.009550,0.009506,0.009463,0.009417,0.009371,0.009328,0.009283,0.009240,0.009204,0.009158,0.009116,0.009077,0.009039,0.008999,0.008955,0.008912,0.008874,0.008829,0.008786,0.008747,0.008707,0.008664,0.008625,0.008590,0.008549,0.008507,0.008462,0.008425,0.008389,0.008352,0.008316,0.008275,0.008239,0.008203,0.008164,0.008128,0.008090,0.008056,0.008011,0.007974,0.007931,0.007893,0.007860,0.007824,0.007788,0.007754,0.007718,0.007682,0.007651,0.007616,0.007578,0.007543,0.007511,0.007474,0.007439,0.007407,0.007375,0.007343,0.007310,0.007278,0.007241,0.007210,0.007178,0.007146,0.007115,0.007078,0.007044,0.007010,0.006978,0.006946,0.006914,0.006878,0.006845,0.006811,0.006782,0.006750,0.006721,0.006688,0.006657,0.006626,0.006595,0.006568,0.006540,0.006509,0.006477,0.006447,0.006418,0.006388,0.006358,0.006330,0.006304,0.006271,0.006239,0.006210,0.006183,0.006160,0.006132,0.006101,0.006074,0.006050,0.006023,0.005996,0.005968,0.005940,0.005913,0.005884,0.005857,0.005828,0.005795,0.005769,0.005742,0.005715,0.005686,0.005660,0.005633,0.005610,0.005583,0.005553,0.005528,0.005502,0.005476,0.005452,0.005429,0.005402,0.005378,0.005354,0.005327,0.005302,0.005277,0.005250,0.005224,0.005203,0.005173,0.005150,0.005125,0.005102,0.005078,0.005054,0.005032,0.005008,0.004981,0.004959,0.004934,0.004911,0.004892,0.004869,0.004843,0.004822,0.004799,0.004780,0.004761,0.004738,0.004715,0.004693,0.004672,0.004649,0.004629,0.004606,0.004584,0.004561,0.004537,0.004518,0.004496,0.004472,0.004447,0.004423,0.004402,0.004380,0.004359,0.004339,0.004320,0.004299,0.004281,0.004263,0.004246,0.004227,0.004205,0.004188,0.004166,0.004146,0.004126,0.004108,0.004095,0.004073,0.004056,0.004039,0.004020,0.004002,0.003986,0.003964,0.003948,0.003927,0.003909,0.003892,0.003873,0.003855,0.003835,0.003818,0.003798,0.003778,0.003762,0.003745,0.003728,0.003710,0.003692,0.003674,0.003659,0.003641,0.003629,0.003612,0.003597,0.003579,0.003564,0.003547,0.003532,0.003518,0.003502,0.003485,0.003467,0.003450,0.003434,0.003420,0.003404,0.003389,0.003375,0.003361,0.003348,0.003331,0.003315,0.003299,0.003283,0.003267,0.003253,0.003234,0.003217,0.003203,0.003187,0.003172,0.003154,0.003142,0.003127,0.003113,0.003099,0.003083,0.003066,0.003052,0.003038,0.003023,0.003008,0.002993,0.002977,0.002965,0.002950,0.002939,0.002925,0.002911,0.002901,0.002888,0.002875,0.002862,0.002852,0.002841,0.002827,0.002811,0.002797,0.002782,0.002768,0.002756,0.002744,0.002730,0.002718,0.002704,0.002692,0.002682,0.002670,0.002657,0.002645,0.002633,0.002622,0.002609,0.002598,0.002587,0.002576,0.002564,0.002553,0.002544,0.002531,0.002517,0.002505,0.002496,0.002485,0.002474,0.002461,0.002449,0.002440,0.002431,0.002420,0.002409,0.002398,0.002387,0.002375,0.002360,0.002350,0.002342,0.002332,0.002321,0.002307,0.002300,0.002290,0.002281,0.002271,0.002259,0.002249,0.002237,0.002226,0.002217,0.002204,0.002195,0.002185,0.002174,0.002163,0.002150,0.002141,0.002133,0.002122,0.002113,0.002102,0.002092,0.002080,0.002072,0.002060,0.002051,0.002041,0.002030,0.002021,0.002011,0.002002,0.001993,0.001984,0.001972,0.001962,0.001955,0.001946,0.001937,0.001927,0.001915,0.001904,0.001894,0.001886,0.001877,0.001869,0.001859,0.001850,0.001841,0.001832,0.001825,0.001817,0.001810,0.001799,0.001792,0.001784,0.001775,0.001766,0.001758,0.001750,0.001742,0.001736,0.001728,0.001718,0.001710,0.001700,0.001693,0.001684,0.001676,0.001669,0.001660,0.001652,0.001643,0.001635,0.001627,0.001618,0.001610,0.001602,0.001595,0.001589,0.001581,0.001575,0.001568,0.001561,0.001553,0.001548,0.001541,0.001534,0.001525,0.001519,0.001510,0.001502,0.001497,0.001490,0.001483,0.001475,0.001471,0.001462,0.001456,0.001450,0.001441,0.001436,0.001428,0.001422,0.001415,0.001407,0.001400,0.001395,0.001388,0.001382,0.001376,0.001369,0.001361,0.001356,0.001352,0.001343,0.001337,0.001332,0.001328,0.001323,0.001315,0.001311,0.001305,0.001299,0.001293,0.001287,0.001280,0.001272,0.001267,0.001261,0.001254,0.001249,0.001242,0.001236,0.001230,0.001224,0.001220,0.001214,0.001209,0.001203,0.001198,0.001192,0.001188,0.001182,0.001178,0.001172,0.001165,0.001159,0.001156,0.001149,0.001144,0.001141,0.001135,0.001130,0.001125,0.001119,0.001114,0.001109,0.001105,0.001100,0.001094,0.001090,0.001084,0.001079,0.001074,0.001069,0.001064,0.001058,0.001052,0.001048,0.001042,0.001038,0.001034,0.001029,0.001026,0.001022,0.001016,0.001012,0.001009,0.001003,0.001001,0.000996,0.000991,0.000985,0.000980,0.000976,0.000972,0.000967,0.000964,0.000961,0.000957,0.000953,0.000949,0.000946,0.000942,0.000937,0.000932,0.000927,0.000924,0.000921,0.000917,0.000911,0.000908,0.000905,0.000900,0.000895,0.000892,0.000888,0.000885,0.000879,0.000876,0.000871,0.000864,0.000860,0.000856,0.000852,0.000850,0.000845,0.000840,0.000835,0.000831,0.000828,0.000824,0.000820,0.000817,0.000813,0.000810,0.000804,0.000800,0.000796,0.000793,0.000788,0.000785,0.000781,0.000779,0.000775,0.000770,0.000767,0.000764,0.000761,0.000758,0.000755,0.000751,0.000747,0.000742,0.000736,0.000730,0.000727,0.000722,0.000719,0.000714,0.000710,0.000707,0.000705,0.000701,0.000699,0.000697,0.000693,0.000689,0.000686,0.000683,0.000680,0.000678,0.000676,0.000672,0.000669,0.000666,0.000663,0.000659,0.000657,0.000653,0.000651,0.000649,0.000646,0.000642,0.000639,0.000634,0.000631,0.000627,0.000625,0.000622,0.000618,0.000616,0.000612,0.000609,0.000607,0.000605,0.000602,0.000600,0.000597,0.000594,0.000592,0.000587,0.000585,0.000581,0.000577,0.000575,0.000572,0.000569,0.000567,0.000565,0.000561,0.000559,0.000554,0.000550,0.000548,0.000546,0.000543,0.000538,0.000535,0.000533,0.000531,0.000530,0.000527,0.000525,0.000522,0.000519,0.000518,0.000516,0.000513,0.000510,0.000507,0.000504,0.000502,0.000500,0.000496,0.000495,0.000493,0.000489,0.000487,0.000484,0.000482,0.000481,0.000479,0.000476,0.000474,0.000471,0.000469,0.000468,0.000466,0.000464,0.000461,0.000459,0.000457,0.000456,0.000452,0.000450,0.000448,0.000446,0.000443,0.000440,0.000439,0.000437,0.000436,0.000435,0.000433,0.000431,0.000430,0.000428,0.000427,0.000425,0.000424,0.000422,0.000420,0.000419,0.000417,0.000415,0.000413,0.000411,0.000407,0.000405,0.000403,0.000401,0.000400,0.000398,0.000396,0.000394,0.000392,0.000390,0.000388,0.000386,0.000385,0.000383,0.000381,0.000380,0.000378,0.000376,0.000374,0.000372,0.000371,0.000369,0.000368,0.000366,0.000364,0.000363,0.000360,0.000358,0.000357,0.000354,0.000353,0.000352,0.000350,0.000348,0.000346,0.000346,0.000345,0.000343,0.000340,0.000338,0.000336,0.000334,0.000332,0.000330,0.000328,0.000327,0.000325,0.000323,0.000321,0.000319,0.000318,0.000316,0.000316,0.000315,0.000314,0.000313,0.000312,0.000311,0.000310,0.000309,0.000308,0.000307,0.000306,0.000305,0.000303,0.000303,0.000301,0.000300,0.000297,0.000295,0.000294,0.000294,0.000292,0.000291,0.000289,0.000288,0.000286,0.000285,0.000283,0.000283,0.000281,0.000279,0.000278,0.000276,0.000275,0.000272,0.000271,0.000269,0.000268,0.000267,0.000265,0.000264,0.000263,0.000261,0.000261,0.000260,0.000259,0.000258,0.000257,0.000256,0.000254,0.000253,0.000252,0.000251,0.000249,0.000248,0.000247,0.000246,0.000245,0.000244,0.000243,0.000242,0.000241,0.000239,0.000238,0.000237,0.000237,0.000236,0.000235,0.000234,0.000233,0.000232,0.000230,0.000230,0.000228,0.000228,0.000227,0.000226,0.000225,0.000224,0.000223,0.000222,0.000222,0.000221,0.000221,0.000220,0.000218,0.000218,0.000216,0.000216,0.000215,0.000213,0.000213,0.000211,0.000209,0.000208,0.000207,0.000206,0.000205,0.000203,0.000202,0.000201,0.000200,0.000200,0.000199,0.000198,0.000197,0.000197,0.000195,0.000194,0.000194,0.000193,0.000192,0.000192,0.000191,0.000191,0.000190,0.000189,0.000187,0.000186,0.000186,0.000185,0.000184,0.000184,0.000183,0.000182,0.000180,0.000180,0.000178,0.000177,0.000177,0.000176,0.000175,0.000174,0.000173,0.000172,0.000172,0.000171,0.000170,0.000169,0.000168,0.000167,0.000166,0.000165,0.000164,0.000163,0.000162,0.000161,0.000161,0.000160,0.000159,0.000158,0.000158,0.000157,0.000156,0.000156,0.000155,0.000155,0.000154,0.000153,0.000152,0.000152,0.000152,0.000151,0.000150,0.000149,0.000148,0.000147,0.000147,0.000146,0.000146,0.000144,0.000144,0.000144,0.000143,0.000143,0.000141,0.000141,0.000140,0.000140,0.000139,0.000139,0.000138,0.000137,0.000136,0.000136,0.000135,0.000134,0.000133,0.000133,0.000133,0.000132,0.000131,0.000130,0.000130,0.000129,0.000128,0.000128,0.000127,0.000127,0.000126,0.000125,0.000124,0.000123,0.000123,0.000123,0.000122,0.000122,0.000121,0.000120,0.000120,0.000119,0.000119,0.000119,0.000118,0.000117,0.000116,0.000115,0.000115,0.000115,0.000114,0.000114,0.000113,0.000112,0.000111,0.000111,0.000110,0.000110,0.000109,0.000109,0.000108,0.000107,0.000106,0.000106,0.000105,0.000105,0.000104,0.000104,0.000103,0.000103,0.000102,0.000101,0.000101,0.000101,0.000100,0.000100,0.000099,0.000099,0.000098,0.000098,0.000097,0.000097,0.000097,0.000097,0.000096,0.000095,0.000095,0.000095,0.000095,0.000094,0.000093,0.000093,0.000092,0.000092,0.000091,0.000090,0.000090,0.000090,0.000090,0.000090,0.000089,0.000088,0.000088,0.000087,0.000086,0.000086,0.000086,0.000086,0.000085,0.000085,0.000084,0.000084,0.000084,0.000083,0.000083,0.000083,0.000081,0.000081,0.000081,0.000080,0.000080,0.000079,0.000079,0.000079,0.000079,0.000078,0.000077,0.000077,0.000077,0.000076,0.000076,0.000076,0.000075,0.000075,0.000074,0.000074,0.000074,0.000074,0.000074,0.000073,0.000073,0.000072,0.000072,0.000072,0.000071,0.000071,0.000070,0.000070,0.000070,0.000070,0.000069,0.000069,0.000068,0.000068,0.000068,0.000068,0.000067,0.000067,0.000067,0.000067,0.000067,0.000066,0.000066,0.000065,0.000065,0.000065,0.000064,0.000064,0.000064,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000062,0.000062,0.000062,0.000062,0.000061,0.000061,0.000060,0.000060,0.000060,0.000059,0.000059,0.000059,0.000058,0.000058,0.000058,0.000057,0.000057,0.000057,0.000057,0.000057,0.000056,0.000056,0.000056,0.000056,0.000056,0.000055,0.000055,0.000055,0.000054,0.000054,0.000054,0.000054,0.000054,0.000053,0.000052,0.000052,0.000052,0.000052,0.000052,0.000051,0.000050,0.000050,0.000050,0.000050,0.000050,0.000049,0.000049,0.000049,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000047,0.000047,0.000047,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000045,0.000045,0.000045,0.000045,0.000045,0.000044,0.000044,0.000044,0.000044,0.000044,0.000043,0.000043,0.000042,0.000042,0.000042,0.000042,0.000041,0.000041,0.000041,0.000041,0.000041,0.000040,0.000040,0.000039,0.000039,0.000039,0.000039,0.000039,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000037,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000035,0.000035,0.000035,0.000035,0.000035,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000031,0.000031,0.000031,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000029,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000024,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho050_M2_N50K_1M_runs.txt <==
1.000000,0.435541,0.433897,0.432302,0.430695,0.429131,0.427582,0.425996,0.424455,0.422917,0.421438,0.419918,0.418432,0.416902,0.415317,0.413821,0.412255,0.410764,0.409258,0.407778,0.406332,0.404801,0.403340,0.401837,0.400391,0.398916,0.397491,0.396068,0.394634,0.393288,0.391781,0.390335,0.388909,0.387506,0.386021,0.384622,0.383213,0.381807,0.380453,0.379062,0.377666,0.376239,0.374865,0.373485,0.372114,0.370694,0.369349,0.368054,0.366706,0.365288,0.363975,0.362639,0.361244,0.359894,0.358538,0.357194,0.355833,0.354569,0.353241,0.351985,0.350722,0.349468,0.348195,0.346852,0.345508,0.344258,0.343001,0.341702,0.340387,0.339124,0.337843,0.336556,0.335259,0.334050,0.332811,0.331597,0.330359,0.329210,0.327986,0.326804,0.325583,0.324373,0.323181,0.321965,0.320817,0.319626,0.318401,0.317233,0.316067,0.314857,0.313746,0.312578,0.311409,0.310257,0.309046,0.307881,0.306787,0.305655,0.304496,0.303391,0.302226,0.301027,0.299897,0.298752,0.297589,0.296462,0.295326,0.294218,0.293135,0.291997,0.290922,0.289846,0.288761,0.287694,0.286559,0.285462,0.284414,0.283362,0.282296,0.281291,0.280209,0.279129,0.278099,0.277059,0.276064,0.275037,0.273935,0.272890,0.271946,0.270895,0.269835,0.268817,0.267800,0.266741,0.265740,0.264730,0.263760,0.262718,0.261722,0.260742,0.259711,0.258696,0.257719,0.256686,0.255677,0.254673,0.253679,0.252724,0.251752,0.250802,0.249831,0.248876,0.247973,0.247002,0.246026,0.245077,0.244101,0.243119,0.242205,0.241292,0.240361,0.239444,0.238546,0.237616,0.236692,0.235733,0.234819,0.233921,0.233007,0.232152,0.231262,0.230384,0.229516,0.228561,0.227635,0.226719,0.225857,0.225028,0.224137,0.223282,0.222418,0.221529,0.220712,0.219796,0.218975,0.218125,0.217241,0.216381,0.215547,0.214750,0.213897,0.213095,0.212248,0.211432,0.210607,0.209717,0.208892,0.208079,0.207284,0.206482,0.205674,0.204890,0.204110,0.203318,0.202523,0.201776,0.201005,0.200205,0.199409,0.198615,0.197881,0.197106,0.196378,0.195600,0.194859,0.194078,0.193287,0.192495,0.191770,0.190983,0.190240,0.189489,0.188673,0.187971,0.187238,0.186447,0.185717,0.185000,0.184283,0.183496,0.182758,0.182082,0.181372,0.180683,0.179994,0.179260,0.178524,0.177805,0.177062,0.176372,0.175644,0.174928,0.174224,0.173552,0.172851,0.172153,0.171477,0.170793,0.170109,0.169419,0.168788,0.168095,0.167419,0.166745,0.166098,0.165405,0.164759,0.164145,0.163480,0.162833,0.162178,0.161551,0.160932,0.160292,0.159653,0.159006,0.158376,0.157743,0.157141,0.156549,0.155897,0.155260,0.154620,0.154006,0.153388,0.152756,0.152157,0.151546,0.150922,0.150315,0.149723,0.149105,0.148516,0.147921,0.147343,0.146749,0.146141,0.145517,0.144917,0.144384,0.143841,0.143262,0.142692,0.142137,0.141560,0.141006,0.140445,0.139869,0.139320,0.138761,0.138163,0.137600,0.137046,0.136481,0.135939,0.135391,0.134822,0.134253,0.133709,0.133157,0.132595,0.132076,0.131554,0.130992,0.130448,0.129882,0.129350,0.128812,0.128255,0.127697,0.127167,0.126657,0.126108,0.125583,0.125075,0.124577,0.124053,0.123546,0.123034,0.122571,0.122087,0.121563,0.121110,0.120619,0.120099,0.119632,0.119155,0.118649,0.118152,0.117684,0.117207,0.116714,0.116255,0.115772,0.115324,0.114865,0.114392,0.113891,0.113428,0.112959,0.112499,0.112091,0.111641,0.111155,0.110682,0.110256,0.109787,0.109342,0.108906,0.108474,0.108027,0.107566,0.107127,0.106677,0.106212,0.105747,0.105298,0.104878,0.104417,0.103981,0.103555,0.103108,0.102706,0.102289,0.101854,0.101428,0.101015,0.100641,0.100215,0.099795,0.099377,0.098958,0.098564,0.098190,0.097783,0.097376,0.096974,0.096565,0.096156,0.095757,0.095360,0.094951,0.094538,0.094143,0.093744,0.093392,0.092982,0.092604,0.092232,0.091884,0.091453,0.091097,0.090723,0.090342,0.089989,0.089610,0.089251,0.088871,0.088472,0.088122,0.087786,0.087409,0.087031,0.086661,0.086296,0.085946,0.085604,0.085248,0.084885,0.084535,0.084167,0.083795,0.083454,0.083129,0.082756,0.082387,0.082011,0.081630,0.081277,0.080959,0.080633,0.080309,0.079960,0.079633,0.079292,0.078925,0.078599,0.078297,0.077945,0.077586,0.077266,0.076947,0.076639,0.076320,0.076004,0.075686,0.075356,0.075061,0.074739,0.074430,0.074103,0.073802,0.073496,0.073179,0.072873,0.072557,0.072222,0.071933,0.071639,0.071305,0.071000,0.070689,0.070418,0.070111,0.069800,0.069514,0.069216,0.068885,0.068582,0.068316,0.068026,0.067720,0.067458,0.067184,0.066899,0.066580,0.066294,0.066028,0.065751,0.065478,0.065200,0.064946,0.064645,0.064375,0.064090,0.063800,0.063517,0.063256,0.062994,0.062723,0.062436,0.062139,0.061865,0.061600,0.061334,0.061065,0.060799,0.060527,0.060278,0.060028,0.059773,0.059527,0.059280,0.059002,0.058765,0.058521,0.058255,0.057993,0.057742,0.057457,0.057180,0.056949,0.056716,0.056443,0.056207,0.055946,0.055720,0.055470,0.055223,0.055008,0.054779,0.054542,0.054336,0.054116,0.053888,0.053661,0.053445,0.053184,0.052971,0.052744,0.052512,0.052292,0.052033,0.051815,0.051582,0.051374,0.051158,0.050915,0.050715,0.050479,0.050267,0.050066,0.049837,0.049609,0.049386,0.049172,0.048932,0.048735,0.048543,0.048364,0.048142,0.047957,0.047741,0.047525,0.047327,0.047149,0.046941,0.046726,0.046492,0.046291,0.046066,0.045858,0.045675,0.045479,0.045278,0.045058,0.044866,0.044677,0.044504,0.044316,0.044117,0.043933,0.043731,0.043538,0.043367,0.043172,0.042989,0.042837,0.042643,0.042443,0.042268,0.042094,0.041895,0.041702,0.041501,0.041305,0.041105,0.040928,0.040738,0.040552,0.040372,0.040195,0.040009,0.039831,0.039677,0.039516,0.039347,0.039175,0.039008,0.038829,0.038636,0.038456,0.038292,0.038106,0.037940,0.037773,0.037600,0.037445,0.037285,0.037107,0.036936,0.036789,0.036625,0.036432,0.036254,0.036079,0.035937,0.035776,0.035630,0.035474,0.035326,0.035163,0.035018,0.034858,0.034724,0.034574,0.034419,0.034275,0.034105,0.033940,0.033802,0.033663,0.033523,0.033383,0.033242,0.033105,0.032951,0.032797,0.032653,0.032520,0.032368,0.032203,0.032066,0.031930,0.031769,0.031624,0.031492,0.031339,0.031207,0.031048,0.030899,0.030755,0.030607,0.030476,0.030343,0.030215,0.030057,0.029915,0.029775,0.029639,0.029505,0.029370,0.029225,0.029089,0.028942,0.028811,0.028697,0.028580,0.028428,0.028309,0.028200,0.028072,0.027956,0.027815,0.027684,0.027559,0.027432,0.027319,0.027187,0.027062,0.026956,0.026850,0.026734,0.026606,0.026505,0.026394,0.026294,0.026164,0.026066,0.025939,0.025819,0.025710,0.025592,0.025481,0.025372,0.025248,0.025114,0.025004,0.024907,0.024785,0.024690,0.024581,0.024466,0.024351,0.024245,0.024123,0.024030,0.023914,0.023817,0.023693,0.023590,0.023491,0.023395,0.023290,0.023191,0.023084,0.022980,0.022873,0.022774,0.022682,0.022587,0.022486,0.022381,0.022283,0.022186,0.022091,0.022011,0.021918,0.021807,0.021718,0.021604,0.021515,0.021437,0.021340,0.021255,0.021145,0.021054,0.020984,0.020884,0.020797,0.020683,0.020578,0.020494,0.020408,0.020311,0.020222,0.020138,0.020051,0.019961,0.019890,0.019798,0.019702,0.019611,0.019531,0.019445,0.019362,0.019273,0.019177,0.019090,0.019004,0.018912,0.018821,0.018733,0.018650,0.018569,0.018483,0.018399,0.018310,0.018225,0.018146,0.018075,0.017997,0.017919,0.017846,0.017770,0.017681,0.017588,0.017518,0.017436,0.017347,0.017268,0.017194,0.017113,0.017033,0.016951,0.016879,0.016804,0.016731,0.016661,0.016583,0.016507,0.016432,0.016359,0.016280,0.016218,0.016139,0.016066,0.016007,0.015924,0.015837,0.015762,0.015678,0.015619,0.015529,0.015449,0.015372,0.015294,0.015220,0.015161,0.015090,0.015015,0.014943,0.014885,0.014813,0.014734,0.014668,0.014602,0.014532,0.014465,0.014411,0.014343,0.014271,0.014209,0.014130,0.014075,0.014013,0.013950,0.013880,0.013801,0.013736,0.013676,0.013610,0.013545,0.013482,0.013423,0.013367,0.013314,0.013244,0.013172,0.013105,0.013052,0.012982,0.012923,0.012856,0.012804,0.012752,0.012697,0.012649,0.012583,0.012535,0.012467,0.012425,0.012374,0.012316,0.012261,0.012200,0.012128,0.012073,0.012022,0.011973,0.011926,0.011879,0.011827,0.011778,0.011732,0.011676,0.011630,0.011574,0.011519,0.011465,0.011407,0.011360,0.011306,0.011257,0.011204,0.011151,0.011105,0.011051,0.010982,0.010925,0.010882,0.010835,0.010781,0.010737,0.010693,0.010652,0.010605,0.010547,0.010498,0.010439,0.010395,0.010351,0.010308,0.010256,0.010207,0.010160,0.010111,0.010065,0.010017,0.009982,0.009921,0.009881,0.009830,0.009792,0.009752,0.009711,0.009674,0.009634,0.009595,0.009540,0.009495,0.009453,0.009415,0.009370,0.009335,0.009301,0.009255,0.009209,0.009162,0.009122,0.009074,0.009036,0.009004,0.008960,0.008918,0.008889,0.008846,0.008800,0.008759,0.008721,0.008683,0.008644,0.008609,0.008566,0.008532,0.008481,0.008444,0.008417,0.008369,0.008335,0.008287,0.008263,0.008222,0.008180,0.008142,0.008113,0.008067,0.008020,0.007985,0.007946,0.007907,0.007874,0.007837,0.007797,0.007760,0.007726,0.007696,0.007670,0.007636,0.007602,0.007570,0.007531,0.007496,0.007460,0.007433,0.007404,0.007371,0.007338,0.007306,0.007280,0.007258,0.007228,0.007198,0.007160,0.007126,0.007095,0.007066,0.007030,0.006992,0.006955,0.006925,0.006891,0.006864,0.006823,0.006795,0.006765,0.006735,0.006708,0.006681,0.006658,0.006631,0.006599,0.006564,0.006536,0.006511,0.006482,0.006452,0.006422,0.006402,0.006371,0.006326,0.006296,0.006265,0.006232,0.006208,0.006185,0.006162,0.006137,0.006099,0.006064,0.006035,0.005999,0.005970,0.005940,0.005914,0.005883,0.005854,0.005826,0.005802,0.005780,0.005751,0.005727,0.005699,0.005671,0.005647,0.005620,0.005594,0.005567,0.005546,0.005524,0.005509,0.005484,0.005458,0.005433,0.005420,0.005405,0.005386,0.005365,0.005333,0.005310,0.005278,0.005259,0.005235,0.005210,0.005186,0.005158,0.005140,0.005125,0.005111,0.005086,0.005062,0.005043,0.005023,0.005000,0.004980,0.004955,0.004937,0.004908,0.004877,0.004864,0.004840,0.004814,0.004795,0.004768,0.004735,0.004720,0.004700,0.004677,0.004656,0.004635,0.004623,0.004603,0.004582,0.004560,0.004543,0.004521,0.004500,0.004482,0.004460,0.004438,0.004422,0.004398,0.004376,0.004354,0.004340,0.004322,0.004302,0.004280,0.004256,0.004237,0.004224,0.004203,0.004175,0.004156,0.004138,0.004117,0.004105,0.004088,0.004062,0.004046,0.004024,0.004008,0.003988,0.003971,0.003951,0.003926,0.003910,0.003895,0.003872,0.003850,0.003833,0.003818,0.003804,0.003789,0.003777,0.003759,0.003740,0.003725,0.003710,0.003688,0.003675,0.003656,0.003636,0.003624,0.003605,0.003587,0.003573,0.003553,0.003536,0.003524,0.003507,0.003493,0.003475,0.003463,0.003444,0.003427,0.003418,0.003400,0.003379,0.003360,0.003341,0.003330,0.003306,0.003292,0.003274,0.003255,0.003239,0.003227,0.003201,0.003183,0.003170,0.003154,0.003136,0.003112,0.003101,0.003085,0.003074,0.003059,0.003042,0.003025,0.003007,0.002995,0.002978,0.002961,0.002947,0.002931,0.002911,0.002900,0.002880,0.002864,0.002849,0.002829,0.002810,0.002793,0.002784,0.002768,0.002753,0.002746,0.002733,0.002727,0.002715,0.002697,0.002685,0.002675,0.002661,0.002652,0.002640,0.002627,0.002613,0.002592,0.002578,0.002567,0.002556,0.002551,0.002539,0.002532,0.002518,0.002502,0.002488,0.002478,0.002470,0.002462,0.002455,0.002443,0.002436,0.002421,0.002410,0.002398,0.002392,0.002382,0.002369,0.002357,0.002349,0.002339,0.002328,0.002317,0.002300,0.002288,0.002278,0.002260,0.002249,0.002234,0.002221,0.002212,0.002204,0.002193,0.002182,0.002168,0.002160,0.002147,0.002136,0.002124,0.002117,0.002109,0.002101,0.002092,0.002080,0.002073,0.002064,0.002049,0.002041,0.002030,0.002020,0.002016,0.002006,0.001994,0.001982,0.001974,0.001965,0.001957,0.001946,0.001940,0.001927,0.001916,0.001909,0.001904,0.001898,0.001886,0.001872,0.001858,0.001852,0.001840,0.001833,0.001820,0.001810,0.001805,0.001799,0.001793,0.001783,0.001774,0.001768,0.001763,0.001753,0.001749,0.001742,0.001728,0.001723,0.001712,0.001701,0.001694,0.001684,0.001676,0.001669,0.001661,0.001656,0.001651,0.001644,0.001638,0.001632,0.001622,0.001614,0.001606,0.001599,0.001592,0.001584,0.001576,0.001567,0.001563,0.001555,0.001550,0.001549,0.001543,0.001540,0.001535,0.001526,0.001522,0.001514,0.001503,0.001494,0.001488,0.001479,0.001471,0.001459,0.001456,0.001448,0.001442,0.001435,0.001424,0.001418,0.001411,0.001409,0.001403,0.001397,0.001391,0.001388,0.001384,0.001377,0.001369,0.001362,0.001357,0.001348,0.001339,0.001335,0.001334,0.001332,0.001329,0.001320,0.001313,0.001301,0.001293,0.001286,0.001276,0.001274,0.001271,0.001266,0.001263,0.001258,0.001250,0.001242,0.001235,0.001229,0.001221,0.001212,0.001196,0.001193,0.001183,0.001177,0.001169,0.001161,0.001153,0.001150,0.001146,0.001142,0.001138,0.001132,0.001130,0.001127,0.001125,0.001119,0.001111,0.001105,0.001100,0.001091,0.001086,0.001083,0.001078,0.001075,0.001066,0.001058,0.001055,0.001050,0.001048,0.001044,0.001039,0.001033,0.001026,0.001022,0.001015,0.001007,0.000999,0.000991,0.000985,0.000981,0.000979,0.000976,0.000972,0.000966,0.000962,0.000958,0.000953,0.000952,0.000950,0.000947,0.000943,0.000936,0.000935,0.000931,0.000929,0.000924,0.000921,0.000915,0.000910,0.000906,0.000901,0.000898,0.000895,0.000892,0.000889,0.000887,0.000883,0.000877,0.000874,0.000869,0.000867,0.000864,0.000856,0.000851,0.000845,0.000843,0.000838,0.000832,0.000829,0.000826,0.000824,0.000821,0.000818,0.000817,0.000814,0.000810,0.000808,0.000801,0.000797,0.000794,0.000788,0.000786,0.000785,0.000782,0.000778,0.000774,0.000769,0.000765,0.000762,0.000757,0.000753,0.000751,0.000743,0.000736,0.000733,0.000731,0.000729,0.000721,0.000720,0.000718,0.000714,0.000709,0.000708,0.000704,0.000701,0.000698,0.000694,0.000693,0.000690,0.000687,0.000685,0.000681,0.000679,0.000678,0.000674,0.000671,0.000666,0.000658,0.000658,0.000656,0.000654,0.000654,0.000654,0.000652,0.000650,0.000649,0.000645,0.000642,0.000642,0.000641,0.000639,0.000635,0.000634,0.000633,0.000629,0.000627,0.000622,0.000620,0.000618,0.000615,0.000611,0.000610,0.000606,0.000604,0.000599,0.000597,0.000594,0.000590,0.000588,0.000587,0.000583,0.000576,0.000574,0.000569,0.000566,0.000565,0.000564,0.000559,0.000556,0.000554,0.000552,0.000544,0.000542,0.000538,0.000536,0.000532,0.000530,0.000528,0.000526,0.000521,0.000518,0.000515,0.000510,0.000508,0.000506,0.000504,0.000503,0.000500,0.000499,0.000494,0.000492,0.000487,0.000486,0.000484,0.000481,0.000479,0.000479,0.000477,0.000475,0.000473,0.000472,0.000471,0.000469,0.000465,0.000462,0.000461,0.000461,0.000459,0.000455,0.000453,0.000453,0.000453,0.000448,0.000448,0.000446,0.000445,0.000440,0.000438,0.000438,0.000436,0.000432,0.000429,0.000428,0.000428,0.000426,0.000426,0.000425,0.000422,0.000421,0.000419,0.000418,0.000415,0.000414,0.000412,0.000410,0.000409,0.000407,0.000405,0.000405,0.000403,0.000402,0.000400,0.000399,0.000399,0.000397,0.000394,0.000394,0.000392,0.000389,0.000386,0.000385,0.000384,0.000382,0.000381,0.000380,0.000376,0.000375,0.000373,0.000371,0.000370,0.000367,0.000367,0.000367,0.000365,0.000362,0.000361,0.000361,0.000360,0.000358,0.000358,0.000357,0.000355,0.000350,0.000349,0.000348,0.000347,0.000347,0.000347,0.000344,0.000342,0.000338,0.000337,0.000336,0.000336,0.000335,0.000334,0.000333,0.000329,0.000326,0.000326,0.000324,0.000321,0.000320,0.000318,0.000316,0.000316,0.000312,0.000309,0.000306,0.000305,0.000304,0.000302,0.000298,0.000298,0.000297,0.000295,0.000292,0.000289,0.000288,0.000286,0.000285,0.000285,0.000285,0.000281,0.000278,0.000278,0.000277,0.000275,0.000272,0.000271,0.000270,0.000269,0.000269,0.000267,0.000266,0.000265,0.000264,0.000261,0.000260,0.000259,0.000259,0.000259,0.000258,0.000256,0.000255,0.000255,0.000253,0.000251,0.000251,0.000250,0.000248,0.000246,0.000244,0.000242,0.000241,0.000241,0.000240,0.000239,0.000239,0.000238,0.000238,0.000237,0.000237,0.000234,0.000234,0.000233,0.000232,0.000231,0.000231,0.000231,0.000230,0.000227,0.000227,0.000226,0.000225,0.000225,0.000224,0.000221,0.000219,0.000218,0.000218,0.000218,0.000217,0.000216,0.000216,0.000215,0.000213,0.000213,0.000211,0.000209,0.000209,0.000209,0.000208,0.000208,0.000205,0.000205,0.000205,0.000203,0.000202,0.000201,0.000199,0.000196,0.000194,0.000192,0.000192,0.000192,0.000190,0.000188,0.000187,0.000185,0.000183,0.000181,0.000181,0.000181,0.000181,0.000180,0.000179,0.000178,0.000177,0.000177,0.000176,0.000176,0.000176,0.000176,0.000176,0.000175,0.000173,0.000173,0.000172,0.000172,0.000172,0.000172,0.000171,0.000171,0.000171,0.000169,0.000167,0.000166,0.000166,0.000166,0.000166,0.000165,0.000165,0.000164,0.000163,0.000162,0.000162,0.000161,0.000160,0.000160,0.000160,0.000160,0.000159,0.000159,0.000158,0.000158,0.000158,0.000158,0.000155,0.000155,0.000155,0.000152,0.000152,0.000148,0.000147,0.000144,0.000143,0.000143,0.000143,0.000141,0.000140,0.000139,0.000138,0.000138,0.000137,0.000137,0.000137,0.000135,0.000132,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000130,0.000129,0.000129,0.000129,0.000129,0.000129,0.000128,0.000128,0.000126,0.000126,0.000126,0.000125,0.000123,0.000122,0.000121,0.000119,0.000119,0.000118,0.000118,0.000118,0.000117,0.000117,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000114,0.000114,0.000114,0.000113,0.000113,0.000113,0.000113,0.000113,0.000112,0.000112,0.000112,0.000112,0.000112,0.000109,0.000107,0.000107,0.000106,0.000105,0.000105,0.000104,0.000104,0.000103,0.000103,0.000103,0.000103,0.000102,0.000102,0.000102,0.000102,0.000102,0.000102,0.000101,0.000101,0.000101,0.000100,0.000100,0.000100,0.000098,0.000098,0.000098,0.000098,0.000098,0.000098,0.000098,0.000098,0.000098,0.000096,0.000095,0.000093,0.000093,0.000093,0.000093,0.000092,0.000091,0.000091,0.000091,0.000090,0.000089,0.000087,0.000086,0.000086,0.000085,0.000085,0.000085,0.000084,0.000084,0.000082,0.000082,0.000082,0.000082,0.000082,0.000081,0.000081,0.000081,0.000081,0.000079,0.000079,0.000079,0.000079,0.000078,0.000078,0.000078,0.000078,0.000078,0.000076,0.000076,0.000076,0.000076,0.000076,0.000076,0.000075,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000072,0.000072,0.000072,0.000072,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000070,0.000070,0.000069,0.000068,0.000068,0.000068,0.000068,0.000067,0.000064,0.000064,0.000063,0.000063,0.000063,0.000063,0.000062,0.000062,0.000061,0.000061,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000058,0.000056,0.000055,0.000055,0.000055,0.000055,0.000055,0.000054,0.000054,0.000054,0.000054,0.000053,0.000053,0.000053,0.000053,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000050,0.000050,0.000050,0.000049,0.000048,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000046,0.000046,0.000046,0.000046,0.000046,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000044,0.000043,0.000043,0.000043,0.000043,0.000043,0.000042,0.000042,0.000042,0.000041,0.000040,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000031,0.000030,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000028,0.000028,0.000028,0.000028,0.000027,0.000027,0.000027,0.000027,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho050_M5_100K_runs.txt <==
1.000000,0.763970,0.763290,0.762640,0.761940,0.761200,0.760560,0.759980,0.759200,0.758720,0.758160,0.757490,0.756810,0.756180,0.755550,0.754920,0.754290,0.753660,0.752970,0.752340,0.751680,0.751110,0.750490,0.750000,0.749150,0.748520,0.747960,0.747390,0.746780,0.746140,0.745500,0.744880,0.744310,0.743660,0.743050,0.742360,0.741750,0.741280,0.740680,0.740060,0.739600,0.738910,0.738250,0.737670,0.737120,0.736520,0.735810,0.735250,0.734770,0.734170,0.733480,0.732870,0.732390,0.731840,0.731250,0.730540,0.729800,0.729350,0.728760,0.728060,0.727350,0.726780,0.726220,0.725770,0.725220,0.724740,0.724110,0.723570,0.722950,0.722230,0.721630,0.721020,0.720380,0.719770,0.719210,0.718660,0.717970,0.717430,0.716840,0.716200,0.715560,0.714990,0.714360,0.713840,0.713160,0.712470,0.711770,0.711200,0.710600,0.709940,0.709400,0.708760,0.708310,0.707770,0.707190,0.706680,0.706230,0.705590,0.704860,0.704320,0.703710,0.703190,0.702690,0.702060,0.701420,0.700860,0.700230,0.699510,0.698970,0.698510,0.697930,0.697300,0.696820,0.696260,0.695690,0.695150,0.694480,0.693860,0.693230,0.692670,0.692010,0.691570,0.690980,0.690370,0.689770,0.689230,0.688480,0.687900,0.687380,0.686960,0.686330,0.685710,0.685060,0.684440,0.683890,0.683250,0.682680,0.682130,0.681540,0.680970,0.680490,0.679900,0.679310,0.678740,0.678290,0.677670,0.677120,0.676490,0.675900,0.675290,0.674740,0.674040,0.673530,0.673060,0.672450,0.671980,0.671350,0.670790,0.670170,0.669580,0.669100,0.668580,0.668090,0.667330,0.666730,0.666160,0.665480,0.664950,0.664630,0.663990,0.663470,0.662860,0.662340,0.661670,0.661150,0.660450,0.659960,0.659310,0.658720,0.658230,0.657670,0.657160,0.656470,0.655930,0.655340,0.654730,0.654240,0.653520,0.652760,0.652070,0.651360,0.650650,0.650210,0.649470,0.648880,0.648320,0.647750,0.647080,0.646430,0.645870,0.645280,0.644760,0.644140,0.643430,0.642860,0.642220,0.641730,0.641100,0.640460,0.639920,0.639380,0.638870,0.638300,0.637800,0.637240,0.636650,0.636100,0.635660,0.634970,0.634330,0.633520,0.632910,0.632390,0.631750,0.631180,0.630690,0.630060,0.629410,0.628800,0.628320,0.627810,0.627190,0.626680,0.626000,0.625510,0.624980,0.624400,0.623680,0.623120,0.622500,0.621860,0.621250,0.620750,0.620060,0.619470,0.618770,0.618110,0.617480,0.616870,0.616270,0.615600,0.615020,0.614350,0.613750,0.613180,0.612510,0.612080,0.611440,0.610660,0.609990,0.609350,0.608680,0.608110,0.607380,0.606620,0.606080,0.605520,0.604870,0.604200,0.603650,0.603030,0.602520,0.601920,0.601340,0.600700,0.600240,0.599570,0.598930,0.598230,0.597690,0.597140,0.596370,0.595890,0.595240,0.594650,0.594110,0.593580,0.593000,0.592360,0.591740,0.591230,0.590720,0.590230,0.589600,0.588950,0.588300,0.587830,0.587240,0.586510,0.585990,0.585450,0.584800,0.584230,0.583640,0.582990,0.582340,0.581690,0.581100,0.580400,0.579790,0.579030,0.578340,0.577820,0.577200,0.576790,0.576090,0.575380,0.574710,0.574170,0.573590,0.573000,0.572450,0.571900,0.571210,0.570720,0.570220,0.569620,0.569000,0.568410,0.567780,0.567190,0.566560,0.566000,0.565430,0.564780,0.564260,0.563540,0.563110,0.562540,0.562040,0.561490,0.560770,0.560130,0.559540,0.558830,0.558130,0.557580,0.556980,0.556430,0.555970,0.555390,0.554680,0.554070,0.553450,0.552890,0.552300,0.551810,0.551180,0.550400,0.549780,0.549330,0.548650,0.548130,0.547640,0.547010,0.546530,0.545910,0.545270,0.544640,0.544150,0.543580,0.542890,0.542410,0.541810,0.541250,0.540750,0.540120,0.539480,0.538860,0.538330,0.537850,0.537370,0.536840,0.536240,0.535460,0.534810,0.534350,0.533650,0.533000,0.532490,0.531830,0.531250,0.530640,0.530170,0.529590,0.529000,0.528360,0.527790,0.527180,0.526650,0.526000,0.525500,0.525000,0.524470,0.523990,0.523420,0.522750,0.522330,0.521780,0.521170,0.520620,0.520050,0.519420,0.518940,0.518390,0.517780,0.517150,0.516590,0.515980,0.515320,0.514710,0.514100,0.513500,0.512860,0.512170,0.511480,0.510950,0.510330,0.509870,0.509400,0.508710,0.508100,0.507660,0.507100,0.506430,0.505820,0.505350,0.504720,0.504140,0.503530,0.503160,0.502630,0.502040,0.501410,0.500870,0.500310,0.499830,0.499250,0.498590,0.498040,0.497490,0.496910,0.496300,0.495740,0.495220,0.494630,0.494200,0.493700,0.493130,0.492560,0.492080,0.491390,0.490850,0.490170,0.489460,0.488910,0.488320,0.487640,0.487250,0.486630,0.485920,0.485350,0.484860,0.484210,0.483720,0.483150,0.482560,0.482160,0.481600,0.481000,0.480460,0.479950,0.479430,0.478740,0.478160,0.477620,0.477090,0.476600,0.475940,0.475420,0.474920,0.474350,0.473860,0.473250,0.472820,0.472190,0.471570,0.471000,0.470420,0.470010,0.469530,0.469050,0.468580,0.468050,0.467610,0.467010,0.466460,0.465800,0.465270,0.464770,0.464170,0.463510,0.462900,0.462410,0.461880,0.461400,0.460780,0.460130,0.459460,0.458880,0.458350,0.457650,0.457170,0.456590,0.455930,0.455400,0.454830,0.454250,0.453730,0.453180,0.452530,0.451950,0.451340,0.450850,0.450410,0.449940,0.449340,0.448800,0.448350,0.447760,0.447150,0.446590,0.446030,0.445360,0.444810,0.444330,0.443830,0.443280,0.442800,0.442380,0.441930,0.441480,0.440980,0.440370,0.439790,0.439260,0.438640,0.438010,0.437470,0.436830,0.436280,0.435730,0.435270,0.434700,0.434280,0.433840,0.433390,0.432870,0.432290,0.431660,0.431120,0.430430,0.429860,0.429260,0.428760,0.428230,0.427610,0.427000,0.426390,0.425670,0.425080,0.424500,0.423940,0.423320,0.422660,0.422140,0.421600,0.421160,0.420540,0.419940,0.419380,0.418770,0.418300,0.417690,0.417070,0.416510,0.415940,0.415320,0.414850,0.414390,0.413920,0.413330,0.412940,0.412410,0.411950,0.411380,0.410860,0.410320,0.409790,0.409320,0.408850,0.408270,0.407700,0.407090,0.406440,0.405960,0.405470,0.404960,0.404380,0.403920,0.403490,0.402990,0.402430,0.401980,0.401500,0.400930,0.400380,0.399910,0.399410,0.398750,0.398280,0.397800,0.397210,0.396710,0.396270,0.395830,0.395180,0.394620,0.394140,0.393590,0.392990,0.392580,0.392080,0.391530,0.390950,0.390470,0.389720,0.389220,0.388660,0.388240,0.387800,0.387260,0.386880,0.386400,0.385940,0.385510,0.384830,0.384160,0.383680,0.383230,0.382730,0.382160,0.381750,0.381220,0.380730,0.380150,0.379590,0.379280,0.378780,0.378250,0.377690,0.377300,0.376700,0.376050,0.375500,0.375090,0.374660,0.374120,0.373570,0.373110,0.372530,0.372080,0.371660,0.371030,0.370620,0.370200,0.369730,0.369330,0.369010,0.368570,0.368070,0.367490,0.367000,0.366530,0.366040,0.365620,0.365050,0.364600,0.364060,0.363640,0.363080,0.362560,0.362050,0.361570,0.361110,0.360660,0.360100,0.359700,0.359120,0.358570,0.358100,0.357590,0.357050,0.356570,0.356010,0.355510,0.354890,0.354350,0.353900,0.353440,0.353020,0.352510,0.351940,0.351440,0.350940,0.350540,0.350080,0.349720,0.349250,0.348740,0.348260,0.347630,0.347150,0.346660,0.346180,0.345670,0.345150,0.344750,0.344190,0.343690,0.343140,0.342610,0.342120,0.341670,0.341250,0.340740,0.340230,0.339680,0.339280,0.338710,0.338280,0.337800,0.337240,0.336670,0.336090,0.335680,0.335290,0.334800,0.334410,0.333930,0.333390,0.332870,0.332450,0.331980,0.331520,0.331030,0.330590,0.330160,0.329690,0.329150,0.328690,0.328130,0.327520,0.327030,0.326600,0.326120,0.325620,0.325110,0.324690,0.324150,0.323680,0.323140,0.322760,0.322420,0.321950,0.321590,0.321190,0.320760,0.320280,0.319790,0.319220,0.318740,0.318240,0.317780,0.317350,0.316830,0.316420,0.315900,0.315490,0.315000,0.314580,0.314170,0.313670,0.313270,0.312800,0.312300,0.311780,0.311280,0.310870,0.310480,0.310080,0.309570,0.309140,0.308690,0.308290,0.307780,0.307300,0.306900,0.306470,0.306030,0.305670,0.305230,0.304720,0.304260,0.303830,0.303470,0.303020,0.302560,0.302040,0.301570,0.301080,0.300560,0.300180,0.299750,0.299260,0.298660,0.298200,0.297840,0.297440,0.297080,0.296660,0.296230,0.295820,0.295460,0.295090,0.294670,0.294230,0.293800,0.293420,0.292970,0.292560,0.292200,0.291830,0.291490,0.291070,0.290670,0.290200,0.289740,0.289270,0.288840,0.288400,0.287970,0.287560,0.287180,0.286750,0.286350,0.285950,0.285600,0.285180,0.284610,0.284260,0.283840,0.283520,0.283220,0.282770,0.282470,0.282100,0.281670,0.281290,0.280900,0.280490,0.279990,0.279520,0.279140,0.278740,0.278360,0.277950,0.277470,0.277050,0.276760,0.276280,0.275880,0.275400,0.274900,0.274530,0.274040,0.273600,0.273210,0.272800,0.272350,0.271850,0.271480,0.271100,0.270720,0.270260,0.269900,0.269540,0.269160,0.268830,0.268480,0.268100,0.267620,0.267260,0.266880,0.266460,0.265870,0.265530,0.265090,0.264670,0.264340,0.263930,0.263600,0.263190,0.262730,0.262350,0.261990,0.261590,0.261090,0.260690,0.260140,0.259780,0.259370,0.258990,0.258610,0.258250,0.257820,0.257350,0.256910,0.256550,0.256160,0.255740,0.255390,0.255000,0.254690,0.254190,0.253770,0.253440,0.252960,0.252560,0.252150,0.251700,0.251300,0.250760,0.250480,0.250090,0.249700,0.249320,0.248800,0.248270,0.247840,0.247450,0.247190,0.246920,0.246490,0.246040,0.245740,0.245430,0.245180,0.244700,0.244300,0.243880,0.243680,0.243320,0.242830,0.242480,0.242050,0.241690,0.241280,0.240870,0.240520,0.240170,0.239730,0.239370,0.239060,0.238590,0.238150,0.237880,0.237450,0.237110,0.236800,0.236490,0.236240,0.235940,0.235550,0.235210,0.234810,0.234470,0.234160,0.233790,0.233440,0.233040,0.232600,0.232290,0.231900,0.231500,0.231100,0.230750,0.230420,0.230030,0.229710,0.229370,0.228950,0.228530,0.228210,0.227780,0.227510,0.227210,0.226900,0.226630,0.226270,0.225950,0.225520,0.225110,0.224790,0.224410,0.223960,0.223450,0.223180,0.222860,0.222510,0.222110,0.221820,0.221540,0.221210,0.220940,0.220680,0.220290,0.219920,0.219620,0.219330,0.218970,0.218630,0.218290,0.217900,0.217640,0.217270,0.216820,0.216530,0.216200,0.215950,0.215630,0.215270,0.214820,0.214520,0.214190,0.213900,0.213570,0.213230,0.212950,0.212610,0.212300,0.211960,0.211490,0.211130,0.210740,0.210420,0.210090,0.209840,0.209590,0.209330,0.209000,0.208660,0.208410,0.208010,0.207620,0.207330,0.207070,0.206720,0.206500,0.206120,0.205750,0.205440,0.205050,0.204740,0.204470,0.204150,0.203860,0.203470,0.203130,0.202880,0.202520,0.202230,0.201900,0.201520,0.201120,0.200750,0.200440,0.200050,0.199810,0.199540,0.199210,0.198930,0.198670,0.198350,0.198150,0.197890,0.197560,0.197220,0.196880,0.196550,0.196150,0.195820,0.195510,0.195150,0.194800,0.194400,0.194130,0.193910,0.193490,0.193230,0.192810,0.192550,0.192290,0.192000,0.191730,0.191390,0.191110,0.190760,0.190380,0.190210,0.190020,0.189690,0.189390,0.189050,0.188760,0.188470,0.188140,0.187750,0.187420,0.187190,0.186920,0.186580,0.186260,0.186010,0.185800,0.185470,0.185270,0.184950,0.184640,0.184400,0.184000,0.183740,0.183450,0.183090,0.182750,0.182430,0.182140,0.181860,0.181520,0.181280,0.181030,0.180690,0.180390,0.180090,0.179820,0.179520,0.179190,0.178850,0.178490,0.178190,0.177920,0.177710,0.177530,0.177120,0.176770,0.176470,0.176080,0.175800,0.175610,0.175350,0.175060,0.174700,0.174430,0.174220,0.173900,0.173690,0.173360,0.173090,0.172850,0.172520,0.172260,0.172030,0.171780,0.171570,0.171350,0.171110,0.170810,0.170480,0.170180,0.169890,0.169730,0.169470,0.169160,0.168840,0.168590,0.168310,0.168010,0.167770,0.167530,0.167280,0.166900,0.166650,0.166280,0.165990,0.165620,0.165380,0.165170,0.164950,0.164690,0.164500,0.164240,0.163980,0.163740,0.163470,0.163240,0.162930,0.162690,0.162460,0.162240,0.161930,0.161650,0.161360,0.161130,0.160870,0.160640,0.160380,0.160130,0.159850,0.159600,0.159200,0.158890,0.158640,0.158400,0.158030,0.157900,0.157630,0.157380,0.157190,0.156930,0.156630,0.156300,0.156050,0.155730,0.155510,0.155240,0.154990,0.154750,0.154460,0.154250,0.154010,0.153780,0.153510,0.153140,0.152940,0.152720,0.152520,0.152230,0.152060,0.151790,0.151470,0.151170,0.150970,0.150690,0.150400,0.150130,0.149890,0.149570,0.149290,0.149060,0.148890,0.148680,0.148480,0.148190,0.147930,0.147730,0.147490,0.147310,0.146970,0.146710,0.146560,0.146340,0.146100,0.145900,0.145660,0.145490,0.145210,0.144990,0.144690,0.144400,0.144100,0.143890,0.143660,0.143380,0.143200,0.142980,0.142710,0.142380,0.142150,0.141900,0.141660,0.141430,0.141170,0.141000,0.140820,0.140570,0.140260,0.139980,0.139800,0.139590,0.139280,0.139100,0.138790,0.138570,0.138260,0.137950,0.137640,0.137410,0.137220,0.136880,0.136640,0.136440,0.136230,0.135970,0.135800,0.135530,0.135380,0.135080,0.134910,0.134740,0.134530,0.134370,0.134160,0.133970,0.133790,0.133610,0.133400,0.133160,0.132990,0.132790,0.132550,0.132310,0.132090,0.131850,0.131630,0.131440,0.131220,0.131050,0.130860,0.130620,0.130330,0.130100,0.129920,0.129740,0.129580,0.129380,0.129140,0.128900,0.128660,0.128430,0.128110,0.127910,0.127650,0.127470,0.127280,0.127080,0.126860,0.126690,0.126540,0.126320,0.126130,0.125870,0.125690,0.125500,0.125290,0.125160,0.124920,0.124770,0.124460,0.124220,0.124040,0.123790,0.123600,0.123380,0.123200,0.122940,0.122750,0.122480,0.122200,0.121980,0.121770,0.121450,0.121180,0.120870,0.120700,0.120480,0.120220,0.120010,0.119800,0.119620,0.119430,0.119160,0.118990,0.118810,0.118540,0.118400,0.118200,0.118000,0.117770,0.117560,0.117350,0.117150,0.116950,0.116730,0.116480,0.116290,0.116130,0.115950,0.115650,0.115470,0.115300,0.115040,0.114870,0.114700,0.114510,0.114290,0.114140,0.113910,0.113760,0.113540,0.113360,0.113220,0.113030,0.112860,0.112790,0.112610,0.112370,0.112160,0.111960,0.111780,0.111620,0.111380,0.111220,0.111010,0.110900,0.110700,0.110450,0.110250,0.109970,0.109750,0.109480,0.109340,0.109070,0.108880,0.108690,0.108440,0.108240,0.108030,0.107880,0.107710,0.107440,0.107250,0.107020,0.106850,0.106750,0.106530,0.106280,0.106130,0.105880,0.105720,0.105550,0.105370,0.105210,0.105080,0.104840,0.104610,0.104460,0.104280,0.104110,0.103910,0.103700,0.103500,0.103300,0.103100,0.102870,0.102720,0.102540,0.102380,0.102140,0.102000,0.101830,0.101640,0.101500,0.101380,0.101150,0.101010,0.100850,0.100670,0.100460,0.100250,0.100100,0.100000,0.099800,0.099670,0.099450,0.099270,0.099090,0.098930,0.098780,0.098590,0.098480,0.098320,0.098110,0.097980,0.097830,0.097620,0.097450,0.097230,0.097060,0.096900,0.096710,0.096480,0.096320,0.096110,0.095940,0.095750,0.095590,0.095490,0.095420,0.095260,0.095130,0.094980,0.094780,0.094550,0.094370,0.094240,0.094070,0.093920,0.093740,0.093550,0.093390,0.093250,0.093070,0.092930,0.092790,0.092600,0.092350,0.092200,0.091990,0.091810,0.091680,0.091520,0.091300,0.091100,0.090990,0.090820,0.090630,0.090500,0.090350,0.090250,0.090070,0.089890,0.089680,0.089520,0.089320,0.089130,0.088950,0.088820,0.088670,0.088470,0.088300,0.088050,0.087940,0.087680,0.087570,0.087400,0.087210,0.087020,0.086890,0.086800,0.086640,0.086480,0.086310,0.086110,0.085930,0.085790,0.085610,0.085440,0.085280,0.085100,0.084980,0.084850,0.084720,0.084540,0.084400,0.084210,0.084080,0.083930,0.083840,0.083620,0.083390,0.083200,0.083120,0.082990,0.082870,0.082640,0.082490,0.082390,0.082320,0.082200,0.082070,0.081950,0.081840,0.081730,0.081630,0.081490,0.081370,0.081240,0.081040,0.080920,0.080820,0.080720,0.080620,0.080430,0.080300,0.080220,0.080060,0.079930,0.079760,0.079630,0.079500,0.079320,0.079250,0.079090,0.078930,0.078770,0.078660,0.078490,0.078410,0.078260,0.078090,0.077920,0.077780,0.077640,0.077460,0.077340,0.077160,0.077060,0.076930,0.076820,0.076730,0.076620,0.076460,0.076320,0.076120,0.075980,0.075890,0.075750,0.075650,0.075530,0.075400,0.075240,0.075120,0.075000,0.074900,0.074780,0.074630,0.074520,0.074360,0.074230,0.074120,0.073940,0.073810,0.073630,0.073480,0.073390,0.073290,0.073200,0.073020,0.072890,0.072760,0.072600,0.072520,0.072440,0.072320,0.072210,0.072100,0.071970,0.071850,0.071700,0.071580,0.071490,0.071350,0.071250,0.071040,0.070930,0.070800,0.070640,0.070500,0.070390,0.070300,0.070230,0.070050,0.069880,0.069740,0.069580,0.069480,0.069330,0.069190,0.069020,0.068880,0.068710,0.068580,0.068450,0.068310,0.068220,0.068080,0.067960,0.067860,0.067770,0.067680,0.067540,0.067450,0.067260,0.067210,0.067040,0.066900,0.066800,0.066680,0.066620,0.066520,0.066400,0.066260,0.066140,0.066060,0.065970,0.065810,0.065730,0.065650,0.065530,0.065420,0.065330,0.065200,0.065100,0.064970,0.064840,0.064740,0.064580,0.064460,0.064310,0.064140,0.064050,0.063930,0.063840,0.063740,0.063600,0.063550,0.063460,0.063330,0.063240,0.063150,0.063060,0.062960,0.062820,0.062690,0.062570,0.062450,0.062320,0.062230,0.062090,0.061990,0.061850,0.061740,0.061610,0.061500,0.061430,0.061280,0.061230,0.061120,0.061000,0.060930,0.060760,0.060630,0.060560,0.060390,0.060290,0.060200,0.060090,0.060020,0.059890,0.059760,0.059690,0.059590,0.059460,0.059370,0.059260,0.059150,0.059040,0.058950,0.058800,0.058640,0.058550,0.058460,0.058370,0.058240,0.058100,0.058060,0.057960,0.057730,0.057620,0.057530,0.057410,0.057270,0.057130,0.056970,0.056890,0.056800,0.056690,0.056550,0.056450,0.056370,0.056280,0.056160,0.056090,0.056020,0.055860,0.055660,0.055490,0.055370,0.055290,0.055160,0.055060,0.054880,0.054780,0.054700,0.054590,0.054500,0.054410,0.054240,0.054120,0.054080,0.053980,0.053910,0.053780,0.053720,0.053640,0.053550,0.053490,0.053410,0.053340,0.053240,0.053100,0.053010,0.052930,0.052840,0.052790,0.052730,0.052630,0.052500,0.052400,0.052290,0.052240,0.052170,0.052090,0.052000,0.051850,0.051730,0.051610,0.051550,0.051410,0.051320,0.051210,0.051130,0.051010,0.050940,0.050880,0.050740,0.050620,0.050560,0.050430,0.050320,0.050270,0.050230,0.050170,0.050050,0.049990,0.049890,0.049840,0.049780,0.049670,0.049540,0.049440,0.049330,0.049230,0.049080,0.048990,0.048920,0.048840,0.048810,0.048700,0.048630,0.048540,0.048460,0.048260,0.048180,0.048090,0.048010,0.047960,0.047830,0.047760,0.047700,0.047620,0.047570,0.047460,0.047410,0.047320,0.047230,0.047130,0.047030,0.046950,0.046880,0.046800,0.046730,0.046650,0.046510,0.046440,0.046350,0.046240,0.046180,0.046090,0.045960,0.045890,0.045850,0.045760,0.045650,0.045530,0.045470,0.045390,0.045320,0.045250,0.045170,0.045090,0.045010,0.044910,0.044880,0.044800,0.044730,0.044640,0.044540,0.044470,0.044430,0.044350,0.044280,0.044230,0.044100,0.044060,0.043940,0.043900,0.043800,0.043720,0.043650,0.043590,0.043450,0.043370,0.043280,0.043240,0.043150,0.043050,0.042920,0.042820,0.042710,0.042630,0.042540,0.042440,0.042330,0.042280,0.042230,0.042150,0.042080,0.042010,0.041950,0.041910,0.041800,0.041740,0.041690,0.041630,0.041540,0.041450,0.041400,0.041330,0.041280,0.041150,0.041050,0.040990,0.040910,0.040870,0.040810,0.040720,0.040580,0.040530,0.040440,0.040360,0.040300,0.040240,0.040150,0.040060,0.039980,0.039870,0.039780,0.039730,0.039650,0.039590,0.039560,0.039490,0.039420,0.039390,0.039320,0.039230,0.039160,0.039070,0.039010,0.038950,0.038860,0.038740,0.038660,0.038580,0.038520,0.038450,0.038330,0.038270,0.038160,0.038040,0.037940,0.037840,0.037800,0.037730,0.037670,0.037600,0.037480,0.037430,0.037380,0.037330,0.037260,0.037220,0.037140,0.037090,0.037020,0.036950,0.036890,0.036830,0.036730,0.036680,0.036610,0.036540,0.036470,0.036370,0.036280,0.036240,0.036150,0.036090,0.036050,0.036010,0.035960,0.035910,0.035810,0.035720,0.035670,0.035590,0.035560,0.035530,0.035490,0.035430,0.035360,0.035290,0.035240,0.035180,0.035110,0.035020,0.034950,0.034830,0.034790,0.034760,0.034690,0.034630,0.034560,0.034520,0.034450,0.034380,0.034310,0.034260,0.034190,0.034140,0.034100,0.033960,0.033870,0.033800,0.033710,0.033620,0.033520,0.033490,0.033390,0.033280,0.033200,0.033180,0.033090,0.033030,0.032990,0.032890,0.032810,0.032750,0.032600,0.032530,0.032480,0.032430,0.032380,0.032290,0.032240,0.032180,0.032130,0.032080,0.032020,0.031960,0.031890,0.031860,0.031830,0.031710,0.031660,0.031600,0.031570,0.031550,0.031500,0.031470,0.031390,0.031340,0.031280,0.031220,0.031160,0.031150,0.031060,0.031010,0.030970,0.030910,0.030880,0.030810,0.030720,0.030660,0.030610,0.030550,0.030530,0.030490,0.030430,0.030350,0.030270,0.030210,0.030170,0.030090,0.030070,0.029990,0.029960,0.029900,0.029800,0.029710,0.029660,0.029600,0.029560,0.029490,0.029450,0.029420,0.029310,0.029260,0.029220,0.029190,0.029130,0.029100,0.029040,0.028980,0.028890,0.028850,0.028810,0.028740,0.028690,0.028620,0.028530,0.028480,0.028420,0.028390,0.028340,0.028300,0.028240,0.028140,0.028090,0.028050,0.027990,0.027940,0.027890,0.027840,0.027810,0.027680,0.027650,0.027580,0.027550,0.027470,0.027420,0.027290,0.027260,0.027200,0.027130,0.027090,0.027050,0.027010,0.026970,0.026910,0.026830,0.026780,0.026760,0.026700,0.026690,0.026620,0.026580,0.026550,0.026530,0.026480,0.026450,0.026440,0.026360,0.026310,0.026300,0.026270,0.026230,0.026180,0.026130,0.026060,0.026020,0.025930,0.025900,0.025860,0.025820,0.025790,0.025780,0.025700,0.025620,0.025540,0.025480,0.025390,0.025350,0.025290,0.025240,0.025200,0.025150,0.025100,0.025070,0.024970,0.024860,0.024840,0.024810,0.024760,0.024720,0.024680,0.024600,0.024540,0.024450,0.024400,0.024360,0.024320,0.024290,0.024260,0.024210,0.024170,0.024110,0.024050,0.023970,0.023910,0.023860,0.023820,0.023790,0.023740,0.023720,0.023670,0.023650,0.023590,0.023560,0.023510,0.023440,0.023360,0.023280,0.023250,0.023220,0.023160,0.023140,0.023130,0.023120,0.023050,0.023030,0.022960,0.022920,0.022860,0.022840,0.022780,0.022700,0.022670,0.022620,0.022620,0.022590,0.022520,0.022460,0.022420,0.022350,0.022260,0.022200,0.022140,0.022060,0.022010,0.021960,0.021930,0.021870,0.021820,0.021750,0.021690,0.021650,0.021550,0.021520,0.021510,0.021480,0.021440,0.021400,0.021340,0.021300,0.021240,0.021220,0.021160,0.021100,0.021010,0.020960,0.020930,0.020880,0.020840,0.020760,0.020720,0.020690,0.020630,0.020620,0.020550,0.020530,0.020500,0.020420,0.020400,0.020390,0.020370,0.020320,0.020250,0.020180,0.020140,0.020120,0.020110,0.020100,0.020060,0.020020,0.020020,0.019990,0.019950,0.019920,0.019850,0.019800,0.019760,0.019700,0.019660,0.019590,0.019580,0.019550,0.019510,0.019490,0.019460,0.019380,0.019340,0.019270,0.019220,0.019180,0.019150,0.019110,0.019060,0.019010,0.019000,0.019000,0.018940,0.018870,0.018830,0.018780,0.018750,0.018730,0.018700,0.018670,0.018640,0.018610,0.018580,0.018550,0.018540,0.018470,0.018420,0.018410,0.018390,0.018330,0.018310,0.018290,0.018250,0.018240,0.018200,0.018190,0.018180,0.018160,0.018130,0.018080,0.018070,0.018000,0.017920,0.017900,0.017870,0.017830,0.017780,0.017750,0.017700,0.017640,0.017590,0.017550,0.017500,0.017460,0.017440,0.017410,0.017330,0.017320,0.017310,0.017290,0.017210,0.017180,0.017110,0.017050,0.017020,0.016950,0.016920,0.016900,0.016850,0.016810,0.016780,0.016770,0.016730,0.016700,0.016700,0.016670,0.016640,0.016640,0.016620,0.016570,0.016550,0.016530,0.016480,0.016440,0.016410,0.016350,0.016300,0.016280,0.016240,0.016230,0.016180,0.016150,0.016140,0.016120,0.016070,0.016070,0.016040,0.016000,0.015950,0.015890,0.015850,0.015800,0.015780,0.015770,0.015740,0.015710,0.015690,0.015660,0.015640,0.015600,0.015550,0.015540,0.015520,0.015480,0.015450,0.015430,0.015410,0.015350,0.015320,0.015230,0.015190,0.015150,0.015130,0.015110,0.015090,0.015030,0.015020,0.015010,0.014990,0.014960,0.014920,0.014920,0.014880,0.014860,0.014820,0.014780,0.014770,0.014750,0.014690,0.014680,0.014680,0.014640,0.014610,0.014590,0.014580,0.014550,0.014530,0.014490,0.014460,0.014420,0.014390,0.014340,0.014320,0.014290,0.014220,0.014220,0.014210,0.014160,0.014150,0.014150,0.014100,0.014070,0.014020,0.013980,0.013950,0.013920,0.013900,0.013850,0.013820,0.013770,0.013750,0.013750,0.013740,0.013680,0.013660,0.013620,0.013590,0.013560,0.013560,0.013530,0.013500,0.013460,0.013430,0.013420,0.013380,0.013340,0.013280,0.013250,0.013250,0.013250,0.013230,0.013170,0.013130,0.013110,0.013100,0.013070,0.013050,0.013030,0.013000,0.012970,0.012910,0.012850,0.012820,0.012800,0.012750,0.012700,0.012680,0.012650,0.012600,0.012560,0.012540,0.012510,0.012490,0.012440,0.012390,0.012350,0.012340,0.012300,0.012270,0.012250,0.012220,0.012200,0.012180,0.012170,0.012170,0.012160,0.012150,0.012120,0.012110,0.012070,0.012020,0.012010,0.012000,0.011990,0.011960,0.011930,0.011900,0.011880,0.011860,0.011830,0.011800,0.011740,0.011700,0.011700,0.011700,0.011670,0.011660,0.011650,0.011640,0.011630,0.011590,0.011570,0.011540,0.011480,0.011450,0.011410,0.011370,0.011340,0.011320,0.011280,0.011270,0.011240,0.011220,0.011210,0.011170,0.011160,0.011130,0.011110,0.011110,0.011100,0.011050,0.011040,0.011020,0.011000,0.010980,0.010970,0.010920,0.010900,0.010880,0.010860,0.010830,0.010820,0.010800,0.010790,0.010770,0.010760,0.010720,0.010700,0.010680,0.010670,0.010660,0.010650,0.010600,0.010590,0.010550,0.010530,0.010500,0.010480,0.010460,0.010460,0.010450,0.010430,0.010410,0.010400,0.010370,0.010340,0.010310,0.010290,0.010290,0.010270,0.010270,0.010240,0.010220,0.010200,0.010180,0.010170,0.010150,0.010150,0.010100,0.010060,0.010030,0.010010,0.010010,0.010010,0.010000,0.009980,0.009960,0.009930,0.009930,0.009910,0.009870,0.009830,0.009810,0.009790,0.009760,0.009750,0.009710,0.009690,0.009670,0.009660,0.009650,0.009630,0.009620,0.009610,0.009570,0.009540,0.009510,0.009490,0.009480,0.009440,0.009420,0.009400,0.009380,0.009360,0.009350,0.009340,0.009320,0.009280,0.009270,0.009250,0.009240,0.009220,0.009210,0.009180,0.009180,0.009170,0.009130,0.009090,0.009070,0.009050,0.009030,0.009000,0.008970,0.008950,0.008940,0.008920,0.008910,0.008890,0.008890,0.008870,0.008850,0.008820,0.008810,0.008780,0.008780,0.008760,0.008740,0.008730,0.008700,0.008690,0.008670,0.008670,0.008670,0.008660,0.008650,0.008640,0.008640,0.008630,0.008610,0.008590,0.008570,0.008540,0.008520,0.008500,0.008500,0.008460,0.008430,0.008410,0.008400,0.008400,0.008400,0.008350,0.008330,0.008320,0.008300,0.008290,0.008270,0.008270,0.008230,0.008200,0.008180,0.008180,0.008170,0.008170,0.008170,0.008160,0.008130,0.008130,0.008130,0.008120,0.008110,0.008110,0.008110,0.008090,0.008080,0.008050,0.008030,0.008030,0.008020,0.008000,0.007980,0.007940,0.007920,0.007900,0.007890,0.007870,0.007860,0.007850,0.007850,0.007810,0.007790,0.007780,0.007760,0.007760,0.007750,0.007750,0.007740,0.007740,0.007730,0.007730,0.007710,0.007680,0.007680,0.007670,0.007650,0.007640,0.007620,0.007610,0.007600,0.007580,0.007540,0.007540,0.007540,0.007540,0.007540,0.007540,0.007530,0.007520,0.007520,0.007510,0.007500,0.007500,0.007500,0.007470,0.007470,0.007440,0.007430,0.007420,0.007410,0.007400,0.007370,0.007360,0.007340,0.007320,0.007310,0.007310,0.007300,0.007290,0.007290,0.007290,0.007280,0.007270,0.007240,0.007230,0.007220,0.007200,0.007190,0.007160,0.007150,0.007140,0.007140,0.007120,0.007100,0.007090,0.007080,0.007060,0.007050,0.007050,0.007050,0.007050,0.007030,0.007020,0.007010,0.006980,0.006970,0.006960,0.006930,0.006930,0.006920,0.006900,0.006890,0.006880,0.006870,0.006850,0.006850,0.006840,0.006810,0.006790,0.006780,0.006780,0.006770,0.006750,0.006740,0.006720,0.006690,0.006680,0.006670,0.006670,0.006650,0.006650,0.006640,0.006630,0.006600,0.006590,0.006560,0.006530,0.006530,0.006520,0.006500,0.006480,0.006460,0.006460,0.006450,0.006450,0.006430,0.006420,0.006420,0.006410,0.006410,0.006400,0.006390,0.006370,0.006350,0.006340,0.006330,0.006310,0.006300,0.006300,0.006300,0.006280,0.006260,0.006230,0.006210,0.006210,0.006200,0.006180,0.006160,0.006130,0.006120,0.006110,0.006110,0.006110,0.006080,0.006080,0.006050,0.006040,0.006030,0.006010,0.006010,0.006000,0.005980,0.005980,0.005980,0.005970,0.005940,0.005940,0.005940,0.005940,0.005940,0.005940,0.005940,0.005920,0.005910,0.005910,0.005900,0.005900,0.005880,0.005850,0.005850,0.005840,0.005810,0.005810,0.005810,0.005790,0.005770,0.005760,0.005760,0.005740,0.005720,0.005720,0.005720,0.005720,0.005710,0.005700,0.005690,0.005670,0.005670,0.005660,0.005650,0.005620,0.005610,0.005610,0.005600,0.005590,0.005590,0.005580,0.005580,0.005580,0.005570,0.005560,0.005560,0.005530,0.005530,0.005530,0.005530,0.005500,0.005490,0.005470,0.005460,0.005460,0.005460,0.005460,0.005460,0.005430,0.005410,0.005410,0.005410,0.005400,0.005380,0.005350,0.005350,0.005330,0.005310,0.005280,0.005270,0.005260,0.005250,0.005230,0.005230,0.005230,0.005220,0.005220,0.005220,0.005210,0.005190,0.005190,0.005180,0.005170,0.005160,0.005140,0.005120,0.005110,0.005110,0.005100,0.005100,0.005100,0.005080,0.005070,0.005060,0.005050,0.005040,0.005040,0.005010,0.005010,0.005000,0.005000,0.005000,0.004990,0.004980,0.004970,0.004960,0.004950,0.004950,0.004930,0.004910,0.004910,0.004910,0.004910,0.004900,0.004880,0.004880,0.004870,0.004870,0.004860,0.004840,0.004820,0.004810,0.004800,0.004800,0.004780,0.004770,0.004760,0.004740,0.004730,0.004730,0.004730,0.004730,0.004720,0.004700,0.004700,0.004700,0.004700,0.004690,0.004670,0.004660,0.004640,0.004640,0.004640,0.004630,0.004630,0.004600,0.004600,0.004590,0.004590,0.004580,0.004570,0.004570,0.004560,0.004550,0.004550,0.004540,0.004540,0.004540,0.004510,0.004500,0.004490,0.004480,0.004480,0.004470,0.004470,0.004470,0.004460,0.004460,0.004460,0.004460,0.004460,0.004460,0.004440,0.004440,0.004430,0.004430,0.004410,0.004400,0.004380,0.004370,0.004360,0.004350,0.004340,0.004320,0.004300,0.004290,0.004290,0.004260,0.004250,0.004250,0.004240,0.004240,0.004230,0.004220,0.004220,0.004210,0.004200,0.004180,0.004170,0.004160,0.004160,0.004150,0.004140,0.004130,0.004120,0.004090,0.004060,0.004050,0.004050,0.004050,0.004050,0.004040,0.004030,0.004020,0.003990,0.003980,0.003970,0.003970,0.003950,0.003950,0.003940,0.003940,0.003940,0.003930,0.003930,0.003920,0.003910,0.003900,0.003890,0.003870,0.003870,0.003870,0.003870,0.003850,0.003840,0.003840,0.003830,0.003830,0.003810,0.003800,0.003790,0.003780,0.003780,0.003770,0.003750,0.003740,0.003740,0.003730,0.003720,0.003720,0.003710,0.003690,0.003690,0.003690,0.003690,0.003690,0.003680,0.003680,0.003670,0.003670,0.003650,0.003640,0.003640,0.003630,0.003620,0.003620,0.003610,0.003600,0.003600,0.003600,0.003600,0.003590,0.003590,0.003580,0.003580,0.003560,0.003560,0.003540,0.003540,0.003520,0.003520,0.003520,0.003520,0.003510,0.003490,0.003460,0.003460,0.003450,0.003440,0.003440,0.003440,0.003430,0.003430,0.003430,0.003420,0.003410,0.003410,0.003400,0.003400,0.003400,0.003400,0.003400,0.003390,0.003390,0.003390,0.003380,0.003380,0.003370,0.003360,0.003360,0.003360,0.003340,0.003320,0.003320,0.003320,0.003290,0.003280,0.003270,0.003270,0.003270,0.003270,0.003270,0.003260,0.003260,0.003260,0.003260,0.003260,0.003250,0.003240,0.003230,0.003230,0.003220,0.003220,0.003210,0.003200,0.003200,0.003190,0.003190,0.003190,0.003190,0.003160,0.003150,0.003150,0.003140,0.003130,0.003130,0.003120,0.003110,0.003110,0.003100,0.003090,0.003080,0.003080,0.003070,0.003060,0.003050,0.003050,0.003050,0.003050,0.003040,0.003030,0.003020,0.003000,0.002990,0.002990,0.002990,0.002980,0.002960,0.002940,0.002930,0.002930,0.002920,0.002910,0.002900,0.002890,0.002860,0.002840,0.002840,0.002820,0.002820,0.002810,0.002810,0.002800,0.002790,0.002790,0.002790,0.002770,0.002770,0.002770,0.002760,0.002760,0.002750,0.002740,0.002740,0.002720,0.002710,0.002710,0.002710,0.002700,0.002700,0.002700,0.002690,0.002690,0.002680,0.002680,0.002670,0.002660,0.002640,0.002630,0.002630,0.002630,0.002620,0.002620,0.002620,0.002620,0.002620,0.002600,0.002590,0.002590,0.002590,0.002580,0.002580,0.002570,0.002570,0.002570,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002540,0.002540,0.002530,0.002520,0.002520,0.002520,0.002520,0.002510,0.002510,0.002500,0.002500,0.002500,0.002490,0.002490,0.002480,0.002480,0.002470,0.002460,0.002460,0.002460,0.002460,0.002460,0.002460,0.002450,0.002450,0.002440,0.002440,0.002440,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002410,0.002390,0.002390,0.002380,0.002370,0.002360,0.002360,0.002360,0.002350,0.002350,0.002340,0.002330,0.002330,0.002330,0.002320,0.002310,0.002310,0.002310,0.002310,0.002290,0.002290,0.002280,0.002280,0.002280,0.002280,0.002280,0.002270,0.002270,0.002270,0.002260,0.002260,0.002240,0.002240,0.002230,0.002230,0.002230,0.002220,0.002220,0.002210,0.002190,0.002190,0.002190,0.002190,0.002180,0.002170,0.002150,0.002130,0.002130,0.002120,0.002120,0.002120,0.002110,0.002110,0.002110,0.002110,0.002110,0.002100,0.002090,0.002080,0.002080,0.002050,0.002040,0.002030,0.002030,0.002030,0.002030,0.002010,0.002000,0.002000,0.002000,0.001990,0.001980,0.001980,0.001970,0.001960,0.001950,0.001950,0.001940,0.001930,0.001930,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001910,0.001910,0.001910,0.001910,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001880,0.001880,0.001870,0.001870,0.001860,0.001860,0.001860,0.001860,0.001860,0.001850,0.001850,0.001830,0.001820,0.001820,0.001810,0.001810,0.001810,0.001810,0.001810,0.001800,0.001800,0.001800,0.001800,0.001800,0.001790,0.001790,0.001770,0.001770,0.001770,0.001760,0.001760,0.001750,0.001750,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001700,0.001690,0.001690,0.001690,0.001690,0.001680,0.001680,0.001670,0.001650,0.001650,0.001640,0.001640,0.001640,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001620,0.001620,0.001620,0.001610,0.001600,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001580,0.001580,0.001580,0.001580,0.001580,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001560,0.001550,0.001550,0.001540,0.001540,0.001530,0.001530,0.001530,0.001530,0.001530,0.001530,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001510,0.001510,0.001510,0.001510,0.001490,0.001490,0.001490,0.001480,0.001480,0.001480,0.001480,0.001480,0.001470,0.001470,0.001470,0.001470,0.001460,0.001440,0.001440,0.001440,0.001440,0.001440,0.001430,0.001430,0.001420,0.001420,0.001420,0.001410,0.001400,0.001400,0.001400,0.001400,0.001390,0.001390,0.001390,0.001390,0.001390,0.001380,0.001380,0.001370,0.001370,0.001370,0.001370,0.001360,0.001360,0.001360,0.001360,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001340,0.001340,0.001330,0.001310,0.001310,0.001310,0.001310,0.001310,0.001300,0.001290,0.001290,0.001290,0.001280,0.001280,0.001280,0.001270,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001250,0.001230,0.001230,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001190,0.001190,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001160,0.001150,0.001150,0.001150,0.001150,0.001140,0.001140,0.001140,0.001130,0.001130,0.001130,0.001130,0.001120,0.001120,0.001120,0.001120,0.001120,0.001110,0.001090,0.001090,0.001090,0.001090,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001070,0.001070,0.001070,0.001070,0.001070,0.001060,0.001050,0.001050,0.001050,0.001050,0.001040,0.001040,0.001030,0.001020,0.001010,0.001010,0.001010,0.001010,0.001000,0.001000,0.001000,0.001000,0.000980,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000960,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000920,0.000920,0.000920,0.000920,0.000910,0.000910,0.000910,0.000910,0.000910,0.000900,0.000890,0.000890,0.000890,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000860,0.000850,0.000850,0.000850,0.000850,0.000850,0.000840,0.000840,0.000830,0.000830,0.000820,0.000820,0.000820,0.000820,0.000820,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000800,0.000800,0.000800,0.000800,0.000790,0.000790,0.000790,0.000790,0.000790,0.000780,0.000780,0.000780,0.000780,0.000780,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000740,0.000740,0.000730,0.000720,0.000720,0.000720,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000670,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000640,0.000640,0.000640,0.000640,0.000640,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000620,0.000620,0.000620,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000590,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000550,0.000550,0.000550,0.000550,0.000540,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000490,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000450,0.000450,0.000450,0.000450,0.000450,0.000440,0.000440,0.000440,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000400,0.000400,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000340,0.000330,0.000330,0.000330,0.000320,0.000320,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000300,0.000300,0.000300,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000270,0.000270,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000090,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho050_M5_10M_runs.txt <==
1.000000,0.764953,0.764323,0.763684,0.763057,0.762420,0.761789,0.761180,0.760553,0.759934,0.759310,0.758688,0.758084,0.757466,0.756850,0.756237,0.755621,0.755006,0.754406,0.753792,0.753167,0.752580,0.751961,0.751346,0.750731,0.750131,0.749530,0.748913,0.748310,0.747695,0.747097,0.746495,0.745912,0.745308,0.744710,0.744112,0.743525,0.742928,0.742333,0.741734,0.741138,0.740529,0.739934,0.739334,0.738742,0.738143,0.737549,0.736952,0.736366,0.735778,0.735189,0.734589,0.734011,0.733418,0.732847,0.732250,0.731654,0.731058,0.730459,0.729870,0.729263,0.728680,0.728087,0.727516,0.726934,0.726341,0.725753,0.725167,0.724578,0.724001,0.723423,0.722837,0.722258,0.721668,0.721078,0.720488,0.719906,0.719329,0.718749,0.718165,0.717585,0.716994,0.716399,0.715813,0.715236,0.714666,0.714079,0.713489,0.712909,0.712336,0.711757,0.711182,0.710606,0.710017,0.709431,0.708859,0.708279,0.707690,0.707114,0.706543,0.705951,0.705375,0.704792,0.704218,0.703632,0.703035,0.702453,0.701869,0.701283,0.700696,0.700102,0.699524,0.698953,0.698372,0.697792,0.697211,0.696623,0.696029,0.695459,0.694877,0.694293,0.693710,0.693116,0.692542,0.691947,0.691355,0.690771,0.690180,0.689599,0.688998,0.688410,0.687818,0.687239,0.686656,0.686073,0.685486,0.684906,0.684300,0.683705,0.683116,0.682526,0.681930,0.681337,0.680740,0.680158,0.679561,0.678986,0.678403,0.677821,0.677229,0.676645,0.676056,0.675473,0.674887,0.674305,0.673725,0.673131,0.672542,0.671961,0.671374,0.670791,0.670206,0.669624,0.669033,0.668449,0.667865,0.667269,0.666683,0.666107,0.665511,0.664919,0.664334,0.663750,0.663159,0.662578,0.661987,0.661396,0.660807,0.660214,0.659628,0.659041,0.658458,0.657870,0.657266,0.656678,0.656093,0.655496,0.654912,0.654319,0.653724,0.653116,0.652524,0.651918,0.651322,0.650734,0.650144,0.649557,0.648954,0.648353,0.647765,0.647177,0.646579,0.645997,0.645398,0.644804,0.644219,0.643618,0.643023,0.642433,0.641835,0.641242,0.640636,0.640025,0.639442,0.638839,0.638242,0.637646,0.637069,0.636476,0.635873,0.635269,0.634683,0.634091,0.633501,0.632902,0.632309,0.631727,0.631141,0.630541,0.629949,0.629360,0.628757,0.628166,0.627571,0.626979,0.626380,0.625782,0.625188,0.624594,0.623999,0.623404,0.622822,0.622225,0.621621,0.621025,0.620425,0.619827,0.619226,0.618642,0.618057,0.617446,0.616846,0.616238,0.615637,0.615050,0.614443,0.613842,0.613240,0.612636,0.612032,0.611442,0.610850,0.610252,0.609645,0.609041,0.608454,0.607857,0.607260,0.606662,0.606070,0.605467,0.604868,0.604261,0.603652,0.603059,0.602481,0.601875,0.601264,0.600672,0.600065,0.599455,0.598835,0.598235,0.597636,0.597041,0.596448,0.595842,0.595240,0.594627,0.594027,0.593422,0.592823,0.592219,0.591622,0.591012,0.590413,0.589826,0.589233,0.588639,0.588048,0.587448,0.586838,0.586226,0.585640,0.585048,0.584445,0.583837,0.583227,0.582615,0.582025,0.581418,0.580821,0.580224,0.579630,0.579043,0.578446,0.577847,0.577244,0.576642,0.576044,0.575444,0.574854,0.574266,0.573681,0.573087,0.572493,0.571894,0.571286,0.570682,0.570083,0.569494,0.568901,0.568291,0.567694,0.567093,0.566499,0.565894,0.565293,0.564699,0.564105,0.563508,0.562912,0.562318,0.561717,0.561126,0.560530,0.559918,0.559314,0.558709,0.558117,0.557512,0.556911,0.556312,0.555701,0.555107,0.554512,0.553925,0.553324,0.552733,0.552131,0.551534,0.550933,0.550326,0.549742,0.549136,0.548533,0.547929,0.547340,0.546729,0.546131,0.545535,0.544930,0.544332,0.543736,0.543138,0.542538,0.541941,0.541347,0.540757,0.540164,0.539576,0.538979,0.538392,0.537794,0.537193,0.536602,0.536014,0.535424,0.534826,0.534240,0.533652,0.533082,0.532495,0.531893,0.531305,0.530710,0.530121,0.529526,0.528956,0.528358,0.527779,0.527193,0.526624,0.526033,0.525442,0.524868,0.524273,0.523690,0.523097,0.522500,0.521910,0.521312,0.520719,0.520135,0.519541,0.518958,0.518360,0.517779,0.517185,0.516580,0.516005,0.515408,0.514832,0.514245,0.513659,0.513060,0.512464,0.511886,0.511311,0.510724,0.510132,0.509552,0.508962,0.508387,0.507786,0.507200,0.506615,0.506026,0.505433,0.504865,0.504288,0.503702,0.503106,0.502527,0.501950,0.501378,0.500788,0.500203,0.499619,0.499027,0.498438,0.497854,0.497261,0.496678,0.496106,0.495525,0.494951,0.494367,0.493777,0.493198,0.492628,0.492031,0.491452,0.490880,0.490294,0.489706,0.489142,0.488560,0.487978,0.487394,0.486821,0.486254,0.485677,0.485093,0.484514,0.483945,0.483366,0.482790,0.482223,0.481655,0.481079,0.480513,0.479937,0.479361,0.478781,0.478218,0.477637,0.477081,0.476517,0.475943,0.475380,0.474787,0.474215,0.473639,0.473079,0.472501,0.471914,0.471340,0.470779,0.470215,0.469637,0.469068,0.468500,0.467923,0.467358,0.466791,0.466223,0.465656,0.465093,0.464516,0.463957,0.463395,0.462826,0.462251,0.461685,0.461120,0.460566,0.460013,0.459450,0.458886,0.458318,0.457750,0.457189,0.456631,0.456067,0.455504,0.454927,0.454378,0.453816,0.453251,0.452697,0.452135,0.451588,0.451025,0.450473,0.449914,0.449358,0.448769,0.448205,0.447652,0.447099,0.446549,0.445987,0.445440,0.444888,0.444319,0.443761,0.443209,0.442651,0.442104,0.441549,0.440996,0.440430,0.439876,0.439332,0.438776,0.438226,0.437669,0.437113,0.436552,0.436005,0.435461,0.434914,0.434369,0.433830,0.433282,0.432736,0.432184,0.431618,0.431057,0.430515,0.429973,0.429424,0.428868,0.428310,0.427763,0.427223,0.426683,0.426137,0.425587,0.425050,0.424508,0.423962,0.423428,0.422884,0.422345,0.421803,0.421251,0.420721,0.420169,0.419637,0.419107,0.418563,0.418033,0.417493,0.416936,0.416405,0.415870,0.415342,0.414802,0.414255,0.413717,0.413172,0.412638,0.412102,0.411565,0.411017,0.410497,0.409971,0.409438,0.408902,0.408384,0.407858,0.407333,0.406801,0.406287,0.405741,0.405212,0.404693,0.404174,0.403644,0.403117,0.402593,0.402053,0.401524,0.400997,0.400473,0.399944,0.399424,0.398893,0.398367,0.397838,0.397312,0.396787,0.396268,0.395751,0.395215,0.394710,0.394181,0.393656,0.393141,0.392640,0.392111,0.391586,0.391069,0.390543,0.390035,0.389511,0.388991,0.388473,0.387964,0.387453,0.386948,0.386425,0.385904,0.385383,0.384854,0.384333,0.383835,0.383318,0.382809,0.382292,0.381774,0.381252,0.380740,0.380221,0.379714,0.379211,0.378694,0.378186,0.377679,0.377174,0.376662,0.376149,0.375633,0.375122,0.374613,0.374102,0.373582,0.373082,0.372578,0.372083,0.371568,0.371059,0.370556,0.370054,0.369545,0.369040,0.368541,0.368033,0.367535,0.367032,0.366525,0.366022,0.365522,0.365021,0.364517,0.364036,0.363541,0.363039,0.362535,0.362036,0.361538,0.361051,0.360545,0.360050,0.359554,0.359057,0.358567,0.358061,0.357553,0.357063,0.356584,0.356095,0.355611,0.355127,0.354649,0.354163,0.353669,0.353192,0.352693,0.352207,0.351705,0.351219,0.350731,0.350239,0.349762,0.349275,0.348794,0.348308,0.347829,0.347341,0.346847,0.346369,0.345885,0.345400,0.344909,0.344428,0.343952,0.343470,0.342988,0.342499,0.342016,0.341535,0.341047,0.340563,0.340083,0.339597,0.339112,0.338643,0.338171,0.337685,0.337215,0.336744,0.336268,0.335788,0.335308,0.334840,0.334353,0.333874,0.333409,0.332924,0.332458,0.331982,0.331514,0.331047,0.330585,0.330109,0.329657,0.329182,0.328731,0.328274,0.327804,0.327344,0.326879,0.326424,0.325964,0.325495,0.325032,0.324566,0.324100,0.323632,0.323166,0.322701,0.322240,0.321766,0.321300,0.320849,0.320401,0.319927,0.319455,0.318994,0.318529,0.318066,0.317608,0.317149,0.316698,0.316253,0.315802,0.315351,0.314906,0.314452,0.313991,0.313526,0.313075,0.312621,0.312165,0.311719,0.311257,0.310804,0.310352,0.309898,0.309454,0.309015,0.308585,0.308146,0.307710,0.307264,0.306820,0.306376,0.305932,0.305483,0.305036,0.304602,0.304147,0.303712,0.303260,0.302808,0.302359,0.301920,0.301470,0.301021,0.300577,0.300141,0.299704,0.299266,0.298822,0.298383,0.297938,0.297505,0.297074,0.296644,0.296212,0.295771,0.295336,0.294900,0.294482,0.294059,0.293630,0.293206,0.292783,0.292349,0.291918,0.291479,0.291050,0.290633,0.290216,0.289791,0.289361,0.288926,0.288498,0.288072,0.287647,0.287218,0.286780,0.286338,0.285912,0.285495,0.285077,0.284657,0.284239,0.283807,0.283387,0.282965,0.282543,0.282132,0.281725,0.281300,0.280873,0.280447,0.280026,0.279611,0.279200,0.278782,0.278364,0.277947,0.277531,0.277121,0.276714,0.276298,0.275888,0.275474,0.275071,0.274659,0.274247,0.273833,0.273419,0.273023,0.272603,0.272190,0.271774,0.271369,0.270972,0.270560,0.270148,0.269738,0.269324,0.268927,0.268523,0.268114,0.267709,0.267308,0.266900,0.266500,0.266099,0.265694,0.265293,0.264909,0.264520,0.264124,0.263719,0.263319,0.262924,0.262522,0.262122,0.261734,0.261334,0.260919,0.260532,0.260139,0.259742,0.259351,0.258965,0.258577,0.258175,0.257788,0.257393,0.257007,0.256615,0.256211,0.255829,0.255435,0.255048,0.254663,0.254280,0.253906,0.253529,0.253142,0.252763,0.252384,0.251985,0.251592,0.251202,0.250828,0.250443,0.250065,0.249676,0.249297,0.248914,0.248532,0.248138,0.247751,0.247376,0.246993,0.246621,0.246235,0.245860,0.245482,0.245099,0.244725,0.244342,0.243972,0.243589,0.243215,0.242833,0.242462,0.242083,0.241702,0.241334,0.240959,0.240586,0.240213,0.239843,0.239476,0.239122,0.238752,0.238372,0.238007,0.237640,0.237270,0.236904,0.236536,0.236177,0.235809,0.235435,0.235066,0.234692,0.234332,0.233968,0.233599,0.233236,0.232876,0.232505,0.232136,0.231773,0.231427,0.231063,0.230698,0.230327,0.229965,0.229606,0.229245,0.228887,0.228528,0.228182,0.227836,0.227485,0.227131,0.226778,0.226434,0.226083,0.225722,0.225374,0.225009,0.224654,0.224301,0.223959,0.223612,0.223263,0.222915,0.222558,0.222199,0.221849,0.221502,0.221152,0.220804,0.220445,0.220094,0.219744,0.219390,0.219044,0.218704,0.218355,0.218007,0.217666,0.217321,0.216973,0.216626,0.216289,0.215953,0.215610,0.215273,0.214930,0.214587,0.214234,0.213889,0.213537,0.213200,0.212867,0.212534,0.212196,0.211865,0.211524,0.211193,0.210859,0.210527,0.210196,0.209870,0.209526,0.209192,0.208864,0.208524,0.208202,0.207860,0.207526,0.207198,0.206865,0.206525,0.206190,0.205866,0.205538,0.205212,0.204875,0.204541,0.204209,0.203889,0.203558,0.203236,0.202912,0.202592,0.202265,0.201954,0.201638,0.201322,0.200998,0.200668,0.200342,0.200018,0.199694,0.199376,0.199043,0.198719,0.198406,0.198084,0.197761,0.197442,0.197123,0.196814,0.196502,0.196179,0.195871,0.195569,0.195255,0.194937,0.194628,0.194323,0.194005,0.193699,0.193378,0.193071,0.192771,0.192452,0.192137,0.191832,0.191527,0.191219,0.190914,0.190598,0.190286,0.189980,0.189667,0.189366,0.189045,0.188731,0.188423,0.188117,0.187814,0.187517,0.187211,0.186896,0.186589,0.186289,0.185996,0.185706,0.185404,0.185103,0.184799,0.184491,0.184190,0.183884,0.183592,0.183289,0.182997,0.182697,0.182395,0.182099,0.181804,0.181506,0.181211,0.180910,0.180609,0.180314,0.180014,0.179716,0.179421,0.179129,0.178821,0.178527,0.178238,0.177949,0.177669,0.177375,0.177087,0.176793,0.176511,0.176224,0.175928,0.175638,0.175345,0.175046,0.174754,0.174466,0.174174,0.173898,0.173604,0.173322,0.173035,0.172754,0.172465,0.172186,0.171903,0.171613,0.171327,0.171049,0.170765,0.170487,0.170198,0.169920,0.169639,0.169359,0.169083,0.168811,0.168532,0.168254,0.167978,0.167697,0.167418,0.167149,0.166876,0.166596,0.166325,0.166052,0.165769,0.165490,0.165204,0.164923,0.164649,0.164381,0.164105,0.163831,0.163566,0.163293,0.163020,0.162747,0.162479,0.162208,0.161947,0.161685,0.161419,0.161144,0.160877,0.160606,0.160335,0.160061,0.159797,0.159533,0.159263,0.159004,0.158740,0.158471,0.158211,0.157951,0.157690,0.157435,0.157175,0.156920,0.156650,0.156391,0.156124,0.155857,0.155598,0.155334,0.155069,0.154812,0.154555,0.154299,0.154044,0.153792,0.153530,0.153270,0.153013,0.152763,0.152502,0.152244,0.151982,0.151717,0.151460,0.151204,0.150945,0.150686,0.150435,0.150189,0.149937,0.149689,0.149434,0.149186,0.148934,0.148693,0.148442,0.148194,0.147952,0.147711,0.147459,0.147204,0.146956,0.146708,0.146459,0.146210,0.145964,0.145713,0.145474,0.145223,0.144982,0.144738,0.144492,0.144246,0.144002,0.143762,0.143517,0.143272,0.143033,0.142788,0.142552,0.142302,0.142058,0.141810,0.141569,0.141327,0.141079,0.140831,0.140593,0.140360,0.140118,0.139888,0.139650,0.139411,0.139173,0.138935,0.138702,0.138462,0.138229,0.137994,0.137753,0.137518,0.137286,0.137046,0.136810,0.136578,0.136344,0.136118,0.135882,0.135657,0.135427,0.135200,0.134961,0.134732,0.134500,0.134280,0.134052,0.133819,0.133596,0.133359,0.133133,0.132909,0.132685,0.132457,0.132227,0.132010,0.131787,0.131557,0.131330,0.131103,0.130884,0.130669,0.130447,0.130227,0.130001,0.129780,0.129551,0.129330,0.129115,0.128888,0.128664,0.128443,0.128217,0.127993,0.127770,0.127555,0.127338,0.127117,0.126899,0.126687,0.126465,0.126245,0.126022,0.125805,0.125590,0.125373,0.125161,0.124943,0.124721,0.124505,0.124287,0.124070,0.123855,0.123648,0.123442,0.123221,0.123013,0.122795,0.122584,0.122373,0.122152,0.121941,0.121722,0.121512,0.121301,0.121094,0.120888,0.120678,0.120469,0.120255,0.120047,0.119839,0.119629,0.119426,0.119215,0.119007,0.118802,0.118597,0.118395,0.118196,0.117990,0.117790,0.117590,0.117380,0.117175,0.116974,0.116770,0.116568,0.116366,0.116165,0.115964,0.115760,0.115560,0.115358,0.115159,0.114959,0.114757,0.114554,0.114349,0.114147,0.113942,0.113744,0.113546,0.113345,0.113146,0.112945,0.112751,0.112556,0.112354,0.112157,0.111959,0.111755,0.111565,0.111373,0.111181,0.110991,0.110792,0.110594,0.110403,0.110209,0.110017,0.109819,0.109628,0.109442,0.109251,0.109052,0.108855,0.108667,0.108469,0.108285,0.108086,0.107895,0.107709,0.107523,0.107328,0.107137,0.106948,0.106763,0.106577,0.106386,0.106204,0.106010,0.105816,0.105635,0.105447,0.105267,0.105078,0.104894,0.104713,0.104521,0.104335,0.104151,0.103972,0.103788,0.103607,0.103430,0.103246,0.103064,0.102878,0.102697,0.102516,0.102332,0.102146,0.101966,0.101783,0.101604,0.101436,0.101256,0.101070,0.100892,0.100721,0.100548,0.100371,0.100190,0.100014,0.099839,0.099660,0.099485,0.099311,0.099144,0.098971,0.098788,0.098617,0.098445,0.098273,0.098096,0.097929,0.097758,0.097585,0.097412,0.097236,0.097066,0.096891,0.096718,0.096546,0.096370,0.096199,0.096025,0.095853,0.095687,0.095507,0.095345,0.095178,0.095015,0.094846,0.094677,0.094509,0.094344,0.094172,0.094002,0.093827,0.093670,0.093498,0.093329,0.093162,0.093003,0.092839,0.092674,0.092509,0.092339,0.092170,0.091999,0.091835,0.091674,0.091514,0.091351,0.091189,0.091025,0.090864,0.090699,0.090538,0.090375,0.090218,0.090056,0.089898,0.089739,0.089581,0.089426,0.089268,0.089112,0.088945,0.088782,0.088632,0.088473,0.088311,0.088150,0.087990,0.087836,0.087681,0.087520,0.087364,0.087204,0.087049,0.086901,0.086744,0.086592,0.086438,0.086293,0.086144,0.085995,0.085840,0.085686,0.085531,0.085372,0.085224,0.085079,0.084924,0.084764,0.084611,0.084456,0.084297,0.084143,0.083996,0.083836,0.083692,0.083541,0.083392,0.083248,0.083098,0.082950,0.082799,0.082657,0.082511,0.082362,0.082213,0.082069,0.081924,0.081770,0.081628,0.081470,0.081326,0.081179,0.081032,0.080887,0.080746,0.080607,0.080458,0.080310,0.080171,0.080026,0.079884,0.079740,0.079598,0.079457,0.079314,0.079171,0.079036,0.078896,0.078757,0.078612,0.078467,0.078326,0.078183,0.078045,0.077908,0.077769,0.077629,0.077484,0.077347,0.077209,0.077067,0.076933,0.076795,0.076656,0.076515,0.076377,0.076239,0.076102,0.075968,0.075829,0.075694,0.075556,0.075415,0.075280,0.075140,0.075005,0.074876,0.074738,0.074603,0.074462,0.074325,0.074188,0.074057,0.073922,0.073787,0.073653,0.073522,0.073390,0.073260,0.073127,0.073001,0.072867,0.072732,0.072604,0.072481,0.072351,0.072220,0.072086,0.071960,0.071829,0.071699,0.071573,0.071442,0.071310,0.071178,0.071050,0.070925,0.070794,0.070668,0.070540,0.070414,0.070290,0.070163,0.070034,0.069914,0.069792,0.069666,0.069549,0.069423,0.069295,0.069171,0.069044,0.068919,0.068801,0.068675,0.068546,0.068425,0.068306,0.068182,0.068058,0.067939,0.067820,0.067695,0.067575,0.067451,0.067326,0.067204,0.067085,0.066963,0.066838,0.066716,0.066596,0.066475,0.066352,0.066228,0.066109,0.065990,0.065870,0.065754,0.065636,0.065511,0.065390,0.065272,0.065150,0.065035,0.064913,0.064799,0.064680,0.064561,0.064443,0.064325,0.064210,0.064096,0.063979,0.063860,0.063744,0.063623,0.063508,0.063393,0.063279,0.063156,0.063038,0.062923,0.062809,0.062695,0.062581,0.062467,0.062352,0.062239,0.062120,0.062006,0.061893,0.061775,0.061666,0.061554,0.061444,0.061339,0.061229,0.061120,0.061008,0.060901,0.060785,0.060678,0.060568,0.060456,0.060345,0.060228,0.060120,0.060011,0.059903,0.059792,0.059681,0.059570,0.059457,0.059344,0.059236,0.059130,0.059018,0.058909,0.058801,0.058691,0.058576,0.058464,0.058357,0.058254,0.058148,0.058035,0.057929,0.057825,0.057717,0.057609,0.057499,0.057391,0.057280,0.057171,0.057068,0.056960,0.056857,0.056752,0.056643,0.056540,0.056436,0.056332,0.056224,0.056119,0.056014,0.055912,0.055812,0.055710,0.055607,0.055505,0.055406,0.055305,0.055202,0.055102,0.054998,0.054900,0.054801,0.054703,0.054604,0.054503,0.054404,0.054304,0.054207,0.054111,0.054014,0.053912,0.053812,0.053716,0.053620,0.053526,0.053424,0.053329,0.053234,0.053140,0.053043,0.052947,0.052844,0.052747,0.052649,0.052554,0.052457,0.052358,0.052257,0.052162,0.052067,0.051968,0.051866,0.051777,0.051677,0.051583,0.051491,0.051400,0.051313,0.051222,0.051127,0.051029,0.050934,0.050840,0.050745,0.050657,0.050564,0.050479,0.050389,0.050294,0.050204,0.050118,0.050025,0.049931,0.049836,0.049745,0.049655,0.049558,0.049469,0.049377,0.049288,0.049198,0.049109,0.049015,0.048928,0.048837,0.048743,0.048648,0.048565,0.048478,0.048389,0.048295,0.048205,0.048116,0.048024,0.047939,0.047845,0.047751,0.047662,0.047571,0.047485,0.047399,0.047311,0.047222,0.047138,0.047046,0.046957,0.046868,0.046780,0.046691,0.046609,0.046524,0.046432,0.046350,0.046262,0.046172,0.046087,0.046002,0.045915,0.045829,0.045743,0.045656,0.045573,0.045482,0.045398,0.045314,0.045229,0.045146,0.045060,0.044974,0.044889,0.044808,0.044727,0.044640,0.044558,0.044473,0.044386,0.044303,0.044223,0.044140,0.044055,0.043973,0.043890,0.043809,0.043726,0.043641,0.043558,0.043478,0.043399,0.043315,0.043230,0.043149,0.043072,0.042993,0.042909,0.042834,0.042754,0.042676,0.042592,0.042518,0.042433,0.042349,0.042270,0.042190,0.042112,0.042033,0.041955,0.041877,0.041795,0.041719,0.041640,0.041558,0.041479,0.041403,0.041324,0.041245,0.041166,0.041087,0.041016,0.040941,0.040861,0.040783,0.040704,0.040629,0.040551,0.040478,0.040401,0.040324,0.040247,0.040170,0.040096,0.040021,0.039943,0.039869,0.039794,0.039712,0.039640,0.039567,0.039492,0.039418,0.039337,0.039267,0.039190,0.039118,0.039046,0.038973,0.038902,0.038826,0.038759,0.038686,0.038611,0.038538,0.038467,0.038398,0.038331,0.038260,0.038183,0.038111,0.038039,0.037973,0.037898,0.037825,0.037753,0.037681,0.037611,0.037538,0.037468,0.037398,0.037330,0.037260,0.037189,0.037118,0.037047,0.036976,0.036910,0.036841,0.036769,0.036699,0.036628,0.036560,0.036489,0.036422,0.036355,0.036288,0.036218,0.036155,0.036087,0.036020,0.035954,0.035887,0.035823,0.035760,0.035690,0.035627,0.035557,0.035493,0.035426,0.035363,0.035294,0.035226,0.035163,0.035095,0.035026,0.034962,0.034894,0.034828,0.034763,0.034697,0.034633,0.034567,0.034500,0.034437,0.034372,0.034307,0.034241,0.034176,0.034113,0.034046,0.033978,0.033914,0.033853,0.033787,0.033724,0.033660,0.033600,0.033541,0.033479,0.033413,0.033351,0.033288,0.033224,0.033162,0.033101,0.033036,0.032970,0.032912,0.032851,0.032787,0.032724,0.032664,0.032603,0.032542,0.032484,0.032419,0.032357,0.032294,0.032229,0.032171,0.032108,0.032045,0.031984,0.031924,0.031862,0.031804,0.031744,0.031685,0.031625,0.031564,0.031500,0.031439,0.031378,0.031319,0.031259,0.031199,0.031141,0.031081,0.031022,0.030964,0.030906,0.030847,0.030787,0.030730,0.030672,0.030612,0.030555,0.030499,0.030446,0.030387,0.030328,0.030274,0.030217,0.030159,0.030099,0.030046,0.029989,0.029928,0.029868,0.029815,0.029758,0.029700,0.029644,0.029584,0.029530,0.029472,0.029417,0.029361,0.029302,0.029248,0.029191,0.029134,0.029079,0.029026,0.028970,0.028917,0.028864,0.028808,0.028749,0.028695,0.028641,0.028582,0.028533,0.028480,0.028429,0.028374,0.028318,0.028265,0.028210,0.028158,0.028103,0.028053,0.027999,0.027948,0.027894,0.027838,0.027783,0.027731,0.027679,0.027622,0.027569,0.027517,0.027462,0.027408,0.027352,0.027297,0.027246,0.027193,0.027140,0.027091,0.027037,0.026986,0.026935,0.026882,0.026830,0.026780,0.026731,0.026677,0.026628,0.026576,0.026525,0.026471,0.026420,0.026371,0.026320,0.026273,0.026225,0.026175,0.026124,0.026075,0.026024,0.025978,0.025934,0.025885,0.025833,0.025781,0.025730,0.025681,0.025634,0.025587,0.025538,0.025492,0.025442,0.025392,0.025348,0.025305,0.025256,0.025207,0.025158,0.025109,0.025060,0.025010,0.024961,0.024915,0.024867,0.024821,0.024775,0.024727,0.024680,0.024627,0.024582,0.024532,0.024489,0.024439,0.024393,0.024347,0.024300,0.024253,0.024208,0.024161,0.024113,0.024069,0.024023,0.023979,0.023931,0.023887,0.023844,0.023800,0.023754,0.023713,0.023664,0.023619,0.023578,0.023529,0.023483,0.023439,0.023396,0.023352,0.023309,0.023268,0.023222,0.023176,0.023132,0.023087,0.023042,0.023001,0.022957,0.022917,0.022873,0.022828,0.022786,0.022743,0.022699,0.022656,0.022614,0.022569,0.022526,0.022481,0.022438,0.022394,0.022350,0.022311,0.022266,0.022223,0.022181,0.022137,0.022102,0.022057,0.022013,0.021970,0.021926,0.021885,0.021844,0.021801,0.021762,0.021723,0.021681,0.021637,0.021597,0.021555,0.021514,0.021473,0.021432,0.021391,0.021351,0.021311,0.021270,0.021227,0.021187,0.021146,0.021104,0.021066,0.021019,0.020976,0.020936,0.020894,0.020851,0.020810,0.020769,0.020728,0.020688,0.020653,0.020610,0.020571,0.020531,0.020490,0.020448,0.020407,0.020366,0.020330,0.020291,0.020251,0.020208,0.020175,0.020133,0.020093,0.020055,0.020016,0.019978,0.019942,0.019902,0.019865,0.019825,0.019791,0.019750,0.019711,0.019672,0.019633,0.019597,0.019560,0.019523,0.019487,0.019445,0.019410,0.019370,0.019329,0.019290,0.019252,0.019215,0.019178,0.019138,0.019101,0.019065,0.019028,0.018992,0.018955,0.018919,0.018883,0.018846,0.018809,0.018772,0.018737,0.018702,0.018672,0.018632,0.018597,0.018564,0.018531,0.018497,0.018459,0.018425,0.018390,0.018353,0.018316,0.018280,0.018245,0.018211,0.018178,0.018143,0.018108,0.018074,0.018039,0.018004,0.017971,0.017934,0.017900,0.017869,0.017833,0.017799,0.017766,0.017733,0.017699,0.017665,0.017631,0.017599,0.017563,0.017529,0.017496,0.017462,0.017430,0.017395,0.017362,0.017330,0.017297,0.017262,0.017230,0.017194,0.017158,0.017127,0.017098,0.017065,0.017034,0.017001,0.016969,0.016935,0.016904,0.016874,0.016843,0.016811,0.016780,0.016747,0.016716,0.016684,0.016648,0.016615,0.016584,0.016553,0.016523,0.016491,0.016462,0.016430,0.016399,0.016366,0.016332,0.016302,0.016274,0.016240,0.016207,0.016176,0.016145,0.016115,0.016087,0.016057,0.016025,0.015997,0.015967,0.015937,0.015908,0.015880,0.015848,0.015817,0.015788,0.015756,0.015728,0.015696,0.015666,0.015635,0.015602,0.015572,0.015543,0.015512,0.015481,0.015449,0.015419,0.015390,0.015362,0.015332,0.015301,0.015269,0.015238,0.015209,0.015179,0.015152,0.015124,0.015097,0.015066,0.015035,0.015011,0.014982,0.014953,0.014924,0.014895,0.014868,0.014840,0.014813,0.014785,0.014755,0.014727,0.014698,0.014669,0.014641,0.014612,0.014585,0.014557,0.014531,0.014504,0.014475,0.014445,0.014419,0.014389,0.014361,0.014334,0.014308,0.014281,0.014251,0.014225,0.014196,0.014169,0.014140,0.014114,0.014089,0.014065,0.014035,0.014005,0.013980,0.013950,0.013924,0.013897,0.013872,0.013844,0.013817,0.013789,0.013760,0.013733,0.013708,0.013681,0.013652,0.013626,0.013601,0.013575,0.013547,0.013521,0.013496,0.013471,0.013446,0.013421,0.013394,0.013369,0.013345,0.013321,0.013294,0.013269,0.013244,0.013218,0.013193,0.013165,0.013139,0.013114,0.013091,0.013067,0.013039,0.013013,0.012990,0.012961,0.012936,0.012910,0.012885,0.012861,0.012838,0.012814,0.012792,0.012767,0.012743,0.012719,0.012694,0.012670,0.012647,0.012622,0.012597,0.012574,0.012548,0.012525,0.012502,0.012476,0.012452,0.012425,0.012400,0.012376,0.012351,0.012327,0.012303,0.012277,0.012251,0.012230,0.012205,0.012184,0.012161,0.012139,0.012115,0.012091,0.012069,0.012044,0.012023,0.011999,0.011977,0.011955,0.011934,0.011911,0.011889,0.011865,0.011839,0.011816,0.011795,0.011771,0.011746,0.011723,0.011702,0.011678,0.011654,0.011632,0.011608,0.011586,0.011561,0.011540,0.011517,0.011494,0.011471,0.011448,0.011424,0.011399,0.011373,0.011355,0.011332,0.011311,0.011290,0.011265,0.011244,0.011224,0.011203,0.011184,0.011159,0.011134,0.011111,0.011090,0.011067,0.011046,0.011024,0.011002,0.010979,0.010958,0.010937,0.010918,0.010896,0.010874,0.010854,0.010835,0.010814,0.010793,0.010773,0.010750,0.010728,0.010706,0.010687,0.010666,0.010645,0.010626,0.010607,0.010585,0.010563,0.010544,0.010524,0.010504,0.010483,0.010464,0.010438,0.010418,0.010398,0.010377,0.010358,0.010339,0.010322,0.010303,0.010284,0.010262,0.010242,0.010222,0.010203,0.010182,0.010162,0.010140,0.010121,0.010102,0.010083,0.010064,0.010041,0.010021,0.010003,0.009983,0.009963,0.009944,0.009925,0.009904,0.009884,0.009864,0.009846,0.009830,0.009808,0.009789,0.009771,0.009751,0.009734,0.009713,0.009694,0.009674,0.009654,0.009635,0.009617,0.009596,0.009578,0.009559,0.009540,0.009523,0.009504,0.009485,0.009466,0.009447,0.009428,0.009410,0.009392,0.009374,0.009358,0.009342,0.009324,0.009305,0.009288,0.009271,0.009254,0.009237,0.009219,0.009203,0.009184,0.009167,0.009151,0.009134,0.009117,0.009099,0.009082,0.009067,0.009047,0.009028,0.009009,0.008993,0.008976,0.008960,0.008943,0.008924,0.008907,0.008889,0.008872,0.008854,0.008840,0.008823,0.008806,0.008789,0.008772,0.008755,0.008736,0.008721,0.008705,0.008687,0.008671,0.008655,0.008636,0.008620,0.008603,0.008588,0.008571,0.008554,0.008537,0.008519,0.008501,0.008487,0.008469,0.008452,0.008434,0.008418,0.008403,0.008384,0.008368,0.008352,0.008333,0.008318,0.008302,0.008286,0.008270,0.008253,0.008235,0.008219,0.008202,0.008186,0.008172,0.008155,0.008138,0.008123,0.008107,0.008089,0.008075,0.008059,0.008044,0.008030,0.008016,0.008001,0.007985,0.007969,0.007955,0.007939,0.007925,0.007909,0.007896,0.007881,0.007865,0.007847,0.007832,0.007818,0.007802,0.007789,0.007775,0.007760,0.007743,0.007729,0.007715,0.007700,0.007684,0.007669,0.007656,0.007639,0.007623,0.007607,0.007593,0.007575,0.007562,0.007547,0.007531,0.007517,0.007501,0.007487,0.007474,0.007458,0.007444,0.007430,0.007417,0.007402,0.007389,0.007373,0.007359,0.007345,0.007332,0.007315,0.007301,0.007289,0.007276,0.007263,0.007248,0.007234,0.007220,0.007206,0.007193,0.007181,0.007166,0.007154,0.007140,0.007125,0.007110,0.007096,0.007082,0.007069,0.007054,0.007041,0.007027,0.007013,0.006998,0.006984,0.006970,0.006958,0.006944,0.006930,0.006917,0.006904,0.006891,0.006877,0.006865,0.006852,0.006838,0.006825,0.006811,0.006800,0.006785,0.006774,0.006760,0.006748,0.006735,0.006722,0.006709,0.006696,0.006685,0.006672,0.006660,0.006646,0.006632,0.006619,0.006605,0.006592,0.006580,0.006568,0.006555,0.006542,0.006528,0.006517,0.006505,0.006493,0.006481,0.006469,0.006457,0.006444,0.006432,0.006419,0.006407,0.006393,0.006379,0.006367,0.006354,0.006342,0.006331,0.006318,0.006305,0.006292,0.006280,0.006267,0.006255,0.006243,0.006232,0.006220,0.006208,0.006198,0.006186,0.006175,0.006161,0.006147,0.006136,0.006124,0.006113,0.006101,0.006088,0.006078,0.006064,0.006054,0.006043,0.006033,0.006020,0.006009,0.005998,0.005987,0.005975,0.005962,0.005951,0.005937,0.005926,0.005913,0.005901,0.005888,0.005879,0.005869,0.005856,0.005845,0.005833,0.005821,0.005811,0.005799,0.005786,0.005775,0.005764,0.005753,0.005743,0.005732,0.005720,0.005711,0.005701,0.005690,0.005677,0.005667,0.005656,0.005646,0.005638,0.005626,0.005613,0.005602,0.005592,0.005579,0.005569,0.005559,0.005545,0.005535,0.005525,0.005515,0.005504,0.005493,0.005481,0.005470,0.005460,0.005449,0.005438,0.005427,0.005418,0.005407,0.005397,0.005386,0.005374,0.005365,0.005353,0.005344,0.005333,0.005325,0.005314,0.005305,0.005294,0.005283,0.005274,0.005264,0.005252,0.005241,0.005232,0.005221,0.005212,0.005202,0.005191,0.005180,0.005171,0.005160,0.005151,0.005142,0.005131,0.005120,0.005111,0.005100,0.005089,0.005077,0.005068,0.005056,0.005048,0.005036,0.005027,0.005017,0.005009,0.004999,0.004991,0.004980,0.004969,0.004958,0.004947,0.004938,0.004929,0.004919,0.004909,0.004902,0.004892,0.004882,0.004872,0.004862,0.004854,0.004843,0.004834,0.004823,0.004812,0.004802,0.004792,0.004782,0.004773,0.004763,0.004753,0.004742,0.004732,0.004724,0.004715,0.004705,0.004695,0.004686,0.004676,0.004668,0.004659,0.004650,0.004642,0.004633,0.004624,0.004615,0.004607,0.004596,0.004586,0.004577,0.004567,0.004558,0.004549,0.004541,0.004534,0.004526,0.004518,0.004508,0.004500,0.004492,0.004481,0.004473,0.004464,0.004454,0.004447,0.004439,0.004431,0.004424,0.004416,0.004410,0.004402,0.004394,0.004387,0.004378,0.004370,0.004364,0.004354,0.004346,0.004337,0.004328,0.004320,0.004314,0.004303,0.004293,0.004282,0.004275,0.004267,0.004258,0.004250,0.004241,0.004235,0.004227,0.004218,0.004210,0.004202,0.004193,0.004184,0.004176,0.004167,0.004160,0.004152,0.004144,0.004136,0.004127,0.004119,0.004110,0.004103,0.004094,0.004088,0.004078,0.004069,0.004060,0.004053,0.004046,0.004038,0.004031,0.004023,0.004016,0.004010,0.004002,0.003993,0.003986,0.003979,0.003970,0.003961,0.003954,0.003946,0.003936,0.003928,0.003921,0.003912,0.003904,0.003895,0.003887,0.003879,0.003871,0.003863,0.003857,0.003850,0.003844,0.003835,0.003829,0.003823,0.003815,0.003809,0.003801,0.003793,0.003784,0.003777,0.003769,0.003763,0.003758,0.003749,0.003742,0.003735,0.003727,0.003720,0.003712,0.003705,0.003696,0.003688,0.003682,0.003675,0.003669,0.003662,0.003655,0.003648,0.003640,0.003636,0.003629,0.003620,0.003614,0.003606,0.003599,0.003590,0.003583,0.003576,0.003569,0.003562,0.003556,0.003550,0.003543,0.003536,0.003528,0.003522,0.003515,0.003509,0.003501,0.003494,0.003486,0.003480,0.003473,0.003465,0.003459,0.003453,0.003444,0.003437,0.003429,0.003421,0.003414,0.003407,0.003399,0.003392,0.003384,0.003377,0.003370,0.003365,0.003359,0.003352,0.003344,0.003338,0.003331,0.003324,0.003317,0.003310,0.003304,0.003298,0.003291,0.003285,0.003279,0.003273,0.003267,0.003260,0.003253,0.003246,0.003241,0.003234,0.003229,0.003222,0.003215,0.003211,0.003205,0.003198,0.003190,0.003182,0.003175,0.003170,0.003163,0.003158,0.003152,0.003145,0.003140,0.003133,0.003128,0.003123,0.003118,0.003113,0.003107,0.003101,0.003095,0.003090,0.003084,0.003079,0.003072,0.003066,0.003059,0.003053,0.003047,0.003040,0.003034,0.003029,0.003025,0.003017,0.003011,0.003005,0.002998,0.002992,0.002986,0.002981,0.002975,0.002969,0.002962,0.002956,0.002951,0.002946,0.002940,0.002934,0.002930,0.002924,0.002918,0.002913,0.002906,0.002900,0.002896,0.002890,0.002886,0.002880,0.002875,0.002871,0.002866,0.002860,0.002855,0.002849,0.002844,0.002839,0.002834,0.002829,0.002824,0.002819,0.002814,0.002809,0.002803,0.002798,0.002792,0.002788,0.002783,0.002777,0.002772,0.002767,0.002762,0.002756,0.002750,0.002745,0.002740,0.002736,0.002731,0.002724,0.002718,0.002712,0.002707,0.002700,0.002694,0.002690,0.002685,0.002680,0.002675,0.002670,0.002665,0.002658,0.002654,0.002648,0.002643,0.002636,0.002630,0.002625,0.002619,0.002613,0.002609,0.002603,0.002599,0.002593,0.002588,0.002582,0.002577,0.002572,0.002567,0.002561,0.002557,0.002553,0.002547,0.002542,0.002536,0.002532,0.002527,0.002522,0.002517,0.002512,0.002507,0.002502,0.002497,0.002494,0.002490,0.002486,0.002481,0.002475,0.002472,0.002467,0.002463,0.002458,0.002452,0.002448,0.002443,0.002439,0.002434,0.002429,0.002423,0.002420,0.002415,0.002410,0.002405,0.002400,0.002395,0.002391,0.002386,0.002380,0.002376,0.002372,0.002366,0.002362,0.002357,0.002353,0.002347,0.002343,0.002337,0.002331,0.002327,0.002323,0.002318,0.002314,0.002309,0.002304,0.002299,0.002294,0.002290,0.002285,0.002281,0.002276,0.002271,0.002266,0.002262,0.002257,0.002253,0.002248,0.002243,0.002237,0.002233,0.002229,0.002224,0.002220,0.002216,0.002212,0.002207,0.002202,0.002198,0.002193,0.002189,0.002185,0.002181,0.002177,0.002173,0.002170,0.002164,0.002158,0.002155,0.002152,0.002148,0.002144,0.002139,0.002135,0.002129,0.002124,0.002120,0.002115,0.002110,0.002107,0.002103,0.002100,0.002096,0.002091,0.002087,0.002084,0.002079,0.002076,0.002072,0.002068,0.002064,0.002060,0.002056,0.002051,0.002046,0.002042,0.002037,0.002034,0.002029,0.002024,0.002019,0.002015,0.002011,0.002006,0.002002,0.001999,0.001994,0.001991,0.001988,0.001983,0.001978,0.001973,0.001970,0.001966,0.001962,0.001958,0.001954,0.001951,0.001947,0.001943,0.001940,0.001936,0.001932,0.001929,0.001926,0.001921,0.001917,0.001914,0.001910,0.001906,0.001902,0.001899,0.001895,0.001891,0.001887,0.001883,0.001879,0.001875,0.001871,0.001868,0.001866,0.001862,0.001858,0.001854,0.001850,0.001846,0.001842,0.001839,0.001836,0.001832,0.001829,0.001826,0.001822,0.001818,0.001815,0.001812,0.001809,0.001805,0.001803,0.001800,0.001796,0.001792,0.001790,0.001786,0.001783,0.001780,0.001776,0.001771,0.001768,0.001764,0.001759,0.001755,0.001752,0.001750,0.001746,0.001744,0.001741,0.001736,0.001734,0.001729,0.001726,0.001724,0.001721,0.001718,0.001715,0.001712,0.001709,0.001705,0.001701,0.001698,0.001695,0.001692,0.001688,0.001685,0.001681,0.001678,0.001674,0.001670,0.001668,0.001664,0.001661,0.001657,0.001654,0.001649,0.001646,0.001643,0.001638,0.001636,0.001632,0.001628,0.001626,0.001623,0.001620,0.001617,0.001614,0.001611,0.001608,0.001604,0.001601,0.001598,0.001595,0.001592,0.001588,0.001585,0.001581,0.001578,0.001576,0.001573,0.001570,0.001567,0.001564,0.001561,0.001557,0.001554,0.001550,0.001547,0.001544,0.001541,0.001538,0.001535,0.001531,0.001528,0.001525,0.001522,0.001519,0.001516,0.001513,0.001510,0.001507,0.001504,0.001500,0.001497,0.001495,0.001492,0.001488,0.001485,0.001482,0.001478,0.001475,0.001471,0.001468,0.001465,0.001463,0.001460,0.001458,0.001454,0.001452,0.001449,0.001445,0.001443,0.001440,0.001437,0.001433,0.001431,0.001427,0.001425,0.001421,0.001418,0.001415,0.001412,0.001410,0.001407,0.001404,0.001401,0.001399,0.001397,0.001393,0.001390,0.001388,0.001385,0.001383,0.001380,0.001378,0.001374,0.001372,0.001370,0.001367,0.001365,0.001363,0.001360,0.001357,0.001355,0.001351,0.001349,0.001347,0.001345,0.001341,0.001339,0.001336,0.001334,0.001331,0.001329,0.001326,0.001324,0.001321,0.001318,0.001316,0.001313,0.001311,0.001308,0.001306,0.001302,0.001300,0.001297,0.001295,0.001292,0.001290,0.001288,0.001285,0.001281,0.001279,0.001276,0.001274,0.001271,0.001268,0.001265,0.001262,0.001260,0.001257,0.001255,0.001252,0.001250,0.001248,0.001245,0.001243,0.001241,0.001238,0.001236,0.001234,0.001230,0.001227,0.001226,0.001224,0.001222,0.001219,0.001216,0.001214,0.001211,0.001208,0.001207,0.001204,0.001202,0.001201,0.001198,0.001197,0.001194,0.001192,0.001189,0.001187,0.001185,0.001183,0.001181,0.001179,0.001177,0.001175,0.001172,0.001169,0.001167,0.001164,0.001161,0.001158,0.001156,0.001154,0.001151,0.001149,0.001147,0.001145,0.001142,0.001140,0.001137,0.001136,0.001133,0.001131,0.001129,0.001127,0.001125,0.001122,0.001120,0.001117,0.001115,0.001113,0.001111,0.001108,0.001107,0.001105,0.001102,0.001100,0.001099,0.001096,0.001094,0.001093,0.001091,0.001089,0.001087,0.001084,0.001082,0.001081,0.001079,0.001076,0.001074,0.001073,0.001071,0.001069,0.001068,0.001066,0.001064,0.001062,0.001059,0.001057,0.001055,0.001053,0.001051,0.001049,0.001048,0.001045,0.001043,0.001041,0.001040,0.001038,0.001036,0.001035,0.001033,0.001031,0.001030,0.001028,0.001026,0.001024,0.001022,0.001020,0.001018,0.001016,0.001014,0.001012,0.001011,0.001010,0.001008,0.001006,0.001004,0.001002,0.001000,0.000998,0.000996,0.000994,0.000992,0.000989,0.000987,0.000986,0.000984,0.000982,0.000979,0.000977,0.000975,0.000972,0.000971,0.000969,0.000967,0.000966,0.000964,0.000962,0.000960,0.000958,0.000957,0.000955,0.000953,0.000952,0.000950,0.000948,0.000946,0.000945,0.000943,0.000941,0.000939,0.000937,0.000935,0.000933,0.000931,0.000929,0.000928,0.000926,0.000924,0.000922,0.000920,0.000918,0.000917,0.000915,0.000913,0.000911,0.000909,0.000907,0.000905,0.000903,0.000902,0.000900,0.000897,0.000896,0.000894,0.000891,0.000889,0.000887,0.000885,0.000884,0.000882,0.000881,0.000879,0.000877,0.000875,0.000874,0.000872,0.000871,0.000869,0.000868,0.000866,0.000863,0.000862,0.000860,0.000858,0.000856,0.000855,0.000853,0.000852,0.000850,0.000848,0.000847,0.000845,0.000843,0.000842,0.000840,0.000838,0.000837,0.000835,0.000833,0.000832,0.000830,0.000829,0.000827,0.000826,0.000823,0.000821,0.000820,0.000818,0.000817,0.000815,0.000813,0.000811,0.000810,0.000808,0.000807,0.000805,0.000804,0.000802,0.000801,0.000800,0.000798,0.000797,0.000795,0.000794,0.000793,0.000790,0.000788,0.000787,0.000785,0.000784,0.000782,0.000781,0.000780,0.000779,0.000778,0.000776,0.000774,0.000773,0.000772,0.000770,0.000769,0.000768,0.000767,0.000766,0.000764,0.000763,0.000761,0.000760,0.000758,0.000757,0.000755,0.000754,0.000753,0.000751,0.000749,0.000747,0.000746,0.000745,0.000743,0.000742,0.000740,0.000739,0.000738,0.000736,0.000735,0.000733,0.000732,0.000730,0.000728,0.000727,0.000724,0.000723,0.000722,0.000719,0.000718,0.000716,0.000715,0.000713,0.000712,0.000711,0.000709,0.000707,0.000706,0.000704,0.000703,0.000702,0.000700,0.000699,0.000697,0.000696,0.000694,0.000693,0.000691,0.000690,0.000689,0.000687,0.000686,0.000685,0.000683,0.000682,0.000680,0.000679,0.000678,0.000676,0.000675,0.000674,0.000672,0.000671,0.000669,0.000668,0.000667,0.000665,0.000664,0.000663,0.000662,0.000661,0.000660,0.000658,0.000657,0.000656,0.000655,0.000654,0.000653,0.000652,0.000651,0.000650,0.000648,0.000646,0.000644,0.000643,0.000642,0.000640,0.000639,0.000638,0.000636,0.000635,0.000634,0.000633,0.000632,0.000630,0.000629,0.000627,0.000626,0.000625,0.000623,0.000622,0.000620,0.000619,0.000618,0.000617,0.000616,0.000615,0.000613,0.000612,0.000611,0.000610,0.000608,0.000607,0.000607,0.000605,0.000604,0.000603,0.000602,0.000601,0.000599,0.000598,0.000596,0.000596,0.000594,0.000593,0.000593,0.000591,0.000590,0.000589,0.000588,0.000587,0.000586,0.000585,0.000583,0.000583,0.000581,0.000580,0.000579,0.000578,0.000577,0.000575,0.000574,0.000572,0.000571,0.000571,0.000570,0.000568,0.000568,0.000566,0.000565,0.000563,0.000563,0.000562,0.000561,0.000560,0.000559,0.000559,0.000557,0.000556,0.000554,0.000553,0.000552,0.000551,0.000550,0.000549,0.000548,0.000547,0.000546,0.000545,0.000544,0.000543,0.000542,0.000541,0.000540,0.000538,0.000536,0.000536,0.000535,0.000534,0.000532,0.000531,0.000530,0.000530,0.000528,0.000527,0.000526,0.000525,0.000523,0.000522,0.000522,0.000521,0.000519,0.000518,0.000517,0.000516,0.000515,0.000514,0.000513,0.000512,0.000511,0.000510,0.000509,0.000508,0.000507,0.000506,0.000505,0.000504,0.000504,0.000503,0.000502,0.000500,0.000499,0.000499,0.000497,0.000497,0.000496,0.000495,0.000493,0.000492,0.000491,0.000490,0.000489,0.000488,0.000487,0.000486,0.000486,0.000485,0.000484,0.000483,0.000482,0.000481,0.000480,0.000480,0.000479,0.000478,0.000476,0.000476,0.000475,0.000474,0.000474,0.000472,0.000472,0.000471,0.000470,0.000469,0.000468,0.000466,0.000465,0.000465,0.000464,0.000463,0.000462,0.000461,0.000460,0.000459,0.000458,0.000458,0.000457,0.000456,0.000456,0.000454,0.000453,0.000452,0.000452,0.000451,0.000450,0.000449,0.000447,0.000446,0.000445,0.000444,0.000443,0.000443,0.000442,0.000441,0.000439,0.000438,0.000438,0.000436,0.000436,0.000435,0.000434,0.000433,0.000433,0.000432,0.000431,0.000431,0.000430,0.000429,0.000427,0.000426,0.000425,0.000424,0.000423,0.000421,0.000421,0.000420,0.000419,0.000418,0.000417,0.000417,0.000416,0.000415,0.000414,0.000413,0.000412,0.000411,0.000410,0.000409,0.000408,0.000408,0.000406,0.000405,0.000405,0.000404,0.000404,0.000403,0.000402,0.000402,0.000400,0.000400,0.000399,0.000398,0.000397,0.000397,0.000396,0.000394,0.000393,0.000392,0.000391,0.000390,0.000389,0.000388,0.000388,0.000387,0.000386,0.000385,0.000385,0.000384,0.000383,0.000383,0.000382,0.000381,0.000380,0.000379,0.000379,0.000378,0.000377,0.000376,0.000375,0.000374,0.000373,0.000372,0.000371,0.000371,0.000370,0.000369,0.000368,0.000367,0.000367,0.000366,0.000365,0.000365,0.000364,0.000363,0.000362,0.000361,0.000360,0.000360,0.000359,0.000358,0.000357,0.000357,0.000356,0.000356,0.000355,0.000354,0.000353,0.000351,0.000351,0.000350,0.000349,0.000349,0.000348,0.000347,0.000347,0.000347,0.000346,0.000345,0.000345,0.000344,0.000343,0.000342,0.000341,0.000340,0.000340,0.000339,0.000339,0.000338,0.000338,0.000337,0.000336,0.000335,0.000334,0.000333,0.000333,0.000332,0.000332,0.000331,0.000330,0.000329,0.000329,0.000328,0.000328,0.000327,0.000326,0.000325,0.000324,0.000324,0.000323,0.000322,0.000322,0.000321,0.000320,0.000320,0.000320,0.000319,0.000318,0.000317,0.000316,0.000316,0.000315,0.000314,0.000313,0.000313,0.000312,0.000311,0.000311,0.000310,0.000309,0.000308,0.000307,0.000307,0.000306,0.000306,0.000305,0.000305,0.000304,0.000304,0.000303,0.000303,0.000302,0.000301,0.000301,0.000300,0.000299,0.000298,0.000298,0.000298,0.000297,0.000297,0.000296,0.000296,0.000295,0.000294,0.000293,0.000293,0.000292,0.000292,0.000291,0.000290,0.000289,0.000289,0.000288,0.000288,0.000287,0.000286,0.000286,0.000285,0.000285,0.000284,0.000284,0.000283,0.000283,0.000282,0.000282,0.000281,0.000280,0.000280,0.000279,0.000279,0.000278,0.000278,0.000277,0.000277,0.000276,0.000275,0.000275,0.000275,0.000275,0.000274,0.000274,0.000273,0.000273,0.000272,0.000272,0.000271,0.000270,0.000270,0.000269,0.000268,0.000268,0.000267,0.000267,0.000266,0.000266,0.000266,0.000265,0.000264,0.000264,0.000263,0.000263,0.000262,0.000262,0.000262,0.000262,0.000261,0.000260,0.000260,0.000259,0.000258,0.000258,0.000258,0.000257,0.000257,0.000257,0.000256,0.000256,0.000255,0.000255,0.000254,0.000253,0.000253,0.000252,0.000252,0.000251,0.000250,0.000250,0.000249,0.000249,0.000248,0.000248,0.000247,0.000246,0.000246,0.000246,0.000245,0.000244,0.000244,0.000244,0.000243,0.000243,0.000242,0.000241,0.000241,0.000240,0.000239,0.000239,0.000239,0.000239,0.000239,0.000238,0.000238,0.000237,0.000237,0.000236,0.000236,0.000236,0.000235,0.000235,0.000234,0.000233,0.000233,0.000232,0.000231,0.000231,0.000231,0.000231,0.000230,0.000230,0.000229,0.000229,0.000229,0.000228,0.000227,0.000227,0.000227,0.000226,0.000225,0.000224,0.000224,0.000224,0.000223,0.000223,0.000223,0.000222,0.000222,0.000221,0.000221,0.000221,0.000220,0.000220,0.000219,0.000219,0.000218,0.000218,0.000218,0.000217,0.000217,0.000216,0.000216,0.000216,0.000215,0.000215,0.000215,0.000214,0.000214,0.000213,0.000213,0.000213,0.000212,0.000212,0.000211,0.000211,0.000211,0.000210,0.000210,0.000209,0.000209,0.000209,0.000208,0.000208,0.000207,0.000207,0.000207,0.000206,0.000206,0.000206,0.000206,0.000205,0.000205,0.000204,0.000204,0.000204,0.000203,0.000202,0.000202,0.000201,0.000201,0.000201,0.000200,0.000200,0.000199,0.000199,0.000199,0.000199,0.000198,0.000198,0.000198,0.000198,0.000197,0.000196,0.000196,0.000196,0.000195,0.000195,0.000195,0.000195,0.000194,0.000193,0.000193,0.000193,0.000192,0.000192,0.000191,0.000191,0.000190,0.000190,0.000189,0.000189,0.000189,0.000188,0.000188,0.000188,0.000187,0.000187,0.000187,0.000186,0.000186,0.000185,0.000185,0.000184,0.000184,0.000184,0.000183,0.000183,0.000182,0.000182,0.000182,0.000181,0.000181,0.000181,0.000180,0.000180,0.000179,0.000179,0.000179,0.000179,0.000178,0.000178,0.000177,0.000177,0.000177,0.000176,0.000176,0.000176,0.000175,0.000175,0.000174,0.000174,0.000174,0.000173,0.000173,0.000173,0.000173,0.000172,0.000172,0.000172,0.000172,0.000171,0.000171,0.000170,0.000170,0.000170,0.000169,0.000169,0.000168,0.000168,0.000168,0.000167,0.000167,0.000167,0.000166,0.000166,0.000166,0.000166,0.000165,0.000165,0.000165,0.000165,0.000164,0.000164,0.000164,0.000163,0.000163,0.000162,0.000162,0.000161,0.000161,0.000161,0.000160,0.000160,0.000160,0.000160,0.000160,0.000159,0.000159,0.000159,0.000158,0.000158,0.000158,0.000157,0.000157,0.000157,0.000157,0.000157,0.000156,0.000156,0.000156,0.000155,0.000155,0.000154,0.000154,0.000154,0.000154,0.000153,0.000153,0.000152,0.000152,0.000152,0.000152,0.000152,0.000151,0.000151,0.000151,0.000151,0.000150,0.000150,0.000150,0.000149,0.000149,0.000149,0.000148,0.000148,0.000148,0.000148,0.000147,0.000147,0.000147,0.000146,0.000146,0.000146,0.000146,0.000145,0.000145,0.000144,0.000144,0.000143,0.000143,0.000143,0.000142,0.000142,0.000142,0.000142,0.000142,0.000141,0.000141,0.000141,0.000140,0.000140,0.000140,0.000140,0.000140,0.000139,0.000139,0.000139,0.000139,0.000139,0.000138,0.000138,0.000138,0.000138,0.000137,0.000137,0.000137,0.000137,0.000137,0.000136,0.000136,0.000135,0.000135,0.000135,0.000134,0.000134,0.000134,0.000133,0.000133,0.000132,0.000132,0.000132,0.000131,0.000131,0.000130,0.000130,0.000130,0.000129,0.000129,0.000129,0.000129,0.000128,0.000128,0.000128,0.000128,0.000127,0.000127,0.000127,0.000127,0.000126,0.000126,0.000126,0.000126,0.000126,0.000126,0.000126,0.000125,0.000125,0.000124,0.000124,0.000124,0.000123,0.000123,0.000123,0.000123,0.000122,0.000122,0.000122,0.000122,0.000122,0.000122,0.000121,0.000121,0.000121,0.000121,0.000120,0.000120,0.000120,0.000120,0.000120,0.000119,0.000119,0.000119,0.000119,0.000119,0.000118,0.000118,0.000118,0.000118,0.000118,0.000118,0.000117,0.000117,0.000117,0.000116,0.000116,0.000116,0.000116,0.000116,0.000116,0.000115,0.000115,0.000115,0.000115,0.000115,0.000114,0.000114,0.000113,0.000113,0.000113,0.000113,0.000113,0.000112,0.000112,0.000111,0.000111,0.000111,0.000111,0.000111,0.000110,0.000110,0.000110,0.000110,0.000109,0.000109,0.000108,0.000108,0.000108,0.000108,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000106,0.000106,0.000106,0.000106,0.000106,0.000105,0.000105,0.000105,0.000105,0.000104,0.000104,0.000104,0.000104,0.000104,0.000103,0.000103,0.000103,0.000103,0.000103,0.000103,0.000103,0.000103,0.000102,0.000102,0.000102,0.000102,0.000102,0.000101,0.000101,0.000101,0.000101,0.000101,0.000101,0.000100,0.000100,0.000100,0.000099,0.000099,0.000099,0.000099,0.000099,0.000099,0.000098,0.000098,0.000098,0.000097,0.000097,0.000097,0.000097,0.000097,0.000096,0.000096,0.000096,0.000095,0.000095,0.000095,0.000095,0.000094,0.000094,0.000094,0.000094,0.000094,0.000093,0.000093,0.000093,0.000093,0.000093,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000091,0.000091,0.000091,0.000091,0.000091,0.000091,0.000091,0.000091,0.000091,0.000090,0.000090,0.000090,0.000090,0.000090,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000088,0.000088,0.000088,0.000088,0.000088,0.000088,0.000087,0.000087,0.000087,0.000087,0.000087,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000085,0.000085,0.000085,0.000085,0.000085,0.000084,0.000084,0.000084,0.000084,0.000083,0.000083,0.000083,0.000083,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000081,0.000081,0.000081,0.000081,0.000081,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000079,0.000079,0.000079,0.000079,0.000079,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000077,0.000077,0.000077,0.000077,0.000077,0.000077,0.000077,0.000076,0.000076,0.000076,0.000076,0.000076,0.000076,0.000075,0.000075,0.000075,0.000075,0.000075,0.000075,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000071,0.000071,0.000071,0.000071,0.000070,0.000070,0.000070,0.000070,0.000069,0.000069,0.000069,0.000069,0.000069,0.000068,0.000068,0.000068,0.000068,0.000068,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000065,0.000065,0.000065,0.000065,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000061,0.000061,0.000061,0.000061,0.000061,0.000061,0.000061,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000056,0.000056,0.000056,0.000056,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho050_M5_1M_runs.txt <==
1.000000,0.764537,0.763951,0.763302,0.762657,0.762005,0.761342,0.760720,0.760133,0.759504,0.758883,0.758255,0.757631,0.756997,0.756372,0.755725,0.755136,0.754546,0.753989,0.753367,0.752792,0.752196,0.751563,0.750900,0.750254,0.749700,0.749089,0.748469,0.747862,0.747241,0.746637,0.746039,0.745396,0.744833,0.744256,0.743679,0.743075,0.742486,0.741882,0.741286,0.740665,0.740078,0.739473,0.738866,0.738276,0.737667,0.737076,0.736497,0.735926,0.735299,0.734669,0.734077,0.733459,0.732880,0.732271,0.731661,0.731032,0.730456,0.729848,0.729237,0.728682,0.728054,0.727486,0.726884,0.726288,0.725688,0.725110,0.724511,0.723915,0.723353,0.722754,0.722145,0.721563,0.720980,0.720437,0.719864,0.719283,0.718718,0.718146,0.717572,0.716975,0.716416,0.715801,0.715245,0.714660,0.714073,0.713474,0.712887,0.712271,0.711669,0.711047,0.710462,0.709869,0.709322,0.708725,0.708113,0.707485,0.706932,0.706378,0.705772,0.705190,0.704562,0.703989,0.703412,0.702842,0.702233,0.701599,0.701005,0.700472,0.699885,0.699259,0.698707,0.698094,0.697476,0.696889,0.696274,0.695665,0.695089,0.694510,0.693986,0.693406,0.692816,0.692198,0.691640,0.691076,0.690495,0.689888,0.689334,0.688769,0.688169,0.687574,0.686994,0.686437,0.685836,0.685234,0.684673,0.684075,0.683519,0.682913,0.682363,0.681785,0.681185,0.680597,0.680002,0.679460,0.678829,0.678235,0.677690,0.677091,0.676561,0.675943,0.675352,0.674773,0.674168,0.673609,0.673005,0.672426,0.671848,0.671265,0.670677,0.670109,0.669496,0.668923,0.668340,0.667737,0.667164,0.666584,0.666048,0.665427,0.664794,0.664188,0.663603,0.663009,0.662409,0.661826,0.661215,0.660629,0.660081,0.659459,0.658856,0.658289,0.657724,0.657089,0.656514,0.655951,0.655356,0.654788,0.654180,0.653566,0.652941,0.652356,0.651730,0.651136,0.650521,0.649919,0.649319,0.648753,0.648127,0.647540,0.646918,0.646325,0.645711,0.645103,0.644521,0.643938,0.643333,0.642738,0.642116,0.641550,0.640941,0.640348,0.639687,0.639079,0.638482,0.637863,0.637245,0.636653,0.636044,0.635445,0.634875,0.634229,0.633636,0.633033,0.632458,0.631844,0.631235,0.630634,0.630011,0.629442,0.628856,0.628284,0.627687,0.627089,0.626524,0.625944,0.625339,0.624744,0.624086,0.623487,0.622858,0.622290,0.621702,0.621087,0.620487,0.619914,0.619321,0.618692,0.618111,0.617547,0.616959,0.616352,0.615752,0.615176,0.614598,0.614002,0.613395,0.612787,0.612149,0.611607,0.611000,0.610399,0.609757,0.609128,0.608493,0.607899,0.607312,0.606752,0.606194,0.605559,0.604935,0.604332,0.603686,0.603068,0.602504,0.601912,0.601294,0.600660,0.600049,0.599499,0.598866,0.598296,0.597712,0.597133,0.596539,0.595907,0.595356,0.594798,0.594213,0.593652,0.593102,0.592479,0.591908,0.591302,0.590678,0.590108,0.589513,0.588944,0.588338,0.587722,0.587131,0.586559,0.585925,0.585321,0.584750,0.584140,0.583545,0.582992,0.582392,0.581833,0.581221,0.580623,0.580031,0.579484,0.578921,0.578310,0.577742,0.577102,0.576453,0.575803,0.575183,0.574651,0.574049,0.573471,0.572855,0.572238,0.571642,0.571017,0.570411,0.569851,0.569299,0.568697,0.568075,0.567494,0.566881,0.566292,0.565708,0.565120,0.564553,0.563966,0.563388,0.562783,0.562166,0.561592,0.561008,0.560408,0.559834,0.559241,0.558682,0.558062,0.557465,0.556802,0.556199,0.555614,0.555006,0.554366,0.553781,0.553169,0.552571,0.551948,0.551374,0.550772,0.550174,0.549572,0.549001,0.548421,0.547821,0.547242,0.546629,0.546055,0.545465,0.544912,0.544333,0.543750,0.543165,0.542573,0.541995,0.541390,0.540789,0.540194,0.539611,0.539018,0.538423,0.537800,0.537200,0.536626,0.536069,0.535524,0.534935,0.534278,0.533711,0.533165,0.532561,0.531925,0.531326,0.530765,0.530182,0.529607,0.529034,0.528406,0.527785,0.527227,0.526636,0.526045,0.525457,0.524865,0.524298,0.523710,0.523156,0.522556,0.521995,0.521390,0.520810,0.520207,0.519615,0.519020,0.518407,0.517788,0.517246,0.516666,0.516081,0.515504,0.514884,0.514288,0.513720,0.513140,0.512567,0.512003,0.511420,0.510830,0.510213,0.509702,0.509099,0.508509,0.507930,0.507346,0.506759,0.506156,0.505604,0.505049,0.504499,0.503926,0.503303,0.502721,0.502119,0.501539,0.500904,0.500281,0.499695,0.499124,0.498548,0.497975,0.497350,0.496788,0.496221,0.495612,0.495038,0.494491,0.493914,0.493342,0.492762,0.492178,0.491555,0.490983,0.490414,0.489828,0.489241,0.488694,0.488074,0.487499,0.486960,0.486346,0.485795,0.485212,0.484644,0.484070,0.483500,0.482887,0.482304,0.481781,0.481206,0.480635,0.480070,0.479479,0.478900,0.478357,0.477732,0.477108,0.476498,0.475910,0.475341,0.474773,0.474204,0.473642,0.473097,0.472564,0.472017,0.471444,0.470803,0.470210,0.469644,0.469074,0.468485,0.467882,0.467356,0.466751,0.466199,0.465620,0.465059,0.464489,0.463911,0.463358,0.462829,0.462244,0.461693,0.461124,0.460570,0.459963,0.459446,0.458893,0.458369,0.457762,0.457181,0.456607,0.456023,0.455467,0.454892,0.454335,0.453778,0.453202,0.452642,0.452080,0.451564,0.450985,0.450447,0.449842,0.449297,0.448770,0.448191,0.447639,0.447099,0.446553,0.446012,0.445462,0.444892,0.444316,0.443763,0.443191,0.442644,0.442101,0.441541,0.440944,0.440426,0.439865,0.439309,0.438758,0.438229,0.437652,0.437110,0.436567,0.435971,0.435411,0.434793,0.434230,0.433685,0.433109,0.432610,0.432049,0.431507,0.430939,0.430399,0.429866,0.429368,0.428831,0.428302,0.427743,0.427188,0.426658,0.426135,0.425561,0.425030,0.424497,0.423939,0.423383,0.422834,0.422319,0.421778,0.421270,0.420758,0.420211,0.419694,0.419199,0.418667,0.418143,0.417594,0.417013,0.416439,0.415930,0.415434,0.414904,0.414350,0.413780,0.413271,0.412740,0.412248,0.411709,0.411217,0.410694,0.410139,0.409644,0.409104,0.408573,0.407999,0.407428,0.406859,0.406306,0.405801,0.405279,0.404768,0.404252,0.403727,0.403172,0.402633,0.402130,0.401602,0.401060,0.400525,0.399985,0.399496,0.398958,0.398423,0.397910,0.397376,0.396864,0.396323,0.395819,0.395308,0.394764,0.394241,0.393691,0.393191,0.392648,0.392151,0.391620,0.391123,0.390609,0.390125,0.389630,0.389112,0.388636,0.388079,0.387564,0.387016,0.386459,0.385933,0.385433,0.384872,0.384383,0.383856,0.383320,0.382813,0.382286,0.381785,0.381293,0.380747,0.380255,0.379732,0.379218,0.378723,0.378176,0.377670,0.377133,0.376647,0.376158,0.375652,0.375158,0.374664,0.374179,0.373646,0.373181,0.372698,0.372180,0.371691,0.371166,0.370644,0.370152,0.369663,0.369168,0.368666,0.368174,0.367635,0.367159,0.366653,0.366128,0.365622,0.365071,0.364623,0.364115,0.363580,0.363121,0.362654,0.362169,0.361661,0.361144,0.360626,0.360151,0.359647,0.359126,0.358578,0.358057,0.357547,0.357048,0.356599,0.356137,0.355681,0.355177,0.354673,0.354207,0.353684,0.353170,0.352664,0.352176,0.351669,0.351216,0.350719,0.350222,0.349698,0.349206,0.348719,0.348193,0.347698,0.347190,0.346701,0.346216,0.345722,0.345243,0.344689,0.344238,0.343777,0.343286,0.342836,0.342347,0.341869,0.341394,0.340955,0.340488,0.339982,0.339525,0.339032,0.338538,0.338056,0.337596,0.337114,0.336609,0.336150,0.335672,0.335225,0.334753,0.334315,0.333849,0.333346,0.332854,0.332416,0.331980,0.331494,0.331003,0.330559,0.330095,0.329625,0.329176,0.328693,0.328212,0.327763,0.327305,0.326830,0.326367,0.325931,0.325464,0.325021,0.324523,0.324034,0.323554,0.323093,0.322650,0.322187,0.321691,0.321207,0.320774,0.320318,0.319863,0.319403,0.318917,0.318466,0.317978,0.317542,0.317136,0.316673,0.316213,0.315803,0.315301,0.314817,0.314383,0.313937,0.313487,0.313029,0.312555,0.312109,0.311669,0.311211,0.310733,0.310274,0.309836,0.309399,0.308919,0.308499,0.308050,0.307607,0.307166,0.306723,0.306281,0.305825,0.305390,0.304937,0.304514,0.304080,0.303622,0.303176,0.302730,0.302271,0.301834,0.301433,0.300994,0.300552,0.300110,0.299688,0.299252,0.298834,0.298409,0.297937,0.297515,0.297078,0.296638,0.296213,0.295766,0.295337,0.294870,0.294447,0.294023,0.293607,0.293176,0.292685,0.292257,0.291796,0.291378,0.290919,0.290476,0.290029,0.289617,0.289227,0.288759,0.288331,0.287897,0.287481,0.287047,0.286630,0.286234,0.285810,0.285366,0.284960,0.284547,0.284144,0.283696,0.283270,0.282827,0.282389,0.281965,0.281550,0.281079,0.280672,0.280251,0.279835,0.279427,0.279011,0.278592,0.278142,0.277698,0.277301,0.276880,0.276473,0.276051,0.275646,0.275224,0.274827,0.274413,0.274028,0.273613,0.273220,0.272816,0.272427,0.272026,0.271587,0.271151,0.270726,0.270310,0.269885,0.269502,0.269089,0.268639,0.268223,0.267804,0.267381,0.266977,0.266575,0.266200,0.265774,0.265390,0.265009,0.264612,0.264213,0.263809,0.263403,0.262986,0.262575,0.262161,0.261770,0.261358,0.260995,0.260584,0.260173,0.259743,0.259294,0.258879,0.258486,0.258113,0.257743,0.257297,0.256899,0.256505,0.256134,0.255720,0.255341,0.254968,0.254610,0.254193,0.253797,0.253434,0.253035,0.252617,0.252236,0.251874,0.251501,0.251109,0.250687,0.250285,0.249908,0.249525,0.249115,0.248703,0.248324,0.247963,0.247610,0.247219,0.246855,0.246458,0.246079,0.245692,0.245294,0.244928,0.244557,0.244170,0.243768,0.243407,0.243039,0.242690,0.242323,0.241963,0.241589,0.241178,0.240829,0.240481,0.240113,0.239740,0.239338,0.238985,0.238597,0.238219,0.237815,0.237438,0.237079,0.236689,0.236293,0.235921,0.235557,0.235169,0.234799,0.234434,0.234039,0.233656,0.233312,0.232943,0.232599,0.232276,0.231963,0.231603,0.231257,0.230895,0.230571,0.230248,0.229878,0.229498,0.229140,0.228769,0.228424,0.228071,0.227694,0.227324,0.226945,0.226624,0.226254,0.225884,0.225505,0.225137,0.224767,0.224411,0.224041,0.223664,0.223309,0.222965,0.222592,0.222253,0.221916,0.221603,0.221246,0.220903,0.220546,0.220161,0.219790,0.219427,0.219081,0.218749,0.218436,0.218090,0.217733,0.217380,0.217026,0.216679,0.216300,0.215944,0.215611,0.215263,0.214910,0.214531,0.214198,0.213845,0.213519,0.213157,0.212790,0.212444,0.212134,0.211767,0.211399,0.211050,0.210681,0.210322,0.209990,0.209654,0.209319,0.208997,0.208666,0.208347,0.208063,0.207729,0.207400,0.207044,0.206741,0.206420,0.206076,0.205739,0.205402,0.205060,0.204719,0.204395,0.204118,0.203789,0.203452,0.203135,0.202831,0.202483,0.202117,0.201780,0.201455,0.201137,0.200795,0.200458,0.200144,0.199812,0.199526,0.199210,0.198883,0.198550,0.198257,0.197927,0.197621,0.197303,0.196987,0.196669,0.196313,0.196026,0.195748,0.195436,0.195142,0.194818,0.194527,0.194236,0.193892,0.193566,0.193246,0.192959,0.192630,0.192313,0.192022,0.191709,0.191429,0.191135,0.190844,0.190536,0.190231,0.189901,0.189593,0.189250,0.188964,0.188663,0.188366,0.188021,0.187733,0.187400,0.187089,0.186803,0.186493,0.186198,0.185910,0.185620,0.185359,0.185063,0.184737,0.184435,0.184104,0.183791,0.183479,0.183153,0.182863,0.182556,0.182273,0.181960,0.181637,0.181348,0.181035,0.180735,0.180455,0.180133,0.179844,0.179564,0.179247,0.178946,0.178646,0.178361,0.178070,0.177789,0.177527,0.177240,0.176959,0.176627,0.176344,0.176046,0.175784,0.175492,0.175193,0.174912,0.174632,0.174368,0.174095,0.173801,0.173499,0.173217,0.172938,0.172641,0.172342,0.172052,0.171789,0.171508,0.171215,0.170931,0.170621,0.170333,0.170029,0.169736,0.169462,0.169165,0.168878,0.168590,0.168286,0.168034,0.167763,0.167514,0.167263,0.166971,0.166689,0.166409,0.166146,0.165860,0.165587,0.165304,0.165047,0.164767,0.164473,0.164185,0.163906,0.163637,0.163382,0.163111,0.162844,0.162563,0.162297,0.162029,0.161763,0.161484,0.161205,0.160918,0.160655,0.160371,0.160112,0.159843,0.159596,0.159328,0.159088,0.158853,0.158604,0.158337,0.158100,0.157848,0.157603,0.157333,0.157076,0.156829,0.156574,0.156291,0.156039,0.155753,0.155476,0.155202,0.154940,0.154667,0.154371,0.154122,0.153885,0.153614,0.153350,0.153082,0.152841,0.152579,0.152310,0.152041,0.151811,0.151567,0.151303,0.151038,0.150788,0.150520,0.150269,0.149997,0.149735,0.149497,0.149247,0.148995,0.148740,0.148471,0.148223,0.147965,0.147682,0.147447,0.147216,0.146968,0.146741,0.146472,0.146219,0.145951,0.145682,0.145429,0.145189,0.144961,0.144700,0.144454,0.144179,0.143921,0.143673,0.143414,0.143169,0.142938,0.142694,0.142462,0.142230,0.141994,0.141767,0.141535,0.141288,0.141021,0.140793,0.140586,0.140356,0.140098,0.139857,0.139614,0.139372,0.139140,0.138903,0.138657,0.138411,0.138194,0.137967,0.137681,0.137437,0.137204,0.136965,0.136751,0.136507,0.136269,0.136035,0.135829,0.135611,0.135391,0.135160,0.134930,0.134697,0.134483,0.134278,0.134057,0.133836,0.133606,0.133372,0.133164,0.132939,0.132738,0.132505,0.132248,0.131987,0.131781,0.131515,0.131275,0.131044,0.130808,0.130592,0.130364,0.130157,0.129942,0.129750,0.129523,0.129298,0.129080,0.128889,0.128668,0.128419,0.128164,0.127929,0.127704,0.127491,0.127300,0.127083,0.126871,0.126669,0.126434,0.126221,0.126022,0.125817,0.125619,0.125397,0.125204,0.124989,0.124777,0.124549,0.124315,0.124089,0.123897,0.123692,0.123501,0.123299,0.123060,0.122864,0.122686,0.122507,0.122311,0.122098,0.121912,0.121687,0.121472,0.121256,0.121045,0.120828,0.120631,0.120458,0.120257,0.120055,0.119845,0.119668,0.119478,0.119294,0.119085,0.118889,0.118682,0.118460,0.118233,0.118027,0.117826,0.117643,0.117432,0.117225,0.117048,0.116848,0.116642,0.116438,0.116233,0.116032,0.115852,0.115651,0.115467,0.115252,0.115063,0.114878,0.114674,0.114460,0.114256,0.114060,0.113881,0.113657,0.113481,0.113295,0.113121,0.112927,0.112741,0.112518,0.112342,0.112159,0.111949,0.111748,0.111542,0.111347,0.111128,0.110933,0.110742,0.110567,0.110346,0.110169,0.109979,0.109803,0.109627,0.109450,0.109259,0.109075,0.108893,0.108699,0.108495,0.108305,0.108120,0.107943,0.107758,0.107562,0.107366,0.107175,0.106979,0.106787,0.106596,0.106405,0.106224,0.106021,0.105832,0.105660,0.105474,0.105290,0.105107,0.104928,0.104733,0.104541,0.104351,0.104169,0.103976,0.103806,0.103631,0.103456,0.103268,0.103085,0.102893,0.102743,0.102546,0.102367,0.102170,0.101988,0.101797,0.101626,0.101472,0.101297,0.101131,0.100965,0.100803,0.100650,0.100466,0.100280,0.100098,0.099934,0.099744,0.099564,0.099394,0.099231,0.099055,0.098895,0.098728,0.098533,0.098351,0.098171,0.098011,0.097863,0.097691,0.097514,0.097343,0.097168,0.096991,0.096835,0.096656,0.096503,0.096341,0.096175,0.096006,0.095823,0.095653,0.095483,0.095295,0.095116,0.094952,0.094770,0.094596,0.094434,0.094271,0.094101,0.093924,0.093755,0.093583,0.093415,0.093250,0.093096,0.092925,0.092773,0.092612,0.092455,0.092321,0.092144,0.091970,0.091826,0.091649,0.091508,0.091355,0.091174,0.091023,0.090875,0.090704,0.090514,0.090362,0.090219,0.090041,0.089890,0.089727,0.089566,0.089401,0.089246,0.089081,0.088923,0.088777,0.088619,0.088467,0.088287,0.088130,0.087958,0.087811,0.087648,0.087507,0.087343,0.087193,0.087047,0.086887,0.086721,0.086573,0.086436,0.086277,0.086112,0.085966,0.085814,0.085655,0.085504,0.085330,0.085171,0.084999,0.084850,0.084691,0.084540,0.084378,0.084201,0.084051,0.083912,0.083773,0.083628,0.083468,0.083335,0.083209,0.083072,0.082930,0.082790,0.082635,0.082495,0.082359,0.082219,0.082065,0.081928,0.081784,0.081650,0.081505,0.081371,0.081228,0.081096,0.080950,0.080813,0.080664,0.080528,0.080399,0.080230,0.080083,0.079920,0.079777,0.079639,0.079494,0.079343,0.079188,0.079039,0.078874,0.078734,0.078619,0.078466,0.078334,0.078194,0.078039,0.077907,0.077756,0.077638,0.077494,0.077335,0.077185,0.077027,0.076890,0.076753,0.076632,0.076506,0.076364,0.076235,0.076108,0.075965,0.075823,0.075694,0.075550,0.075430,0.075300,0.075156,0.075010,0.074866,0.074733,0.074593,0.074461,0.074307,0.074168,0.074032,0.073895,0.073748,0.073629,0.073495,0.073378,0.073256,0.073122,0.073004,0.072893,0.072748,0.072613,0.072471,0.072347,0.072208,0.072087,0.071961,0.071840,0.071720,0.071607,0.071475,0.071359,0.071248,0.071129,0.070996,0.070860,0.070735,0.070616,0.070497,0.070340,0.070191,0.070061,0.069940,0.069824,0.069712,0.069592,0.069456,0.069324,0.069199,0.069066,0.068933,0.068807,0.068699,0.068565,0.068429,0.068323,0.068211,0.068091,0.067964,0.067826,0.067699,0.067579,0.067457,0.067352,0.067215,0.067092,0.066967,0.066833,0.066708,0.066571,0.066464,0.066343,0.066224,0.066110,0.065997,0.065877,0.065748,0.065627,0.065502,0.065389,0.065258,0.065127,0.065013,0.064897,0.064789,0.064666,0.064537,0.064417,0.064305,0.064193,0.064091,0.063968,0.063847,0.063735,0.063608,0.063468,0.063342,0.063214,0.063069,0.062975,0.062849,0.062732,0.062626,0.062516,0.062403,0.062303,0.062179,0.062069,0.061951,0.061839,0.061739,0.061637,0.061515,0.061418,0.061301,0.061190,0.061060,0.060961,0.060846,0.060736,0.060613,0.060498,0.060392,0.060267,0.060170,0.060064,0.059968,0.059865,0.059754,0.059642,0.059542,0.059448,0.059353,0.059242,0.059122,0.058987,0.058877,0.058765,0.058659,0.058574,0.058456,0.058351,0.058251,0.058164,0.058071,0.057970,0.057871,0.057751,0.057625,0.057528,0.057419,0.057317,0.057210,0.057112,0.057002,0.056892,0.056793,0.056685,0.056592,0.056490,0.056383,0.056279,0.056165,0.056077,0.055964,0.055860,0.055759,0.055643,0.055546,0.055448,0.055350,0.055246,0.055139,0.055027,0.054926,0.054836,0.054726,0.054625,0.054527,0.054444,0.054359,0.054248,0.054137,0.054046,0.053939,0.053843,0.053739,0.053621,0.053522,0.053425,0.053323,0.053225,0.053126,0.053018,0.052923,0.052841,0.052754,0.052645,0.052544,0.052450,0.052342,0.052258,0.052164,0.052069,0.051956,0.051863,0.051784,0.051689,0.051572,0.051480,0.051383,0.051296,0.051195,0.051110,0.051001,0.050901,0.050805,0.050716,0.050627,0.050524,0.050431,0.050331,0.050239,0.050147,0.050050,0.049972,0.049879,0.049785,0.049688,0.049588,0.049494,0.049426,0.049328,0.049223,0.049140,0.049057,0.048955,0.048864,0.048777,0.048692,0.048607,0.048523,0.048441,0.048350,0.048269,0.048175,0.048097,0.048021,0.047942,0.047867,0.047780,0.047699,0.047587,0.047497,0.047416,0.047304,0.047219,0.047142,0.047059,0.046966,0.046878,0.046782,0.046691,0.046616,0.046520,0.046439,0.046353,0.046252,0.046163,0.046086,0.045995,0.045921,0.045833,0.045743,0.045659,0.045582,0.045497,0.045421,0.045342,0.045255,0.045175,0.045085,0.044989,0.044911,0.044845,0.044772,0.044692,0.044604,0.044524,0.044435,0.044350,0.044267,0.044165,0.044102,0.044018,0.043931,0.043865,0.043777,0.043683,0.043593,0.043519,0.043454,0.043362,0.043284,0.043184,0.043087,0.043005,0.042918,0.042834,0.042771,0.042696,0.042634,0.042560,0.042480,0.042403,0.042316,0.042240,0.042162,0.042076,0.042000,0.041930,0.041855,0.041772,0.041689,0.041605,0.041535,0.041467,0.041405,0.041317,0.041239,0.041164,0.041096,0.040999,0.040918,0.040837,0.040762,0.040690,0.040617,0.040546,0.040472,0.040398,0.040335,0.040244,0.040172,0.040107,0.040042,0.039980,0.039923,0.039855,0.039785,0.039715,0.039641,0.039567,0.039506,0.039443,0.039362,0.039285,0.039197,0.039108,0.039047,0.038972,0.038894,0.038814,0.038730,0.038648,0.038578,0.038498,0.038421,0.038354,0.038285,0.038209,0.038131,0.038060,0.037990,0.037917,0.037847,0.037782,0.037706,0.037647,0.037575,0.037504,0.037424,0.037351,0.037281,0.037216,0.037144,0.037061,0.036976,0.036896,0.036823,0.036756,0.036688,0.036635,0.036574,0.036511,0.036450,0.036375,0.036309,0.036242,0.036177,0.036097,0.036036,0.035969,0.035898,0.035829,0.035759,0.035688,0.035625,0.035538,0.035481,0.035419,0.035346,0.035275,0.035217,0.035135,0.035073,0.034996,0.034930,0.034850,0.034771,0.034705,0.034628,0.034557,0.034493,0.034434,0.034371,0.034291,0.034229,0.034176,0.034115,0.034049,0.033991,0.033927,0.033871,0.033800,0.033729,0.033673,0.033611,0.033546,0.033472,0.033412,0.033333,0.033278,0.033213,0.033143,0.033091,0.033037,0.032979,0.032932,0.032872,0.032805,0.032758,0.032700,0.032641,0.032594,0.032524,0.032462,0.032402,0.032352,0.032279,0.032212,0.032140,0.032074,0.032018,0.031962,0.031911,0.031854,0.031795,0.031744,0.031692,0.031620,0.031571,0.031508,0.031452,0.031384,0.031333,0.031287,0.031248,0.031196,0.031150,0.031087,0.031038,0.030990,0.030933,0.030869,0.030802,0.030743,0.030681,0.030626,0.030569,0.030507,0.030452,0.030388,0.030321,0.030262,0.030217,0.030154,0.030098,0.030045,0.029987,0.029937,0.029889,0.029837,0.029778,0.029732,0.029675,0.029611,0.029546,0.029497,0.029426,0.029372,0.029306,0.029254,0.029199,0.029151,0.029099,0.029041,0.028999,0.028951,0.028903,0.028852,0.028789,0.028739,0.028667,0.028607,0.028553,0.028488,0.028442,0.028390,0.028341,0.028283,0.028224,0.028176,0.028126,0.028078,0.028021,0.027970,0.027911,0.027851,0.027786,0.027730,0.027663,0.027606,0.027551,0.027509,0.027453,0.027398,0.027356,0.027308,0.027251,0.027193,0.027134,0.027074,0.027026,0.026982,0.026928,0.026871,0.026823,0.026770,0.026720,0.026668,0.026609,0.026567,0.026505,0.026461,0.026417,0.026366,0.026319,0.026263,0.026199,0.026158,0.026104,0.026057,0.025999,0.025945,0.025899,0.025849,0.025799,0.025757,0.025709,0.025656,0.025609,0.025577,0.025524,0.025471,0.025419,0.025368,0.025318,0.025265,0.025219,0.025183,0.025145,0.025096,0.025067,0.025017,0.024970,0.024922,0.024872,0.024822,0.024775,0.024717,0.024673,0.024627,0.024573,0.024526,0.024476,0.024429,0.024386,0.024326,0.024287,0.024237,0.024189,0.024146,0.024106,0.024062,0.024014,0.023970,0.023924,0.023888,0.023831,0.023771,0.023720,0.023670,0.023619,0.023582,0.023545,0.023494,0.023451,0.023405,0.023357,0.023314,0.023272,0.023234,0.023198,0.023162,0.023122,0.023079,0.023045,0.022991,0.022939,0.022898,0.022865,0.022827,0.022776,0.022726,0.022672,0.022630,0.022594,0.022551,0.022493,0.022447,0.022412,0.022354,0.022301,0.022252,0.022219,0.022188,0.022142,0.022098,0.022061,0.022016,0.021971,0.021937,0.021893,0.021850,0.021805,0.021763,0.021732,0.021685,0.021643,0.021605,0.021555,0.021522,0.021467,0.021418,0.021376,0.021333,0.021283,0.021242,0.021209,0.021174,0.021140,0.021118,0.021076,0.021033,0.020984,0.020947,0.020897,0.020857,0.020804,0.020760,0.020721,0.020680,0.020638,0.020600,0.020561,0.020519,0.020481,0.020438,0.020400,0.020370,0.020327,0.020298,0.020264,0.020231,0.020181,0.020140,0.020107,0.020073,0.020042,0.019994,0.019951,0.019909,0.019870,0.019833,0.019790,0.019743,0.019699,0.019670,0.019628,0.019590,0.019548,0.019511,0.019484,0.019452,0.019417,0.019378,0.019345,0.019305,0.019265,0.019222,0.019182,0.019137,0.019096,0.019061,0.019026,0.018991,0.018948,0.018916,0.018879,0.018847,0.018801,0.018765,0.018722,0.018697,0.018662,0.018633,0.018600,0.018566,0.018528,0.018485,0.018453,0.018418,0.018383,0.018345,0.018311,0.018270,0.018236,0.018204,0.018160,0.018124,0.018097,0.018061,0.018032,0.017990,0.017948,0.017915,0.017881,0.017847,0.017807,0.017762,0.017736,0.017702,0.017659,0.017624,0.017593,0.017565,0.017529,0.017485,0.017441,0.017410,0.017375,0.017352,0.017327,0.017298,0.017262,0.017214,0.017178,0.017140,0.017110,0.017080,0.017045,0.017014,0.016982,0.016952,0.016925,0.016899,0.016871,0.016836,0.016811,0.016782,0.016754,0.016728,0.016693,0.016661,0.016627,0.016599,0.016574,0.016547,0.016517,0.016491,0.016462,0.016430,0.016399,0.016369,0.016341,0.016310,0.016276,0.016258,0.016231,0.016196,0.016158,0.016119,0.016083,0.016054,0.016027,0.015992,0.015946,0.015927,0.015890,0.015856,0.015835,0.015804,0.015763,0.015734,0.015702,0.015663,0.015635,0.015602,0.015569,0.015534,0.015503,0.015484,0.015452,0.015418,0.015387,0.015344,0.015320,0.015293,0.015271,0.015246,0.015212,0.015181,0.015155,0.015129,0.015103,0.015074,0.015037,0.015011,0.014987,0.014964,0.014920,0.014877,0.014847,0.014819,0.014789,0.014771,0.014735,0.014703,0.014669,0.014632,0.014600,0.014579,0.014547,0.014516,0.014485,0.014457,0.014436,0.014409,0.014382,0.014353,0.014329,0.014300,0.014269,0.014241,0.014212,0.014189,0.014150,0.014127,0.014099,0.014066,0.014037,0.014003,0.013974,0.013952,0.013924,0.013883,0.013854,0.013828,0.013806,0.013782,0.013749,0.013720,0.013685,0.013658,0.013635,0.013609,0.013579,0.013558,0.013534,0.013504,0.013468,0.013442,0.013418,0.013393,0.013359,0.013338,0.013312,0.013285,0.013259,0.013235,0.013205,0.013173,0.013147,0.013119,0.013097,0.013071,0.013052,0.013024,0.013008,0.012986,0.012966,0.012938,0.012914,0.012893,0.012863,0.012839,0.012812,0.012792,0.012761,0.012741,0.012714,0.012689,0.012668,0.012633,0.012611,0.012589,0.012559,0.012533,0.012516,0.012495,0.012474,0.012451,0.012429,0.012404,0.012384,0.012366,0.012342,0.012325,0.012304,0.012287,0.012259,0.012228,0.012201,0.012179,0.012146,0.012128,0.012106,0.012087,0.012061,0.012034,0.012015,0.011997,0.011984,0.011955,0.011934,0.011906,0.011892,0.011871,0.011853,0.011831,0.011805,0.011784,0.011763,0.011742,0.011717,0.011684,0.011663,0.011647,0.011620,0.011594,0.011574,0.011547,0.011530,0.011500,0.011473,0.011453,0.011430,0.011409,0.011383,0.011371,0.011346,0.011311,0.011290,0.011272,0.011255,0.011233,0.011214,0.011193,0.011171,0.011149,0.011127,0.011096,0.011070,0.011043,0.011025,0.011006,0.010982,0.010955,0.010938,0.010925,0.010900,0.010878,0.010861,0.010836,0.010817,0.010793,0.010769,0.010742,0.010726,0.010708,0.010681,0.010665,0.010636,0.010615,0.010600,0.010569,0.010553,0.010541,0.010525,0.010500,0.010473,0.010454,0.010437,0.010419,0.010398,0.010384,0.010366,0.010354,0.010337,0.010322,0.010310,0.010292,0.010276,0.010257,0.010236,0.010219,0.010201,0.010176,0.010153,0.010135,0.010117,0.010091,0.010053,0.010029,0.010017,0.009998,0.009975,0.009947,0.009928,0.009909,0.009893,0.009874,0.009850,0.009836,0.009816,0.009786,0.009767,0.009751,0.009725,0.009707,0.009685,0.009667,0.009649,0.009627,0.009603,0.009581,0.009558,0.009542,0.009530,0.009520,0.009501,0.009481,0.009453,0.009436,0.009418,0.009399,0.009377,0.009365,0.009351,0.009331,0.009310,0.009295,0.009277,0.009262,0.009249,0.009229,0.009208,0.009187,0.009176,0.009165,0.009149,0.009129,0.009107,0.009089,0.009068,0.009057,0.009035,0.009018,0.008996,0.008985,0.008971,0.008956,0.008936,0.008914,0.008898,0.008882,0.008859,0.008844,0.008821,0.008810,0.008803,0.008781,0.008758,0.008743,0.008727,0.008712,0.008699,0.008678,0.008660,0.008649,0.008632,0.008612,0.008597,0.008578,0.008559,0.008543,0.008525,0.008509,0.008498,0.008486,0.008474,0.008456,0.008448,0.008434,0.008416,0.008401,0.008388,0.008366,0.008351,0.008330,0.008310,0.008296,0.008276,0.008260,0.008243,0.008225,0.008210,0.008196,0.008183,0.008173,0.008153,0.008130,0.008115,0.008098,0.008085,0.008073,0.008053,0.008036,0.008021,0.008002,0.007986,0.007970,0.007957,0.007939,0.007923,0.007898,0.007882,0.007866,0.007851,0.007834,0.007817,0.007800,0.007778,0.007764,0.007745,0.007729,0.007706,0.007690,0.007682,0.007671,0.007653,0.007634,0.007614,0.007599,0.007573,0.007562,0.007549,0.007542,0.007521,0.007503,0.007490,0.007481,0.007464,0.007437,0.007426,0.007410,0.007396,0.007375,0.007365,0.007347,0.007330,0.007322,0.007310,0.007295,0.007289,0.007272,0.007261,0.007246,0.007237,0.007223,0.007208,0.007189,0.007175,0.007158,0.007139,0.007122,0.007113,0.007099,0.007081,0.007069,0.007055,0.007043,0.007025,0.007014,0.007002,0.006990,0.006973,0.006961,0.006951,0.006937,0.006920,0.006910,0.006901,0.006890,0.006877,0.006864,0.006850,0.006841,0.006829,0.006818,0.006798,0.006784,0.006775,0.006762,0.006752,0.006737,0.006720,0.006707,0.006693,0.006677,0.006664,0.006646,0.006627,0.006614,0.006602,0.006594,0.006578,0.006565,0.006552,0.006541,0.006523,0.006505,0.006493,0.006481,0.006469,0.006458,0.006451,0.006436,0.006418,0.006410,0.006405,0.006391,0.006382,0.006367,0.006354,0.006343,0.006330,0.006317,0.006305,0.006295,0.006284,0.006269,0.006259,0.006247,0.006234,0.006225,0.006215,0.006199,0.006188,0.006175,0.006161,0.006149,0.006137,0.006124,0.006106,0.006098,0.006090,0.006079,0.006065,0.006052,0.006035,0.006031,0.006022,0.006010,0.005995,0.005988,0.005983,0.005971,0.005960,0.005950,0.005936,0.005927,0.005916,0.005900,0.005885,0.005874,0.005863,0.005847,0.005841,0.005827,0.005818,0.005799,0.005793,0.005780,0.005769,0.005759,0.005750,0.005742,0.005731,0.005716,0.005707,0.005701,0.005686,0.005672,0.005665,0.005652,0.005634,0.005618,0.005608,0.005601,0.005590,0.005582,0.005567,0.005558,0.005548,0.005541,0.005532,0.005517,0.005509,0.005497,0.005488,0.005476,0.005464,0.005456,0.005451,0.005439,0.005429,0.005419,0.005404,0.005393,0.005387,0.005372,0.005360,0.005350,0.005342,0.005329,0.005323,0.005313,0.005305,0.005295,0.005286,0.005276,0.005262,0.005248,0.005241,0.005225,0.005215,0.005200,0.005192,0.005180,0.005175,0.005161,0.005154,0.005150,0.005139,0.005133,0.005123,0.005115,0.005104,0.005092,0.005083,0.005070,0.005058,0.005047,0.005038,0.005025,0.005017,0.005005,0.004996,0.004981,0.004978,0.004966,0.004954,0.004943,0.004931,0.004922,0.004909,0.004901,0.004895,0.004890,0.004877,0.004866,0.004856,0.004851,0.004846,0.004840,0.004837,0.004823,0.004816,0.004807,0.004798,0.004786,0.004774,0.004766,0.004757,0.004747,0.004742,0.004733,0.004728,0.004719,0.004709,0.004698,0.004684,0.004674,0.004666,0.004661,0.004650,0.004634,0.004626,0.004620,0.004613,0.004607,0.004601,0.004587,0.004581,0.004576,0.004565,0.004554,0.004548,0.004535,0.004526,0.004516,0.004502,0.004497,0.004486,0.004478,0.004469,0.004460,0.004456,0.004448,0.004441,0.004425,0.004421,0.004416,0.004405,0.004395,0.004389,0.004381,0.004374,0.004364,0.004356,0.004347,0.004341,0.004327,0.004321,0.004314,0.004305,0.004298,0.004286,0.004276,0.004265,0.004256,0.004248,0.004238,0.004226,0.004216,0.004195,0.004186,0.004178,0.004168,0.004159,0.004150,0.004139,0.004131,0.004121,0.004115,0.004105,0.004098,0.004094,0.004081,0.004073,0.004061,0.004052,0.004044,0.004037,0.004031,0.004026,0.004020,0.004011,0.004006,0.004000,0.003994,0.003985,0.003976,0.003967,0.003961,0.003953,0.003945,0.003934,0.003926,0.003916,0.003905,0.003901,0.003895,0.003884,0.003876,0.003870,0.003865,0.003857,0.003846,0.003841,0.003832,0.003824,0.003816,0.003810,0.003804,0.003795,0.003784,0.003776,0.003768,0.003759,0.003752,0.003746,0.003738,0.003732,0.003724,0.003719,0.003717,0.003712,0.003707,0.003696,0.003691,0.003688,0.003682,0.003678,0.003668,0.003658,0.003651,0.003645,0.003640,0.003634,0.003627,0.003620,0.003616,0.003613,0.003608,0.003601,0.003589,0.003579,0.003569,0.003563,0.003557,0.003554,0.003546,0.003542,0.003532,0.003525,0.003518,0.003513,0.003508,0.003503,0.003499,0.003492,0.003489,0.003482,0.003477,0.003464,0.003459,0.003453,0.003447,0.003435,0.003430,0.003424,0.003416,0.003406,0.003394,0.003386,0.003380,0.003374,0.003367,0.003358,0.003350,0.003346,0.003341,0.003335,0.003329,0.003324,0.003310,0.003303,0.003300,0.003297,0.003289,0.003286,0.003277,0.003271,0.003263,0.003254,0.003247,0.003241,0.003235,0.003226,0.003217,0.003207,0.003203,0.003194,0.003188,0.003182,0.003174,0.003168,0.003165,0.003162,0.003160,0.003154,0.003148,0.003140,0.003134,0.003124,0.003115,0.003109,0.003104,0.003098,0.003095,0.003089,0.003085,0.003080,0.003074,0.003069,0.003060,0.003055,0.003044,0.003037,0.003031,0.003028,0.003022,0.003019,0.003014,0.003010,0.003003,0.002996,0.002992,0.002984,0.002980,0.002973,0.002967,0.002959,0.002953,0.002947,0.002943,0.002939,0.002932,0.002924,0.002918,0.002914,0.002907,0.002900,0.002894,0.002888,0.002883,0.002879,0.002874,0.002868,0.002864,0.002862,0.002856,0.002847,0.002838,0.002828,0.002823,0.002817,0.002811,0.002808,0.002803,0.002797,0.002789,0.002787,0.002780,0.002773,0.002769,0.002763,0.002751,0.002746,0.002740,0.002734,0.002730,0.002725,0.002719,0.002714,0.002701,0.002695,0.002690,0.002684,0.002675,0.002673,0.002664,0.002659,0.002652,0.002644,0.002644,0.002639,0.002634,0.002631,0.002622,0.002617,0.002614,0.002611,0.002609,0.002606,0.002601,0.002598,0.002594,0.002589,0.002585,0.002579,0.002575,0.002571,0.002562,0.002556,0.002551,0.002548,0.002544,0.002537,0.002533,0.002528,0.002521,0.002517,0.002510,0.002506,0.002501,0.002491,0.002487,0.002483,0.002480,0.002476,0.002468,0.002463,0.002460,0.002454,0.002450,0.002446,0.002439,0.002434,0.002428,0.002426,0.002420,0.002414,0.002414,0.002411,0.002405,0.002402,0.002397,0.002392,0.002391,0.002382,0.002379,0.002373,0.002370,0.002369,0.002363,0.002361,0.002358,0.002353,0.002349,0.002347,0.002343,0.002338,0.002334,0.002331,0.002326,0.002322,0.002320,0.002319,0.002316,0.002310,0.002305,0.002305,0.002300,0.002296,0.002294,0.002289,0.002283,0.002277,0.002273,0.002269,0.002264,0.002261,0.002254,0.002249,0.002243,0.002239,0.002236,0.002234,0.002232,0.002225,0.002222,0.002217,0.002216,0.002215,0.002208,0.002205,0.002200,0.002194,0.002189,0.002183,0.002176,0.002174,0.002171,0.002169,0.002168,0.002163,0.002159,0.002155,0.002150,0.002145,0.002143,0.002137,0.002130,0.002126,0.002118,0.002114,0.002110,0.002107,0.002105,0.002099,0.002097,0.002091,0.002082,0.002079,0.002073,0.002070,0.002067,0.002060,0.002057,0.002052,0.002051,0.002048,0.002042,0.002037,0.002033,0.002027,0.002021,0.002020,0.002017,0.002013,0.002009,0.002005,0.001999,0.001995,0.001990,0.001982,0.001978,0.001976,0.001972,0.001967,0.001963,0.001959,0.001955,0.001948,0.001942,0.001938,0.001931,0.001927,0.001926,0.001919,0.001916,0.001910,0.001904,0.001900,0.001895,0.001891,0.001887,0.001884,0.001881,0.001878,0.001870,0.001869,0.001867,0.001861,0.001860,0.001858,0.001856,0.001852,0.001841,0.001837,0.001832,0.001825,0.001819,0.001814,0.001808,0.001807,0.001802,0.001801,0.001797,0.001793,0.001784,0.001782,0.001775,0.001769,0.001762,0.001760,0.001755,0.001752,0.001749,0.001742,0.001738,0.001733,0.001731,0.001725,0.001725,0.001721,0.001720,0.001717,0.001714,0.001707,0.001705,0.001701,0.001698,0.001697,0.001695,0.001691,0.001690,0.001687,0.001683,0.001681,0.001676,0.001673,0.001671,0.001668,0.001665,0.001663,0.001659,0.001656,0.001653,0.001652,0.001649,0.001647,0.001645,0.001642,0.001637,0.001636,0.001635,0.001630,0.001624,0.001621,0.001617,0.001612,0.001608,0.001606,0.001603,0.001598,0.001595,0.001587,0.001585,0.001578,0.001576,0.001574,0.001570,0.001568,0.001563,0.001556,0.001553,0.001550,0.001544,0.001541,0.001538,0.001535,0.001531,0.001531,0.001528,0.001523,0.001521,0.001519,0.001518,0.001515,0.001512,0.001510,0.001509,0.001507,0.001507,0.001501,0.001500,0.001491,0.001488,0.001487,0.001486,0.001485,0.001481,0.001478,0.001474,0.001473,0.001470,0.001468,0.001468,0.001464,0.001457,0.001456,0.001449,0.001448,0.001442,0.001437,0.001436,0.001432,0.001429,0.001427,0.001422,0.001418,0.001418,0.001413,0.001412,0.001409,0.001402,0.001399,0.001397,0.001396,0.001392,0.001390,0.001387,0.001385,0.001381,0.001379,0.001374,0.001374,0.001374,0.001370,0.001366,0.001366,0.001365,0.001363,0.001358,0.001356,0.001352,0.001350,0.001348,0.001347,0.001344,0.001341,0.001341,0.001333,0.001330,0.001325,0.001321,0.001320,0.001316,0.001314,0.001309,0.001308,0.001306,0.001303,0.001300,0.001298,0.001296,0.001294,0.001292,0.001290,0.001286,0.001284,0.001282,0.001281,0.001274,0.001269,0.001267,0.001264,0.001262,0.001259,0.001258,0.001257,0.001254,0.001252,0.001249,0.001249,0.001245,0.001242,0.001239,0.001236,0.001232,0.001229,0.001227,0.001224,0.001223,0.001221,0.001218,0.001214,0.001212,0.001210,0.001203,0.001199,0.001195,0.001193,0.001192,0.001189,0.001186,0.001181,0.001177,0.001174,0.001170,0.001167,0.001166,0.001164,0.001157,0.001154,0.001152,0.001151,0.001144,0.001143,0.001140,0.001138,0.001136,0.001133,0.001133,0.001131,0.001127,0.001125,0.001121,0.001119,0.001119,0.001119,0.001115,0.001112,0.001111,0.001109,0.001107,0.001103,0.001100,0.001096,0.001095,0.001094,0.001093,0.001090,0.001084,0.001080,0.001078,0.001076,0.001073,0.001071,0.001071,0.001068,0.001066,0.001064,0.001061,0.001060,0.001059,0.001057,0.001054,0.001050,0.001047,0.001045,0.001045,0.001045,0.001045,0.001044,0.001039,0.001037,0.001034,0.001031,0.001029,0.001024,0.001024,0.001021,0.001020,0.001019,0.001019,0.001018,0.001018,0.001014,0.001011,0.001009,0.001008,0.001005,0.001003,0.001001,0.001001,0.000998,0.000995,0.000992,0.000992,0.000992,0.000989,0.000989,0.000987,0.000984,0.000980,0.000979,0.000978,0.000975,0.000971,0.000970,0.000967,0.000966,0.000962,0.000960,0.000959,0.000958,0.000956,0.000955,0.000952,0.000950,0.000949,0.000947,0.000946,0.000945,0.000944,0.000939,0.000937,0.000936,0.000936,0.000933,0.000931,0.000930,0.000928,0.000924,0.000921,0.000920,0.000918,0.000917,0.000915,0.000914,0.000911,0.000911,0.000908,0.000907,0.000904,0.000903,0.000901,0.000900,0.000896,0.000894,0.000892,0.000891,0.000891,0.000889,0.000889,0.000889,0.000886,0.000886,0.000883,0.000883,0.000881,0.000879,0.000874,0.000873,0.000870,0.000868,0.000866,0.000865,0.000865,0.000863,0.000863,0.000859,0.000855,0.000853,0.000852,0.000851,0.000851,0.000851,0.000850,0.000848,0.000847,0.000846,0.000845,0.000845,0.000843,0.000841,0.000839,0.000838,0.000836,0.000836,0.000835,0.000835,0.000833,0.000831,0.000831,0.000827,0.000825,0.000822,0.000819,0.000816,0.000816,0.000816,0.000815,0.000813,0.000813,0.000810,0.000810,0.000808,0.000806,0.000805,0.000805,0.000803,0.000801,0.000799,0.000797,0.000796,0.000795,0.000792,0.000790,0.000788,0.000788,0.000784,0.000780,0.000780,0.000780,0.000778,0.000777,0.000776,0.000772,0.000772,0.000772,0.000770,0.000770,0.000769,0.000768,0.000766,0.000764,0.000762,0.000762,0.000760,0.000758,0.000758,0.000756,0.000756,0.000755,0.000753,0.000752,0.000752,0.000751,0.000750,0.000746,0.000746,0.000744,0.000742,0.000741,0.000740,0.000739,0.000736,0.000735,0.000733,0.000733,0.000731,0.000730,0.000729,0.000728,0.000727,0.000725,0.000725,0.000722,0.000722,0.000719,0.000718,0.000715,0.000712,0.000709,0.000708,0.000706,0.000704,0.000704,0.000703,0.000701,0.000697,0.000697,0.000694,0.000693,0.000687,0.000686,0.000686,0.000685,0.000684,0.000684,0.000684,0.000683,0.000683,0.000683,0.000683,0.000682,0.000680,0.000677,0.000676,0.000674,0.000674,0.000673,0.000672,0.000669,0.000667,0.000666,0.000666,0.000665,0.000662,0.000662,0.000662,0.000660,0.000658,0.000658,0.000658,0.000657,0.000655,0.000654,0.000652,0.000651,0.000651,0.000648,0.000647,0.000646,0.000645,0.000643,0.000642,0.000640,0.000637,0.000637,0.000635,0.000634,0.000633,0.000631,0.000630,0.000630,0.000630,0.000628,0.000628,0.000627,0.000625,0.000625,0.000625,0.000624,0.000619,0.000619,0.000617,0.000617,0.000614,0.000614,0.000614,0.000614,0.000612,0.000610,0.000610,0.000610,0.000610,0.000610,0.000609,0.000606,0.000604,0.000603,0.000602,0.000601,0.000599,0.000598,0.000597,0.000596,0.000592,0.000592,0.000591,0.000590,0.000588,0.000586,0.000585,0.000585,0.000585,0.000583,0.000582,0.000581,0.000578,0.000578,0.000577,0.000577,0.000577,0.000577,0.000575,0.000573,0.000573,0.000571,0.000570,0.000570,0.000570,0.000569,0.000569,0.000567,0.000567,0.000565,0.000562,0.000562,0.000562,0.000560,0.000558,0.000558,0.000558,0.000558,0.000557,0.000556,0.000554,0.000553,0.000552,0.000551,0.000551,0.000551,0.000550,0.000550,0.000548,0.000548,0.000545,0.000545,0.000542,0.000540,0.000538,0.000537,0.000536,0.000532,0.000530,0.000528,0.000527,0.000524,0.000524,0.000521,0.000520,0.000517,0.000516,0.000516,0.000516,0.000515,0.000514,0.000513,0.000510,0.000510,0.000509,0.000507,0.000506,0.000504,0.000503,0.000503,0.000502,0.000502,0.000501,0.000501,0.000501,0.000499,0.000499,0.000499,0.000496,0.000495,0.000495,0.000495,0.000495,0.000495,0.000491,0.000489,0.000487,0.000487,0.000486,0.000486,0.000485,0.000484,0.000483,0.000481,0.000479,0.000478,0.000477,0.000476,0.000475,0.000474,0.000472,0.000468,0.000467,0.000466,0.000466,0.000466,0.000466,0.000465,0.000464,0.000462,0.000462,0.000461,0.000460,0.000459,0.000456,0.000456,0.000456,0.000455,0.000454,0.000450,0.000450,0.000450,0.000448,0.000447,0.000447,0.000445,0.000443,0.000439,0.000438,0.000438,0.000438,0.000436,0.000435,0.000435,0.000435,0.000434,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000432,0.000431,0.000431,0.000430,0.000429,0.000429,0.000427,0.000425,0.000425,0.000425,0.000422,0.000422,0.000421,0.000421,0.000421,0.000421,0.000420,0.000418,0.000418,0.000418,0.000415,0.000415,0.000414,0.000414,0.000413,0.000412,0.000412,0.000412,0.000412,0.000412,0.000412,0.000412,0.000410,0.000408,0.000408,0.000407,0.000406,0.000404,0.000404,0.000403,0.000402,0.000402,0.000400,0.000399,0.000399,0.000398,0.000397,0.000397,0.000396,0.000395,0.000395,0.000394,0.000392,0.000391,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000389,0.000388,0.000387,0.000387,0.000387,0.000387,0.000387,0.000386,0.000386,0.000386,0.000386,0.000384,0.000384,0.000384,0.000384,0.000384,0.000381,0.000381,0.000380,0.000379,0.000379,0.000379,0.000378,0.000378,0.000377,0.000377,0.000376,0.000376,0.000375,0.000375,0.000375,0.000374,0.000374,0.000374,0.000373,0.000373,0.000372,0.000372,0.000372,0.000371,0.000369,0.000368,0.000367,0.000367,0.000367,0.000366,0.000365,0.000364,0.000362,0.000362,0.000362,0.000362,0.000360,0.000358,0.000357,0.000356,0.000356,0.000356,0.000356,0.000356,0.000356,0.000355,0.000353,0.000353,0.000353,0.000351,0.000351,0.000350,0.000349,0.000349,0.000348,0.000348,0.000348,0.000346,0.000345,0.000344,0.000343,0.000341,0.000341,0.000341,0.000340,0.000339,0.000339,0.000339,0.000338,0.000337,0.000336,0.000336,0.000335,0.000335,0.000335,0.000334,0.000334,0.000334,0.000334,0.000334,0.000334,0.000333,0.000333,0.000330,0.000329,0.000328,0.000328,0.000327,0.000327,0.000327,0.000327,0.000327,0.000326,0.000325,0.000325,0.000325,0.000324,0.000324,0.000324,0.000324,0.000324,0.000324,0.000324,0.000324,0.000324,0.000324,0.000324,0.000324,0.000323,0.000323,0.000322,0.000321,0.000320,0.000320,0.000319,0.000316,0.000316,0.000315,0.000314,0.000314,0.000312,0.000310,0.000310,0.000310,0.000310,0.000309,0.000309,0.000308,0.000308,0.000307,0.000306,0.000304,0.000304,0.000303,0.000303,0.000303,0.000302,0.000302,0.000301,0.000299,0.000299,0.000299,0.000296,0.000295,0.000295,0.000295,0.000294,0.000294,0.000292,0.000292,0.000291,0.000291,0.000291,0.000291,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000289,0.000289,0.000288,0.000288,0.000288,0.000288,0.000288,0.000285,0.000285,0.000284,0.000284,0.000283,0.000283,0.000283,0.000283,0.000283,0.000283,0.000283,0.000283,0.000281,0.000279,0.000279,0.000279,0.000279,0.000278,0.000277,0.000276,0.000275,0.000274,0.000274,0.000274,0.000273,0.000272,0.000272,0.000271,0.000270,0.000270,0.000270,0.000269,0.000268,0.000266,0.000265,0.000264,0.000264,0.000264,0.000262,0.000262,0.000260,0.000259,0.000258,0.000257,0.000257,0.000257,0.000257,0.000257,0.000256,0.000256,0.000255,0.000255,0.000255,0.000255,0.000255,0.000255,0.000255,0.000255,0.000255,0.000254,0.000253,0.000252,0.000250,0.000249,0.000249,0.000249,0.000248,0.000248,0.000248,0.000247,0.000247,0.000246,0.000246,0.000244,0.000243,0.000243,0.000243,0.000243,0.000243,0.000243,0.000243,0.000243,0.000243,0.000243,0.000242,0.000242,0.000242,0.000241,0.000241,0.000241,0.000240,0.000240,0.000240,0.000238,0.000238,0.000237,0.000237,0.000237,0.000237,0.000236,0.000236,0.000235,0.000233,0.000233,0.000233,0.000231,0.000231,0.000231,0.000230,0.000228,0.000228,0.000228,0.000228,0.000226,0.000225,0.000223,0.000221,0.000221,0.000221,0.000221,0.000220,0.000220,0.000219,0.000219,0.000217,0.000217,0.000217,0.000217,0.000216,0.000215,0.000215,0.000215,0.000215,0.000214,0.000213,0.000212,0.000212,0.000212,0.000212,0.000210,0.000209,0.000209,0.000209,0.000209,0.000209,0.000208,0.000208,0.000207,0.000207,0.000206,0.000206,0.000206,0.000205,0.000204,0.000204,0.000204,0.000203,0.000202,0.000202,0.000202,0.000202,0.000202,0.000202,0.000202,0.000201,0.000200,0.000200,0.000200,0.000200,0.000199,0.000199,0.000199,0.000199,0.000199,0.000199,0.000198,0.000198,0.000196,0.000196,0.000196,0.000196,0.000196,0.000196,0.000196,0.000196,0.000194,0.000193,0.000193,0.000193,0.000193,0.000191,0.000191,0.000191,0.000190,0.000189,0.000186,0.000185,0.000185,0.000184,0.000183,0.000183,0.000182,0.000181,0.000181,0.000181,0.000179,0.000178,0.000177,0.000177,0.000177,0.000177,0.000175,0.000174,0.000174,0.000174,0.000173,0.000173,0.000173,0.000173,0.000173,0.000172,0.000171,0.000171,0.000170,0.000170,0.000169,0.000168,0.000168,0.000168,0.000168,0.000166,0.000166,0.000165,0.000165,0.000165,0.000165,0.000165,0.000165,0.000165,0.000163,0.000163,0.000162,0.000162,0.000162,0.000162,0.000162,0.000162,0.000162,0.000162,0.000161,0.000161,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000159,0.000159,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000158,0.000157,0.000157,0.000157,0.000155,0.000154,0.000154,0.000154,0.000153,0.000152,0.000152,0.000151,0.000151,0.000151,0.000151,0.000151,0.000150,0.000150,0.000150,0.000150,0.000148,0.000148,0.000148,0.000148,0.000148,0.000148,0.000148,0.000148,0.000148,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000146,0.000146,0.000146,0.000146,0.000146,0.000146,0.000146,0.000145,0.000145,0.000145,0.000145,0.000143,0.000143,0.000143,0.000142,0.000142,0.000142,0.000141,0.000141,0.000141,0.000141,0.000141,0.000140,0.000140,0.000138,0.000138,0.000137,0.000137,0.000137,0.000136,0.000136,0.000135,0.000134,0.000134,0.000134,0.000134,0.000133,0.000133,0.000133,0.000133,0.000133,0.000132,0.000132,0.000132,0.000132,0.000132,0.000130,0.000130,0.000130,0.000129,0.000129,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000128,0.000127,0.000127,0.000127,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000122,0.000122,0.000121,0.000119,0.000119,0.000118,0.000118,0.000118,0.000118,0.000118,0.000117,0.000116,0.000116,0.000116,0.000116,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000115,0.000114,0.000114,0.000114,0.000114,0.000114,0.000114,0.000113,0.000112,0.000112,0.000112,0.000112,0.000112,0.000112,0.000112,0.000111,0.000111,0.000110,0.000109,0.000109,0.000108,0.000108,0.000108,0.000108,0.000108,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000106,0.000106,0.000106,0.000106,0.000106,0.000106,0.000105,0.000105,0.000105,0.000105,0.000105,0.000103,0.000102,0.000102,0.000101,0.000101,0.000100,0.000098,0.000098,0.000098,0.000098,0.000097,0.000097,0.000097,0.000097,0.000097,0.000097,0.000097,0.000097,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000095,0.000094,0.000094,0.000094,0.000094,0.000094,0.000094,0.000094,0.000093,0.000093,0.000092,0.000092,0.000092,0.000091,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000088,0.000088,0.000086,0.000086,0.000086,0.000085,0.000085,0.000084,0.000083,0.000082,0.000082,0.000081,0.000081,0.000081,0.000081,0.000080,0.000079,0.000079,0.000079,0.000079,0.000079,0.000079,0.000079,0.000079,0.000079,0.000079,0.000079,0.000078,0.000077,0.000077,0.000076,0.000076,0.000076,0.000075,0.000075,0.000075,0.000075,0.000075,0.000075,0.000075,0.000075,0.000075,0.000075,0.000075,0.000075,0.000074,0.000074,0.000074,0.000074,0.000074,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000070,0.000069,0.000069,0.000068,0.000068,0.000068,0.000068,0.000068,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000065,0.000065,0.000065,0.000065,0.000065,0.000065,0.000065,0.000065,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000061,0.000061,0.000061,0.000061,0.000061,0.000060,0.000060,0.000060,0.000059,0.000059,0.000059,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000054,0.000054,0.000054,0.000054,0.000054,0.000053,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000048,0.000048,0.000048,0.000047,0.000047,0.000046,0.000046,0.000046,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000043,0.000043,0.000042,0.000042,0.000042,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000036,0.000036,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000029,0.000029,0.000029,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000025,0.000025,0.000024,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho070_M10_1M_runs.txt <==
1.000000,0.965464,0.965291,0.965131,0.964969,0.964802,0.964656,0.964500,0.964342,0.964179,0.964013,0.963854,0.963703,0.963543,0.963410,0.963271,0.963132,0.963001,0.962863,0.962707,0.962571,0.962439,0.962288,0.962145,0.962019,0.961870,0.961719,0.961579,0.961434,0.961313,0.961181,0.961044,0.960905,0.960773,0.960653,0.960522,0.960374,0.960224,0.960074,0.959927,0.959813,0.959680,0.959554,0.959430,0.959292,0.959174,0.959065,0.958939,0.958799,0.958670,0.958536,0.958407,0.958280,0.958152,0.958033,0.957924,0.957796,0.957686,0.957551,0.957447,0.957329,0.957206,0.957077,0.956973,0.956847,0.956725,0.956597,0.956488,0.956375,0.956277,0.956155,0.956039,0.955914,0.955814,0.955688,0.955584,0.955464,0.955353,0.955229,0.955120,0.954999,0.954893,0.954762,0.954629,0.954536,0.954421,0.954320,0.954231,0.954135,0.954042,0.953932,0.953843,0.953721,0.953621,0.953508,0.953403,0.953308,0.953214,0.953112,0.953006,0.952904,0.952804,0.952699,0.952598,0.952502,0.952401,0.952302,0.952199,0.952111,0.951996,0.951900,0.951810,0.951717,0.951626,0.951523,0.951429,0.951332,0.951256,0.951163,0.951082,0.950979,0.950871,0.950775,0.950692,0.950608,0.950505,0.950414,0.950309,0.950203,0.950103,0.950018,0.949936,0.949832,0.949745,0.949655,0.949567,0.949460,0.949367,0.949275,0.949194,0.949101,0.949029,0.948963,0.948863,0.948786,0.948710,0.948629,0.948542,0.948450,0.948359,0.948275,0.948169,0.948105,0.948025,0.947924,0.947824,0.947749,0.947663,0.947566,0.947482,0.947404,0.947313,0.947215,0.947136,0.947030,0.946956,0.946876,0.946782,0.946673,0.946585,0.946507,0.946418,0.946349,0.946265,0.946178,0.946095,0.946012,0.945947,0.945857,0.945767,0.945697,0.945617,0.945513,0.945432,0.945339,0.945248,0.945162,0.945069,0.944997,0.944914,0.944810,0.944733,0.944667,0.944586,0.944497,0.944423,0.944346,0.944262,0.944178,0.944098,0.944033,0.943949,0.943878,0.943799,0.943702,0.943631,0.943554,0.943481,0.943418,0.943343,0.943268,0.943187,0.943105,0.943023,0.942945,0.942878,0.942803,0.942732,0.942651,0.942577,0.942511,0.942428,0.942356,0.942284,0.942202,0.942134,0.942051,0.941976,0.941900,0.941834,0.941747,0.941668,0.941583,0.941521,0.941435,0.941374,0.941288,0.941206,0.941127,0.941048,0.940974,0.940921,0.940844,0.940778,0.940705,0.940604,0.940531,0.940455,0.940370,0.940311,0.940233,0.940153,0.940066,0.939992,0.939924,0.939844,0.939765,0.939694,0.939614,0.939537,0.939454,0.939380,0.939290,0.939219,0.939141,0.939070,0.938996,0.938919,0.938853,0.938777,0.938697,0.938626,0.938557,0.938508,0.938427,0.938347,0.938287,0.938216,0.938129,0.938047,0.937966,0.937888,0.937823,0.937752,0.937674,0.937601,0.937516,0.937431,0.937364,0.937299,0.937226,0.937138,0.937072,0.936996,0.936922,0.936842,0.936762,0.936681,0.936601,0.936510,0.936423,0.936356,0.936271,0.936194,0.936130,0.936064,0.935980,0.935899,0.935825,0.935746,0.935654,0.935573,0.935505,0.935430,0.935350,0.935285,0.935209,0.935121,0.935037,0.934952,0.934873,0.934797,0.934724,0.934638,0.934560,0.934485,0.934414,0.934333,0.934244,0.934178,0.934104,0.934022,0.933950,0.933872,0.933812,0.933725,0.933644,0.933566,0.933493,0.933415,0.933327,0.933256,0.933182,0.933108,0.933042,0.932968,0.932902,0.932830,0.932762,0.932675,0.932604,0.932535,0.932479,0.932396,0.932304,0.932238,0.932156,0.932076,0.931997,0.931928,0.931845,0.931767,0.931691,0.931603,0.931530,0.931449,0.931375,0.931298,0.931224,0.931143,0.931063,0.930974,0.930905,0.930835,0.930755,0.930670,0.930575,0.930502,0.930414,0.930329,0.930251,0.930173,0.930108,0.930029,0.929949,0.929863,0.929784,0.929712,0.929628,0.929551,0.929476,0.929399,0.929316,0.929238,0.929140,0.929058,0.928971,0.928898,0.928816,0.928742,0.928662,0.928572,0.928482,0.928382,0.928287,0.928193,0.928102,0.928008,0.927917,0.927822,0.927736,0.927656,0.927557,0.927488,0.927403,0.927316,0.927240,0.927168,0.927069,0.926976,0.926905,0.926823,0.926745,0.926667,0.926580,0.926498,0.926410,0.926308,0.926236,0.926139,0.926041,0.925940,0.925859,0.925771,0.925705,0.925626,0.925544,0.925456,0.925359,0.925285,0.925219,0.925132,0.925044,0.924948,0.924858,0.924781,0.924701,0.924609,0.924509,0.924425,0.924335,0.924244,0.924158,0.924088,0.923989,0.923906,0.923822,0.923741,0.923647,0.923551,0.923458,0.923378,0.923298,0.923236,0.923156,0.923074,0.922977,0.922875,0.922793,0.922700,0.922611,0.922522,0.922443,0.922351,0.922279,0.922184,0.922097,0.922013,0.921927,0.921840,0.921779,0.921685,0.921606,0.921529,0.921460,0.921362,0.921284,0.921201,0.921115,0.921012,0.920932,0.920855,0.920771,0.920671,0.920584,0.920493,0.920404,0.920308,0.920214,0.920119,0.920019,0.919933,0.919837,0.919744,0.919653,0.919559,0.919465,0.919365,0.919275,0.919189,0.919084,0.918972,0.918869,0.918779,0.918696,0.918605,0.918506,0.918407,0.918311,0.918246,0.918161,0.918062,0.917976,0.917873,0.917769,0.917690,0.917590,0.917488,0.917397,0.917301,0.917204,0.917114,0.917023,0.916938,0.916832,0.916732,0.916634,0.916559,0.916492,0.916400,0.916316,0.916225,0.916127,0.916040,0.915931,0.915832,0.915734,0.915640,0.915543,0.915455,0.915364,0.915270,0.915179,0.915081,0.914987,0.914879,0.914785,0.914681,0.914567,0.914465,0.914380,0.914285,0.914181,0.914092,0.914010,0.913923,0.913827,0.913731,0.913634,0.913545,0.913463,0.913355,0.913258,0.913177,0.913069,0.912974,0.912879,0.912781,0.912673,0.912579,0.912490,0.912390,0.912286,0.912194,0.912092,0.912008,0.911906,0.911804,0.911697,0.911582,0.911488,0.911396,0.911282,0.911198,0.911091,0.911003,0.910919,0.910804,0.910717,0.910613,0.910521,0.910421,0.910320,0.910216,0.910093,0.909999,0.909907,0.909795,0.909688,0.909573,0.909470,0.909380,0.909272,0.909187,0.909067,0.908959,0.908866,0.908775,0.908659,0.908540,0.908444,0.908336,0.908246,0.908144,0.908029,0.907936,0.907837,0.907730,0.907620,0.907520,0.907402,0.907298,0.907197,0.907082,0.906971,0.906874,0.906780,0.906670,0.906575,0.906484,0.906385,0.906289,0.906176,0.906070,0.905985,0.905887,0.905778,0.905689,0.905577,0.905469,0.905366,0.905259,0.905154,0.905048,0.904954,0.904861,0.904756,0.904631,0.904521,0.904424,0.904311,0.904209,0.904096,0.903992,0.903896,0.903793,0.903690,0.903585,0.903467,0.903358,0.903265,0.903168,0.903066,0.902962,0.902838,0.902726,0.902627,0.902520,0.902428,0.902309,0.902193,0.902098,0.901988,0.901878,0.901783,0.901675,0.901582,0.901468,0.901338,0.901231,0.901112,0.901008,0.900907,0.900788,0.900676,0.900562,0.900464,0.900338,0.900229,0.900121,0.899986,0.899878,0.899774,0.899659,0.899548,0.899442,0.899337,0.899240,0.899121,0.899003,0.898892,0.898808,0.898698,0.898580,0.898451,0.898307,0.898197,0.898071,0.897950,0.897849,0.897742,0.897628,0.897521,0.897425,0.897305,0.897197,0.897081,0.896960,0.896849,0.896720,0.896627,0.896522,0.896406,0.896282,0.896160,0.896061,0.895940,0.895828,0.895725,0.895619,0.895511,0.895385,0.895255,0.895147,0.895027,0.894907,0.894805,0.894702,0.894605,0.894481,0.894392,0.894265,0.894177,0.894082,0.893955,0.893838,0.893722,0.893597,0.893476,0.893351,0.893234,0.893126,0.893024,0.892918,0.892804,0.892694,0.892569,0.892462,0.892343,0.892239,0.892120,0.892015,0.891888,0.891781,0.891667,0.891566,0.891446,0.891328,0.891213,0.891096,0.890959,0.890841,0.890724,0.890620,0.890492,0.890371,0.890265,0.890136,0.890026,0.889909,0.889793,0.889678,0.889553,0.889442,0.889317,0.889190,0.889068,0.888955,0.888828,0.888703,0.888582,0.888454,0.888315,0.888192,0.888065,0.887944,0.887846,0.887706,0.887577,0.887470,0.887348,0.887226,0.887113,0.886983,0.886853,0.886716,0.886613,0.886481,0.886361,0.886246,0.886122,0.885996,0.885875,0.885752,0.885635,0.885511,0.885393,0.885278,0.885147,0.885033,0.884915,0.884793,0.884653,0.884520,0.884393,0.884268,0.884122,0.884006,0.883875,0.883745,0.883635,0.883514,0.883394,0.883263,0.883128,0.883019,0.882919,0.882810,0.882694,0.882578,0.882449,0.882332,0.882202,0.882069,0.881935,0.881815,0.881670,0.881539,0.881410,0.881291,0.881164,0.881040,0.880920,0.880791,0.880673,0.880540,0.880395,0.880274,0.880137,0.879999,0.879869,0.879735,0.879622,0.879496,0.879364,0.879228,0.879079,0.878944,0.878828,0.878682,0.878563,0.878439,0.878300,0.878170,0.878029,0.877895,0.877761,0.877626,0.877497,0.877365,0.877227,0.877103,0.876975,0.876860,0.876716,0.876582,0.876465,0.876310,0.876181,0.876056,0.875927,0.875790,0.875657,0.875525,0.875381,0.875259,0.875112,0.874964,0.874827,0.874686,0.874555,0.874419,0.874269,0.874151,0.874040,0.873908,0.873766,0.873627,0.873490,0.873359,0.873222,0.873086,0.872974,0.872833,0.872706,0.872583,0.872458,0.872309,0.872172,0.872034,0.871905,0.871763,0.871629,0.871484,0.871341,0.871210,0.871066,0.870938,0.870781,0.870642,0.870516,0.870393,0.870273,0.870128,0.870000,0.869863,0.869742,0.869614,0.869470,0.869339,0.869191,0.869067,0.868925,0.868779,0.868634,0.868488,0.868349,0.868220,0.868082,0.867940,0.867797,0.867666,0.867539,0.867390,0.867257,0.867126,0.866994,0.866836,0.866687,0.866542,0.866380,0.866250,0.866122,0.865975,0.865835,0.865670,0.865507,0.865371,0.865246,0.865093,0.864937,0.864796,0.864643,0.864498,0.864357,0.864203,0.864058,0.863927,0.863784,0.863634,0.863484,0.863329,0.863172,0.863055,0.862897,0.862766,0.862627,0.862472,0.862348,0.862214,0.862060,0.861927,0.861762,0.861614,0.861457,0.861298,0.861163,0.861039,0.860875,0.860736,0.860582,0.860428,0.860263,0.860129,0.859979,0.859825,0.859710,0.859550,0.859393,0.859256,0.859098,0.858957,0.858811,0.858668,0.858512,0.858378,0.858243,0.858091,0.857920,0.857768,0.857620,0.857477,0.857328,0.857162,0.857026,0.856882,0.856734,0.856562,0.856411,0.856264,0.856134,0.855961,0.855802,0.855645,0.855504,0.855351,0.855187,0.855019,0.854871,0.854720,0.854574,0.854413,0.854246,0.854091,0.853940,0.853780,0.853607,0.853430,0.853270,0.853110,0.852949,0.852784,0.852615,0.852471,0.852309,0.852149,0.851978,0.851839,0.851701,0.851539,0.851374,0.851221,0.851046,0.850893,0.850750,0.850567,0.850389,0.850233,0.850095,0.849939,0.849778,0.849617,0.849465,0.849321,0.849164,0.849019,0.848864,0.848716,0.848558,0.848413,0.848258,0.848125,0.847982,0.847828,0.847671,0.847519,0.847377,0.847216,0.847041,0.846867,0.846713,0.846569,0.846418,0.846261,0.846082,0.845898,0.845735,0.845569,0.845408,0.845242,0.845089,0.844959,0.844819,0.844655,0.844486,0.844323,0.844181,0.844028,0.843859,0.843687,0.843524,0.843354,0.843195,0.843046,0.842885,0.842716,0.842549,0.842375,0.842193,0.842026,0.841886,0.841714,0.841550,0.841365,0.841200,0.841036,0.840882,0.840739,0.840564,0.840370,0.840178,0.840011,0.839837,0.839672,0.839506,0.839335,0.839171,0.839023,0.838845,0.838670,0.838514,0.838343,0.838184,0.838020,0.837864,0.837695,0.837525,0.837361,0.837198,0.837025,0.836842,0.836647,0.836480,0.836307,0.836137,0.835968,0.835804,0.835643,0.835453,0.835288,0.835113,0.834939,0.834759,0.834591,0.834443,0.834287,0.834115,0.833967,0.833807,0.833644,0.833476,0.833302,0.833118,0.832960,0.832805,0.832624,0.832460,0.832300,0.832128,0.831962,0.831773,0.831646,0.831477,0.831304,0.831122,0.830940,0.830768,0.830597,0.830401,0.830231,0.830065,0.829924,0.829741,0.829576,0.829402,0.829229,0.829052,0.828886,0.828721,0.828554,0.828385,0.828206,0.828049,0.827893,0.827729,0.827549,0.827367,0.827213,0.827034,0.826849,0.826677,0.826494,0.826307,0.826140,0.825941,0.825759,0.825583,0.825426,0.825260,0.825058,0.824865,0.824675,0.824493,0.824304,0.824116,0.823936,0.823735,0.823558,0.823388,0.823209,0.823010,0.822823,0.822650,0.822485,0.822328,0.822163,0.821980,0.821801,0.821623,0.821468,0.821261,0.821092,0.820888,0.820728,0.820560,0.820360,0.820175,0.819994,0.819822,0.819644,0.819456,0.819273,0.819093,0.818923,0.818758,0.818585,0.818400,0.818189,0.818013,0.817845,0.817677,0.817498,0.817300,0.817132,0.816964,0.816779,0.816614,0.816432,0.816274,0.816082,0.815883,0.815701,0.815518,0.815337,0.815165,0.814984,0.814791,0.814609,0.814447,0.814268,0.814078,0.813885,0.813708,0.813550,0.813362,0.813153,0.812983,0.812785,0.812593,0.812421,0.812227,0.812025,0.811818,0.811639,0.811478,0.811284,0.811096,0.810925,0.810749,0.810569,0.810393,0.810171,0.809972,0.809776,0.809589,0.809418,0.809223,0.809024,0.808829,0.808651,0.808449,0.808274,0.808123,0.807943,0.807758,0.807575,0.807389,0.807200,0.807022,0.806858,0.806671,0.806485,0.806301,0.806108,0.805950,0.805738,0.805526,0.805350,0.805175,0.804991,0.804767,0.804589,0.804393,0.804195,0.804030,0.803843,0.803655,0.803466,0.803285,0.803087,0.802914,0.802726,0.802532,0.802333,0.802127,0.801943,0.801759,0.801543,0.801335,0.801151,0.800952,0.800757,0.800580,0.800381,0.800196,0.799999,0.799799,0.799627,0.799427,0.799215,0.799025,0.798826,0.798625,0.798412,0.798224,0.798017,0.797815,0.797617,0.797451,0.797254,0.797070,0.796871,0.796665,0.796470,0.796277,0.796090,0.795893,0.795698,0.795488,0.795293,0.795106,0.794909,0.794714,0.794526,0.794318,0.794116,0.793908,0.793736,0.793550,0.793345,0.793140,0.792950,0.792727,0.792543,0.792368,0.792160,0.791965,0.791766,0.791592,0.791395,0.791208,0.790997,0.790801,0.790623,0.790418,0.790231,0.790014,0.789796,0.789597,0.789375,0.789165,0.788962,0.788782,0.788576,0.788354,0.788162,0.787951,0.787757,0.787534,0.787331,0.787119,0.786900,0.786704,0.786503,0.786286,0.786060,0.785851,0.785645,0.785420,0.785208,0.785010,0.784811,0.784612,0.784398,0.784204,0.784011,0.783836,0.783631,0.783430,0.783225,0.783020,0.782824,0.782606,0.782421,0.782223,0.782024,0.781793,0.781603,0.781425,0.781231,0.781036,0.780835,0.780619,0.780415,0.780197,0.779979,0.779799,0.779597,0.779373,0.779183,0.778972,0.778779,0.778569,0.778389,0.778189,0.777973,0.777768,0.777536,0.777316,0.777118,0.776906,0.776714,0.776516,0.776323,0.776126,0.775907,0.775719,0.775510,0.775278,0.775072,0.774869,0.774657,0.774433,0.774205,0.773996,0.773761,0.773554,0.773353,0.773148,0.772939,0.772753,0.772547,0.772352,0.772118,0.771897,0.771691,0.771476,0.771300,0.771119,0.770903,0.770694,0.770489,0.770275,0.770074,0.769874,0.769673,0.769482,0.769279,0.769063,0.768849,0.768641,0.768453,0.768238,0.768025,0.767813,0.767593,0.767371,0.767148,0.766951,0.766727,0.766522,0.766295,0.766077,0.765860,0.765647,0.765402,0.765201,0.764982,0.764779,0.764584,0.764380,0.764161,0.763943,0.763754,0.763537,0.763322,0.763117,0.762916,0.762718,0.762499,0.762267,0.762074,0.761850,0.761637,0.761419,0.761176,0.760970,0.760767,0.760550,0.760340,0.760116,0.759873,0.759665,0.759470,0.759233,0.759018,0.758796,0.758579,0.758363,0.758149,0.757902,0.757659,0.757442,0.757217,0.756976,0.756770,0.756561,0.756338,0.756124,0.755935,0.755700,0.755468,0.755258,0.755024,0.754828,0.754578,0.754364,0.754139,0.753909,0.753702,0.753479,0.753266,0.753033,0.752797,0.752589,0.752366,0.752102,0.751869,0.751650,0.751407,0.751186,0.750962,0.750768,0.750541,0.750331,0.750112,0.749892,0.749664,0.749445,0.749217,0.748975,0.748759,0.748528,0.748303,0.748083,0.747837,0.747619,0.747389,0.747162,0.746935,0.746699,0.746495,0.746281,0.746059,0.745832,0.745601,0.745355,0.745127,0.744880,0.744671,0.744439,0.744224,0.743990,0.743767,0.743554,0.743345,0.743118,0.742895,0.742643,0.742439,0.742208,0.741992,0.741745,0.741537,0.741313,0.741070,0.740840,0.740595,0.740334,0.740141,0.739886,0.739669,0.739440,0.739237,0.739016,0.738806,0.738566,0.738338,0.738112,0.737874,0.737657,0.737422,0.737203,0.736989,0.736752,0.736501,0.736261,0.736019,0.735803,0.735562,0.735313,0.735084,0.734844,0.734621,0.734393,0.734169,0.733934,0.733696,0.733450,0.733230,0.732974,0.732714,0.732458,0.732229,0.731969,0.731741,0.731501,0.731277,0.731062,0.730814,0.730568,0.730324,0.730097,0.729848,0.729647,0.729407,0.729178,0.728942,0.728700,0.728456,0.728223,0.727990,0.727753,0.727550,0.727325,0.727093,0.726885,0.726644,0.726420,0.726192,0.725951,0.725713,0.725496,0.725271,0.725045,0.724800,0.724568,0.724334,0.724096,0.723863,0.723627,0.723369,0.723139,0.722903,0.722675,0.722454,0.722227,0.721992,0.721742,0.721496,0.721243,0.721003,0.720748,0.720508,0.720271,0.720001,0.719755,0.719524,0.719279,0.719041,0.718801,0.718560,0.718303,0.718076,0.717854,0.717612,0.717381,0.717143,0.716882,0.716624,0.716390,0.716164,0.715942,0.715671,0.715405,0.715152,0.714893,0.714658,0.714455,0.714194,0.713988,0.713752,0.713517,0.713269,0.713047,0.712842,0.712600,0.712377,0.712140,0.711898,0.711648,0.711416,0.711202,0.710963,0.710722,0.710486,0.710245,0.710011,0.709745,0.709515,0.709257,0.709003,0.708767,0.708503,0.708266,0.708027,0.707789,0.707528,0.707272,0.707038,0.706796,0.706564,0.706308,0.706088,0.705848,0.705584,0.705319,0.705082,0.704851,0.704651,0.704401,0.704129,0.703894,0.703663,0.703438,0.703172,0.702930,0.702702,0.702455,0.702220,0.701976,0.701718,0.701487,0.701229,0.701011,0.700784,0.700515,0.700275,0.700015,0.699775,0.699537,0.699282,0.699029,0.698781,0.698524,0.698316,0.698090,0.697845,0.697599,0.697364,0.697102,0.696864,0.696632,0.696378,0.696123,0.695872,0.695629,0.695346,0.695097,0.694835,0.694596,0.694340,0.694083,0.693810,0.693561,0.693331,0.693130,0.692864,0.692633,0.692391,0.692119,0.691851,0.691576,0.691320,0.691044,0.690790,0.690544,0.690325,0.690074,0.689814,0.689568,0.689329,0.689091,0.688833,0.688619,0.688362,0.688113,0.687860,0.687593,0.687351,0.687146,0.686908,0.686645,0.686387,0.686159,0.685913,0.685676,0.685430,0.685198,0.684951,0.684720,0.684458,0.684235,0.684008,0.683728,0.683484,0.683242,0.682986,0.682741,0.682476,0.682203,0.681958,0.681690,0.681445,0.681194,0.680918,0.680654,0.680383,0.680119,0.679870,0.679623,0.679367,0.679093,0.678873,0.678620,0.678347,0.678085,0.677811,0.677574,0.677349,0.677098,0.676877,0.676640,0.676382,0.676147,0.675908,0.675662,0.675403,0.675144,0.674900,0.674649,0.674428,0.674152,0.673921,0.673679,0.673441,0.673175,0.672892,0.672680,0.672422,0.672189,0.671947,0.671701,0.671439,0.671203,0.670972,0.670692,0.670444,0.670175,0.669915,0.669666,0.669416,0.669162,0.668914,0.668680,0.668431,0.668167,0.667900,0.667634,0.667364,0.667123,0.666882,0.666605,0.666323,0.666053,0.665752,0.665507,0.665268,0.665053,0.664802,0.664558,0.664298,0.664053,0.663809,0.663539,0.663283,0.662998,0.662734,0.662490,0.662228,0.661960,0.661691,0.661429,0.661195,0.660951,0.660713,0.660450,0.660186,0.659948,0.659681,0.659436,0.659151,0.658896,0.658629,0.658369,0.658163,0.657903,0.657645,0.657385,0.657155,0.656903,0.656650,0.656392,0.656125,0.655876,0.655608,0.655387,0.655131,0.654894,0.654629,0.654381,0.654106,0.653858,0.653606,0.653319,0.653060,0.652811,0.652558,0.652299,0.652005,0.651726,0.651499,0.651241,0.650960,0.650727,0.650465,0.650211,0.649965,0.649677,0.649422,0.649147,0.648886,0.648613,0.648335,0.648094,0.647842,0.647561,0.647302,0.647026,0.646768,0.646499,0.646226,0.645970,0.645709,0.645452,0.645204,0.644943,0.644711,0.644460,0.644189,0.643923,0.643690,0.643436,0.643204,0.642946,0.642698,0.642403,0.642131,0.641906,0.641582,0.641314,0.641027,0.640755,0.640511,0.640230,0.639941,0.639679,0.639425,0.639174,0.638929,0.638649,0.638382,0.638130,0.637869,0.637567,0.637310,0.637056,0.636798,0.636537,0.636307,0.636045,0.635792,0.635529,0.635232,0.634961,0.634710,0.634473,0.634187,0.633932,0.633681,0.633430,0.633167,0.632901,0.632640,0.632359,0.632107,0.631864,0.631619,0.631356,0.631120,0.630900,0.630654,0.630402,0.630162,0.629903,0.629652,0.629390,0.629125,0.628870,0.628608,0.628341,0.628098,0.627803,0.627556,0.627276,0.627009,0.626776,0.626510,0.626263,0.626006,0.625733,0.625486,0.625226,0.624936,0.624661,0.624383,0.624122,0.623876,0.623613,0.623368,0.623101,0.622848,0.622598,0.622323,0.622045,0.621796,0.621524,0.621287,0.620989,0.620698,0.620464,0.620238,0.619995,0.619723,0.619455,0.619196,0.618908,0.618637,0.618366,0.618100,0.617826,0.617600,0.617336,0.617105,0.616867,0.616583,0.616299,0.616044,0.615785,0.615525,0.615230,0.614948,0.614709,0.614448,0.614193,0.613939,0.613689,0.613395,0.613125,0.612875,0.612617,0.612350,0.612071,0.611820,0.611587,0.611294,0.611027,0.610745,0.610483,0.610190,0.609912,0.609638,0.609344,0.609076,0.608814,0.608559,0.608266,0.607995,0.607731,0.607455,0.607196,0.606929,0.606637,0.606414,0.606141,0.605880,0.605619,0.605363,0.605135,0.604869,0.604589,0.604335,0.604085,0.603800,0.603532,0.603249,0.603005,0.602725,0.602449,0.602181,0.601919,0.601679,0.601426,0.601131,0.600867,0.600586,0.600337,0.600063,0.599825,0.599558,0.599295,0.599025,0.598770,0.598516,0.598256,0.597974,0.597706,0.597444,0.597179,0.596927,0.596658,0.596401,0.596153,0.595881,0.595603,0.595340,0.595075,0.594777,0.594508,0.594241,0.593964,0.593683,0.593409,0.593151,0.592897,0.592599,0.592314,0.592025,0.591748,0.591459,0.591199,0.590942,0.590666,0.590397,0.590141,0.589884,0.589608,0.589343,0.589070,0.588820,0.588525,0.588277,0.588006,0.587728,0.587465,0.587210,0.586940,0.586694,0.586440,0.586199,0.585907,0.585621,0.585370,0.585094,0.584817,0.584546,0.584268,0.583986,0.583726,0.583468,0.583195,0.582920,0.582683,0.582404,0.582145,0.581857,0.581582,0.581324,0.581043,0.580783,0.580521,0.580227,0.579960,0.579691,0.579428,0.579141,0.578842,0.578566,0.578288,0.578037,0.577766,0.577485,0.577241,0.576982,0.576704,0.576450,0.576198,0.575950,0.575679,0.575405,0.575133,0.574872,0.574611,0.574340,0.574078,0.573804,0.573517,0.573265,0.573006,0.572723,0.572466,0.572238,0.571977,0.571706,0.571440,0.571170,0.570893,0.570615,0.570334,0.570072,0.569806,0.569494,0.569224,0.568979,0.568753,0.568440,0.568180,0.567916,0.567655,0.567383,0.567111,0.566805,0.566511,0.566238,0.565995,0.565725,0.565452,0.565176,0.564921,0.564667,0.564373,0.564123,0.563860,0.563584,0.563306,0.563033,0.562768,0.562515,0.562234,0.561954,0.561666,0.561418,0.561132,0.560869,0.560596,0.560316,0.560018,0.559771,0.559479,0.559156,0.558887,0.558632,0.558354,0.558081,0.557838,0.557604,0.557335,0.557049,0.556780,0.556509,0.556235,0.555978,0.555695,0.555430,0.555169,0.554882,0.554629,0.554377,0.554092,0.553849,0.553586,0.553299,0.553030,0.552768,0.552485,0.552225,0.551970,0.551691,0.551440,0.551182,0.550912,0.550654,0.550374,0.550114,0.549853,0.549589,0.549319,0.549052,0.548802,0.548530,0.548257,0.547982,0.547725,0.547468,0.547221,0.546936,0.546667,0.546413,0.546158,0.545876,0.545593,0.545320,0.545028,0.544767,0.544484,0.544234,0.543937,0.543667,0.543419,0.543124,0.542851,0.542554,0.542295,0.541995,0.541705,0.541460,0.541181,0.540894,0.540651,0.540373,0.540101,0.539850,0.539554,0.539253,0.538998,0.538731,0.538459,0.538179,0.537916,0.537630,0.537355,0.537049,0.536776,0.536515,0.536234,0.535973,0.535689,0.535407,0.535122,0.534871,0.534593,0.534311,0.534049,0.533799,0.533526,0.533264,0.532997,0.532733,0.532478,0.532179,0.531938,0.531655,0.531369,0.531120,0.530818,0.530568,0.530277,0.530003,0.529727,0.529469,0.529204,0.528940,0.528665,0.528376,0.528107,0.527859,0.527580,0.527298,0.527021,0.526729,0.526489,0.526232,0.525965,0.525693,0.525396,0.525136,0.524850,0.524577,0.524302,0.524004,0.523740,0.523478,0.523212,0.522921,0.522618,0.522382,0.522091,0.521806,0.521531,0.521252,0.520990,0.520737,0.520447,0.520170,0.519922,0.519636,0.519363,0.519106,0.518854,0.518598,0.518333,0.518073,0.517794,0.517521,0.517256,0.517002,0.516729,0.516448,0.516185,0.515917,0.515626,0.515386,0.515158,0.514868,0.514590,0.514317,0.514027,0.513762,0.513488,0.513212,0.512966,0.512686,0.512418,0.512149,0.511906,0.511613,0.511333,0.511052,0.510772,0.510492,0.510221,0.509951,0.509663,0.509387,0.509100,0.508819,0.508530,0.508274,0.507990,0.507743,0.507464,0.507170,0.506876,0.506599,0.506327,0.506063,0.505782,0.505509,0.505244,0.505005,0.504735,0.504478,0.504197,0.503918,0.503666,0.503432,0.503170,0.502901,0.502643,0.502398,0.502156,0.501879,0.501596,0.501331,0.501061,0.500773,0.500522,0.500261,0.499979,0.499731,0.499484,0.499220,0.498937,0.498671,0.498411,0.498159,0.497895,0.497612,0.497336,0.497039,0.496769,0.496476,0.496200,0.495911,0.495660,0.495398,0.495113,0.494845,0.494561,0.494299,0.494048,0.493803,0.493531,0.493282,0.493040,0.492759,0.492474,0.492188,0.491901,0.491639,0.491373,0.491086,0.490840,0.490543,0.490274,0.489984,0.489722,0.489463,0.489212,0.488940,0.488672,0.488404,0.488130,0.487863,0.487600,0.487328,0.487055,0.486762,0.486481,0.486207,0.485924,0.485645,0.485391,0.485160,0.484914,0.484644,0.484368,0.484094,0.483828,0.483580,0.483319,0.483057,0.482792,0.482522,0.482254,0.481987,0.481746,0.481483,0.481229,0.480979,0.480707,0.480429,0.480160,0.479907,0.479610,0.479295,0.479020,0.478727,0.478466,0.478187,0.477919,0.477657,0.477397,0.477110,0.476839,0.476577,0.476317,0.476070,0.475778,0.475504,0.475238,0.474985,0.474728,0.474459,0.474202,0.473960,0.473681,0.473412,0.473129,0.472843,0.472598,0.472323,0.472064,0.471810,0.471564,0.471292,0.471033,0.470751,0.470478,0.470193,0.469926,0.469648,0.469375,0.469132,0.468883,0.468584,0.468310,0.468057,0.467808,0.467537,0.467274,0.466998,0.466740,0.466494,0.466269,0.466017,0.465776,0.465501,0.465254,0.465012,0.464763,0.464513,0.464245,0.463943,0.463686,0.463435,0.463169,0.462931,0.462683,0.462424,0.462147,0.461883,0.461617,0.461348,0.461092,0.460810,0.460540,0.460271,0.460021,0.459756,0.459510,0.459237,0.458946,0.458670,0.458432,0.458153,0.457907,0.457641,0.457387,0.457120,0.456861,0.456589,0.456337,0.456061,0.455823,0.455583,0.455319,0.455072,0.454785,0.454501,0.454235,0.453975,0.453724,0.453463,0.453231,0.452961,0.452704,0.452455,0.452201,0.451925,0.451677,0.451413,0.451134,0.450872,0.450625,0.450361,0.450106,0.449837,0.449566,0.449308,0.449071,0.448807,0.448525,0.448251,0.447984,0.447710,0.447435,0.447173,0.446942,0.446680,0.446420,0.446179,0.445931,0.445682,0.445406,0.445153,0.444904,0.444662,0.444409,0.444119,0.443864,0.443580,0.443348,0.443104,0.442844,0.442594,0.442344,0.442087,0.441832,0.441581,0.441318,0.441099,0.440839,0.440598,0.440350,0.440099,0.439835,0.439571,0.439291,0.439028,0.438786,0.438539,0.438301,0.438030,0.437763,0.437501,0.437249,0.436999,0.436714,0.436465,0.436230,0.436007,0.435759,0.435483,0.435250,0.435014,0.434746,0.434487,0.434230,0.433948,0.433712,0.433458,0.433192,0.432956,0.432708,0.432463,0.432236,0.431980,0.431727,0.431460,0.431206,0.430944,0.430718,0.430489,0.430266,0.430025,0.429800,0.429548,0.429286,0.429024,0.428783,0.428516,0.428259,0.427972,0.427698,0.427435,0.427208,0.426975,0.426721,0.426475,0.426234,0.425974,0.425710,0.425439,0.425178,0.424884,0.424616,0.424361,0.424116,0.423850,0.423586,0.423323,0.423058,0.422793,0.422569,0.422312,0.422044,0.421781,0.421547,0.421297,0.421058,0.420800,0.420568,0.420313,0.420057,0.419821,0.419591,0.419320,0.419069,0.418808,0.418545,0.418273,0.418025,0.417770,0.417518,0.417269,0.417020,0.416777,0.416500,0.416251,0.416016,0.415768,0.415516,0.415257,0.415016,0.414764,0.414526,0.414282,0.414025,0.413760,0.413486,0.413239,0.412994,0.412766,0.412520,0.412259,0.412034,0.411752,0.411511,0.411274,0.411019,0.410748,0.410483,0.410220,0.409980,0.409737,0.409488,0.409261,0.409024,0.408807,0.408535,0.408275,0.408015,0.407766,0.407507,0.407259,0.406981,0.406751,0.406465,0.406238,0.405978,0.405751,0.405515,0.405225,0.404971,0.404729,0.404471,0.404208,0.403976,0.403728,0.403468,0.403194,0.402928,0.402683,0.402450,0.402198,0.401960,0.401707,0.401451,0.401214,0.400966,0.400704,0.400440,0.400204,0.399942,0.399685,0.399463,0.399203,0.398961,0.398716,0.398454,0.398214,0.397985,0.397715,0.397478,0.397258,0.396997,0.396740,0.396453,0.396210,0.395934,0.395683,0.395433,0.395189,0.394919,0.394686,0.394436,0.394186,0.393935,0.393685,0.393428,0.393179,0.392918,0.392685,0.392461,0.392217,0.391980,0.391698,0.391485,0.391230,0.390991,0.390773,0.390527,0.390281,0.390043,0.389802,0.389557,0.389294,0.389060,0.388817,0.388559,0.388276,0.388061,0.387792,0.387537,0.387302,0.387072,0.386832,0.386595,0.386354,0.386109,0.385842,0.385598,0.385322,0.385065,0.384821,0.384570,0.384295,0.384037,0.383816,0.383569,0.383299,0.383068,0.382841,0.382601,0.382361,0.382146,0.381929,0.381669,0.381456,0.381243,0.380975,0.380708,0.380484,0.380230,0.380005,0.379766,0.379529,0.379277,0.379038,0.378781,0.378547,0.378305,0.378044,0.377809,0.377585,0.377344,0.377085,0.376848,0.376602,0.376333,0.376080,0.375824,0.375568,0.375295,0.375057,0.374802,0.374565,0.374318,0.374072,0.373819,0.373583,0.373368,0.373141,0.372895,0.372656,0.372410,0.372174,0.371926,0.371696,0.371463,0.371222,0.370985,0.370751,0.370516,0.370300,0.370054,0.369806,0.369580,0.369332,0.369109,0.368860,0.368616,0.368352,0.368098,0.367863,0.367615,0.367377,0.367154,0.366908,0.366669,0.366436,0.366171,0.365927,0.365685,0.365447,0.365209,0.365012,0.364795,0.364554,0.364291,0.364058,0.363807,0.363593,0.363332,0.363122,0.362890,0.362649,0.362405,0.362148,0.361893,0.361681,0.361455,0.361233,0.360995,0.360762,0.360549,0.360308,0.360064,0.359847,0.359617,0.359389,0.359144,0.358918,0.358715,0.358465,0.358251,0.358039,0.357785,0.357553,0.357309,0.357076,0.356864,0.356609,0.356393,0.356172,0.355909,0.355682,0.355424,0.355193,0.354971,0.354738,0.354501,0.354278,0.354069,0.353842,0.353613,0.353388,0.353161,0.352916,0.352690,0.352452,0.352218,0.351989,0.351760,0.351550,0.351327,0.351109,0.350876,0.350612,0.350398,0.350166,0.349954,0.349738,0.349503,0.349263,0.349018,0.348819,0.348582,0.348359,0.348137,0.347943,0.347732,0.347503,0.347279,0.347048,0.346806,0.346591,0.346381,0.346146,0.345909,0.345670,0.345430,0.345180,0.344932,0.344697,0.344475,0.344260,0.344053,0.343832,0.343586,0.343345,0.343121,0.342890,0.342671,0.342441,0.342242,0.342031,0.341798,0.341582,0.341359,0.341150,0.340947,0.340722,0.340471,0.340235,0.339996,0.339776,0.339542,0.339303,0.339111,0.338871,0.338657,0.338424,0.338190,0.337957,0.337742,0.337534,0.337306,0.337095,0.336858,0.336628,0.336385,0.336152,0.335941,0.335728,0.335500,0.335261,0.335036,0.334796,0.334583,0.334354,0.334147,0.333925,0.333701,0.333456,0.333219,0.332993,0.332782,0.332570,0.332343,0.332114,0.331872,0.331648,0.331433,0.331238,0.331010,0.330788,0.330543,0.330328,0.330122,0.329909,0.329668,0.329430,0.329183,0.328975,0.328747,0.328532,0.328322,0.328102,0.327899,0.327669,0.327423,0.327204,0.326989,0.326789,0.326583,0.326356,0.326127,0.325899,0.325683,0.325451,0.325199,0.324977,0.324768,0.324529,0.324302,0.324058,0.323835,0.323578,0.323328,0.323111,0.322864,0.322646,0.322436,0.322203,0.321968,0.321775,0.321562,0.321361,0.321124,0.320905,0.320700,0.320481,0.320263,0.320014,0.319772,0.319554,0.319338,0.319099,0.318867,0.318626,0.318396,0.318171,0.317961,0.317743,0.317511,0.317308,0.317077,0.316888,0.316658,0.316446,0.316235,0.315997,0.315757,0.315534,0.315332,0.315107,0.314894,0.314694,0.314495,0.314272,0.314071,0.313834,0.313602,0.313385,0.313182,0.312940,0.312718,0.312504,0.312305,0.312078,0.311872,0.311647,0.311422,0.311241,0.311046,0.310824,0.310633,0.310427,0.310216,0.310017,0.309792,0.309588,0.309345,0.309138,0.308911,0.308686,0.308464,0.308263,0.308047,0.307818,0.307609,0.307398,0.307165,0.306950,0.306734,0.306532,0.306324,0.306127,0.305926,0.305714,0.305486,0.305285,0.305072,0.304864,0.304655,0.304454,0.304217,0.303996,0.303786,0.303556,0.303350,0.303134,0.302923,0.302707,0.302499,0.302305,0.302077,0.301867,0.301642,0.301435,0.301241,0.301031,0.300833,0.300620,0.300396,0.300183,0.299947,0.299759,0.299568,0.299351,0.299137,0.298915,0.298677,0.298469,0.298255,0.298046,0.297824,0.297626,0.297399,0.297164,0.296969,0.296759,0.296543,0.296321,0.296100,0.295920,0.295708,0.295522,0.295323,0.295127,0.294898,0.294680,0.294476,0.294290,0.294066,0.293854,0.293628,0.293437,0.293248,0.293030,0.292816,0.292601,0.292383,0.292159,0.291972,0.291776,0.291575,0.291379,0.291183,0.290981,0.290762,0.290570,0.290345,0.290129,0.289928,0.289724,0.289503,0.289298,0.289105,0.288890,0.288686,0.288505,0.288288,0.288062,0.287843,0.287645,0.287464,0.287259,0.287059,0.286850,0.286630,0.286402,0.286187,0.286006,0.285796,0.285581,0.285376,0.285166,0.284964,0.284754,0.284549,0.284336,0.284142,0.283939,0.283718,0.283517,0.283305,0.283097,0.282914,0.282737,0.282539,0.282345,0.282133,0.281941,0.281736,0.281532,0.281313,0.281086,0.280857,0.280677,0.280489,0.280288,0.280080,0.279868,0.279637,0.279423,0.279247,0.279058,0.278871,0.278657,0.278433,0.278252,0.278060,0.277858,0.277651,0.277452,0.277275,0.277092,0.276878,0.276663,0.276465,0.276243,0.276047,0.275835,0.275638,0.275438,0.275243,0.275015,0.274842,0.274640,0.274445,0.274224,0.274033,0.273828,0.273621,0.273425,0.273193,0.272993,0.272795,0.272586,0.272394,0.272183,0.271994,0.271805,0.271606,0.271391,0.271203,0.271017,0.270825,0.270635,0.270417,0.270233,0.270032,0.269839,0.269622,0.269445,0.269219,0.269011,0.268806,0.268590,0.268393,0.268198,0.267991,0.267808,0.267592,0.267391,0.267206,0.266980,0.266813,0.266613,0.266427,0.266204,0.266010,0.265807,0.265631,0.265418,0.265209,0.265028,0.264832,0.264623,0.264426,0.264229,0.264033,0.263837,0.263632,0.263419,0.263201,0.262995,0.262803,0.262615,0.262414,0.262202,0.262013,0.261831,0.261638,0.261457,0.261253,0.261034,0.260810,0.260604,0.260418,0.260216,0.260013,0.259823,0.259629,0.259417,0.259245,0.259031,0.258817,0.258593,0.258422,0.258198,0.258022,0.257842,0.257637,0.257462,0.257308,0.257145,0.256942,0.256743,0.256557,0.256362,0.256159,0.255969,0.255765,0.255583,0.255394,0.255218,0.255000,0.254826,0.254632,0.254454,0.254250,0.254083,0.253885,0.253709,0.253506,0.253339,0.253150,0.252978,0.252748,0.252568,0.252374,0.252175,0.251968,0.251786,0.251590,0.251406,0.251195,0.250992,0.250779,0.250581,0.250356,0.250170,0.249984,0.249786,0.249607,0.249418,0.249225,0.249006,0.248804,0.248621,0.248425,0.248238,0.248055,0.247882,0.247697,0.247510,0.247316,0.247125,0.246941,0.246775,0.246574,0.246401,0.246220,0.246015,0.245817,0.245625,0.245436,0.245256,0.245065,0.244867,0.244690,0.244500,0.244329,0.244143,0.243950,0.243782,0.243628,0.243433,0.243259,0.243050,0.242878,0.242706,0.242514,0.242322,0.242129,0.241939,0.241773,0.241598,0.241398,0.241199,0.241025,0.240850,0.240692,0.240524,0.240326,0.240129,0.239974,0.239788,0.239618,0.239427,0.239251,0.239086,0.238883,0.238717,0.238532,0.238358,0.238187,0.238006,0.237828,0.237657,0.237468,0.237311,0.237121,0.236937,0.236779,0.236586,0.236417,0.236242,0.236040,0.235833,0.235653,0.235483,0.235314,0.235142,0.234988,0.234811,0.234638,0.234459,0.234274,0.234109,0.233936,0.233773,0.233590,0.233422,0.233264,0.233081,0.232874,0.232692,0.232505,0.232320,0.232148,0.231988,0.231810,0.231609,0.231434,0.231278,0.231123,0.230952,0.230764,0.230589,0.230419,0.230256,0.230082,0.229915,0.229727,0.229551,0.229383,0.229213,0.229060,0.228871,0.228702,0.228553,0.228360,0.228211,0.228037,0.227871,0.227677,0.227480,0.227325,0.227162,0.226992,0.226830,0.226665,0.226482,0.226323,0.226145,0.225978,0.225811,0.225653,0.225477,0.225310,0.225143,0.225004,0.224836,0.224656,0.224482,0.224321,0.224155,0.224000,0.223838,0.223652,0.223469,0.223312,0.223121,0.222928,0.222740,0.222570,0.222423,0.222240,0.222069,0.221886,0.221724,0.221542,0.221400,0.221216,0.221041,0.220861,0.220706,0.220546,0.220382,0.220206,0.220046,0.219871,0.219694,0.219528,0.219367,0.219205,0.219034,0.218855,0.218685,0.218496,0.218340,0.218173,0.218000,0.217823,0.217651,0.217474,0.217295,0.217164,0.217000,0.216840,0.216671,0.216503,0.216339,0.216143,0.215991,0.215838,0.215662,0.215489,0.215318,0.215151,0.214992,0.214813,0.214663,0.214500,0.214351,0.214183,0.214020,0.213855,0.213679,0.213503,0.213348,0.213181,0.213041,0.212867,0.212716,0.212549,0.212389,0.212231,0.212037,0.211867,0.211713,0.211543,0.211374,0.211193,0.211018,0.210873,0.210709,0.210548,0.210392,0.210244,0.210072,0.209886,0.209730,0.209557,0.209393,0.209227,0.209055,0.208884,0.208752,0.208570,0.208410,0.208236,0.208043,0.207879,0.207730,0.207567,0.207387,0.207233,0.207078,0.206913,0.206757,0.206605,0.206443,0.206289,0.206137,0.205995,0.205848,0.205672,0.205508,0.205329,0.205175,0.204991,0.204832,0.204659,0.204479,0.204323,0.204156,0.203996,0.203826,0.203674,0.203502,0.203336,0.203169,0.203013,0.202840,0.202668,0.202509,0.202363,0.202210,0.202058,0.201902,0.201736,0.201563,0.201393,0.201227,0.201087,0.200891,0.200730,0.200568,0.200410,0.200259,0.200109,0.199956,0.199789,0.199644,0.199487,0.199338,0.199196,0.199051,0.198890,0.198744,0.198604,0.198457,0.198293,0.198152,0.198008,0.197843,0.197713,0.197543,0.197366,0.197213,0.197057,0.196911,0.196780,0.196631,0.196485,0.196333,0.196159,0.195996,0.195838,0.195682,0.195535,0.195404,0.195233,0.195093,0.194945,0.194784,0.194626,0.194482,0.194311,0.194142,0.193991,0.193852,0.193699,0.193548,0.193390,0.193253,0.193103,0.192934,0.192791,0.192636,0.192495,0.192357,0.192218,0.192074,0.191918,0.191742,0.191606,0.191450,0.191274,0.191116,0.190982,0.190830,0.190691,0.190547,0.190377,0.190240,0.190089,0.189925,0.189786,0.189655,0.189515,0.189375,0.189238,0.189069,0.188922,0.188792,0.188645,0.188490,0.188326,0.188190,0.188046,0.187884,0.187742,0.187585,0.187465,0.187321,0.187165,0.187014,0.186867,0.186720,0.186563,0.186404,0.186258,0.186129,0.185990,0.185830,0.185715,0.185571,0.185423,0.185264,0.185111,0.184958,0.184833,0.184684,0.184555,0.184404,0.184258,0.184130,0.183973,0.183839,0.183692,0.183531,0.183373,0.183254,0.183114,0.182958,0.182821,0.182686,0.182535,0.182392,0.182264,0.182106,0.181956,0.181810,0.181628,0.181481,0.181334,0.181204,0.181079,0.180933,0.180806,0.180674,0.180517,0.180380,0.180249,0.180121,0.179973,0.179855,0.179698,0.179571,0.179429,0.179285,0.179139,0.178996,0.178859,0.178724,0.178599,0.178461,0.178290,0.178129,0.178005,0.177865,0.177742,0.177591,0.177435,0.177293,0.177140,0.177018,0.176864,0.176693,0.176548,0.176420,0.176272,0.176114,0.175966,0.175822,0.175667,0.175515,0.175386,0.175222,0.175092,0.174957,0.174820,0.174673,0.174512,0.174384,0.174242,0.174099,0.173950,0.173804,0.173667,0.173537,0.173415,0.173284,0.173139,0.173004,0.172874,0.172765,0.172632,0.172490,0.172352,0.172187,0.172045,0.171930,0.171799,0.171650,0.171524,0.171395,0.171266,0.171137,0.171003,0.170865,0.170724,0.170602,0.170455,0.170313,0.170169,0.170042,0.169931,0.169798,0.169665,0.169548,0.169416,0.169280,0.169166,0.169026,0.168877,0.168734,0.168587,0.168457,0.168350,0.168214,0.168057,0.167908,0.167773,0.167629,0.167503,0.167352,0.167223,0.167095,0.166969,0.166828,0.166689,0.166543,0.166390,0.166252,0.166129,0.165987,0.165851,0.165730,0.165578,0.165442,0.165317,0.165191,0.165068,0.164937,0.164815,0.164668,0.164538,0.164375,0.164249,0.164114,0.163978,0.163858,0.163704,0.163562,0.163405,0.163239,0.163089,0.162945,0.162816,0.162693,0.162539,0.162422,0.162291,0.162152,0.162051,0.161920,0.161803,0.161654,0.161518,0.161386,0.161276,0.161145,0.160994,0.160856,0.160740,0.160610,0.160497,0.160371,0.160226,0.160088,0.159954,0.159841,0.159709,0.159578,0.159455,0.159339,0.159195,0.159059,0.158902,0.158774,0.158632,0.158478,0.158338,0.158203,0.158079,0.157962,0.157851,0.157710,0.157590,0.157453,0.157310,0.157182,0.157058,0.156939,0.156790,0.156635,0.156500,0.156377,0.156250,0.156123,0.155973,0.155843,0.155696,0.155581,0.155437,0.155308,0.155174,0.155052,0.154909,0.154793,0.154665,0.154544,0.154418,0.154289,0.154185,0.154058,0.153947,0.153843,0.153725,0.153607,0.153467,0.153337,0.153196,0.153064,0.152934,0.152810,0.152689,0.152564,0.152417,0.152301,0.152177,0.152041,0.151918,0.151786,0.151655,0.151531,0.151414,0.151274,0.151161,0.151017,0.150889,0.150770,0.150643,0.150510,0.150407,0.150290,0.150161,0.150033,0.149909,0.149793,0.149661,0.149519,0.149402,0.149291,0.149153,0.149011,0.148896,0.148790,0.148656,0.148538,0.148413,0.148309,0.148201,0.148072,0.147952,0.147821,0.147676,0.147567,0.147430,0.147302,0.147190,0.147070,0.146951,0.146852,0.146731,0.146606,0.146482,0.146350,0.146217,0.146108,0.145990,0.145853,0.145730,0.145630,0.145507,0.145393,0.145267,0.145138,0.145003,0.144887,0.144755,0.144625,0.144492,0.144388,0.144267,0.144138,0.144006,0.143884,0.143780,0.143659,0.143553,0.143418,0.143295,0.143157,0.143020,0.142902,0.142764,0.142627,0.142490,0.142381,0.142263,0.142158,0.142036,0.141923,0.141806,0.141708,0.141617,0.141483,0.141378,0.141259,0.141153,0.141031,0.140912,0.140788,0.140688,0.140579,0.140468,0.140355,0.140236,0.140112,0.139978,0.139876,0.139767,0.139639,0.139516,0.139390,0.139247,0.139123,0.139004,0.138904,0.138771,0.138663,0.138553,0.138438,0.138330,0.138203,0.138091,0.137989,0.137880,0.137784,0.137675,0.137571,0.137461,0.137351,0.137250,0.137135,0.137020,0.136909,0.136776,0.136658,0.136547,0.136435,0.136315,0.136199,0.136091,0.135982,0.135863,0.135758,0.135641,0.135534,0.135419,0.135311,0.135205,0.135089,0.134976,0.134855,0.134754,0.134648,0.134524,0.134407,0.134302,0.134183,0.134073,0.133954,0.133837,0.133750,0.133664,0.133543,0.133431,0.133286,0.133178,0.133064,0.132954,0.132841,0.132729,0.132604,0.132497,0.132377,0.132269,0.132175,0.132051,0.131940,0.131837,0.131738,0.131612,0.131495,0.131370,0.131263,0.131161,0.131042,0.130919,0.130809,0.130688,0.130567,0.130446,0.130340,0.130228,0.130123,0.130018,0.129903,0.129795,0.129682,0.129569,0.129443,0.129351,0.129234,0.129115,0.128988,0.128895,0.128787,0.128686,0.128583,0.128470,0.128359,0.128236,0.128132,0.128014,0.127919,0.127824,0.127722,0.127622,0.127520,0.127402,0.127296,0.127182,0.127052,0.126945,0.126851,0.126725,0.126611,0.126521,0.126414,0.126277,0.126169,0.126048,0.125942,0.125844,0.125728,0.125619,0.125513,0.125386,0.125272,0.125152,0.125043,0.124933,0.124835,0.124731,0.124605,0.124498,0.124388,0.124273,0.124161,0.124057,0.123934,0.123826,0.123716,0.123603,0.123506,0.123391,0.123301,0.123207,0.123082,0.122994,0.122891,0.122796,0.122691,0.122591,0.122493,0.122394,0.122274,0.122153,0.122049,0.121938,0.121826,0.121728,0.121614,0.121508,0.121397,0.121292,0.121172,0.121081,0.120975,0.120869,0.120768,0.120661,0.120551,0.120450,0.120354,0.120252,0.120162,0.120065,0.119943,0.119815,0.119718,0.119605,0.119517,0.119430,0.119328,0.119224,0.119137,0.119039,0.118941,0.118838,0.118749,0.118647,0.118544,0.118448,0.118365,0.118264,0.118168,0.118067,0.117979,0.117875,0.117771,0.117673,0.117560,0.117459,0.117364,0.117252,0.117157,0.117041,0.116920,0.116818,0.116710,0.116602,0.116505,0.116412,0.116307,0.116206,0.116128,0.116018,0.115906,0.115805,0.115690,0.115598,0.115517,0.115404,0.115315,0.115217,0.115123,0.115007,0.114893,0.114778,0.114667,0.114581,0.114496,0.114390,0.114281,0.114179,0.114072,0.113959,0.113886,0.113792,0.113695,0.113604,0.113489,0.113399,0.113302,0.113202,0.113113,0.113019,0.112933,0.112837,0.112736,0.112641,0.112541,0.112442,0.112327,0.112234,0.112123,0.112046,0.111948,0.111857,0.111765,0.111678,0.111593,0.111485,0.111390,0.111294,0.111182,0.111085,0.110987,0.110900,0.110809,0.110704,0.110607,0.110517,0.110430,0.110353,0.110260,0.110161,0.110078,0.109979,0.109881,0.109790,0.109677,0.109577,0.109482,0.109399,0.109314,0.109221,0.109127,0.109039,0.108955,0.108852,0.108755,0.108665,0.108562,0.108469,0.108380,0.108276,0.108185,0.108093,0.107986,0.107897,0.107814,0.107700,0.107595,0.107489,0.107391,0.107291,0.107202,0.107095,0.107001,0.106898,0.106798,0.106717,0.106619,0.106516,0.106419,0.106317,0.106227,0.106147,0.106054,0.105980,0.105883,0.105785,0.105682,0.105588,0.105485,0.105395,0.105296,0.105202,0.105119,0.105019,0.104923,0.104835,0.104744,0.104655,0.104575,0.104493,0.104410,0.104340,0.104234,0.104153,0.104071,0.103993,0.103897,0.103804,0.103704,0.103622,0.103530,0.103434,0.103334,0.103245,0.103167,0.103070,0.102989,0.102915,0.102817,0.102710,0.102626,0.102533,0.102449,0.102348,0.102261,0.102181,0.102096,0.102022,0.101961,0.101865,0.101772,0.101680,0.101596,0.101509,0.101425,0.101315,0.101233,0.101149,0.101065,0.100980,0.100890,0.100807,0.100706,0.100609,0.100517,0.100414,0.100323,0.100242,0.100151,0.100056,0.099967,0.099881,0.099793,0.099693,0.099589,0.099509,0.099411,0.099333,0.099244,0.099156,0.099063,0.098982,0.098901,0.098814,0.098742,0.098672,0.098599,0.098508,0.098418,0.098343,0.098250,0.098169,0.098075,0.097974,0.097894,0.097802,0.097707,0.097612,0.097519,0.097431,0.097349,0.097273,0.097179,0.097079,0.096997,0.096895,0.096807,0.096735,0.096667,0.096575,0.096485,0.096392,0.096293,0.096199,0.096118,0.096025,0.095933,0.095831,0.095749,0.095672,0.095602,0.095526,0.095441,0.095355,0.095279,0.095186,0.095089,0.094995,0.094921,0.094817,0.094727,0.094647,0.094581,0.094502,0.094414,0.094339,0.094250,0.094162,0.094083,0.093987,0.093911,0.093841,0.093758,0.093685,0.093601,0.093514,0.093436,0.093360,0.093288,0.093200,0.093104,0.093023,0.092940,0.092858,0.092786,0.092726,0.092637,0.092540,0.092470,0.092394,0.092322,0.092245,0.092169,0.092070,0.092003,0.091925,0.091840,0.091757,0.091672,0.091596,0.091508,0.091436,0.091359,0.091273,0.091206,0.091141,0.091051,0.090967,0.090885,0.090811,0.090721,0.090642,0.090559,0.090470,0.090372,0.090288,0.090211,0.090130,0.090052,0.089968,0.089890,0.089820,0.089742,0.089667,0.089577,0.089491,0.089417,0.089341,0.089259,0.089173,0.089095,0.089023,0.088941,0.088861,0.088788,0.088708,0.088628,0.088551,0.088472,0.088393,0.088317,0.088258,0.088182,0.088099,0.088024,0.087952,0.087869,0.087798,0.087727,0.087636,0.087552,0.087478,0.087420,0.087339,0.087266,0.087175,0.087110,0.087040,0.086958,0.086894,0.086799,0.086718,0.086637,0.086566,0.086474,0.086398,0.086333,0.086266,0.086201,0.086113,0.086032,0.085963,0.085873,0.085795,0.085717,0.085632,0.085553,0.085484,0.085413,0.085340,0.085279,0.085210,0.085141,0.085073,0.084991,0.084914,0.084834,0.084758,0.084695,0.084622,0.084553,0.084483,0.084414,0.084333,0.084258,0.084182,0.084100,0.084031,0.083961,0.083877,0.083802,0.083729,0.083657,0.083584,0.083527,0.083443,0.083376,0.083292,0.083211,0.083127,0.083057,0.082968,0.082903,0.082819,0.082741,0.082653,0.082576,0.082500,0.082432,0.082364,0.082293,0.082216,0.082156,0.082088,0.082009,0.081936,0.081860,0.081781,0.081701,0.081622,0.081565,0.081494,0.081419,0.081348,0.081287,0.081206,0.081142,0.081078,0.081015,0.080945,0.080875,0.080782,0.080719,0.080651,0.080571,0.080502,0.080428,0.080351,0.080286,0.080217,0.080150,0.080071,0.080012,0.079937,0.079866,0.079810,0.079736,0.079664,0.079591,0.079516,0.079447,0.079384,0.079295,0.079233,0.079149,0.079069,0.078994,0.078909,0.078830,0.078779,0.078715,0.078649,0.078576,0.078503,0.078425,0.078363,0.078290,0.078213,0.078139,0.078061,0.077996,0.077918,0.077843,0.077774,0.077691,0.077633,0.077567,0.077510,0.077425,0.077351,0.077275,0.077222,0.077167,0.077092,0.077027,0.076954,0.076878,0.076812,0.076754,0.076683,0.076622,0.076563,0.076496,0.076429,0.076364,0.076288,0.076223,0.076157,0.076093,0.076046,0.075976,0.075920,0.075851,0.075777,0.075723,0.075661,0.075585,0.075517,0.075437,0.075357,0.075294,0.075227,0.075165,0.075116,0.075052,0.074973,0.074900,0.074830,0.074768,0.074720,0.074655,0.074581,0.074516,0.074443,0.074380,0.074312,0.074240,0.074175,0.074121,0.074064,0.074009,0.073939,0.073883,0.073803,0.073738,0.073685,0.073626,0.073564,0.073492,0.073414,0.073361,0.073301,0.073234,0.073164,0.073106,0.073027,0.072965,0.072903,0.072836,0.072766,0.072705,0.072646,0.072581,0.072524,0.072451,0.072376,0.072313,0.072236,0.072170,0.072099,0.072035,0.071966,0.071902,0.071837,0.071764,0.071702,0.071637,0.071583,0.071520,0.071458,0.071393,0.071329,0.071273,0.071212,0.071144,0.071083,0.071031,0.070967,0.070906,0.070846,0.070785,0.070717,0.070657,0.070579,0.070517,0.070442,0.070382,0.070325,0.070249,0.070180,0.070111,0.070050,0.069988,0.069921,0.069862,0.069808,0.069749,0.069670,0.069609,0.069532,0.069476,0.069416,0.069353,0.069296,0.069226,0.069163,0.069113,0.069051,0.068981,0.068919,0.068853,0.068795,0.068733,0.068666,0.068591,0.068513,0.068453,0.068392,0.068325,0.068269,0.068213,0.068145,0.068088,0.068028,0.067978,0.067914,0.067855,0.067785,0.067715,0.067639,0.067585,0.067516,0.067471,0.067411,0.067347,0.067290,0.067228,0.067155,0.067101,0.067045,0.066981,0.066912,0.066851,0.066782,0.066730,0.066667,0.066618,0.066567,0.066507,0.066448,0.066386,0.066330,0.066272,0.066210,0.066148,0.066083,0.066020,0.065965,0.065919,0.065857,0.065790,0.065742,0.065672,0.065615,0.065563,0.065506,0.065452,0.065394,0.065335,0.065279,0.065238,0.065183,0.065137,0.065063,0.064985,0.064932,0.064871,0.064809,0.064756,0.064687,0.064633,0.064580,0.064526,0.064467,0.064428,0.064378,0.064323,0.064249,0.064197,0.064130,0.064076,0.064026,0.063979,0.063917,0.063862,0.063783,0.063733,0.063670,0.063603,0.063552,0.063493,0.063437,0.063383,0.063329,0.063281,0.063214,0.063146,0.063088,0.063027,0.062978,0.062919,0.062855,0.062802,0.062761,0.062703,0.062647,0.062584,0.062536,0.062479,0.062435,0.062375,0.062321,0.062261,0.062209,0.062157,0.062083,0.062019,0.061962,0.061912,0.061855,0.061797,0.061741,0.061690,0.061635,0.061579,0.061538,0.061493,0.061435,0.061384,0.061312,0.061237,0.061181,0.061119,0.061069,0.061015,0.060958,0.060904,0.060854,0.060798,0.060742,0.060693,0.060638,0.060593,0.060519,0.060475,0.060412,0.060365,0.060316,0.060263,0.060222,0.060165,0.060098,0.060039,0.059986,0.059925,0.059869,0.059823,0.059760,0.059696,0.059642,0.059599,0.059534,0.059483,0.059430,0.059369,0.059307,0.059256,0.059201,0.059151,0.059092,0.059043,0.058993,0.058929,0.058883,0.058834,0.058778,0.058726,0.058669,0.058604,0.058556,0.058495,0.058454,0.058400,0.058336,0.058278,0.058231,0.058172,0.058125,0.058072,0.058009,0.057965,0.057909,0.057846,0.057804,0.057755,0.057698,0.057657,0.057618,0.057572,0.057517,0.057466,0.057420,0.057377,0.057330,0.057278,0.057224,0.057182,0.057126,0.057080,0.057021,0.056959,0.056910,0.056855,0.056811,0.056763,0.056706,0.056657,0.056600,0.056549,0.056504,0.056459,0.056408,0.056345,0.056278,0.056224,0.056166,0.056117,0.056059,0.056000,0.055946,0.055902,0.055837,0.055792,0.055753,0.055701,0.055654,0.055595,0.055550,0.055495,0.055448,0.055400,0.055345,0.055289,0.055243,0.055193,0.055151,0.055112,0.055067,0.055021,0.054962,0.054907,0.054863,0.054801,0.054762,0.054721,0.054666,0.054613,0.054564,0.054506,0.054458,0.054399,0.054351,0.054311,0.054270,0.054221,0.054161,0.054120,0.054064,0.054019,0.053968,0.053933,0.053880,0.053816,0.053760,0.053706,0.053667,0.053620,0.053575,0.053514,0.053475,0.053418,0.053371,0.053328,0.053271,0.053225,0.053178,0.053122,0.053078,0.053025,0.052974,0.052927,0.052870,0.052830,0.052789,0.052725,0.052679,0.052630,0.052588,0.052545,0.052499,0.052450,0.052405,0.052344,0.052300,0.052250,0.052193,0.052143,0.052106,0.052067,0.052016,0.051972,0.051921,0.051879,0.051837,0.051786,0.051742,0.051697,0.051651,0.051606,0.051557,0.051511,0.051460,0.051429,0.051388,0.051335,0.051274,0.051224,0.051176,0.051124,0.051074,0.051034,0.050984,0.050944,0.050897,0.050857,0.050814,0.050765,0.050720,0.050669,0.050618,0.050568,0.050518,0.050475,0.050439,0.050375,0.050335,0.050288,0.050250,0.050211,0.050159,0.050116,0.050071,0.050024,0.049978,0.049932,0.049881,0.049835,0.049792,0.049741,0.049690,0.049641,0.049592,0.049544,0.049507,0.049450,0.049398,0.049350,0.049317,0.049269,0.049210,0.049160,0.049116,0.049085,0.049048,0.049005,0.048967,0.048913,0.048867,0.048820,0.048778,0.048735,0.048693,0.048645,0.048598,0.048548,0.048489,0.048452,0.048398,0.048361,0.048314,0.048270,0.048221,0.048174,0.048128,0.048083,0.048038,0.047993,0.047939,0.047896,0.047840,0.047799,0.047766,0.047724,0.047684,0.047648,0.047599,0.047558,0.047501,0.047463,0.047424,0.047381,0.047335,0.047295,0.047246,0.047200,0.047162,0.047121,0.047086,0.047044,0.046991,0.046938,0.046896,0.046850,0.046804,0.046764,0.046712,0.046667,0.046616,0.046569,0.046522,0.046488,0.046450,0.046405,0.046370,0.046332,0.046289,0.046240,0.046194,0.046143,0.046105,0.046058,0.046012,0.045972,0.045918,0.045876,0.045814,0.045785,0.045744,0.045687,0.045638,0.045597,0.045547,0.045500,0.045461,0.045414,0.045371,0.045331,0.045279,0.045234,0.045185,0.045134,0.045088,0.045043,0.045003,0.044960,0.044917,0.044879,0.044843,0.044801,0.044768,0.044726,0.044692,0.044650,0.044604,0.044565,0.044521,0.044476,0.044430,0.044390,0.044342,0.044300,0.044254,0.044207,0.044166,0.044130,0.044088,0.044039,0.043998,0.043962,0.043918,0.043878,0.043849,0.043812,0.043778,0.043740,0.043698,0.043658,0.043603,0.043563,0.043517,0.043478,0.043434,0.043399,0.043355,0.043317,0.043275,0.043229,0.043192,0.043150,0.043112,0.043080,0.043041,0.043006,0.042980,0.042939,0.042895,0.042849,0.042810,0.042771,0.042740,0.042702,0.042659,0.042607,0.042559,0.042517,0.042479,0.042450,0.042407,0.042360,0.042324,0.042290,0.042253,0.042220,0.042185,0.042144,0.042095,0.042046,0.041998,0.041960,0.041924,0.041891,0.041853,0.041806,0.041765,0.041721,0.041685,0.041660,0.041632,0.041591,0.041542,0.041507,0.041448,0.041412,0.041378,0.041336,0.041299,0.041257,0.041224,0.041186,0.041141,0.041104,0.041074,0.041030,0.040989,0.040950,0.040904,0.040873,0.040830,0.040776,0.040731,0.040684,0.040639,0.040591,0.040556,0.040519,0.040480,0.040440,0.040408,0.040379,0.040345,0.040306,0.040271,0.040230,0.040190,0.040144,0.040107,0.040061,0.040015,0.039982,0.039943,0.039893,0.039852,0.039812,0.039767,0.039720,0.039680,0.039638,0.039597,0.039574,0.039534,0.039500,0.039456,0.039425,0.039386,0.039342,0.039309,0.039276,0.039240,0.039207,0.039169,0.039129,0.039088,0.039044,0.039006,0.038968,0.038938,0.038911,0.038875,0.038837,0.038798,0.038749,0.038710,0.038675,0.038638,0.038611,0.038583,0.038554,0.038519,0.038488,0.038444,0.038403,0.038377,0.038339,0.038304,0.038262,0.038228,0.038186,0.038154,0.038128,0.038090,0.038059,0.038019,0.037985,0.037947,0.037910,0.037876,0.037823,0.037787,0.037747,0.037702,0.037660,0.037629,0.037593,0.037563,0.037524,0.037488,0.037458,0.037430,0.037389,0.037355,0.037315,0.037278,0.037243,0.037207,0.037162,0.037134,0.037099,0.037059,0.037015,0.036980,0.036946,0.036918,0.036886,0.036839,0.036799,0.036766,0.036731,0.036684,0.036656,0.036620,0.036585,0.036550,0.036507,0.036473,0.036442,0.036416,0.036388,0.036354,0.036317,0.036279,0.036243,0.036207,0.036172,0.036144,0.036110,0.036084,0.036050,0.036019,0.035983,0.035952,0.035901,0.035873,0.035841,0.035816,0.035778,0.035744,0.035712,0.035682,0.035650,0.035622,0.035585,0.035558,0.035518,0.035486,0.035455,0.035405,0.035366,0.035324,0.035286,0.035259,0.035221,0.035184,0.035157,0.035120,0.035091,0.035059,0.035024,0.034998,0.034969,0.034925,0.034891,0.034860,0.034830,0.034800,0.034762,0.034733,0.034707,0.034676,0.034650,0.034619,0.034590,0.034563,0.034535,0.034505,0.034478,0.034448,0.034408,0.034384,0.034347,0.034318,0.034286,0.034257,0.034230,0.034188,0.034156,0.034118,0.034091,0.034066,0.034039,0.034009,0.033979,0.033953,0.033913,0.033884,0.033851,0.033816,0.033785,0.033757,0.033723,0.033694,0.033666,0.033639,0.033604,0.033567,0.033535,0.033502,0.033464,0.033436,0.033398,0.033356,0.033331,0.033292,0.033259,0.033225,0.033198,0.033170,0.033142,0.033104,0.033078,0.033035,0.033011,0.032977,0.032941,0.032908,0.032868,0.032833,0.032791,0.032757,0.032723,0.032697,0.032669,0.032640,0.032607,0.032581,0.032554,0.032528,0.032495,0.032472,0.032442,0.032418,0.032385,0.032355,0.032319,0.032290,0.032255,0.032227,0.032197,0.032164,0.032130,0.032098,0.032069,0.032044,0.032012,0.031986,0.031956,0.031919,0.031877,0.031856,0.031827,0.031797,0.031772,0.031735,0.031704,0.031672,0.031644,0.031609,0.031584,0.031563,0.031533,0.031502,0.031462,0.031434,0.031402,0.031373,0.031345,0.031317,0.031287,0.031260,0.031237,0.031210,0.031172,0.031147,0.031118,0.031091,0.031064,0.031029,0.031005,0.030962,0.030935,0.030908,0.030880,0.030841,0.030810,0.030786,0.030749,0.030714,0.030686,0.030660,0.030631,0.030607,0.030579,0.030548,0.030521,0.030491,0.030458,0.030435,0.030401,0.030376,0.030351,0.030311,0.030282,0.030261,0.030236,0.030204,0.030172,0.030136,0.030108,0.030077,0.030050,0.030012,0.029983,0.029955,0.029924,0.029893,0.029862,0.029826,0.029797,0.029764,0.029743,0.029718,0.029692,0.029665,0.029642,0.029614,0.029585,0.029560,0.029541,0.029507,0.029483,0.029458,0.029428,0.029391,0.029363,0.029329,0.029303,0.029272,0.029248,0.029222,0.029201,0.029170,0.029138,0.029110,0.029093,0.029056,0.029027,0.028991,0.028951,0.028916,0.028891,0.028859,0.028839,0.028815,0.028784,0.028754,0.028720,0.028691,0.028654,0.028628,0.028598,0.028561,0.028521,0.028487,0.028462,0.028432,0.028407,0.028389,0.028350,0.028328,0.028297,0.028265,0.028229,0.028198,0.028164,0.028141,0.028118,0.028087,0.028055,0.028028,0.028002,0.027972,0.027949,0.027931,0.027905,0.027871,0.027843,0.027826,0.027797,0.027781,0.027752,0.027730,0.027703,0.027669,0.027644,0.027617,0.027596,0.027567,0.027548,0.027529,0.027512,0.027492,0.027463,0.027442,0.027416,0.027386,0.027360,0.027331,0.027305,0.027286,0.027259,0.027226,0.027209,0.027185,0.027161,0.027140,0.027114,0.027072,0.027041,0.027017,0.026983,0.026959,0.026929,0.026909,0.026888,0.026869,0.026849,0.026817,0.026788,0.026761,0.026737,0.026709,0.026693,0.026668,0.026644,0.026624,0.026594,0.026563,0.026530,0.026513,0.026485,0.026462,0.026435,0.026413,0.026398,0.026372,0.026341,0.026323,0.026300,0.026270,0.026252,0.026214,0.026192,0.026167,0.026135,0.026112,0.026079,0.026062,0.026036,0.026008,0.025972,0.025944,0.025924,0.025898,0.025872,0.025852,0.025829,0.025812,0.025791,0.025768,0.025739,0.025708,0.025686,0.025664,0.025634,0.025611,0.025585,0.025562,0.025543,0.025515,0.025500,0.025478,0.025450,0.025425,0.025402,0.025376,0.025348,0.025316,0.025298,0.025275,0.025250,0.025230,0.025208,0.025190,0.025163,0.025145,0.025118,0.025100,0.025068,0.025054,0.025025,0.024995,0.024965,0.024941,0.024912,0.024881,0.024856,0.024833,0.024820,0.024794,0.024773,0.024758,0.024744,0.024721,0.024708,0.024686,0.024663,0.024641,0.024622,0.024595,0.024568,0.024543,0.024519,0.024497,0.024469,0.024436,0.024412,0.024390,0.024370,0.024342,0.024320,0.024296,0.024277,0.024256,0.024231,0.024211,0.024187,0.024162,0.024140,0.024122,0.024094,0.024080,0.024059,0.024037,0.024016,0.023999,0.023978,0.023956,0.023936,0.023905,0.023873,0.023849,0.023829,0.023808,0.023789,0.023764,0.023744,0.023719,0.023696,0.023678,0.023655,0.023634,0.023615,0.023585,0.023565,0.023548,0.023531,0.023508,0.023486,0.023462,0.023440,0.023418,0.023397,0.023375,0.023357,0.023335,0.023305,0.023288,0.023269,0.023245,0.023222,0.023201,0.023181,0.023157,0.023136,0.023104,0.023077,0.023054,0.023021,0.023000,0.022978,0.022964,0.022937,0.022922,0.022900,0.022881,0.022851,0.022826,0.022801,0.022772,0.022752,0.022725,0.022710,0.022685,0.022667,0.022640,0.022623,0.022600,0.022588,0.022572,0.022543,0.022521,0.022501,0.022482,0.022467,0.022447,0.022427,0.022406,0.022382,0.022367,0.022348,0.022328,0.022313,0.022291,0.022277,0.022246,0.022224,0.022206,0.022185,0.022171,0.022154,0.022131,0.022117,0.022093,0.022077,0.022055,0.022025,0.022000,0.021980,0.021959,0.021940,0.021916,0.021891,0.021879,0.021851,0.021820,0.021800,0.021783,0.021768,0.021746,0.021728,0.021709,0.021686,0.021664,0.021647,0.021631,0.021601,0.021577,0.021555,0.021533,0.021511,0.021485,0.021461,0.021441,0.021415,0.021394,0.021380,0.021363,0.021342,0.021322,0.021300,0.021284,0.021264,0.021236,0.021217,0.021194,0.021172,0.021156,0.021137,0.021117,0.021098,0.021084,0.021059,0.021033,0.021016,0.020994,0.020970,0.020948,0.020931,0.020917,0.020895,0.020877,0.020862,0.020847,0.020827,0.020817,0.020798,0.020780,0.020756,0.020743,0.020722,0.020696,0.020674,0.020657,0.020633,0.020615,0.020596,0.020577,0.020557,0.020537,0.020514,0.020491,0.020471,0.020451,0.020439,0.020425,0.020410,0.020396,0.020371,0.020348,0.020328,0.020304,0.020284,0.020267,0.020251,0.020237,0.020221,0.020200,0.020174,0.020149,0.020137,0.020121,0.020105,0.020080,0.020063,0.020043,0.020026,0.020010,0.019999,0.019977,0.019963,0.019943,0.019923,0.019898,0.019875,0.019850,0.019835,0.019813,0.019795,0.019771,0.019745,0.019724,0.019699,0.019681,0.019669,0.019659,0.019639,0.019618,0.019603,0.019583,0.019558,0.019538,0.019519,0.019489,0.019472,0.019457,0.019433,0.019416,0.019393,0.019367,0.019354,0.019327,0.019304,0.019279,0.019258,0.019236,0.019215,0.019199,0.019184,0.019161,0.019137,0.019126,0.019109,0.019090,0.019071,0.019051,0.019029,0.019005,0.018990,0.018971,0.018946,0.018931,0.018911,0.018884,0.018873,0.018861,0.018840,0.018818,0.018795,0.018775,0.018766,0.018745,0.018729,0.018713,0.018699,0.018683,0.018666,0.018651,0.018636,0.018613,0.018593,0.018564,0.018549,0.018527,0.018507,0.018483,0.018462,0.018439,0.018427,0.018407,0.018387,0.018366,0.018343,0.018324,0.018299,0.018281,0.018256,0.018241,0.018224,0.018207,0.018186,0.018169,0.018146,0.018128,0.018116,0.018102,0.018089,0.018076,0.018061,0.018045,0.018017,0.018002,0.017985,0.017964,0.017950,0.017926,0.017914,0.017898,0.017879,0.017863,0.017851,0.017838,0.017822,0.017810,0.017797,0.017784,0.017763,0.017744,0.017729,0.017715,0.017693,0.017680,0.017668,0.017651,0.017634,0.017607,0.017592,0.017566,0.017540,0.017526,0.017509,0.017494,0.017474,0.017458,0.017442,0.017429,0.017412,0.017394,0.017379,0.017366,0.017357,0.017339,0.017321,0.017299,0.017285,0.017273,0.017248,0.017231,0.017213,0.017195,0.017176,0.017159,0.017144,0.017131,0.017113,0.017096,0.017080,0.017058,0.017043,0.017031,0.017020,0.017004,0.016986,0.016974,0.016956,0.016937,0.016919,0.016906,0.016891,0.016877,0.016859,0.016843,0.016829,0.016810,0.016796,0.016780,0.016765,0.016742,0.016725,0.016712,0.016698,0.016691,0.016680,0.016661,0.016648,0.016633,0.016621,0.016602,0.016588,0.016566,0.016549,0.016527,0.016510,0.016495,0.016475,0.016463,0.016447,0.016428,0.016410,0.016391,0.016375,0.016362,0.016347,0.016325,0.016311,0.016298,0.016287,0.016272,0.016256,0.016241,0.016225,0.016205,0.016184,0.016167,0.016157,0.016140,0.016119,0.016102,0.016082,0.016058,0.016048,0.016033,0.016015,0.015999,0.015982,0.015970,0.015952,0.015938,0.015927,0.015912,0.015893,0.015880,0.015860,0.015839,0.015832,0.015818,0.015797,0.015777,0.015753,0.015737,0.015730,0.015717,0.015701,0.015683,0.015665,0.015656,0.015645,0.015630,0.015619,0.015605,0.015599,0.015584,0.015574,0.015558,0.015544,0.015526,0.015507,0.015492,0.015481,0.015466,0.015450,0.015436,0.015422,0.015408,0.015393,0.015377,0.015356,0.015342,0.015334,0.015311,0.015297,0.015280,0.015264,0.015248,0.015238,0.015217,0.015209,0.015195,0.015179,0.015155,0.015140,0.015131,0.015126,0.015112,0.015102,0.015083,0.015060,0.015046,0.015035,0.015023,0.015011,0.015000,0.014986,0.014973,0.014960,0.014945,0.014931,0.014915,0.014899,0.014882,0.014867,0.014855,0.014838,0.014828,0.014815,0.014796,0.014778,0.014764,0.014748,0.014734,0.014711,0.014698,0.014687,0.014675,0.014664,0.014653,0.014641,0.014626,0.014622,0.014604,0.014595,0.014583,0.014564,0.014547,0.014538,0.014522,0.014510,0.014500,0.014484,0.014469,0.014454,0.014433,0.014420,0.014409,0.014405,0.014394,0.014380,0.014369,0.014358,0.014340,0.014327,0.014317,0.014307,0.014301,0.014289,0.014276,0.014264,0.014243,0.014238,0.014226,0.014217,0.014198,0.014187,0.014177,0.014165,0.014153,0.014142,0.014130,0.014115,0.014108,0.014095,0.014079,0.014062,0.014048,0.014032,0.014013,0.014005,0.013991,0.013977,0.013966,0.013946,0.013934,0.013916,0.013899,0.013892,0.013877,0.013863,0.013854,0.013835,0.013824,0.013812,0.013802,0.013792,0.013778,0.013765,0.013752,0.013743,0.013730,0.013712,0.013701,0.013688,0.013678,0.013664,0.013650,0.013635,0.013622,0.013606,0.013591,0.013582,0.013569,0.013559,0.013544,0.013532,0.013520,0.013506,0.013494,0.013486,0.013473,0.013457,0.013445,0.013435,0.013422,0.013412,0.013403,0.013395,0.013384,0.013372,0.013356,0.013340,0.013322,0.013307,0.013301,0.013288,0.013277,0.013266,0.013252,0.013241,0.013228,0.013216,0.013201,0.013188,0.013177,0.013162,0.013143,0.013124,0.013108,0.013097,0.013081,0.013069,0.013055,0.013042,0.013029,0.013015,0.013002,0.012995,0.012978,0.012968,0.012956,0.012947,0.012933,0.012918,0.012900,0.012887,0.012874,0.012863,0.012855,0.012840,0.012823,0.012812,0.012796,0.012785,0.012770,0.012764,0.012749,0.012734,0.012727,0.012714,0.012695,0.012681,0.012665,0.012646,0.012636,0.012628,0.012621,0.012609,0.012602,0.012593,0.012583,0.012574,0.012567,0.012549,0.012536,0.012518,0.012509,0.012500,0.012490,0.012475,0.012469,0.012455,0.012444,0.012430,0.012420,0.012408,0.012394,0.012379,0.012367,0.012354,0.012341,0.012326,0.012313,0.012305,0.012293,0.012285,0.012275,0.012269,0.012252,0.012242,0.012231,0.012219,0.012206,0.012197,0.012185,0.012175,0.012160,0.012147,0.012133,0.012116,0.012112,0.012098,0.012086,0.012072,0.012060,0.012046,0.012035,0.012030,0.012022,0.011999,0.011987,0.011973,0.011963,0.011950,0.011932,0.011922,0.011913,0.011900,0.011893,0.011882,0.011873,0.011864,0.011846,0.011839,0.011828,0.011817,0.011802,0.011796,0.011789,0.011776,0.011766,0.011755,0.011745,0.011727,0.011717,0.011707,0.011695,0.011685,0.011673,0.011663,0.011656,0.011644,0.011630,0.011624,0.011615,0.011596,0.011585,0.011571,0.011556,0.011543,0.011533,0.011525,0.011510,0.011503,0.011491,0.011482,0.011470,0.011462,0.011456,0.011446,0.011431,0.011413,0.011400,0.011385,0.011377,0.011365,0.011358,0.011347,0.011341,0.011328,0.011324,0.011312,0.011303,0.011292,0.011282,0.011269,0.011257,0.011246,0.011229,0.011222,0.011213,0.011200,0.011189,0.011178,0.011168,0.011155,0.011146,0.011133,0.011127,0.011114,0.011104,0.011092,0.011082,0.011070,0.011058,0.011044,0.011033,0.011021,0.011005,0.010993,0.010983,0.010974,0.010962,0.010953,0.010940,0.010930,0.010919,0.010903,0.010889,0.010881,0.010874,0.010862,0.010849,0.010840,0.010830,0.010819,0.010810,0.010798,0.010791,0.010780,0.010773,0.010763,0.010756,0.010744,0.010734,0.010726,0.010718,0.010710,0.010701,0.010686,0.010678,0.010668,0.010659,0.010652,0.010638,0.010626,0.010620,0.010613,0.010602,0.010595,0.010589,0.010583,0.010575,0.010562,0.010556,0.010550,0.010544,0.010533,0.010524,0.010512,0.010497,0.010484,0.010474,0.010463,0.010451,0.010444,0.010435,0.010431,0.010423,0.010411,0.010398,0.010392,0.010381,0.010372,0.010361,0.010351,0.010347,0.010332,0.010318,0.010302,0.010287,0.010279,0.010270,0.010261,0.010252,0.010242,0.010234,0.010223,0.010215,0.010205,0.010194,0.010186,0.010177,0.010163,0.010156,0.010150,0.010140,0.010123,0.010115,0.010108,0.010101,0.010089,0.010083,0.010072,0.010063,0.010055,0.010047,0.010040,0.010032,0.010023,0.010013,0.009999,0.009991,0.009980,0.009973,0.009955,0.009947,0.009931,0.009920,0.009911,0.009895,0.009883,0.009873,0.009865,0.009855,0.009847,0.009836,0.009830,0.009819,0.009812,0.009807,0.009800,0.009789,0.009780,0.009771,0.009764,0.009753,0.009739,0.009727,0.009724,0.009712,0.009703,0.009694,0.009684,0.009677,0.009665,0.009661,0.009651,0.009639,0.009632,0.009624,0.009607,0.009600,0.009593,0.009584,0.009576,0.009568,0.009560,0.009550,0.009537,0.009527,0.009518,0.009509,0.009503,0.009491,0.009487,0.009480,0.009470,0.009461,0.009451,0.009441,0.009429,0.009421,0.009408,0.009401,0.009392,0.009387,0.009379,0.009364,0.009352,0.009346,0.009338,0.009331,0.009321,0.009319,0.009312,0.009301,0.009287,0.009281,0.009274,0.009270,0.009265,0.009255,0.009245,0.009234,0.009224,0.009214,0.009204,0.009194,0.009187,0.009180,0.009175,0.009170,0.009163,0.009157,0.009153,0.009145,0.009136,0.009123,0.009114,0.009104,0.009094,0.009086,0.009077,0.009066,0.009054,0.009050,0.009035,0.009028,0.009016,0.009012,0.009008,0.009003,0.008994,0.008987,0.008978,0.008968,0.008958,0.008953,0.008944,0.008942,0.008935,0.008923,0.008907,0.008896,0.008886,0.008881,0.008871,0.008865,0.008857,0.008845,0.008835,0.008823,0.008818,0.008803,0.008796,0.008788,0.008772,0.008763,0.008757,0.008751,0.008734,0.008726,0.008720,0.008713,0.008705,0.008694,0.008686,0.008678,0.008667,0.008656,0.008647,0.008637,0.008628,0.008620,0.008612,0.008599,0.008589,0.008581,0.008577,0.008563,0.008552,0.008550,0.008537,0.008531,0.008520,0.008514,0.008504,0.008499,0.008493,0.008479,0.008473,0.008461,0.008457,0.008450,0.008437,0.008431,0.008423,0.008416,0.008410,0.008400,0.008395,0.008388,0.008378,0.008368,0.008359,0.008353,0.008349,0.008344,0.008334,0.008329,0.008313,0.008304,0.008298,0.008290,0.008280,0.008276,0.008267,0.008257,0.008253,0.008245,0.008237,0.008229,0.008223,0.008215,0.008202,0.008193,0.008182,0.008175,0.008163,0.008156,0.008145,0.008141,0.008131,0.008124,0.008117,0.008111,0.008099,0.008087,0.008078,0.008071,0.008060,0.008053,0.008047,0.008037,0.008026,0.008023,0.008012,0.008003,0.007994,0.007984,0.007975,0.007968,0.007960,0.007952,0.007940,0.007933,0.007928,0.007920,0.007914,0.007902,0.007893,0.007884,0.007876,0.007871,0.007866,0.007862,0.007859,0.007848,0.007842,0.007838,0.007832,0.007824,0.007818,0.007811,0.007802,0.007796,0.007791,0.007784,0.007780,0.007775,0.007766,0.007758,0.007749,0.007744,0.007737,0.007730,0.007728,0.007723,0.007713,0.007711,0.007703,0.007694,0.007689,0.007685,0.007680,0.007673,0.007660,0.007654,0.007653,0.007644,0.007637,0.007628,0.007621,0.007609,0.007598,0.007590,0.007580,0.007573,0.007564,0.007553,0.007538,0.007537,0.007529,0.007521,0.007517,0.007509,0.007502,0.007494,0.007488,0.007479,0.007473,0.007466,0.007458,0.007450,0.007443,0.007438,0.007434,0.007427,0.007422,0.007417,0.007412,0.007404,0.007392,0.007387,0.007383,0.007377,0.007369,0.007360,0.007347,0.007342,0.007331,0.007328,0.007318,0.007314,0.007303,0.007297,0.007290,0.007284,0.007274,0.007270,0.007265,0.007258,0.007251,0.007239,0.007238,0.007232,0.007227,0.007219,0.007215,0.007206,0.007199,0.007190,0.007180,0.007173,0.007165,0.007158,0.007154,0.007149,0.007145,0.007140,0.007131,0.007119,0.007110,0.007104,0.007099,0.007095,0.007090,0.007078,0.007070,0.007063,0.007055,0.007043,0.007036,0.007026,0.007020,0.007008,0.007002,0.006995,0.006990,0.006981,0.006980,0.006976,0.006972,0.006965,0.006958,0.006952,0.006942,0.006936,0.006930,0.006922,0.006916,0.006909,0.006904,0.006897,0.006891,0.006882,0.006873,0.006866,0.006861,0.006853,0.006848,0.006843,0.006836,0.006832,0.006822,0.006811,0.006797,0.006790,0.006784,0.006777,0.006767,0.006757,0.006751,0.006739,0.006731,0.006726,0.006720,0.006713,0.006705,0.006701,0.006693,0.006692,0.006688,0.006679,0.006673,0.006663,0.006658,0.006653,0.006651,0.006644,0.006636,0.006631,0.006622,0.006616,0.006606,0.006595,0.006592,0.006585,0.006579,0.006575,0.006562,0.006558,0.006554,0.006550,0.006544,0.006539,0.006538,0.006536,0.006529,0.006521,0.006520,0.006518,0.006511,0.006509,0.006502,0.006496,0.006491,0.006487,0.006477,0.006473,0.006461,0.006456,0.006451,0.006449,0.006442,0.006429,0.006421,0.006413,0.006408,0.006404,0.006394,0.006390,0.006384,0.006377,0.006372,0.006365,0.006357,0.006348,0.006344,0.006339,0.006337,0.006331,0.006323,0.006315,0.006307,0.006297,0.006293,0.006286,0.006281,0.006276,0.006272,0.006269,0.006264,0.006258,0.006256,0.006252,0.006249,0.006242,0.006237,0.006232,0.006226,0.006224,0.006223,0.006214,0.006208,0.006199,0.006193,0.006188,0.006183,0.006170,0.006166,0.006163,0.006153,0.006146,0.006138,0.006129,0.006125,0.006119,0.006112,0.006098,0.006093,0.006085,0.006081,0.006074,0.006067,0.006060,0.006054,0.006052,0.006046,0.006039,0.006030,0.006023,0.006019,0.006009,0.006004,0.005999,0.005989,0.005983,0.005979,0.005976,0.005970,0.005962,0.005956,0.005953,0.005948,0.005941,0.005937,0.005932,0.005923,0.005912,0.005908,0.005898,0.005894,0.005890,0.005882,0.005875,0.005864,0.005857,0.005856,0.005850,0.005842,0.005836,0.005828,0.005820,0.005814,0.005807,0.005802,0.005792,0.005784,0.005777,0.005777,0.005771,0.005763,0.005759,0.005751,0.005743,0.005732,0.005729,0.005723,0.005720,0.005716,0.005708,0.005703,0.005697,0.005686,0.005681,0.005676,0.005671,0.005664,0.005659,0.005652,0.005648,0.005642,0.005637,0.005636,0.005631,0.005626,0.005621,0.005616,0.005611,0.005606,0.005604,0.005597,0.005591,0.005587,0.005581,0.005575,0.005570,0.005559,0.005551,0.005546,0.005540,0.005531,0.005524,0.005519,0.005514,0.005507,0.005499,0.005491,0.005484,0.005474,0.005467,0.005461,0.005456,0.005452,0.005445,0.005439,0.005434,0.005431,0.005427,0.005421,0.005417,0.005410,0.005405,0.005401,0.005395,0.005389,0.005385,0.005381,0.005374,0.005373,0.005368,0.005365,0.005362,0.005354,0.005348,0.005343,0.005340,0.005335,0.005332,0.005329,0.005324,0.005318,0.005314,0.005311,0.005302,0.005298,0.005289,0.005283,0.005277,0.005272,0.005268,0.005264,0.005258,0.005252,0.005246,0.005242,0.005236,0.005228,0.005216,0.005206,0.005196,0.005192,0.005187,0.005184,0.005181,0.005177,0.005175,0.005173,0.005166,0.005161,0.005154,0.005149,0.005142,0.005140,0.005138,0.005136,0.005133,0.005126,0.005121,0.005114,0.005109,0.005103,0.005098,0.005091,0.005087,0.005083,0.005070,0.005066,0.005061,0.005055,0.005049,0.005046,0.005038,0.005032,0.005029,0.005025,0.005022,0.005015,0.005014,0.005013,0.005011,0.005004,0.005000,0.004994,0.004991,0.004986,0.004980,0.004975,0.004972,0.004971,0.004968,0.004963,0.004957,0.004956,0.004952,0.004947,0.004939,0.004935,0.004933,0.004929,0.004925,0.004924,0.004916,0.004912,0.004909,0.004904,0.004900,0.004896,0.004892,0.004885,0.004879,0.004874,0.004871,0.004867,0.004862,0.004860,0.004853,0.004847,0.004844,0.004840,0.004836,0.004827,0.004822,0.004816,0.004814,0.004809,0.004806,0.004802,0.004800,0.004792,0.004790,0.004785,0.004782,0.004777,0.004772,0.004766,0.004759,0.004755,0.004748,0.004741,0.004734,0.004730,0.004723,0.004718,0.004714,0.004710,0.004706,0.004701,0.004699,0.004697,0.004691,0.004688,0.004676,0.004672,0.004668,0.004662,0.004658,0.004650,0.004646,0.004642,0.004640,0.004637,0.004629,0.004627,0.004624,0.004619,0.004612,0.004608,0.004606,0.004601,0.004595,0.004590,0.004587,0.004578,0.004573,0.004568,0.004558,0.004552,0.004544,0.004542,0.004538,0.004531,0.004527,0.004527,0.004526,0.004521,0.004519,0.004513,0.004510,0.004504,0.004501,0.004497,0.004492,0.004487,0.004482,0.004478,0.004473,0.004468,0.004466,0.004460,0.004455,0.004453,0.004448,0.004443,0.004440,0.004439,0.004436,0.004429,0.004424,0.004418,0.004412,0.004407,0.004404,0.004402,0.004400,0.004395,0.004392,0.004389,0.004386,0.004382,0.004374,0.004370,0.004363,0.004361,0.004356,0.004352,0.004349,0.004344,0.004341,0.004339,0.004335,0.004330,0.004322,0.004318,0.004314,0.004308,0.004302,0.004299,0.004293,0.004288,0.004285,0.004282,0.004275,0.004271,0.004269,0.004263,0.004256,0.004255,0.004251,0.004245,0.004238,0.004234,0.004229,0.004227,0.004225,0.004224,0.004223,0.004220,0.004218,0.004213,0.004204,0.004202,0.004200,0.004197,0.004194,0.004189,0.004186,0.004184,0.004178,0.004173,0.004166,0.004162,0.004155,0.004147,0.004145,0.004140,0.004135,0.004130,0.004127,0.004122,0.004118,0.004108,0.004103,0.004098,0.004094,0.004087,0.004085,0.004084,0.004081,0.004074,0.004072,0.004062,0.004054,0.004050,0.004048,0.004046,0.004044,0.004039,0.004037,0.004028,0.004027,0.004025,0.004024,0.004018,0.004013,0.004009,0.004005,0.003999,0.003996,0.003989,0.003986,0.003980,0.003975,0.003972,0.003965,0.003960,0.003958,0.003955,0.003951,0.003950,0.003948,0.003946,0.003942,0.003939,0.003935,0.003930,0.003926,0.003922,0.003917,0.003915,0.003912,0.003909,0.003902,0.003896,0.003893,0.003890,0.003888,0.003885,0.003881,0.003877,0.003873,0.003868,0.003864,0.003858,0.003855,0.003853,0.003846,0.003838,0.003835,0.003832,0.003831,0.003830,0.003826,0.003824,0.003818,0.003815,0.003814,0.003813,0.003809,0.003805,0.003802,0.003798,0.003795,0.003790,0.003784,0.003778,0.003774,0.003767,0.003763,0.003760,0.003755,0.003748,0.003743,0.003739,0.003729,0.003726,0.003721,0.003720,0.003719,0.003716,0.003710,0.003707,0.003706,0.003705,0.003701,0.003695,0.003693,0.003690,0.003685,0.003680,0.003675,0.003672,0.003667,0.003663,0.003661,0.003654,0.003650,0.003648,0.003643,0.003638,0.003631,0.003629,0.003626,0.003623,0.003618,0.003613,0.003610,0.003606,0.003604,0.003599,0.003592,0.003588,0.003587,0.003583,0.003579,0.003573,0.003571,0.003570,0.003568,0.003567,0.003564,0.003561,0.003556,0.003548,0.003544,0.003539,0.003536,0.003529,0.003525,0.003520,0.003515,0.003514,0.003511,0.003509,0.003504,0.003500,0.003498,0.003496,0.003493,0.003491,0.003489,0.003484,0.003480,0.003478,0.003477,0.003471,0.003464,0.003460,0.003458,0.003451,0.003448,0.003443,0.003439,0.003435,0.003433,0.003431,0.003426,0.003422,0.003420,0.003416,0.003414,0.003410,0.003407,0.003402,0.003400,0.003399,0.003395,0.003394,0.003391,0.003389,0.003385,0.003385,0.003382,0.003379,0.003376,0.003372,0.003368,0.003362,0.003359,0.003357,0.003354,0.003349,0.003344,0.003341,0.003336,0.003333,0.003330,0.003327,0.003323,0.003319,0.003313,0.003310,0.003308,0.003303,0.003299,0.003295,0.003291,0.003289,0.003284,0.003283,0.003279,0.003275,0.003269,0.003265,0.003261,0.003257,0.003255,0.003251,0.003247,0.003241,0.003238,0.003236,0.003234,0.003233,0.003231,0.003229,0.003226,0.003221,0.003219,0.003215,0.003210,0.003206,0.003203,0.003200,0.003198,0.003198,0.003197,0.003192,0.003189,0.003186,0.003179,0.003178,0.003173,0.003168,0.003162,0.003155,0.003155,0.003153,0.003152,0.003148,0.003145,0.003142,0.003141,0.003138,0.003136,0.003132,0.003127,0.003126,0.003121,0.003120,0.003118,0.003114,0.003108,0.003106,0.003104,0.003099,0.003098,0.003097,0.003089,0.003085,0.003077,0.003073,0.003067,0.003064,0.003062,0.003060,0.003058,0.003057,0.003055,0.003054,0.003051,0.003048,0.003044,0.003040,0.003035,0.003034,0.003030,0.003027,0.003025,0.003025,0.003021,0.003017,0.003016,0.003016,0.003013,0.003012,0.003009,0.003008,0.003006,0.003003,0.003000,0.002998,0.002995,0.002995,0.002992,0.002991,0.002986,0.002982,0.002974,0.002971,0.002968,0.002966,0.002962,0.002960,0.002959,0.002953,0.002951,0.002948,0.002947,0.002944,0.002938,0.002935,0.002932,0.002929,0.002922,0.002917,0.002916,0.002914,0.002913,0.002911,0.002909,0.002908,0.002906,0.002904,0.002902,0.002896,0.002894,0.002893,0.002892,0.002891,0.002886,0.002885,0.002884,0.002881,0.002879,0.002876,0.002874,0.002872,0.002870,0.002868,0.002867,0.002865,0.002861,0.002860,0.002859,0.002857,0.002853,0.002851,0.002849,0.002843,0.002840,0.002836,0.002830,0.002827,0.002823,0.002821,0.002818,0.002815,0.002813,0.002813,0.002812,0.002809,0.002804,0.002798,0.002795,0.002789,0.002785,0.002783,0.002780,0.002776,0.002775,0.002773,0.002771,0.002771,0.002769,0.002768,0.002767,0.002764,0.002763,0.002759,0.002758,0.002756,0.002756,0.002756,0.002753,0.002752,0.002747,0.002743,0.002737,0.002736,0.002735,0.002731,0.002727,0.002725,0.002725,0.002721,0.002717,0.002717,0.002714,0.002710,0.002708,0.002703,0.002703,0.002700,0.002698,0.002695,0.002691,0.002688,0.002688,0.002686,0.002685,0.002685,0.002679,0.002677,0.002674,0.002670,0.002669,0.002666,0.002662,0.002662,0.002662,0.002656,0.002653,0.002650,0.002647,0.002645,0.002640,0.002637,0.002635,0.002631,0.002630,0.002627,0.002625,0.002623,0.002623,0.002622,0.002619,0.002619,0.002617,0.002615,0.002613,0.002612,0.002611,0.002605,0.002599,0.002597,0.002590,0.002588,0.002585,0.002581,0.002581,0.002581,0.002581,0.002581,0.002578,0.002575,0.002569,0.002566,0.002564,0.002558,0.002555,0.002555,0.002553,0.002552,0.002550,0.002546,0.002543,0.002543,0.002541,0.002539,0.002536,0.002531,0.002529,0.002526,0.002525,0.002522,0.002519,0.002518,0.002515,0.002511,0.002507,0.002506,0.002502,0.002499,0.002499,0.002497,0.002494,0.002493,0.002490,0.002487,0.002487,0.002486,0.002486,0.002485,0.002483,0.002481,0.002480,0.002479,0.002474,0.002471,0.002469,0.002469,0.002468,0.002467,0.002465,0.002463,0.002461,0.002456,0.002452,0.002447,0.002446,0.002441,0.002433,0.002428,0.002427,0.002425,0.002422,0.002419,0.002415,0.002412,0.002411,0.002409,0.002407,0.002407,0.002407,0.002404,0.002401,0.002399,0.002396,0.002394,0.002393,0.002391,0.002387,0.002385,0.002382,0.002380,0.002373,0.002367,0.002367,0.002367,0.002363,0.002361,0.002358,0.002358,0.002358,0.002356,0.002355,0.002352,0.002351,0.002349,0.002345,0.002342,0.002341,0.002337,0.002334,0.002333,0.002328,0.002326,0.002324,0.002322,0.002320,0.002318,0.002316,0.002312,0.002308,0.002306,0.002305,0.002303,0.002301,0.002298,0.002295,0.002294,0.002293,0.002293,0.002290,0.002289,0.002284,0.002282,0.002279,0.002279,0.002278,0.002272,0.002270,0.002268,0.002264,0.002259,0.002255,0.002253,0.002248,0.002247,0.002243,0.002242,0.002239,0.002238,0.002234,0.002234,0.002232,0.002228,0.002226,0.002223,0.002221,0.002220,0.002216,0.002215,0.002214,0.002209,0.002208,0.002208,0.002205,0.002205,0.002204,0.002204,0.002200,0.002197,0.002195,0.002193,0.002189,0.002186,0.002183,0.002176,0.002172,0.002171,0.002169,0.002167,0.002164,0.002163,0.002156,0.002153,0.002151,0.002150,0.002149,0.002147,0.002146,0.002145,0.002143,0.002142,0.002136,0.002134,0.002133,0.002132,0.002130,0.002129,0.002125,0.002124,0.002122,0.002120,0.002118,0.002117,0.002112,0.002109,0.002107,0.002105,0.002102,0.002101,0.002099,0.002096,0.002091,0.002089,0.002087,0.002084,0.002083,0.002082,0.002079,0.002079,0.002075,0.002075,0.002073,0.002071,0.002069,0.002066,0.002065,0.002061,0.002060,0.002055,0.002052,0.002052,0.002052,0.002049,0.002048,0.002048,0.002047,0.002046,0.002043,0.002040,0.002039,0.002034,0.002034,0.002031,0.002030,0.002028,0.002026,0.002022,0.002021,0.002020,0.002015,0.002013,0.002011,0.002009,0.002008,0.002006,0.002004,0.002003,0.002001,0.002001,0.001999,0.001996,0.001994,0.001993,0.001991,0.001990,0.001986,0.001985,0.001981,0.001980,0.001979,0.001977,0.001971,0.001966,0.001963,0.001963,0.001960,0.001958,0.001957,0.001954,0.001951,0.001948,0.001946,0.001943,0.001943,0.001943,0.001943,0.001942,0.001942,0.001940,0.001939,0.001935,0.001935,0.001935,0.001934,0.001933,0.001930,0.001930,0.001929,0.001929,0.001927,0.001925,0.001923,0.001923,0.001922,0.001921,0.001919,0.001919,0.001919,0.001917,0.001914,0.001911,0.001909,0.001908,0.001906,0.001904,0.001900,0.001900,0.001896,0.001895,0.001891,0.001890,0.001888,0.001887,0.001884,0.001881,0.001878,0.001876,0.001876,0.001875,0.001871,0.001869,0.001864,0.001862,0.001859,0.001859,0.001858,0.001856,0.001855,0.001854,0.001854,0.001853,0.001853,0.001851,0.001849,0.001848,0.001843,0.001842,0.001839,0.001836,0.001831,0.001828,0.001825,0.001825,0.001823,0.001822,0.001821,0.001821,0.001818,0.001817,0.001814,0.001811,0.001809,0.001806,0.001804,0.001802,0.001801,0.001799,0.001796,0.001795,0.001795,0.001795,0.001793,0.001789,0.001786,0.001785,0.001782,0.001779,0.001778,0.001774,0.001774,0.001772,0.001771,0.001770,0.001767,0.001765,0.001765,0.001764,0.001763,0.001762,0.001760,0.001759,0.001758,0.001758,0.001758,0.001756,0.001755,0.001754,0.001753,0.001751,0.001749,0.001749,0.001749,0.001747,0.001744,0.001744,0.001742,0.001740,0.001739,0.001737,0.001734,0.001733,0.001729,0.001728,0.001727,0.001725,0.001725,0.001722,0.001721,0.001717,0.001716,0.001714,0.001713,0.001711,0.001710,0.001708,0.001707,0.001707,0.001706,0.001705,0.001701,0.001700,0.001696,0.001693,0.001691,0.001689,0.001687,0.001687,0.001686,0.001686,0.001682,0.001679,0.001677,0.001676,0.001672,0.001669,0.001667,0.001665,0.001665,0.001663,0.001660,0.001658,0.001657,0.001657,0.001655,0.001655,0.001652,0.001649,0.001648,0.001647,0.001645,0.001645,0.001645,0.001645,0.001642,0.001642,0.001640,0.001639,0.001637,0.001635,0.001633,0.001632,0.001631,0.001630,0.001629,0.001629,0.001628,0.001626,0.001625,0.001625,0.001624,0.001623,0.001622,0.001622,0.001619,0.001618,0.001618,0.001617,0.001616,0.001615,0.001611,0.001610,0.001609,0.001607,0.001607,0.001606,0.001605,0.001603,0.001598,0.001597,0.001596,0.001596,0.001594,0.001594,0.001593,0.001593,0.001591,0.001588,0.001587,0.001587,0.001583,0.001582,0.001582,0.001580,0.001579,0.001578,0.001576,0.001573,0.001570,0.001569,0.001567,0.001567,0.001567,0.001566,0.001565,0.001563,0.001562,0.001562,0.001561,0.001561,0.001559,0.001558,0.001556,0.001553,0.001550,0.001548,0.001548,0.001546,0.001542,0.001541,0.001539,0.001539,0.001538,0.001537,0.001535,0.001534,0.001532,0.001531,0.001531,0.001531,0.001527,0.001524,0.001524,0.001521,0.001521,0.001520,0.001518,0.001516,0.001515,0.001514,0.001514,0.001513,0.001512,0.001512,0.001511,0.001510,0.001510,0.001508,0.001507,0.001505,0.001501,0.001501,0.001501,0.001497,0.001496,0.001493,0.001492,0.001488,0.001487,0.001484,0.001484,0.001480,0.001478,0.001476,0.001475,0.001474,0.001472,0.001470,0.001469,0.001466,0.001465,0.001465,0.001463,0.001460,0.001460,0.001458,0.001455,0.001454,0.001451,0.001451,0.001448,0.001446,0.001441,0.001440,0.001439,0.001435,0.001433,0.001433,0.001432,0.001431,0.001430,0.001430,0.001428,0.001427,0.001426,0.001426,0.001424,0.001422,0.001422,0.001418,0.001416,0.001415,0.001414,0.001413,0.001413,0.001413,0.001412,0.001412,0.001412,0.001410,0.001408,0.001407,0.001407,0.001407,0.001405,0.001405,0.001401,0.001397,0.001395,0.001394,0.001393,0.001392,0.001392,0.001391,0.001391,0.001390,0.001388,0.001387,0.001386,0.001384,0.001383,0.001382,0.001379,0.001378,0.001376,0.001373,0.001369,0.001369,0.001368,0.001368,0.001367,0.001366,0.001365,0.001365,0.001363,0.001362,0.001361,0.001359,0.001359,0.001359,0.001357,0.001357,0.001355,0.001353,0.001353,0.001353,0.001353,0.001352,0.001352,0.001351,0.001351,0.001350,0.001349,0.001347,0.001347,0.001346,0.001345,0.001345,0.001344,0.001342,0.001341,0.001341,0.001341,0.001338,0.001336,0.001335,0.001334,0.001329,0.001326,0.001326,0.001326,0.001324,0.001323,0.001323,0.001321,0.001321,0.001321,0.001319,0.001317,0.001315,0.001315,0.001314,0.001312,0.001312,0.001312,0.001311,0.001309,0.001309,0.001308,0.001307,0.001305,0.001303,0.001303,0.001301,0.001299,0.001297,0.001295,0.001293,0.001292,0.001292,0.001292,0.001290,0.001288,0.001285,0.001283,0.001282,0.001281,0.001280,0.001277,0.001273,0.001272,0.001269,0.001267,0.001267,0.001266,0.001265,0.001263,0.001263,0.001262,0.001262,0.001259,0.001256,0.001255,0.001254,0.001252,0.001252,0.001250,0.001248,0.001247,0.001246,0.001246,0.001245,0.001244,0.001242,0.001240,0.001239,0.001238,0.001236,0.001235,0.001234,0.001233,0.001233,0.001233,0.001232,0.001232,0.001230,0.001229,0.001228,0.001227,0.001227,0.001226,0.001225,0.001225,0.001225,0.001222,0.001222,0.001222,0.001222,0.001219,0.001219,0.001216,0.001216,0.001216,0.001216,0.001214,0.001213,0.001213,0.001211,0.001209,0.001207,0.001207,0.001206,0.001203,0.001203,0.001202,0.001200,0.001199,0.001198,0.001197,0.001196,0.001195,0.001194,0.001191,0.001187,0.001187,0.001186,0.001186,0.001186,0.001183,0.001183,0.001180,0.001180,0.001179,0.001179,0.001179,0.001179,0.001179,0.001178,0.001178,0.001176,0.001174,0.001173,0.001172,0.001172,0.001171,0.001170,0.001168,0.001167,0.001166,0.001165,0.001165,0.001163,0.001162,0.001161,0.001159,0.001158,0.001158,0.001156,0.001156,0.001155,0.001154,0.001154,0.001154,0.001153,0.001152,0.001151,0.001150,0.001148,0.001148,0.001148,0.001148,0.001145,0.001144,0.001142,0.001140,0.001140,0.001136,0.001136,0.001135,0.001133,0.001131,0.001130,0.001130,0.001130,0.001128,0.001125,0.001124,0.001123,0.001122,0.001121,0.001120,0.001120,0.001119,0.001118,0.001118,0.001113,0.001112,0.001111,0.001110,0.001109,0.001109,0.001107,0.001107,0.001106,0.001105,0.001104,0.001104,0.001103,0.001101,0.001100,0.001100,0.001100,0.001100,0.001100,0.001099,0.001098,0.001098,0.001097,0.001095,0.001094,0.001094,0.001093,0.001092,0.001090,0.001089,0.001088,0.001087,0.001087,0.001087,0.001083,0.001082,0.001082,0.001081,0.001080,0.001078,0.001078,0.001077,0.001076,0.001073,0.001073,0.001072,0.001072,0.001071,0.001071,0.001069,0.001069,0.001068,0.001066,0.001066,0.001066,0.001064,0.001061,0.001059,0.001057,0.001057,0.001056,0.001054,0.001050,0.001050,0.001046,0.001046,0.001046,0.001045,0.001044,0.001044,0.001042,0.001042,0.001040,0.001039,0.001038,0.001037,0.001036,0.001035,0.001033,0.001031,0.001030,0.001029,0.001029,0.001028,0.001028,0.001026,0.001025,0.001024,0.001024,0.001023,0.001022,0.001017,0.001017,0.001016,0.001014,0.001012,0.001012,0.001010,0.001010,0.001010,0.001010,0.001009,0.001009,0.001009,0.001009,0.001007,0.001006,0.001005,0.001005,0.001005,0.001005,0.001004,0.001003,0.001002,0.001001,0.000999,0.000997,0.000996,0.000995,0.000995,0.000994,0.000993,0.000992,0.000990,0.000989,0.000989,0.000988,0.000987,0.000986,0.000984,0.000981,0.000981,0.000981,0.000980,0.000978,0.000975,0.000972,0.000970,0.000970,0.000969,0.000969,0.000968,0.000967,0.000966,0.000966,0.000966,0.000962,0.000961,0.000961,0.000960,0.000958,0.000958,0.000956,0.000955,0.000953,0.000953,0.000952,0.000952,0.000950,0.000950,0.000948,0.000948,0.000946,0.000944,0.000944,0.000944,0.000943,0.000943,0.000943,0.000942,0.000941,0.000941,0.000938,0.000938,0.000937,0.000937,0.000936,0.000936,0.000935,0.000934,0.000932,0.000932,0.000932,0.000932,0.000932,0.000932,0.000932,0.000931,0.000929,0.000928,0.000928,0.000928,0.000927,0.000926,0.000921,0.000918,0.000918,0.000918,0.000917,0.000916,0.000915,0.000914,0.000913,0.000912,0.000911,0.000910,0.000909,0.000908,0.000908,0.000908,0.000908,0.000907,0.000906,0.000906,0.000905,0.000904,0.000903,0.000901,0.000900,0.000899,0.000899,0.000899,0.000899,0.000899,0.000896,0.000896,0.000896,0.000895,0.000894,0.000894,0.000892,0.000892,0.000889,0.000889,0.000889,0.000889,0.000888,0.000888,0.000888,0.000888,0.000887,0.000886,0.000886,0.000886,0.000886,0.000885,0.000885,0.000885,0.000884,0.000884,0.000884,0.000884,0.000882,0.000882,0.000881,0.000881,0.000877,0.000877,0.000875,0.000875,0.000873,0.000873,0.000873,0.000872,0.000871,0.000870,0.000869,0.000868,0.000867,0.000866,0.000866,0.000865,0.000863,0.000863,0.000861,0.000860,0.000860,0.000860,0.000859,0.000858,0.000856,0.000856,0.000856,0.000856,0.000853,0.000853,0.000853,0.000853,0.000851,0.000851,0.000850,0.000847,0.000847,0.000847,0.000847,0.000845,0.000843,0.000843,0.000841,0.000840,0.000840,0.000839,0.000839,0.000838,0.000835,0.000833,0.000829,0.000829,0.000828,0.000828,0.000828,0.000828,0.000827,0.000825,0.000825,0.000824,0.000823,0.000823,0.000821,0.000819,0.000817,0.000815,0.000814,0.000814,0.000814,0.000813,0.000813,0.000812,0.000812,0.000811,0.000810,0.000808,0.000808,0.000808,0.000808,0.000808,0.000808,0.000805,0.000805,0.000803,0.000803,0.000801,0.000800,0.000799,0.000798,0.000797,0.000794,0.000794,0.000794,0.000792,0.000791,0.000791,0.000790,0.000789,0.000788,0.000784,0.000783,0.000782,0.000781,0.000780,0.000780,0.000778,0.000778,0.000778,0.000778,0.000777,0.000776,0.000775,0.000775,0.000775,0.000774,0.000774,0.000773,0.000770,0.000768,0.000767,0.000767,0.000766,0.000764,0.000763,0.000762,0.000761,0.000761,0.000761,0.000760,0.000760,0.000760,0.000760,0.000758,0.000756,0.000755,0.000754,0.000754,0.000753,0.000753,0.000750,0.000748,0.000747,0.000745,0.000745,0.000742,0.000741,0.000739,0.000739,0.000738,0.000737,0.000736,0.000735,0.000734,0.000732,0.000731,0.000730,0.000730,0.000728,0.000728,0.000728,0.000728,0.000728,0.000727,0.000726,0.000723,0.000722,0.000722,0.000722,0.000722,0.000722,0.000721,0.000721,0.000721,0.000721,0.000721,0.000720,0.000720,0.000720,0.000720,0.000719,0.000718,0.000718,0.000718,0.000716,0.000714,0.000714,0.000714,0.000714,0.000712,0.000710,0.000709,0.000708,0.000707,0.000707,0.000707,0.000707,0.000707,0.000704,0.000703,0.000703,0.000702,0.000700,0.000700,0.000699,0.000697,0.000697,0.000697,0.000697,0.000696,0.000696,0.000695,0.000694,0.000692,0.000692,0.000692,0.000691,0.000687,0.000686,0.000686,0.000684,0.000684,0.000683,0.000682,0.000682,0.000682,0.000681,0.000679,0.000679,0.000678,0.000675,0.000672,0.000671,0.000670,0.000670,0.000669,0.000668,0.000668,0.000665,0.000665,0.000664,0.000664,0.000664,0.000662,0.000660,0.000660,0.000659,0.000658,0.000658,0.000658,0.000658,0.000656,0.000655,0.000655,0.000655,0.000654,0.000654,0.000654,0.000654,0.000651,0.000651,0.000650,0.000650,0.000649,0.000649,0.000648,0.000647,0.000647,0.000646,0.000646,

==> matlab/KSimaW2_rho070_M10_50K_N_5M_runs.txt <==
1.000000,0.965345,0.965179,0.965017,0.964859,0.964703,0.964547,0.964392,0.964240,0.964079,0.963922,0.963770,0.963621,0.963460,0.963310,0.963166,0.963016,0.962868,0.962710,0.962567,0.962420,0.962277,0.962132,0.961982,0.961839,0.961698,0.961551,0.961414,0.961275,0.961128,0.960991,0.960855,0.960724,0.960588,0.960450,0.960312,0.960181,0.960045,0.959913,0.959786,0.959666,0.959535,0.959402,0.959268,0.959139,0.959013,0.958889,0.958759,0.958644,0.958523,0.958401,0.958268,0.958149,0.958031,0.957908,0.957789,0.957674,0.957556,0.957437,0.957315,0.957203,0.957090,0.956973,0.956856,0.956738,0.956625,0.956508,0.956397,0.956282,0.956176,0.956061,0.955942,0.955822,0.955714,0.955601,0.955488,0.955384,0.955269,0.955171,0.955065,0.954959,0.954848,0.954746,0.954636,0.954527,0.954421,0.954317,0.954218,0.954106,0.953992,0.953885,0.953783,0.953683,0.953573,0.953470,0.953369,0.953270,0.953168,0.953066,0.952966,0.952859,0.952764,0.952665,0.952567,0.952467,0.952366,0.952272,0.952181,0.952086,0.951982,0.951888,0.951792,0.951690,0.951594,0.951497,0.951408,0.951316,0.951218,0.951124,0.951027,0.950931,0.950840,0.950743,0.950649,0.950554,0.950455,0.950364,0.950269,0.950182,0.950092,0.949998,0.949898,0.949806,0.949713,0.949624,0.949531,0.949437,0.949345,0.949257,0.949167,0.949072,0.948973,0.948880,0.948787,0.948699,0.948612,0.948524,0.948445,0.948358,0.948271,0.948180,0.948097,0.948015,0.947931,0.947843,0.947762,0.947677,0.947590,0.947507,0.947425,0.947330,0.947246,0.947161,0.947080,0.946990,0.946910,0.946825,0.946734,0.946648,0.946554,0.946465,0.946381,0.946298,0.946211,0.946126,0.946039,0.945960,0.945883,0.945802,0.945721,0.945640,0.945561,0.945485,0.945404,0.945331,0.945255,0.945183,0.945099,0.945019,0.944943,0.944865,0.944788,0.944703,0.944620,0.944536,0.944456,0.944379,0.944298,0.944215,0.944134,0.944054,0.943975,0.943900,0.943826,0.943746,0.943659,0.943583,0.943498,0.943422,0.943346,0.943267,0.943191,0.943116,0.943033,0.942955,0.942871,0.942795,0.942712,0.942637,0.942556,0.942484,0.942407,0.942321,0.942247,0.942163,0.942089,0.942012,0.941938,0.941856,0.941772,0.941708,0.941631,0.941558,0.941478,0.941402,0.941330,0.941253,0.941170,0.941101,0.941028,0.940944,0.940872,0.940796,0.940719,0.940646,0.940574,0.940503,0.940424,0.940348,0.940277,0.940200,0.940127,0.940047,0.939970,0.939886,0.939811,0.939735,0.939656,0.939574,0.939495,0.939422,0.939345,0.939271,0.939189,0.939113,0.939038,0.938960,0.938883,0.938813,0.938737,0.938667,0.938596,0.938514,0.938440,0.938366,0.938289,0.938216,0.938136,0.938058,0.937985,0.937912,0.937832,0.937756,0.937679,0.937602,0.937516,0.937437,0.937362,0.937289,0.937210,0.937130,0.937054,0.936979,0.936899,0.936827,0.936750,0.936663,0.936590,0.936516,0.936434,0.936363,0.936281,0.936204,0.936124,0.936047,0.935978,0.935903,0.935823,0.935743,0.935654,0.935579,0.935494,0.935417,0.935343,0.935255,0.935173,0.935097,0.935021,0.934942,0.934859,0.934783,0.934709,0.934630,0.934551,0.934474,0.934402,0.934325,0.934247,0.934167,0.934087,0.934004,0.933927,0.933853,0.933770,0.933691,0.933617,0.933539,0.933455,0.933381,0.933299,0.933218,0.933134,0.933058,0.932979,0.932898,0.932817,0.932743,0.932662,0.932582,0.932500,0.932420,0.932344,0.932265,0.932185,0.932103,0.932020,0.931942,0.931865,0.931784,0.931705,0.931626,0.931546,0.931469,0.931394,0.931308,0.931225,0.931145,0.931068,0.930991,0.930912,0.930832,0.930752,0.930669,0.930584,0.930504,0.930417,0.930338,0.930255,0.930181,0.930096,0.930014,0.929935,0.929850,0.929761,0.929680,0.929602,0.929524,0.929441,0.929356,0.929277,0.929193,0.929109,0.929023,0.928944,0.928859,0.928774,0.928690,0.928604,0.928524,0.928445,0.928366,0.928287,0.928202,0.928120,0.928039,0.927952,0.927871,0.927783,0.927700,0.927617,0.927531,0.927444,0.927360,0.927273,0.927191,0.927097,0.927012,0.926932,0.926844,0.926760,0.926676,0.926597,0.926516,0.926428,0.926349,0.926266,0.926179,0.926094,0.926010,0.925923,0.925838,0.925756,0.925668,0.925588,0.925509,0.925422,0.925335,0.925256,0.925170,0.925086,0.924997,0.924914,0.924824,0.924736,0.924645,0.924566,0.924483,0.924393,0.924304,0.924222,0.924135,0.924048,0.923964,0.923876,0.923788,0.923709,0.923616,0.923531,0.923442,0.923357,0.923274,0.923196,0.923113,0.923026,0.922937,0.922848,0.922760,0.922683,0.922597,0.922510,0.922417,0.922335,0.922246,0.922168,0.922073,0.921986,0.921902,0.921814,0.921725,0.921638,0.921552,0.921465,0.921374,0.921282,0.921195,0.921107,0.921018,0.920930,0.920845,0.920761,0.920667,0.920571,0.920483,0.920391,0.920298,0.920208,0.920112,0.920028,0.919939,0.919847,0.919762,0.919676,0.919596,0.919507,0.919416,0.919333,0.919235,0.919152,0.919062,0.918977,0.918891,0.918803,0.918713,0.918611,0.918522,0.918424,0.918342,0.918256,0.918161,0.918066,0.917979,0.917889,0.917800,0.917714,0.917624,0.917530,0.917442,0.917347,0.917253,0.917159,0.917071,0.916974,0.916886,0.916792,0.916696,0.916610,0.916514,0.916415,0.916318,0.916237,0.916141,0.916049,0.915957,0.915866,0.915770,0.915680,0.915590,0.915503,0.915408,0.915310,0.915220,0.915119,0.915021,0.914928,0.914838,0.914755,0.914662,0.914563,0.914469,0.914370,0.914275,0.914182,0.914087,0.913999,0.913902,0.913810,0.913714,0.913622,0.913520,0.913433,0.913328,0.913237,0.913138,0.913035,0.912949,0.912845,0.912752,0.912655,0.912562,0.912473,0.912381,0.912286,0.912185,0.912094,0.911993,0.911898,0.911797,0.911701,0.911606,0.911510,0.911409,0.911308,0.911208,0.911106,0.911007,0.910906,0.910809,0.910715,0.910616,0.910515,0.910416,0.910314,0.910219,0.910124,0.910023,0.909919,0.909823,0.909722,0.909619,0.909524,0.909426,0.909334,0.909224,0.909115,0.909017,0.908914,0.908802,0.908699,0.908600,0.908504,0.908402,0.908297,0.908198,0.908091,0.907985,0.907873,0.907771,0.907673,0.907565,0.907466,0.907363,0.907267,0.907165,0.907058,0.906955,0.906851,0.906754,0.906647,0.906546,0.906437,0.906332,0.906233,0.906129,0.906028,0.905920,0.905813,0.905711,0.905604,0.905497,0.905389,0.905280,0.905182,0.905084,0.904978,0.904870,0.904762,0.904665,0.904562,0.904458,0.904343,0.904241,0.904133,0.904028,0.903927,0.903818,0.903709,0.903607,0.903501,0.903387,0.903276,0.903171,0.903055,0.902949,0.902845,0.902747,0.902646,0.902538,0.902436,0.902331,0.902234,0.902127,0.902011,0.901908,0.901795,0.901686,0.901576,0.901463,0.901357,0.901245,0.901130,0.901021,0.900915,0.900807,0.900694,0.900585,0.900470,0.900362,0.900268,0.900148,0.900030,0.899922,0.899808,0.899689,0.899579,0.899470,0.899356,0.899238,0.899127,0.899027,0.898915,0.898803,0.898692,0.898584,0.898472,0.898364,0.898250,0.898136,0.898022,0.897916,0.897798,0.897700,0.897587,0.897469,0.897357,0.897248,0.897142,0.897029,0.896919,0.896807,0.896699,0.896588,0.896477,0.896369,0.896259,0.896149,0.896031,0.895913,0.895798,0.895682,0.895564,0.895442,0.895332,0.895223,0.895109,0.895003,0.894888,0.894771,0.894642,0.894517,0.894403,0.894288,0.894175,0.894058,0.893944,0.893829,0.893705,0.893588,0.893476,0.893365,0.893251,0.893144,0.893027,0.892900,0.892781,0.892664,0.892540,0.892429,0.892320,0.892207,0.892087,0.891965,0.891853,0.891731,0.891611,0.891491,0.891369,0.891249,0.891136,0.891018,0.890899,0.890783,0.890670,0.890551,0.890427,0.890304,0.890181,0.890065,0.889949,0.889835,0.889710,0.889590,0.889478,0.889360,0.889245,0.889128,0.888997,0.888881,0.888762,0.888638,0.888515,0.888392,0.888264,0.888149,0.888020,0.887901,0.887775,0.887659,0.887542,0.887416,0.887295,0.887173,0.887056,0.886937,0.886808,0.886677,0.886555,0.886445,0.886320,0.886199,0.886071,0.885946,0.885824,0.885703,0.885588,0.885463,0.885343,0.885217,0.885094,0.884966,0.884840,0.884720,0.884598,0.884466,0.884342,0.884215,0.884090,0.883971,0.883849,0.883723,0.883595,0.883471,0.883352,0.883228,0.883101,0.882977,0.882857,0.882726,0.882606,0.882480,0.882353,0.882217,0.882097,0.881967,0.881837,0.881711,0.881575,0.881454,0.881324,0.881196,0.881065,0.880940,0.880813,0.880693,0.880560,0.880428,0.880302,0.880175,0.880040,0.879910,0.879782,0.879650,0.879522,0.879387,0.879247,0.879122,0.878992,0.878866,0.878738,0.878613,0.878484,0.878351,0.878219,0.878088,0.877959,0.877831,0.877698,0.877568,0.877428,0.877299,0.877176,0.877042,0.876907,0.876780,0.876650,0.876522,0.876393,0.876265,0.876136,0.875997,0.875863,0.875734,0.875596,0.875461,0.875327,0.875199,0.875072,0.874940,0.874808,0.874676,0.874547,0.874412,0.874283,0.874154,0.874015,0.873884,0.873756,0.873621,0.873479,0.873345,0.873216,0.873074,0.872932,0.872784,0.872643,0.872511,0.872370,0.872228,0.872089,0.871947,0.871819,0.871680,0.871549,0.871422,0.871280,0.871158,0.871026,0.870881,0.870743,0.870608,0.870467,0.870335,0.870196,0.870049,0.869905,0.869765,0.869629,0.869492,0.869369,0.869227,0.869083,0.868939,0.868800,0.868655,0.868514,0.868378,0.868241,0.868097,0.867951,0.867802,0.867656,0.867502,0.867356,0.867212,0.867067,0.866918,0.866785,0.866645,0.866501,0.866358,0.866222,0.866070,0.865933,0.865793,0.865653,0.865501,0.865355,0.865217,0.865076,0.864924,0.864764,0.864614,0.864469,0.864325,0.864183,0.864032,0.863888,0.863745,0.863603,0.863463,0.863322,0.863173,0.863026,0.862880,0.862722,0.862574,0.862435,0.862285,0.862135,0.861990,0.861847,0.861705,0.861548,0.861410,0.861256,0.861112,0.860962,0.860818,0.860665,0.860520,0.860382,0.860240,0.860087,0.859941,0.859786,0.859644,0.859494,0.859337,0.859185,0.859046,0.858909,0.858752,0.858601,0.858454,0.858309,0.858154,0.858007,0.857864,0.857714,0.857566,0.857424,0.857275,0.857129,0.856982,0.856838,0.856690,0.856533,0.856375,0.856227,0.856085,0.855935,0.855786,0.855634,0.855492,0.855349,0.855203,0.855042,0.854883,0.854730,0.854575,0.854424,0.854275,0.854128,0.853986,0.853831,0.853675,0.853528,0.853365,0.853217,0.853053,0.852906,0.852756,0.852602,0.852446,0.852282,0.852121,0.851966,0.851817,0.851652,0.851493,0.851338,0.851179,0.851032,0.850871,0.850719,0.850554,0.850395,0.850238,0.850094,0.849947,0.849782,0.849629,0.849476,0.849320,0.849163,0.849010,0.848854,0.848703,0.848552,0.848398,0.848244,0.848089,0.847934,0.847780,0.847623,0.847464,0.847309,0.847147,0.846997,0.846834,0.846684,0.846522,0.846366,0.846210,0.846051,0.845898,0.845741,0.845585,0.845419,0.845256,0.845103,0.844944,0.844787,0.844634,0.844471,0.844311,0.844147,0.843981,0.843829,0.843674,0.843510,0.843345,0.843179,0.843010,0.842840,0.842677,0.842511,0.842345,0.842183,0.842021,0.841861,0.841686,0.841530,0.841367,0.841195,0.841034,0.840873,0.840712,0.840543,0.840374,0.840203,0.840032,0.839869,0.839703,0.839539,0.839385,0.839213,0.839044,0.838889,0.838722,0.838555,0.838376,0.838214,0.838044,0.837869,0.837714,0.837550,0.837371,0.837216,0.837052,0.836885,0.836720,0.836547,0.836379,0.836215,0.836049,0.835873,0.835699,0.835525,0.835369,0.835198,0.835040,0.834861,0.834702,0.834541,0.834367,0.834199,0.834019,0.833842,0.833678,0.833506,0.833335,0.833157,0.832984,0.832818,0.832649,0.832478,0.832303,0.832134,0.831972,0.831808,0.831635,0.831465,0.831294,0.831121,0.830953,0.830784,0.830610,0.830438,0.830264,0.830091,0.829919,0.829732,0.829558,0.829390,0.829213,0.829043,0.828868,0.828689,0.828505,0.828335,0.828155,0.827988,0.827818,0.827654,0.827484,0.827306,0.827122,0.826941,0.826771,0.826604,0.826430,0.826268,0.826095,0.825925,0.825750,0.825577,0.825404,0.825217,0.825046,0.824868,0.824699,0.824521,0.824351,0.824161,0.823991,0.823822,0.823646,0.823456,0.823275,0.823099,0.822913,0.822749,0.822571,0.822392,0.822214,0.822044,0.821850,0.821674,0.821493,0.821312,0.821134,0.820948,0.820775,0.820598,0.820427,0.820247,0.820080,0.819909,0.819735,0.819556,0.819385,0.819207,0.819029,0.818853,0.818676,0.818501,0.818323,0.818140,0.817963,0.817779,0.817599,0.817422,0.817232,0.817065,0.816879,0.816707,0.816527,0.816332,0.816167,0.815984,0.815804,0.815621,0.815434,0.815253,0.815076,0.814886,0.814704,0.814529,0.814354,0.814163,0.813974,0.813783,0.813605,0.813410,0.813222,0.813036,0.812850,0.812667,0.812483,0.812285,0.812098,0.811903,0.811722,0.811539,0.811347,0.811160,0.810974,0.810795,0.810615,0.810430,0.810249,0.810064,0.809884,0.809695,0.809508,0.809316,0.809137,0.808946,0.808758,0.808568,0.808383,0.808205,0.808016,0.807834,0.807645,0.807461,0.807276,0.807086,0.806895,0.806704,0.806513,0.806323,0.806138,0.805945,0.805756,0.805565,0.805376,0.805186,0.805001,0.804803,0.804606,0.804416,0.804224,0.804022,0.803819,0.803640,0.803439,0.803236,0.803045,0.802853,0.802669,0.802481,0.802293,0.802092,0.801889,0.801697,0.801501,0.801303,0.801107,0.800911,0.800722,0.800528,0.800331,0.800135,0.799938,0.799744,0.799551,0.799372,0.799180,0.798985,0.798793,0.798611,0.798420,0.798228,0.798031,0.797837,0.797643,0.797456,0.797266,0.797077,0.796872,0.796669,0.796479,0.796283,0.796086,0.795901,0.795707,0.795509,0.795301,0.795095,0.794903,0.794706,0.794506,0.794305,0.794114,0.793930,0.793734,0.793541,0.793345,0.793141,0.792941,0.792745,0.792541,0.792347,0.792152,0.791962,0.791759,0.791554,0.791346,0.791143,0.790953,0.790753,0.790553,0.790351,0.790146,0.789931,0.789732,0.789537,0.789326,0.789128,0.788925,0.788731,0.788516,0.788313,0.788117,0.787913,0.787702,0.787492,0.787285,0.787083,0.786879,0.786679,0.786481,0.786288,0.786071,0.785866,0.785664,0.785468,0.785276,0.785070,0.784862,0.784670,0.784468,0.784274,0.784070,0.783879,0.783668,0.783472,0.783272,0.783073,0.782859,0.782659,0.782456,0.782251,0.782032,0.781826,0.781624,0.781433,0.781229,0.781031,0.780828,0.780636,0.780435,0.780223,0.780021,0.779810,0.779600,0.779380,0.779181,0.778974,0.778765,0.778566,0.778360,0.778137,0.777928,0.777722,0.777518,0.777311,0.777094,0.776885,0.776674,0.776465,0.776255,0.776051,0.775835,0.775621,0.775413,0.775213,0.775007,0.774798,0.774581,0.774377,0.774169,0.773954,0.773743,0.773528,0.773305,0.773095,0.772880,0.772669,0.772450,0.772235,0.772021,0.771808,0.771606,0.771393,0.771185,0.770966,0.770757,0.770540,0.770326,0.770119,0.769913,0.769707,0.769503,0.769288,0.769081,0.768863,0.768651,0.768437,0.768227,0.768010,0.767799,0.767579,0.767368,0.767147,0.766932,0.766725,0.766512,0.766293,0.766078,0.765879,0.765663,0.765446,0.765231,0.765018,0.764802,0.764594,0.764378,0.764169,0.763963,0.763743,0.763534,0.763311,0.763098,0.762881,0.762669,0.762451,0.762244,0.762027,0.761812,0.761603,0.761393,0.761186,0.760975,0.760744,0.760526,0.760304,0.760084,0.759871,0.759659,0.759431,0.759207,0.758986,0.758771,0.758544,0.758326,0.758105,0.757888,0.757671,0.757454,0.757232,0.757004,0.756776,0.756562,0.756358,0.756149,0.755939,0.755725,0.755498,0.755284,0.755060,0.754841,0.754624,0.754407,0.754184,0.753963,0.753758,0.753534,0.753306,0.753087,0.752859,0.752637,0.752407,0.752177,0.751947,0.751724,0.751507,0.751287,0.751069,0.750858,0.750639,0.750406,0.750184,0.749962,0.749734,0.749512,0.749304,0.749084,0.748860,0.748632,0.748418,0.748198,0.747974,0.747753,0.747529,0.747313,0.747091,0.746881,0.746671,0.746455,0.746231,0.746011,0.745778,0.745554,0.745332,0.745109,0.744881,0.744654,0.744423,0.744201,0.743979,0.743753,0.743533,0.743305,0.743086,0.742855,0.742627,0.742393,0.742162,0.741927,0.741699,0.741478,0.741248,0.741023,0.740786,0.740568,0.740342,0.740119,0.739886,0.739657,0.739425,0.739192,0.738956,0.738736,0.738509,0.738281,0.738043,0.737817,0.737592,0.737366,0.737139,0.736914,0.736685,0.736454,0.736238,0.736009,0.735772,0.735545,0.735314,0.735094,0.734859,0.734630,0.734409,0.734185,0.733943,0.733703,0.733479,0.733257,0.733034,0.732799,0.732566,0.732327,0.732109,0.731881,0.731656,0.731429,0.731206,0.730970,0.730739,0.730511,0.730283,0.730055,0.729818,0.729578,0.729343,0.729108,0.728862,0.728634,0.728405,0.728176,0.727957,0.727723,0.727496,0.727267,0.727045,0.726800,0.726557,0.726322,0.726101,0.725861,0.725628,0.725393,0.725163,0.724929,0.724708,0.724488,0.724254,0.724019,0.723785,0.723544,0.723302,0.723063,0.722822,0.722583,0.722337,0.722115,0.721885,0.721639,0.721409,0.721174,0.720928,0.720688,0.720457,0.720226,0.720000,0.719757,0.719523,0.719292,0.719054,0.718807,0.718566,0.718337,0.718114,0.717885,0.717648,0.717419,0.717175,0.716943,0.716711,0.716471,0.716239,0.715998,0.715755,0.715523,0.715285,0.715047,0.714811,0.714577,0.714353,0.714117,0.713880,0.713629,0.713383,0.713129,0.712887,0.712646,0.712417,0.712180,0.711948,0.711722,0.711487,0.711245,0.711007,0.710768,0.710519,0.710274,0.710034,0.709789,0.709550,0.709302,0.709060,0.708818,0.708570,0.708343,0.708110,0.707866,0.707628,0.707375,0.707141,0.706912,0.706675,0.706434,0.706201,0.705965,0.705723,0.705487,0.705240,0.704998,0.704763,0.704520,0.704269,0.704017,0.703763,0.703514,0.703259,0.703000,0.702755,0.702507,0.702271,0.702028,0.701776,0.701538,0.701286,0.701038,0.700794,0.700544,0.700294,0.700052,0.699798,0.699549,0.699299,0.699046,0.698793,0.698553,0.698300,0.698067,0.697834,0.697582,0.697339,0.697093,0.696852,0.696602,0.696366,0.696119,0.695873,0.695625,0.695382,0.695149,0.694894,0.694638,0.694392,0.694156,0.693898,0.693665,0.693423,0.693190,0.692935,0.692694,0.692448,0.692202,0.691956,0.691723,0.691469,0.691230,0.690989,0.690741,0.690503,0.690256,0.690010,0.689748,0.689510,0.689247,0.689011,0.688762,0.688500,0.688241,0.687984,0.687735,0.687477,0.687217,0.686958,0.686713,0.686465,0.686211,0.685969,0.685707,0.685449,0.685198,0.684945,0.684688,0.684442,0.684201,0.683946,0.683685,0.683443,0.683210,0.682960,0.682701,0.682457,0.682215,0.681973,0.681733,0.681483,0.681246,0.681003,0.680758,0.680525,0.680283,0.680037,0.679782,0.679529,0.679290,0.679049,0.678803,0.678550,0.678303,0.678058,0.677802,0.677540,0.677303,0.677050,0.676798,0.676539,0.676292,0.676033,0.675768,0.675519,0.675263,0.675025,0.674778,0.674525,0.674254,0.674011,0.673761,0.673519,0.673273,0.673005,0.672753,0.672506,0.672257,0.672005,0.671758,0.671495,0.671227,0.670959,0.670694,0.670460,0.670188,0.669925,0.669678,0.669432,0.669182,0.668919,0.668673,0.668414,0.668157,0.667911,0.667655,0.667396,0.667150,0.666890,0.666639,0.666389,0.666138,0.665887,0.665635,0.665385,0.665138,0.664893,0.664647,0.664391,0.664129,0.663863,0.663614,0.663355,0.663100,0.662845,0.662591,0.662341,0.662072,0.661814,0.661560,0.661295,0.661039,0.660771,0.660514,0.660259,0.660010,0.659763,0.659508,0.659258,0.659006,0.658745,0.658482,0.658222,0.657962,0.657706,0.657438,0.657185,0.656930,0.656673,0.656408,0.656155,0.655900,0.655634,0.655361,0.655099,0.654833,0.654574,0.654312,0.654062,0.653803,0.653544,0.653292,0.653047,0.652790,0.652535,0.652283,0.652020,0.651765,0.651505,0.651240,0.650978,0.650720,0.650459,0.650193,0.649929,0.649681,0.649425,0.649160,0.648904,0.648636,0.648381,0.648124,0.647869,0.647619,0.647354,0.647073,0.646809,0.646544,0.646301,0.646052,0.645797,0.645535,0.645265,0.645006,0.644743,0.644476,0.644213,0.643947,0.643681,0.643431,0.643175,0.642919,0.642645,0.642396,0.642132,0.641871,0.641615,0.641350,0.641072,0.640811,0.640546,0.640278,0.640018,0.639747,0.639498,0.639255,0.639002,0.638731,0.638476,0.638218,0.637964,0.637697,0.637422,0.637161,0.636894,0.636633,0.636368,0.636110,0.635852,0.635594,0.635329,0.635078,0.634808,0.634562,0.634303,0.634049,0.633785,0.633525,0.633254,0.632985,0.632726,0.632465,0.632191,0.631943,0.631683,0.631436,0.631163,0.630896,0.630644,0.630382,0.630108,0.629855,0.629594,0.629333,0.629061,0.628811,0.628547,0.628275,0.628016,0.627763,0.627500,0.627241,0.626988,0.626730,0.626476,0.626205,0.625936,0.625662,0.625399,0.625142,0.624871,0.624596,0.624339,0.624078,0.623810,0.623547,0.623277,0.623023,0.622761,0.622493,0.622222,0.621956,0.621687,0.621420,0.621156,0.620884,0.620626,0.620356,0.620098,0.619832,0.619561,0.619282,0.619031,0.618767,0.618507,0.618244,0.617975,0.617693,0.617423,0.617153,0.616877,0.616622,0.616359,0.616100,0.615830,0.615564,0.615297,0.615032,0.614768,0.614503,0.614240,0.613981,0.613714,0.613455,0.613194,0.612925,0.612660,0.612393,0.612130,0.611855,0.611579,0.611315,0.611057,0.610785,0.610520,0.610249,0.609992,0.609731,0.609470,0.609216,0.608955,0.608694,0.608433,0.608174,0.607899,0.607628,0.607371,0.607102,0.606836,0.606576,0.606311,0.606046,0.605785,0.605517,0.605251,0.604986,0.604732,0.604466,0.604207,0.603936,0.603663,0.603380,0.603119,0.602845,0.602578,0.602302,0.602025,0.601766,0.601500,0.601242,0.600978,0.600719,0.600439,0.600168,0.599906,0.599632,0.599368,0.599101,0.598827,0.598563,0.598298,0.598038,0.597771,0.597503,0.597243,0.596971,0.596707,0.596434,0.596174,0.595917,0.595636,0.595350,0.595083,0.594821,0.594549,0.594279,0.594010,0.593736,0.593465,0.593198,0.592934,0.592656,0.592383,0.592114,0.591844,0.591578,0.591309,0.591043,0.590765,0.590491,0.590231,0.589967,0.589696,0.589427,0.589157,0.588889,0.588610,0.588338,0.588073,0.587809,0.587545,0.587285,0.587018,0.586748,0.586478,0.586209,0.585941,0.585675,0.585420,0.585154,0.584884,0.584624,0.584355,0.584078,0.583814,0.583540,0.583271,0.583009,0.582728,0.582469,0.582181,0.581902,0.581633,0.581358,0.581085,0.580825,0.580543,0.580270,0.580000,0.579738,0.579472,0.579199,0.578919,0.578650,0.578380,0.578105,0.577840,0.577584,0.577321,0.577056,0.576794,0.576514,0.576236,0.575970,0.575699,0.575428,0.575156,0.574879,0.574619,0.574345,0.574074,0.573811,0.573548,0.573290,0.573029,0.572763,0.572475,0.572202,0.571928,0.571649,0.571383,0.571113,0.570827,0.570565,0.570303,0.570040,0.569775,0.569514,0.569249,0.568985,0.568711,0.568427,0.568164,0.567902,0.567631,0.567353,0.567094,0.566809,0.566531,0.566254,0.565990,0.565725,0.565464,0.565190,0.564918,0.564655,0.564390,0.564123,0.563854,0.563581,0.563319,0.563059,0.562779,0.562519,0.562243,0.561966,0.561700,0.561430,0.561168,0.560908,0.560625,0.560345,0.560071,0.559805,0.559543,0.559258,0.558982,0.558711,0.558452,0.558195,0.557916,0.557638,0.557366,0.557102,0.556831,0.556562,0.556284,0.556008,0.555747,0.555473,0.555206,0.554934,0.554664,0.554408,0.554134,0.553862,0.553594,0.553317,0.553057,0.552776,0.552509,0.552231,0.551974,0.551700,0.551421,0.551137,0.550865,0.550597,0.550339,0.550075,0.549791,0.549517,0.549250,0.548988,0.548719,0.548453,0.548182,0.547916,0.547638,0.547363,0.547102,0.546835,0.546561,0.546294,0.546023,0.545753,0.545483,0.545226,0.544951,0.544686,0.544422,0.544161,0.543899,0.543629,0.543359,0.543090,0.542832,0.542560,0.542298,0.542030,0.541764,0.541491,0.541228,0.540947,0.540680,0.540403,0.540121,0.539856,0.539590,0.539314,0.539049,0.538782,0.538518,0.538255,0.537984,0.537700,0.537434,0.537176,0.536918,0.536652,0.536376,0.536106,0.535837,0.535548,0.535264,0.534986,0.534710,0.534426,0.534152,0.533888,0.533622,0.533358,0.533097,0.532832,0.532557,0.532290,0.532010,0.531739,0.531468,0.531199,0.530932,0.530651,0.530373,0.530108,0.529830,0.529558,0.529290,0.529032,0.528756,0.528486,0.528221,0.527945,0.527662,0.527385,0.527110,0.526830,0.526549,0.526271,0.525983,0.525712,0.525445,0.525175,0.524900,0.524636,0.524369,0.524102,0.523823,0.523547,0.523278,0.523016,0.522745,0.522475,0.522201,0.521920,0.521640,0.521378,0.521095,0.520818,0.520549,0.520269,0.520003,0.519745,0.519480,0.519206,0.518940,0.518660,0.518396,0.518141,0.517862,0.517589,0.517320,0.517055,0.516780,0.516515,0.516249,0.515992,0.515728,0.515461,0.515189,0.514916,0.514654,0.514368,0.514094,0.513825,0.513556,0.513289,0.513003,0.512737,0.512471,0.512206,0.511950,0.511690,0.511422,0.511154,0.510891,0.510630,0.510354,0.510083,0.509814,0.509542,0.509278,0.509009,0.508744,0.508467,0.508202,0.507938,0.507676,0.507411,0.507139,0.506873,0.506591,0.506319,0.506056,0.505791,0.505528,0.505258,0.504996,0.504721,0.504457,0.504192,0.503934,0.503665,0.503392,0.503126,0.502856,0.502584,0.502315,0.502044,0.501769,0.501505,0.501235,0.500974,0.500720,0.500452,0.500198,0.499923,0.499659,0.499392,0.499114,0.498837,0.498564,0.498296,0.498024,0.497758,0.497492,0.497222,0.496951,0.496679,0.496417,0.496138,0.495870,0.495610,0.495345,0.495071,0.494809,0.494538,0.494275,0.494005,0.493734,0.493459,0.493199,0.492931,0.492669,0.492393,0.492115,0.491850,0.491578,0.491296,0.491024,0.490765,0.490493,0.490227,0.489951,0.489680,0.489414,0.489151,0.488875,0.488616,0.488355,0.488085,0.487818,0.487550,0.487287,0.487018,0.486759,0.486503,0.486239,0.485981,0.485702,0.485431,0.485160,0.484897,0.484636,0.484373,0.484111,0.483849,0.483591,0.483318,0.483048,0.482790,0.482526,0.482252,0.481978,0.481706,0.481451,0.481182,0.480920,0.480652,0.480385,0.480115,0.479843,0.479570,0.479289,0.479027,0.478752,0.478486,0.478213,0.477952,0.477687,0.477412,0.477148,0.476883,0.476624,0.476358,0.476093,0.475823,0.475562,0.475301,0.475026,0.474742,0.474477,0.474199,0.473937,0.473682,0.473426,0.473153,0.472883,0.472614,0.472338,0.472085,0.471820,0.471566,0.471293,0.471022,0.470760,0.470503,0.470235,0.469965,0.469706,0.469436,0.469176,0.468914,0.468657,0.468406,0.468138,0.467875,0.467613,0.467343,0.467073,0.466806,0.466553,0.466288,0.466028,0.465762,0.465490,0.465236,0.464961,0.464681,0.464405,0.464143,0.463873,0.463622,0.463355,0.463095,0.462850,0.462588,0.462327,0.462052,0.461792,0.461528,0.461258,0.461005,0.460740,0.460469,0.460214,0.459948,0.459697,0.459429,0.459172,0.458927,0.458669,0.458400,0.458145,0.457877,0.457609,0.457341,0.457096,0.456817,0.456574,0.456305,0.456047,0.455782,0.455528,0.455251,0.455002,0.454739,0.454480,0.454220,0.453969,0.453702,0.453456,0.453188,0.452933,0.452677,0.452414,0.452148,0.451888,0.451616,0.451343,0.451097,0.450831,0.450564,0.450304,0.450040,0.449791,0.449530,0.449282,0.449025,0.448777,0.448527,0.448282,0.448009,0.447743,0.447480,0.447217,0.446950,0.446691,0.446423,0.446165,0.445906,0.445648,0.445390,0.445131,0.444876,0.444613,0.444355,0.444101,0.443842,0.443585,0.443342,0.443085,0.442838,0.442582,0.442333,0.442091,0.441840,0.441574,0.441314,0.441052,0.440808,0.440552,0.440282,0.440023,0.439773,0.439517,0.439260,0.438998,0.438745,0.438494,0.438232,0.437974,0.437708,0.437459,0.437187,0.436936,0.436670,0.436412,0.436165,0.435905,0.435651,0.435403,0.435149,0.434891,0.434641,0.434374,0.434108,0.433858,0.433600,0.433343,0.433095,0.432838,0.432596,0.432341,0.432067,0.431819,0.431561,0.431305,0.431057,0.430802,0.430538,0.430276,0.430017,0.429745,0.429488,0.429231,0.428959,0.428710,0.428460,0.428200,0.427939,0.427673,0.427416,0.427165,0.426912,0.426650,0.426383,0.426133,0.425878,0.425619,0.425356,0.425086,0.424827,0.424580,0.424317,0.424067,0.423808,0.423543,0.423276,0.423017,0.422758,0.422508,0.422256,0.422005,0.421750,0.421492,0.421253,0.420998,0.420737,0.420499,0.420253,0.419988,0.419729,0.419476,0.419222,0.418973,0.418713,0.418462,0.418212,0.417968,0.417727,0.417474,0.417221,0.416970,0.416721,0.416463,0.416214,0.415959,0.415707,0.415452,0.415207,0.414956,0.414708,0.414471,0.414223,0.413961,0.413697,0.413445,0.413189,0.412934,0.412692,0.412436,0.412181,0.411934,0.411678,0.411433,0.411184,0.410945,0.410696,0.410432,0.410184,0.409936,0.409683,0.409423,0.409176,0.408925,0.408666,0.408413,0.408156,0.407909,0.407656,0.407385,0.407139,0.406885,0.406634,0.406392,0.406139,0.405895,0.405648,0.405395,0.405134,0.404892,0.404643,0.404388,0.404141,0.403889,0.403636,0.403390,0.403138,0.402898,0.402655,0.402409,0.402163,0.401908,0.401655,0.401399,0.401147,0.400901,0.400648,0.400402,0.400159,0.399904,0.399663,0.399415,0.399157,0.398911,0.398668,0.398407,0.398156,0.397904,0.397661,0.397417,0.397168,0.396915,0.396669,0.396422,0.396183,0.395931,0.395673,0.395424,0.395178,0.394933,0.394689,0.394436,0.394198,0.393957,0.393707,0.393467,0.393233,0.392989,0.392742,0.392498,0.392235,0.391977,0.391740,0.391485,0.391244,0.390991,0.390752,0.390498,0.390267,0.390022,0.389771,0.389527,0.389271,0.389028,0.388794,0.388539,0.388296,0.388050,0.387796,0.387549,0.387303,0.387040,0.386800,0.386558,0.386309,0.386061,0.385809,0.385566,0.385333,0.385078,0.384839,0.384594,0.384346,0.384109,0.383852,0.383612,0.383361,0.383120,0.382874,0.382636,0.382401,0.382153,0.381911,0.381671,0.381423,0.381183,0.380950,0.380715,0.380471,0.380225,0.379970,0.379719,0.379474,0.379222,0.378980,0.378739,0.378491,0.378256,0.378020,0.377792,0.377553,0.377317,0.377080,0.376849,0.376614,0.376359,0.376111,0.375878,0.375641,0.375400,0.375158,0.374919,0.374680,0.374444,0.374207,0.373970,0.373726,0.373479,0.373237,0.372997,0.372755,0.372524,0.372283,0.372040,0.371805,0.371562,0.371323,0.371077,0.370830,0.370573,0.370340,0.370105,0.369867,0.369626,0.369391,0.369150,0.368896,0.368659,0.368414,0.368168,0.367931,0.367698,0.367453,0.367218,0.366984,0.366736,0.366508,0.366276,0.366033,0.365799,0.365555,0.365324,0.365099,0.364857,0.364614,0.364373,0.364141,0.363894,0.363666,0.363431,0.363192,0.362956,0.362731,0.362477,0.362234,0.361995,0.361760,0.361519,0.361277,0.361050,0.360814,0.360569,0.360326,0.360099,0.359860,0.359629,0.359400,0.359161,0.358923,0.358679,0.358445,0.358212,0.357982,0.357745,0.357513,0.357275,0.357039,0.356796,0.356562,0.356317,0.356077,0.355856,0.355622,0.355384,0.355151,0.354917,0.354675,0.354430,0.354187,0.353947,0.353715,0.353492,0.353261,0.353025,0.352790,0.352555,0.352314,0.352084,0.351852,0.351621,0.351399,0.351161,0.350928,0.350693,0.350455,0.350218,0.350000,0.349762,0.349531,0.349294,0.349060,0.348813,0.348579,0.348350,0.348112,0.347877,0.347632,0.347405,0.347186,0.346942,0.346717,0.346494,0.346252,0.346012,0.345784,0.345548,0.345324,0.345091,0.344861,0.344630,0.344398,0.344174,0.343945,0.343715,0.343480,0.343239,0.343004,0.342782,0.342543,0.342318,0.342092,0.341865,0.341637,0.341404,0.341190,0.340959,0.340733,0.340500,0.340273,0.340047,0.339816,0.339569,0.339346,0.339110,0.338894,0.338665,0.338431,0.338200,0.337973,0.337748,0.337518,0.337292,0.337070,0.336832,0.336592,0.336354,0.336132,0.335901,0.335665,0.335439,0.335216,0.334989,0.334770,0.334542,0.334314,0.334091,0.333867,0.333628,0.333398,0.333169,0.332957,0.332736,0.332495,0.332271,0.332046,0.331815,0.331593,0.331363,0.331136,0.330913,0.330688,0.330474,0.330257,0.330028,0.329811,0.329585,0.329359,0.329140,0.328917,0.328703,0.328480,0.328247,0.328031,0.327819,0.327599,0.327376,0.327157,0.326935,0.326711,0.326496,0.326270,0.326044,0.325818,0.325603,0.325376,0.325165,0.324936,0.324728,0.324499,0.324273,0.324056,0.323807,0.323596,0.323371,0.323147,0.322926,0.322707,0.322487,0.322266,0.322033,0.321814,0.321582,0.321363,0.321140,0.320918,0.320703,0.320479,0.320271,0.320048,0.319830,0.319594,0.319376,0.319151,0.318934,0.318697,0.318479,0.318256,0.318038,0.317813,0.317586,0.317360,0.317145,0.316930,0.316723,0.316508,0.316296,0.316087,0.315879,0.315653,0.315424,0.315209,0.314985,0.314758,0.314533,0.314316,0.314108,0.313886,0.313668,0.313446,0.313228,0.313011,0.312799,0.312571,0.312364,0.312160,0.311937,0.311721,0.311499,0.311282,0.311065,0.310850,0.310636,0.310431,0.310218,0.309993,0.309775,0.309555,0.309333,0.309124,0.308901,0.308686,0.308469,0.308246,0.308035,0.307824,0.307607,0.307388,0.307188,0.306974,0.306759,0.306540,0.306326,0.306105,0.305881,0.305665,0.305453,0.305237,0.305026,0.304803,0.304578,0.304364,0.304157,0.303946,0.303737,0.303530,0.303320,0.303097,0.302879,0.302668,0.302448,0.302234,0.302019,0.301810,0.301611,0.301394,0.301176,0.300958,0.300755,0.300540,0.300332,0.300124,0.299924,0.299714,0.299502,0.299287,0.299082,0.298877,0.298653,0.298436,0.298225,0.298015,0.297805,0.297586,0.297370,0.297165,0.296963,0.296771,0.296560,0.296338,0.296121,0.295910,0.295690,0.295478,0.295270,0.295056,0.294853,0.294650,0.294437,0.294228,0.294022,0.293811,0.293603,0.293392,0.293187,0.292973,0.292773,0.292559,0.292363,0.292155,0.291947,0.291746,0.291533,0.291319,0.291112,0.290913,0.290706,0.290497,0.290276,0.290056,0.289866,0.289658,0.289448,0.289242,0.289024,0.288828,0.288613,0.288432,0.288229,0.288029,0.287823,0.287616,0.287407,0.287190,0.286986,0.286787,0.286571,0.286362,0.286152,0.285937,0.285731,0.285540,0.285331,0.285116,0.284913,0.284711,0.284504,0.284300,0.284086,0.283878,0.283684,0.283481,0.283274,0.283068,0.282861,0.282657,0.282448,0.282255,0.282040,0.281840,0.281643,0.281439,0.281241,0.281029,0.280822,0.280616,0.280421,0.280222,0.280017,0.279826,0.279626,0.279437,0.279238,0.279043,0.278836,0.278641,0.278433,0.278229,0.278013,0.277812,0.277607,0.277414,0.277221,0.277015,0.276817,0.276620,0.276415,0.276226,0.276028,0.275830,0.275628,0.275422,0.275222,0.275015,0.274824,0.274615,0.274406,0.274210,0.274019,0.273825,0.273621,0.273419,0.273210,0.273018,0.272809,0.272617,0.272424,0.272227,0.272034,0.271823,0.271621,0.271429,0.271227,0.271036,0.270840,0.270639,0.270430,0.270232,0.270042,0.269841,0.269653,0.269456,0.269267,0.269078,0.268887,0.268686,0.268499,0.268309,0.268105,0.267917,0.267722,0.267529,0.267325,0.267127,0.266919,0.266732,0.266536,0.266341,0.266147,0.265948,0.265747,0.265552,0.265345,0.265150,0.264948,0.264753,0.264548,0.264353,0.264157,0.263959,0.263763,0.263572,0.263378,0.263180,0.262978,0.262784,0.262593,0.262409,0.262208,0.262015,0.261816,0.261618,0.261424,0.261230,0.261046,0.260862,0.260668,0.260480,0.260293,0.260110,0.259922,0.259733,0.259537,0.259349,0.259150,0.258958,0.258767,0.258585,0.258394,0.258209,0.258011,0.257825,0.257639,0.257456,0.257262,0.257071,0.256897,0.256706,0.256519,0.256328,0.256132,0.255945,0.255752,0.255560,0.255358,0.255163,0.254972,0.254782,0.254594,0.254407,0.254214,0.254026,0.253842,0.253649,0.253459,0.253285,0.253105,0.252920,0.252736,0.252540,0.252358,0.252171,0.251981,0.251793,0.251602,0.251407,0.251214,0.251026,0.250836,0.250650,0.250457,0.250273,0.250080,0.249895,0.249711,0.249538,0.249360,0.249168,0.248987,0.248806,0.248619,0.248427,0.248233,0.248047,0.247854,0.247671,0.247496,0.247305,0.247129,0.246943,0.246756,0.246574,0.246384,0.246208,0.246025,0.245842,0.245655,0.245476,0.245300,0.245110,0.244931,0.244760,0.244574,0.244393,0.244222,0.244045,0.243878,0.243680,0.243510,0.243316,0.243135,0.242952,0.242772,0.242589,0.242404,0.242223,0.242046,0.241868,0.241680,0.241495,0.241303,0.241112,0.240930,0.240756,0.240573,0.240387,0.240198,0.240007,0.239833,0.239659,0.239477,0.239302,0.239133,0.238957,0.238780,0.238605,0.238428,0.238254,0.238072,0.237891,0.237705,0.237529,0.237358,0.237177,0.236993,0.236807,0.236630,0.236452,0.236273,0.236099,0.235927,0.235754,0.235564,0.235376,0.235203,0.235019,0.234840,0.234661,0.234491,0.234309,0.234127,0.233956,0.233768,0.233599,0.233421,0.233253,0.233080,0.232908,0.232728,0.232553,0.232378,0.232199,0.232020,0.231834,0.231655,0.231476,0.231304,0.231124,0.230942,0.230774,0.230602,0.230421,0.230238,0.230052,0.229877,0.229703,0.229526,0.229348,0.229179,0.229000,0.228828,0.228648,0.228468,0.228287,0.228108,0.227924,0.227753,0.227582,0.227417,0.227242,0.227074,0.226903,0.226744,0.226579,0.226399,0.226223,0.226047,0.225874,0.225692,0.225520,0.225352,0.225177,0.225004,0.224836,0.224660,0.224492,0.224322,0.224154,0.223974,0.223797,0.223627,0.223462,0.223292,0.223114,0.222953,0.222778,0.222607,0.222437,0.222261,0.222085,0.221923,0.221746,0.221576,0.221401,0.221227,0.221072,0.220890,0.220719,0.220545,0.220376,0.220215,0.220044,0.219883,0.219721,0.219556,0.219378,0.219206,0.219043,0.218873,0.218697,0.218536,0.218374,0.218208,0.218039,0.217868,0.217701,0.217526,0.217357,0.217178,0.217007,0.216834,0.216671,0.216498,0.216334,0.216176,0.216002,0.215834,0.215663,0.215498,0.215334,0.215174,0.215000,0.214835,0.214671,0.214508,0.214340,0.214164,0.213999,0.213828,0.213662,0.213499,0.213333,0.213165,0.213002,0.212844,0.212675,0.212508,0.212343,0.212174,0.212014,0.211845,0.211679,0.211513,0.211347,0.211179,0.211016,0.210849,0.210689,0.210526,0.210362,0.210196,0.210044,0.209860,0.209686,0.209531,0.209364,0.209198,0.209040,0.208883,0.208717,0.208562,0.208386,0.208217,0.208049,0.207881,0.207720,0.207546,0.207377,0.207197,0.207031,0.206881,0.206709,0.206543,0.206384,0.206220,0.206055,0.205887,0.205730,0.205566,0.205401,0.205235,0.205078,0.204919,0.204763,0.204603,0.204439,0.204277,0.204112,0.203949,0.203791,0.203622,0.203464,0.203298,0.203138,0.202977,0.202826,0.202663,0.202505,0.202354,0.202193,0.202029,0.201870,0.201702,0.201532,0.201366,0.201201,0.201046,0.200879,0.200729,0.200568,0.200412,0.200252,0.200083,0.199921,0.199753,0.199592,0.199430,0.199272,0.199111,0.198943,0.198786,0.198622,0.198470,0.198310,0.198149,0.197998,0.197842,0.197681,0.197522,0.197357,0.197196,0.197042,0.196885,0.196725,0.196561,0.196408,0.196249,0.196072,0.195920,0.195757,0.195604,0.195447,0.195288,0.195136,0.194988,0.194836,0.194685,0.194542,0.194389,0.194232,0.194078,0.193929,0.193777,0.193614,0.193459,0.193294,0.193134,0.192983,0.192824,0.192675,0.192518,0.192358,0.192209,0.192058,0.191917,0.191767,0.191609,0.191453,0.191298,0.191142,0.190995,0.190845,0.190692,0.190549,0.190401,0.190260,0.190109,0.189956,0.189800,0.189647,0.189488,0.189337,0.189190,0.189038,0.188879,0.188723,0.188573,0.188424,0.188279,0.188116,0.187958,0.187805,0.187651,0.187508,0.187367,0.187215,0.187067,0.186914,0.186766,0.186619,0.186465,0.186321,0.186180,0.186036,0.185901,0.185755,0.185594,0.185445,0.185296,0.185154,0.185003,0.184846,0.184686,0.184533,0.184384,0.184238,0.184089,0.183936,0.183781,0.183629,0.183482,0.183334,0.183193,0.183046,0.182905,0.182768,0.182628,0.182481,0.182334,0.182193,0.182041,0.181901,0.181755,0.181617,0.181470,0.181325,0.181168,0.181026,0.180880,0.180740,0.180589,0.180456,0.180313,0.180169,0.180021,0.179876,0.179736,0.179598,0.179453,0.179304,0.179162,0.179022,0.178877,0.178726,0.178577,0.178435,0.178294,0.178156,0.178018,0.177876,0.177733,0.177598,0.177440,0.177305,0.177158,0.177019,0.176879,0.176739,0.176598,0.176456,0.176322,0.176182,0.176047,0.175901,0.175764,0.175616,0.175471,0.175326,0.175180,0.175045,0.174896,0.174755,0.174613,0.174472,0.174332,0.174196,0.174057,0.173921,0.173775,0.173640,0.173497,0.173356,0.173211,0.173069,0.172929,0.172788,0.172647,0.172502,0.172363,0.172219,0.172082,0.171941,0.171802,0.171659,0.171509,0.171359,0.171219,0.171084,0.170940,0.170801,0.170669,0.170532,0.170392,0.170252,0.170114,0.169971,0.169831,0.169705,0.169573,0.169436,0.169293,0.169157,0.169022,0.168884,0.168758,0.168616,0.168482,0.168351,0.168210,0.168084,0.167952,0.167815,0.167678,0.167549,0.167409,0.167272,0.167143,0.167010,0.166880,0.166741,0.166611,0.166473,0.166340,0.166198,0.166066,0.165936,0.165798,0.165658,0.165518,0.165385,0.165240,0.165105,0.164968,0.164837,0.164696,0.164558,0.164419,0.164283,0.164157,0.164019,0.163895,0.163763,0.163623,0.163497,0.163360,0.163226,0.163099,0.162966,0.162833,0.162701,0.162583,0.162453,0.162332,0.162199,0.162060,0.161921,0.161787,0.161650,0.161511,0.161378,0.161241,0.161108,0.160972,0.160848,0.160716,0.160582,0.160439,0.160306,0.160171,0.160038,0.159899,0.159756,0.159619,0.159490,0.159367,0.159239,0.159098,0.158958,0.158824,0.158699,0.158562,0.158425,0.158292,0.158156,0.158020,0.157889,0.157762,0.157631,0.157498,0.157361,0.157231,0.157105,0.156978,0.156846,0.156707,0.156579,0.156445,0.156319,0.156177,0.156037,0.155917,0.155782,0.155649,0.155517,0.155388,0.155259,0.155124,0.154997,0.154871,0.154744,0.154613,0.154485,0.154365,0.154231,0.154097,0.153965,0.153845,0.153717,0.153593,0.153462,0.153335,0.153213,0.153086,0.152964,0.152837,0.152703,0.152570,0.152440,0.152309,0.152176,0.152047,0.151920,0.151796,0.151671,0.151537,0.151408,0.151292,0.151171,0.151042,0.150918,0.150794,0.150670,0.150540,0.150417,0.150293,0.150172,0.150042,0.149912,0.149788,0.149662,0.149538,0.149416,0.149290,0.149159,0.149040,0.148904,0.148784,0.148662,0.148542,0.148418,0.148292,0.148158,0.148033,0.147911,0.147794,0.147668,0.147545,0.147434,0.147304,0.147179,0.147061,0.146947,0.146819,0.146694,0.146582,0.146452,0.146331,0.146207,0.146091,0.145979,0.145846,0.145723,0.145608,0.145485,0.145359,0.145239,0.145123,0.145003,0.144880,0.144758,0.144629,0.144502,0.144386,0.144267,0.144147,0.144028,0.143903,0.143787,0.143665,0.143541,0.143425,0.143306,0.143191,0.143080,0.142953,0.142828,0.142713,0.142590,0.142474,0.142352,0.142230,0.142113,0.141993,0.141875,0.141756,0.141636,0.141512,0.141398,0.141274,0.141151,0.141038,0.140918,0.140796,0.140668,0.140547,0.140421,0.140302,0.140183,0.140059,0.139942,0.139817,0.139699,0.139583,0.139475,0.139356,0.139238,0.139115,0.138994,0.138869,0.138758,0.138644,0.138526,0.138414,0.138293,0.138177,0.138065,0.137948,0.137827,0.137710,0.137587,0.137465,0.137343,0.137216,0.137111,0.136988,0.136876,0.136761,0.136651,0.136537,0.136425,0.136310,0.136199,0.136073,0.135958,0.135843,0.135725,0.135607,0.135489,0.135366,0.135247,0.135124,0.135009,0.134896,0.134786,0.134675,0.134563,0.134443,0.134330,0.134225,0.134117,0.133995,0.133886,0.133764,0.133647,0.133533,0.133424,0.133310,0.133202,0.133098,0.132978,0.132861,0.132739,0.132630,0.132523,0.132416,0.132307,0.132199,0.132080,0.131964,0.131864,0.131750,0.131638,0.131527,0.131413,0.131300,0.131193,0.131087,0.130980,0.130864,0.130750,0.130636,0.130528,0.130422,0.130314,0.130203,0.130082,0.129973,0.129861,0.129753,0.129644,0.129529,0.129417,0.129299,0.129184,0.129078,0.128967,0.128861,0.128748,0.128645,0.128530,0.128422,0.128311,0.128198,0.128084,0.127970,0.127859,0.127753,0.127644,0.127527,0.127416,0.127318,0.127211,0.127105,0.126992,0.126880,0.126777,0.126670,0.126555,0.126452,0.126340,0.126231,0.126124,0.126010,0.125908,0.125806,0.125698,0.125587,0.125481,0.125372,0.125265,0.125165,0.125059,0.124954,0.124845,0.124740,0.124638,0.124528,0.124426,0.124314,0.124207,0.124095,0.123987,0.123881,0.123777,0.123669,0.123560,0.123457,0.123354,0.123244,0.123136,0.123034,0.122935,0.122828,0.122726,0.122626,0.122519,0.122411,0.122308,0.122189,0.122080,0.121974,0.121874,0.121769,0.121665,0.121568,0.121464,0.121363,0.121257,0.121150,0.121045,0.120942,0.120844,0.120744,0.120639,0.120541,0.120442,0.120345,0.120242,0.120138,0.120030,0.119929,0.119828,0.119730,0.119630,0.119527,0.119426,0.119327,0.119234,0.119127,0.119030,0.118930,0.118829,0.118725,0.118617,0.118523,0.118429,0.118325,0.118226,0.118128,0.118028,0.117933,0.117824,0.117721,0.117609,0.117508,0.117406,0.117311,0.117216,0.117113,0.117008,0.116911,0.116814,0.116708,0.116602,0.116507,0.116407,0.116307,0.116202,0.116106,0.116010,0.115912,0.115809,0.115701,0.115597,0.115496,0.115397,0.115293,0.115192,0.115100,0.115002,0.114908,0.114813,0.114708,0.114608,0.114508,0.114408,0.114313,0.114215,0.114117,0.114025,0.113928,0.113833,0.113731,0.113629,0.113530,0.113429,0.113332,0.113240,0.113141,0.113038,0.112941,0.112849,0.112754,0.112659,0.112560,0.112460,0.112358,0.112263,0.112163,0.112071,0.111974,0.111877,0.111790,0.111695,0.111603,0.111506,0.111407,0.111309,0.111216,0.111126,0.111024,0.110925,0.110831,0.110733,0.110632,0.110535,0.110439,0.110347,0.110251,0.110151,0.110059,0.109963,0.109867,0.109772,0.109674,0.109573,0.109479,0.109382,0.109282,0.109188,0.109089,0.109000,0.108904,0.108814,0.108716,0.108619,0.108524,0.108425,0.108324,0.108234,0.108133,0.108032,0.107936,0.107839,0.107744,0.107652,0.107563,0.107466,0.107365,0.107272,0.107177,0.107083,0.106984,0.106892,0.106798,0.106696,0.106604,0.106508,0.106415,0.106328,0.106227,0.106136,0.106050,0.105961,0.105866,0.105769,0.105680,0.105579,0.105481,0.105385,0.105301,0.105210,0.105114,0.105023,0.104939,0.104848,0.104760,0.104664,0.104563,0.104471,0.104383,0.104294,0.104203,0.104109,0.104018,0.103932,0.103840,0.103747,0.103651,0.103560,0.103466,0.103378,0.103290,0.103207,0.103121,0.103031,0.102943,0.102850,0.102765,0.102663,0.102577,0.102487,0.102395,0.102300,0.102212,0.102127,0.102035,0.101945,0.101854,0.101765,0.101674,0.101585,0.101495,0.101403,0.101317,0.101235,0.101144,0.101058,0.100968,0.100872,0.100796,0.100705,0.100613,0.100525,0.100440,0.100348,0.100262,0.100175,0.100093,0.100001,0.099917,0.099826,0.099736,0.099655,0.099566,0.099487,0.099400,0.099311,0.099229,0.099150,0.099064,0.098978,0.098896,0.098810,0.098727,0.098649,0.098559,0.098467,0.098377,0.098283,0.098199,0.098109,0.098018,0.097933,0.097844,0.097763,0.097676,0.097586,0.097508,0.097423,0.097341,0.097249,0.097160,0.097069,0.096973,0.096889,0.096803,0.096715,0.096626,0.096541,0.096461,0.096377,0.096289,0.096208,0.096123,0.096027,0.095937,0.095852,0.095771,0.095684,0.095603,0.095522,0.095439,0.095352,0.095269,0.095192,0.095104,0.095026,0.094943,0.094861,0.094779,0.094696,0.094607,0.094516,0.094433,0.094351,0.094274,0.094192,0.094113,0.094032,0.093955,0.093876,0.093796,0.093713,0.093626,0.093542,0.093455,0.093369,0.093285,0.093199,0.093109,0.093022,0.092941,0.092862,0.092770,0.092683,0.092595,0.092520,0.092430,0.092343,0.092258,0.092173,0.092080,0.091995,0.091918,0.091836,0.091748,0.091670,0.091590,0.091510,0.091432,0.091357,0.091280,0.091197,0.091110,0.091027,0.090942,0.090859,0.090781,0.090702,0.090620,0.090532,0.090454,0.090376,0.090300,0.090228,0.090152,0.090068,0.089992,0.089910,0.089833,0.089754,0.089672,0.089596,0.089516,0.089435,0.089360,0.089288,0.089212,0.089138,0.089058,0.088982,0.088896,0.088827,0.088755,0.088676,0.088596,0.088515,0.088442,0.088357,0.088280,0.088206,0.088134,0.088047,0.087967,0.087883,0.087810,0.087737,0.087659,0.087586,0.087504,0.087422,0.087339,0.087253,0.087173,0.087098,0.087015,0.086935,0.086859,0.086782,0.086708,0.086631,0.086555,0.086483,0.086406,0.086336,0.086257,0.086182,0.086102,0.086024,0.085949,0.085871,0.085790,0.085709,0.085638,0.085562,0.085487,0.085414,0.085344,0.085272,0.085197,0.085121,0.085048,0.084970,0.084892,0.084816,0.084736,0.084657,0.084574,0.084493,0.084420,0.084345,0.084268,0.084194,0.084120,0.084039,0.083951,0.083876,0.083794,0.083709,0.083635,0.083560,0.083485,0.083414,0.083339,0.083263,0.083191,0.083115,0.083035,0.082958,0.082877,0.082803,0.082728,0.082663,0.082591,0.082509,0.082438,0.082366,0.082290,0.082216,0.082142,0.082066,0.081995,0.081920,0.081849,0.081775,0.081706,0.081629,0.081554,0.081478,0.081402,0.081333,0.081261,0.081197,0.081121,0.081046,0.080972,0.080902,0.080830,0.080750,0.080675,0.080600,0.080523,0.080451,0.080377,0.080310,0.080237,0.080166,0.080095,0.080020,0.079953,0.079881,0.079811,0.079738,0.079667,0.079595,0.079526,0.079457,0.079386,0.079323,0.079250,0.079180,0.079111,0.079043,0.078972,0.078904,0.078833,0.078759,0.078685,0.078610,0.078534,0.078465,0.078401,0.078340,0.078276,0.078205,0.078134,0.078065,0.077995,0.077923,0.077853,0.077779,0.077712,0.077638,0.077570,0.077497,0.077426,0.077353,0.077283,0.077213,0.077146,0.077077,0.077006,0.076929,0.076865,0.076796,0.076727,0.076662,0.076589,0.076527,0.076456,0.076386,0.076316,0.076251,0.076179,0.076106,0.076035,0.075960,0.075891,0.075822,0.075749,0.075682,0.075615,0.075548,0.075484,0.075418,0.075353,0.075286,0.075218,0.075146,0.075075,0.075009,0.074944,0.074879,0.074812,0.074747,0.074683,0.074617,0.074549,0.074484,0.074417,0.074348,0.074276,0.074214,0.074141,0.074070,0.074001,0.073929,0.073862,0.073794,0.073727,0.073660,0.073593,0.073531,0.073466,0.073402,0.073336,0.073262,0.073200,0.073129,0.073058,0.072990,0.072919,0.072852,0.072790,0.072724,0.072656,0.072590,0.072520,0.072453,0.072385,0.072314,0.072243,0.072176,0.072109,0.072048,0.071984,0.071921,0.071856,0.071789,0.071719,0.071655,0.071593,0.071525,0.071462,0.071404,0.071339,0.071268,0.071208,0.071144,0.071085,0.071022,0.070961,0.070892,0.070827,0.070762,0.070692,0.070623,0.070557,0.070491,0.070424,0.070363,0.070297,0.070234,0.070166,0.070104,0.070039,0.069972,0.069911,0.069849,0.069791,0.069734,0.069672,0.069611,0.069548,0.069487,0.069427,0.069361,0.069297,0.069229,0.069164,0.069100,0.069034,0.068970,0.068907,0.068846,0.068784,0.068723,0.068660,0.068596,0.068534,0.068472,0.068411,0.068353,0.068289,0.068228,0.068165,0.068102,0.068041,0.067977,0.067921,0.067859,0.067799,0.067739,0.067675,0.067608,0.067548,0.067485,0.067432,0.067376,0.067312,0.067253,0.067196,0.067136,0.067079,0.067017,0.066955,0.066899,0.066843,0.066784,0.066720,0.066660,0.066607,0.066547,0.066484,0.066425,0.066366,0.066306,0.066245,0.066186,0.066126,0.066067,0.066004,0.065945,0.065883,0.065818,0.065759,0.065698,0.065639,0.065579,0.065515,0.065453,0.065394,0.065336,0.065281,0.065223,0.065161,0.065095,0.065033,0.064975,0.064914,0.064856,0.064798,0.064740,0.064680,0.064619,0.064563,0.064505,0.064448,0.064386,0.064328,0.064269,0.064208,0.064151,0.064087,0.064029,0.063972,0.063914,0.063857,0.063798,0.063737,0.063681,0.063627,0.063565,0.063502,0.063447,0.063398,0.063338,0.063280,0.063219,0.063164,0.063108,0.063049,0.062989,0.062929,0.062871,0.062816,0.062755,0.062702,0.062642,0.062583,0.062528,0.062467,0.062415,0.062363,0.062304,0.062246,0.062189,0.062132,0.062072,0.062019,0.061960,0.061902,0.061842,0.061784,0.061732,0.061678,0.061613,0.061553,0.061495,0.061444,0.061385,0.061329,0.061274,0.061217,0.061157,0.061103,0.061044,0.060984,0.060931,0.060872,0.060818,0.060760,0.060699,0.060635,0.060581,0.060522,0.060467,0.060405,0.060351,0.060300,0.060251,0.060198,0.060146,0.060092,0.060041,0.059982,0.059925,0.059866,0.059807,0.059746,0.059693,0.059635,0.059583,0.059530,0.059466,0.059416,0.059359,0.059298,0.059242,0.059185,0.059133,0.059079,0.059025,0.058972,0.058917,0.058857,0.058796,0.058743,0.058688,0.058632,0.058579,0.058526,0.058469,0.058417,0.058361,0.058307,0.058255,0.058201,0.058147,0.058096,0.058044,0.057994,0.057939,0.057891,0.057842,0.057787,0.057734,0.057680,0.057622,0.057569,0.057513,0.057461,0.057407,0.057350,0.057296,0.057243,0.057193,0.057141,0.057090,0.057039,0.056987,0.056940,0.056883,0.056829,0.056775,0.056717,0.056669,0.056619,0.056571,0.056519,0.056467,0.056414,0.056362,0.056312,0.056254,0.056205,0.056158,0.056111,0.056056,0.056004,0.055948,0.055892,0.055839,0.055776,0.055725,0.055675,0.055625,0.055572,0.055518,0.055468,0.055423,0.055365,0.055317,0.055266,0.055214,0.055161,0.055104,0.055048,0.054993,0.054939,0.054888,0.054833,0.054787,0.054738,0.054678,0.054628,0.054571,0.054522,0.054469,0.054414,0.054366,0.054312,0.054261,0.054213,0.054169,0.054123,0.054076,0.054027,0.053979,0.053928,0.053878,0.053835,0.053785,0.053737,0.053684,0.053636,0.053588,0.053544,0.053496,0.053442,0.053397,0.053351,0.053306,0.053260,0.053211,0.053165,0.053110,0.053063,0.053019,0.052964,0.052917,0.052868,0.052820,0.052772,0.052723,0.052675,0.052630,0.052582,0.052531,0.052481,0.052435,0.052388,0.052336,0.052286,0.052239,0.052191,0.052139,0.052093,0.052044,0.051996,0.051946,0.051896,0.051848,0.051803,0.051753,0.051703,0.051652,0.051607,0.051553,0.051511,0.051462,0.051411,0.051365,0.051317,0.051274,0.051228,0.051178,0.051128,0.051083,0.051031,0.050985,0.050938,0.050887,0.050835,0.050792,0.050745,0.050701,0.050653,0.050604,0.050557,0.050507,0.050465,0.050416,0.050369,0.050319,0.050270,0.050222,0.050175,0.050125,0.050076,0.050025,0.049982,0.049936,0.049885,0.049833,0.049792,0.049746,0.049701,0.049651,0.049608,0.049564,0.049528,0.049477,0.049436,0.049386,0.049336,0.049293,0.049245,0.049198,0.049153,0.049103,0.049055,0.049008,0.048962,0.048915,0.048869,0.048827,0.048778,0.048732,0.048686,0.048637,0.048589,0.048543,0.048498,0.048450,0.048410,0.048368,0.048328,0.048285,0.048242,0.048198,0.048148,0.048099,0.048055,0.048004,0.047961,0.047916,0.047870,0.047827,0.047781,0.047736,0.047693,0.047643,0.047595,0.047552,0.047507,0.047465,0.047421,0.047378,0.047335,0.047292,0.047248,0.047202,0.047162,0.047121,0.047068,0.047030,0.046984,0.046939,0.046894,0.046849,0.046804,0.046759,0.046718,0.046674,0.046630,0.046589,0.046547,0.046502,0.046457,0.046415,0.046372,0.046330,0.046288,0.046242,0.046202,0.046156,0.046111,0.046069,0.046030,0.045986,0.045948,0.045906,0.045860,0.045819,0.045771,0.045727,0.045684,0.045643,0.045601,0.045555,0.045518,0.045480,0.045437,0.045399,0.045354,0.045307,0.045270,0.045227,0.045188,0.045145,0.045095,0.045049,0.045007,0.044966,0.044925,0.044888,0.044843,0.044802,0.044764,0.044728,0.044686,0.044640,0.044598,0.044556,0.044516,0.044474,0.044429,0.044384,0.044341,0.044297,0.044254,0.044214,0.044174,0.044133,0.044095,0.044050,0.044007,0.043961,0.043917,0.043874,0.043831,0.043793,0.043757,0.043706,0.043663,0.043624,0.043584,0.043548,0.043507,0.043465,0.043423,0.043383,0.043343,0.043303,0.043264,0.043220,0.043181,0.043143,0.043107,0.043066,0.043027,0.042984,0.042940,0.042908,0.042869,0.042826,0.042787,0.042748,0.042706,0.042670,0.042628,0.042590,0.042547,0.042505,0.042466,0.042428,0.042388,0.042348,0.042314,0.042271,0.042228,0.042186,0.042144,0.042101,0.042059,0.042024,0.041981,0.041943,0.041902,0.041862,0.041822,0.041781,0.041739,0.041696,0.041653,0.041611,0.041574,0.041539,0.041497,0.041462,0.041420,0.041385,0.041346,0.041307,0.041272,0.041231,0.041188,0.041150,0.041110,0.041070,0.041035,0.040995,0.040954,0.040917,0.040878,0.040839,0.040802,0.040764,0.040728,0.040684,0.040647,0.040605,0.040567,0.040530,0.040495,0.040450,0.040414,0.040378,0.040336,0.040297,0.040257,0.040217,0.040176,0.040140,0.040095,0.040056,0.040018,0.039984,0.039944,0.039906,0.039870,0.039835,0.039800,0.039764,0.039725,0.039682,0.039644,0.039609,0.039573,0.039535,0.039493,0.039454,0.039418,0.039385,0.039353,0.039313,0.039276,0.039237,0.039198,0.039165,0.039127,0.039090,0.039048,0.039014,0.038980,0.038941,0.038905,0.038868,0.038832,0.038795,0.038761,0.038725,0.038690,0.038652,0.038617,0.038582,0.038549,0.038513,0.038478,0.038442,0.038410,0.038372,0.038334,0.038303,0.038264,0.038231,0.038197,0.038166,0.038124,0.038084,0.038042,0.038007,0.037971,0.037936,0.037902,0.037863,0.037827,0.037792,0.037755,0.037720,0.037687,0.037650,0.037616,0.037576,0.037539,0.037504,0.037466,0.037431,0.037396,0.037363,0.037328,0.037290,0.037257,0.037226,0.037189,0.037152,0.037115,0.037083,0.037044,0.037011,0.036974,0.036942,0.036911,0.036877,0.036840,0.036806,0.036770,0.036732,0.036701,0.036669,0.036637,0.036607,0.036569,0.036536,0.036501,0.036465,0.036426,0.036392,0.036358,0.036323,0.036287,0.036250,0.036213,0.036178,0.036146,0.036115,0.036083,0.036044,0.036005,0.035968,0.035938,0.035902,0.035868,0.035833,0.035798,0.035764,0.035732,0.035696,0.035665,0.035635,0.035599,0.035566,0.035531,0.035501,0.035466,0.035431,0.035400,0.035365,0.035331,0.035297,0.035266,0.035235,0.035200,0.035169,0.035134,0.035102,0.035072,0.035038,0.035005,0.034975,0.034942,0.034907,0.034873,0.034840,0.034806,0.034769,0.034735,0.034703,0.034670,0.034640,0.034606,0.034571,0.034539,0.034506,0.034475,0.034443,0.034414,0.034384,0.034349,0.034317,0.034285,0.034250,0.034220,0.034189,0.034152,0.034118,0.034082,0.034054,0.034024,0.033993,0.033959,0.033926,0.033893,0.033863,0.033829,0.033798,0.033767,0.033733,0.033703,0.033669,0.033638,0.033605,0.033574,0.033545,0.033516,0.033485,0.033450,0.033420,0.033386,0.033354,0.033319,0.033286,0.033252,0.033217,0.033187,0.033158,0.033127,0.033099,0.033065,0.033028,0.032996,0.032966,0.032933,0.032903,0.032875,0.032839,0.032810,0.032776,0.032745,0.032716,0.032686,0.032662,0.032628,0.032601,0.032572,0.032545,0.032511,0.032478,0.032445,0.032413,0.032381,0.032350,0.032318,0.032284,0.032254,0.032223,0.032192,0.032162,0.032133,0.032100,0.032075,0.032043,0.032011,0.031984,0.031948,0.031920,0.031890,0.031860,0.031832,0.031802,0.031774,0.031746,0.031714,0.031685,0.031652,0.031621,0.031596,0.031569,0.031542,0.031514,0.031488,0.031458,0.031428,0.031399,0.031370,0.031338,0.031309,0.031280,0.031250,0.031222,0.031191,0.031159,0.031127,0.031101,0.031072,0.031039,0.031007,0.030980,0.030949,0.030923,0.030889,0.030860,0.030827,0.030794,0.030762,0.030735,0.030709,0.030682,0.030652,0.030623,0.030597,0.030567,0.030538,0.030510,0.030481,0.030453,0.030422,0.030395,0.030367,0.030339,0.030307,0.030276,0.030247,0.030219,0.030191,0.030164,0.030138,0.030109,0.030085,0.030055,0.030028,0.030001,0.029971,0.029944,0.029914,0.029886,0.029858,0.029833,0.029807,0.029778,0.029755,0.029726,0.029695,0.029667,0.029642,0.029618,0.029588,0.029561,0.029534,0.029506,0.029481,0.029450,0.029416,0.029389,0.029361,0.029331,0.029304,0.029270,0.029245,0.029215,0.029184,0.029159,0.029129,0.029100,0.029075,0.029045,0.029021,0.028995,0.028968,0.028942,0.028918,0.028891,0.028861,0.028836,0.028809,0.028788,0.028760,0.028734,0.028710,0.028682,0.028653,0.028629,0.028601,0.028575,0.028547,0.028518,0.028487,0.028462,0.028437,0.028413,0.028387,0.028359,0.028338,0.028309,0.028283,0.028253,0.028226,0.028199,0.028174,0.028144,0.028115,0.028086,0.028059,0.028031,0.028005,0.027978,0.027949,0.027922,0.027894,0.027865,0.027841,0.027814,0.027786,0.027755,0.027729,0.027702,0.027672,0.027643,0.027616,0.027589,0.027564,0.027535,0.027511,0.027487,0.027461,0.027436,0.027410,0.027384,0.027358,0.027330,0.027302,0.027278,0.027255,0.027231,0.027203,0.027181,0.027154,0.027129,0.027102,0.027077,0.027053,0.027027,0.027001,0.026976,0.026955,0.026932,0.026909,0.026885,0.026863,0.026836,0.026807,0.026783,0.026759,0.026734,0.026712,0.026686,0.026658,0.026631,0.026605,0.026580,0.026555,0.026529,0.026505,0.026481,0.026456,0.026432,0.026409,0.026384,0.026358,0.026333,0.026306,0.026281,0.026252,0.026226,0.026202,0.026177,0.026150,0.026123,0.026097,0.026070,0.026046,0.026020,0.025994,0.025969,0.025948,0.025918,0.025898,0.025875,0.025850,0.025826,0.025800,0.025775,0.025752,0.025725,0.025698,0.025674,0.025650,0.025625,0.025602,0.025583,0.025561,0.025535,0.025513,0.025485,0.025462,0.025438,0.025413,0.025389,0.025364,0.025340,0.025311,0.025285,0.025261,0.025236,0.025215,0.025194,0.025172,0.025148,0.025125,0.025104,0.025075,0.025054,0.025030,0.025008,0.024982,0.024959,0.024932,0.024907,0.024881,0.024852,0.024826,0.024802,0.024777,0.024754,0.024734,0.024710,0.024688,0.024665,0.024638,0.024618,0.024592,0.024568,0.024546,0.024525,0.024501,0.024480,0.024458,0.024437,0.024413,0.024390,0.024369,0.024343,0.024319,0.024296,0.024270,0.024243,0.024220,0.024198,0.024173,0.024150,0.024132,0.024108,0.024080,0.024054,0.024030,0.024009,0.023992,0.023970,0.023947,0.023926,0.023899,0.023874,0.023849,0.023823,0.023801,0.023779,0.023757,0.023734,0.023713,0.023690,0.023668,0.023643,0.023620,0.023596,0.023572,0.023550,0.023525,0.023502,0.023478,0.023455,0.023435,0.023412,0.023389,0.023367,0.023348,0.023327,0.023305,0.023282,0.023260,0.023238,0.023219,0.023200,0.023182,0.023155,0.023130,0.023108,0.023086,0.023066,0.023045,0.023023,0.022999,0.022973,0.022951,0.022931,0.022910,0.022888,0.022867,0.022845,0.022821,0.022802,0.022780,0.022754,0.022732,0.022706,0.022680,0.022659,0.022636,0.022614,0.022591,0.022570,0.022549,0.022529,0.022509,0.022486,0.022465,0.022443,0.022421,0.022397,0.022375,0.022355,0.022333,0.022311,0.022291,0.022268,0.022249,0.022226,0.022205,0.022186,0.022167,0.022147,0.022127,0.022108,0.022089,0.022067,0.022047,0.022024,0.022004,0.021982,0.021960,0.021940,0.021917,0.021896,0.021872,0.021852,0.021830,0.021808,0.021788,0.021767,0.021744,0.021721,0.021702,0.021681,0.021663,0.021643,0.021621,0.021597,0.021579,0.021559,0.021539,0.021518,0.021501,0.021481,0.021462,0.021439,0.021420,0.021401,0.021381,0.021361,0.021340,0.021320,0.021299,0.021272,0.021251,0.021233,0.021213,0.021193,0.021172,0.021152,0.021133,0.021116,0.021096,0.021073,0.021056,0.021034,0.021017,0.020997,0.020977,0.020952,0.020932,0.020913,0.020891,0.020868,0.020847,0.020829,0.020809,0.020790,0.020769,0.020747,0.020726,0.020708,0.020688,0.020667,0.020649,0.020629,0.020606,0.020588,0.020569,0.020550,0.020533,0.020517,0.020497,0.020480,0.020459,0.020442,0.020421,0.020403,0.020384,0.020364,0.020343,0.020325,0.020302,0.020286,0.020268,0.020247,0.020230,0.020208,0.020190,0.020170,0.020149,0.020130,0.020112,0.020096,0.020079,0.020062,0.020042,0.020023,0.020003,0.019987,0.019966,0.019945,0.019929,0.019907,0.019887,0.019868,0.019850,0.019827,0.019808,0.019784,0.019765,0.019748,0.019730,0.019712,0.019695,0.019677,0.019659,0.019640,0.019623,0.019607,0.019588,0.019571,0.019555,0.019536,0.019518,0.019496,0.019476,0.019460,0.019440,0.019421,0.019402,0.019382,0.019361,0.019342,0.019324,0.019307,0.019286,0.019268,0.019250,0.019232,0.019213,0.019195,0.019176,0.019160,0.019140,0.019122,0.019103,0.019086,0.019067,0.019048,0.019029,0.019015,0.018997,0.018977,0.018961,0.018941,0.018924,0.018905,0.018887,0.018870,0.018853,0.018837,0.018813,0.018795,0.018776,0.018758,0.018740,0.018720,0.018699,0.018681,0.018663,0.018646,0.018629,0.018609,0.018592,0.018571,0.018552,0.018535,0.018518,0.018499,0.018480,0.018459,0.018440,0.018423,0.018404,0.018387,0.018367,0.018347,0.018329,0.018313,0.018292,0.018274,0.018255,0.018239,0.018224,0.018204,0.018186,0.018168,0.018149,0.018134,0.018116,0.018098,0.018081,0.018066,0.018052,0.018034,0.018017,0.018000,0.017984,0.017964,0.017945,0.017927,0.017909,0.017890,0.017875,0.017858,0.017836,0.017818,0.017797,0.017779,0.017760,0.017742,0.017721,0.017704,0.017685,0.017672,0.017653,0.017637,0.017618,0.017595,0.017577,0.017559,0.017543,0.017526,0.017509,0.017494,0.017477,0.017459,0.017443,0.017423,0.017409,0.017394,0.017377,0.017360,0.017342,0.017324,0.017306,0.017284,0.017268,0.017252,0.017235,0.017218,0.017200,0.017181,0.017164,0.017146,0.017131,0.017115,0.017103,0.017088,0.017071,0.017053,0.017039,0.017022,0.017007,0.016992,0.016976,0.016960,0.016944,0.016932,0.016915,0.016898,0.016881,0.016862,0.016846,0.016828,0.016814,0.016795,0.016779,0.016761,0.016745,0.016729,0.016713,0.016697,0.016682,0.016666,0.016649,0.016635,0.016618,0.016604,0.016587,0.016573,0.016557,0.016539,0.016523,0.016505,0.016490,0.016473,0.016457,0.016443,0.016430,0.016413,0.016397,0.016381,0.016363,0.016346,0.016328,0.016314,0.016297,0.016284,0.016269,0.016256,0.016241,0.016225,0.016209,0.016193,0.016178,0.016166,0.016146,0.016130,0.016114,0.016099,0.016083,0.016067,0.016051,0.016037,0.016021,0.016005,0.015987,0.015970,0.015956,0.015942,0.015923,0.015911,0.015899,0.015881,0.015868,0.015851,0.015837,0.015821,0.015806,0.015789,0.015775,0.015762,0.015748,0.015734,0.015718,0.015701,0.015690,0.015677,0.015664,0.015649,0.015634,0.015619,0.015604,0.015586,0.015572,0.015557,0.015540,0.015525,0.015508,0.015490,0.015475,0.015461,0.015445,0.015432,0.015416,0.015402,0.015387,0.015370,0.015359,0.015344,0.015328,0.015316,0.015303,0.015285,0.015270,0.015258,0.015240,0.015225,0.015209,0.015195,0.015179,0.015163,0.015149,0.015132,0.015119,0.015105,0.015091,0.015076,0.015057,0.015043,0.015029,0.015014,0.014998,0.014983,0.014968,0.014955,0.014940,0.014925,0.014909,0.014897,0.014883,0.014871,0.014858,0.014845,0.014831,0.014816,0.014802,0.014790,0.014777,0.014761,0.014747,0.014733,0.014718,0.014706,0.014688,0.014672,0.014657,0.014644,0.014632,0.014619,0.014604,0.014589,0.014574,0.014562,0.014548,0.014534,0.014516,0.014502,0.014488,0.014474,0.014462,0.014446,0.014433,0.014419,0.014404,0.014392,0.014378,0.014366,0.014351,0.014338,0.014327,0.014314,0.014300,0.014286,0.014273,0.014261,0.014243,0.014231,0.014216,0.014203,0.014189,0.014176,0.014160,0.014147,0.014131,0.014113,0.014097,0.014083,0.014070,0.014056,0.014046,0.014032,0.014018,0.014004,0.013989,0.013976,0.013961,0.013948,0.013931,0.013917,0.013904,0.013891,0.013877,0.013862,0.013848,0.013832,0.013817,0.013801,0.013784,0.013771,0.013757,0.013745,0.013731,0.013718,0.013703,0.013690,0.013674,0.013661,0.013646,0.013634,0.013619,0.013604,0.013592,0.013577,0.013563,0.013549,0.013534,0.013522,0.013510,0.013496,0.013480,0.013468,0.013453,0.013441,0.013429,0.013418,0.013404,0.013389,0.013375,0.013363,0.013351,0.013339,0.013327,0.013313,0.013296,0.013283,0.013271,0.013257,0.013245,0.013235,0.013220,0.013204,0.013191,0.013178,0.013163,0.013149,0.013136,0.013120,0.013105,0.013090,0.013076,0.013062,0.013051,0.013041,0.013027,0.013015,0.013003,0.012990,0.012975,0.012959,0.012944,0.012930,0.012919,0.012903,0.012892,0.012879,0.012867,0.012854,0.012841,0.012832,0.012819,0.012808,0.012793,0.012781,0.012770,0.012754,0.012741,0.012729,0.012716,0.012705,0.012692,0.012677,0.012662,0.012649,0.012636,0.012624,0.012612,0.012601,0.012589,0.012577,0.012564,0.012553,0.012539,0.012525,0.012508,0.012494,0.012483,0.012472,0.012459,0.012447,0.012437,0.012424,0.012413,0.012400,0.012388,0.012379,0.012369,0.012359,0.012346,0.012334,0.012321,0.012310,0.012296,0.012282,0.012272,0.012263,0.012252,0.012240,0.012229,0.012218,0.012207,0.012191,0.012178,0.012165,0.012154,0.012143,0.012130,0.012117,0.012104,0.012092,0.012083,0.012070,0.012057,0.012045,0.012033,0.012024,0.012011,0.012000,0.011988,0.011975,0.011962,0.011950,0.011937,0.011924,0.011912,0.011897,0.011886,0.011875,0.011864,0.011850,0.011841,0.011828,0.011814,0.011803,0.011790,0.011779,0.011766,0.011754,0.011741,0.011731,0.011720,0.011708,0.011695,0.011682,0.011672,0.011663,0.011650,0.011641,0.011627,0.011616,0.011608,0.011596,0.011586,0.011574,0.011561,0.011554,0.011542,0.011530,0.011520,0.011507,0.011493,0.011482,0.011471,0.011462,0.011452,0.011442,0.011432,0.011422,0.011411,0.011399,0.011386,0.011376,0.011365,0.011352,0.011342,0.011330,0.011318,0.011309,0.011299,0.011289,0.011278,0.011271,0.011259,0.011249,0.011240,0.011229,0.011219,0.011210,0.011201,0.011188,0.011176,0.011167,0.011157,0.011145,0.011134,0.011126,0.011114,0.011107,0.011093,0.011082,0.011069,0.011059,0.011044,0.011033,0.011020,0.011010,0.010998,0.010989,0.010976,0.010964,0.010953,0.010943,0.010932,0.010920,0.010907,0.010897,0.010886,0.010876,0.010864,0.010853,0.010846,0.010836,0.010824,0.010814,0.010803,0.010794,0.010782,0.010772,0.010763,0.010751,0.010741,0.010728,0.010718,0.010708,0.010699,0.010688,0.010679,0.010667,0.010655,0.010647,0.010636,0.010627,0.010616,0.010604,0.010591,0.010580,0.010569,0.010560,0.010550,0.010542,0.010534,0.010522,0.010513,0.010504,0.010495,0.010484,0.010473,0.010462,0.010450,0.010439,0.010429,0.010420,0.010409,0.010398,0.010390,0.010379,0.010369,0.010359,0.010348,0.010340,0.010331,0.010322,0.010313,0.010304,0.010295,0.010284,0.010277,0.010267,0.010256,0.010247,0.010239,0.010227,0.010216,0.010205,0.010196,0.010186,0.010176,0.010167,0.010156,0.010147,0.010137,0.010129,0.010120,0.010110,0.010102,0.010094,0.010080,0.010069,0.010058,0.010047,0.010036,0.010027,0.010020,0.010007,0.009998,0.009988,0.009976,0.009963,0.009954,0.009944,0.009934,0.009923,0.009913,0.009906,0.009894,0.009885,0.009875,0.009865,0.009856,0.009846,0.009839,0.009829,0.009821,0.009812,0.009805,0.009797,0.009789,0.009778,0.009769,0.009760,0.009747,0.009739,0.009728,0.009720,0.009709,0.009701,0.009692,0.009682,0.009672,0.009663,0.009654,0.009644,0.009633,0.009625,0.009619,0.009611,0.009602,0.009594,0.009585,0.009574,0.009565,0.009555,0.009542,0.009532,0.009524,0.009518,0.009509,0.009501,0.009491,0.009481,0.009471,0.009462,0.009454,0.009444,0.009435,0.009425,0.009417,0.009408,0.009398,0.009389,0.009380,0.009371,0.009362,0.009355,0.009350,0.009341,0.009334,0.009323,0.009316,0.009308,0.009301,0.009291,0.009283,0.009273,0.009264,0.009254,0.009244,0.009236,0.009226,0.009218,0.009211,0.009201,0.009192,0.009181,0.009171,0.009162,0.009152,0.009143,0.009134,0.009126,0.009118,0.009110,0.009104,0.009096,0.009087,0.009080,0.009071,0.009061,0.009052,0.009042,0.009033,0.009023,0.009013,0.009004,0.008994,0.008985,0.008976,0.008968,0.008957,0.008946,0.008936,0.008928,0.008921,0.008911,0.008901,0.008894,0.008886,0.008876,0.008866,0.008859,0.008852,0.008844,0.008837,0.008828,0.008818,0.008808,0.008800,0.008792,0.008782,0.008775,0.008765,0.008759,0.008751,0.008741,0.008733,0.008726,0.008716,0.008707,0.008701,0.008691,0.008681,0.008671,0.008661,0.008652,0.008643,0.008633,0.008625,0.008616,0.008607,0.008598,0.008588,0.008579,0.008570,0.008561,0.008553,0.008545,0.008536,0.008529,0.008521,0.008511,0.008501,0.008492,0.008484,0.008476,0.008469,0.008462,0.008453,0.008445,0.008438,0.008431,0.008421,0.008412,0.008404,0.008396,0.008388,0.008379,0.008371,0.008362,0.008352,0.008345,0.008336,0.008331,0.008324,0.008316,0.008306,0.008298,0.008287,0.008280,0.008271,0.008263,0.008256,0.008250,0.008243,0.008236,0.008226,0.008220,0.008210,0.008201,0.008192,0.008185,0.008176,0.008166,0.008157,0.008147,0.008139,0.008132,0.008126,0.008119,0.008111,0.008104,0.008098,0.008089,0.008080,0.008074,0.008066,0.008058,0.008051,0.008044,0.008037,0.008026,0.008019,0.008013,0.008005,0.007998,0.007990,0.007981,0.007974,0.007966,0.007958,0.007952,0.007943,0.007935,0.007926,0.007919,0.007913,0.007905,0.007898,0.007889,0.007880,0.007876,0.007866,0.007857,0.007850,0.007842,0.007833,0.007826,0.007819,0.007811,0.007802,0.007797,0.007789,0.007781,0.007772,0.007767,0.007759,0.007751,0.007744,0.007735,0.007730,0.007722,0.007715,0.007708,0.007701,0.007693,0.007685,0.007677,0.007668,0.007660,0.007653,0.007646,0.007640,0.007632,0.007625,0.007619,0.007611,0.007603,0.007596,0.007590,0.007581,0.007573,0.007565,0.007558,0.007551,0.007544,0.007538,0.007531,0.007524,0.007516,0.007509,0.007500,0.007493,0.007486,0.007479,0.007470,0.007465,0.007456,0.007450,0.007444,0.007437,0.007431,0.007423,0.007417,0.007409,0.007400,0.007394,0.007387,0.007380,0.007373,0.007366,0.007357,0.007351,0.007344,0.007335,0.007328,0.007321,0.007315,0.007307,0.007299,0.007292,0.007286,0.007279,0.007273,0.007266,0.007260,0.007251,0.007243,0.007235,0.007229,0.007224,0.007216,0.007209,0.007201,0.007195,0.007189,0.007181,0.007173,0.007166,0.007159,0.007154,0.007146,0.007139,0.007132,0.007127,0.007119,0.007113,0.007102,0.007096,0.007090,0.007084,0.007076,0.007068,0.007062,0.007056,0.007048,0.007042,0.007034,0.007027,0.007019,0.007013,0.007006,0.007001,0.006992,0.006985,0.006980,0.006974,0.006965,0.006957,0.006948,0.006943,0.006937,0.006930,0.006924,0.006918,0.006911,0.006903,0.006896,0.006889,0.006884,0.006879,0.006873,0.006866,0.006859,0.006851,0.006845,0.006837,0.006830,0.006823,0.006817,0.006812,0.006803,0.006797,0.006789,0.006781,0.006774,0.006766,0.006758,0.006751,0.006744,0.006739,0.006732,0.006727,0.006720,0.006713,0.006707,0.006701,0.006693,0.006685,0.006678,0.006670,0.006664,0.006658,0.006650,0.006641,0.006636,0.006628,0.006621,0.006615,0.006610,0.006603,0.006595,0.006588,0.006583,0.006577,0.006571,0.006565,0.006560,0.006553,0.006545,0.006539,0.006532,0.006525,0.006518,0.006512,0.006506,0.006500,0.006491,0.006484,0.006478,0.006470,0.006464,0.006456,0.006450,0.006444,0.006439,0.006433,0.006425,0.006420,0.006413,0.006406,0.006400,0.006393,0.006386,0.006379,0.006373,0.006366,0.006359,0.006351,0.006345,0.006338,0.006331,0.006326,0.006317,0.006310,0.006304,0.006297,0.006291,0.006286,0.006279,0.006274,0.006268,0.006262,0.006256,0.006250,0.006243,0.006236,0.006230,0.006225,0.006219,0.006213,0.006206,0.006200,0.006194,0.006188,0.006182,0.006177,0.006169,0.006164,0.006158,0.006152,0.006148,0.006142,0.006137,0.006130,0.006124,0.006118,0.006113,0.006105,0.006100,0.006094,0.006088,0.006084,0.006077,0.006072,0.006067,0.006062,0.006056,0.006050,0.006046,0.006042,0.006036,0.006029,0.006023,0.006016,0.006010,0.006004,0.005997,0.005991,0.005985,0.005978,0.005970,0.005965,0.005955,0.005951,0.005943,0.005938,0.005933,0.005929,0.005923,0.005918,0.005914,0.005910,0.005904,0.005897,0.005890,0.005883,0.005878,0.005873,0.005868,0.005863,0.005857,0.005848,0.005839,0.005833,0.005826,0.005820,0.005815,0.005810,0.005803,0.005797,0.005791,0.005786,0.005779,0.005773,0.005768,0.005762,0.005757,0.005752,0.005748,0.005740,0.005734,0.005730,0.005725,0.005721,0.005715,0.005709,0.005704,0.005696,0.005688,0.005683,0.005677,0.005672,0.005668,0.005662,0.005657,0.005651,0.005646,0.005641,0.005636,0.005629,0.005624,0.005616,0.005610,0.005604,0.005600,0.005593,0.005589,0.005584,0.005581,0.005575,0.005571,0.005565,0.005559,0.005554,0.005549,0.005546,0.005542,0.005536,0.005531,0.005527,0.005520,0.005513,0.005508,0.005502,0.005498,0.005493,0.005487,0.005483,0.005477,0.005471,0.005466,0.005462,0.005457,0.005452,0.005446,0.005442,0.005438,0.005432,0.005426,0.005422,0.005419,0.005412,0.005408,0.005402,0.005396,0.005392,0.005386,0.005380,0.005375,0.005370,0.005365,0.005361,0.005356,0.005351,0.005345,0.005339,0.005334,0.005331,0.005328,0.005323,0.005317,0.005312,0.005307,0.005303,0.005298,0.005293,0.005287,0.005282,0.005277,0.005274,0.005267,0.005262,0.005257,0.005251,0.005245,0.005238,0.005234,0.005230,0.005226,0.005219,0.005215,0.005210,0.005205,0.005201,0.005194,0.005189,0.005185,0.005181,0.005176,0.005172,0.005170,0.005165,0.005160,0.005155,0.005147,0.005141,0.005136,0.005133,0.005127,0.005122,0.005116,0.005110,0.005106,0.005102,0.005095,0.005091,0.005085,0.005081,0.005076,0.005072,0.005068,0.005064,0.005058,0.005054,0.005048,0.005045,0.005039,0.005035,0.005029,0.005024,0.005020,0.005015,0.005011,0.005005,0.005000,0.004994,0.004989,0.004982,0.004976,0.004971,0.004966,0.004961,0.004958,0.004954,0.004948,0.004943,0.004938,0.004934,0.004927,0.004921,0.004916,0.004911,0.004907,0.004903,0.004897,0.004893,0.004889,0.004883,0.004878,0.004873,0.004867,0.004862,0.004858,0.004853,0.004850,0.004845,0.004841,0.004837,0.004832,0.004827,0.004822,0.004818,0.004814,0.004809,0.004804,0.004798,0.004793,0.004788,0.004784,0.004780,0.004774,0.004770,0.004766,0.004761,0.004755,0.004751,0.004746,0.004742,0.004737,0.004731,0.004727,0.004723,0.004716,0.004711,0.004705,0.004700,0.004696,0.004691,0.004685,0.004681,0.004676,0.004670,0.004664,0.004660,0.004655,0.004651,0.004647,0.004642,0.004639,0.004635,0.004632,0.004628,0.004622,0.004617,0.004614,0.004610,0.004607,0.004603,0.004599,0.004595,0.004591,0.004587,0.004584,0.004579,0.004574,0.004568,0.004562,0.004558,0.004553,0.004550,0.004545,0.004541,0.004534,0.004529,0.004525,0.004521,0.004516,0.004511,0.004507,0.004504,0.004500,0.004494,0.004491,0.004487,0.004482,0.004479,0.004475,0.004469,0.004466,0.004463,0.004458,0.004453,0.004446,0.004443,0.004439,0.004434,0.004429,0.004423,0.004419,0.004414,0.004409,0.004403,0.004398,0.004393,0.004389,0.004384,0.004381,0.004376,0.004372,0.004367,0.004361,0.004357,0.004353,0.004350,0.004343,0.004338,0.004335,0.004330,0.004324,0.004319,0.004314,0.004310,0.004305,0.004299,0.004295,0.004291,0.004284,0.004279,0.004275,0.004269,0.004265,0.004261,0.004257,0.004253,0.004251,0.004247,0.004242,0.004239,0.004233,0.004229,0.004224,0.004220,0.004216,0.004212,0.004208,0.004203,0.004200,0.004195,0.004191,0.004185,0.004181,0.004177,0.004173,0.004168,0.004163,0.004160,0.004155,0.004151,0.004146,0.004144,0.004139,0.004134,0.004127,0.004122,0.004118,0.004114,0.004111,0.004107,0.004104,0.004098,0.004096,0.004092,0.004088,0.004084,0.004079,0.004075,0.004070,0.004065,0.004060,0.004056,0.004051,0.004049,0.004044,0.004041,0.004035,0.004030,0.004027,0.004023,0.004020,0.004015,0.004011,0.004008,0.004003,0.004000,0.003994,0.003990,0.003986,0.003982,0.003977,0.003974,0.003970,0.003967,0.003962,0.003958,0.003956,0.003951,0.003947,0.003943,0.003939,0.003934,0.003930,0.003925,0.003920,0.003916,0.003912,0.003907,0.003903,0.003900,0.003896,0.003894,0.003890,0.003887,0.003884,0.003880,0.003876,0.003873,0.003869,0.003867,0.003864,0.003861,0.003857,0.003854,0.003850,0.003845,0.003843,0.003840,0.003837,0.003832,0.003828,0.003825,0.003822,0.003818,0.003815,0.003812,0.003809,0.003806,0.003802,0.003799,0.003794,0.003790,0.003787,0.003784,0.003780,0.003775,0.003771,0.003767,0.003763,0.003759,0.003756,0.003753,0.003750,0.003745,0.003741,0.003738,0.003734,0.003733,0.003729,0.003724,0.003721,0.003717,0.003713,0.003709,0.003704,0.003701,0.003697,0.003692,0.003689,0.003685,0.003682,0.003679,0.003676,0.003672,0.003667,0.003663,0.003660,0.003657,0.003654,0.003650,0.003646,0.003642,0.003637,0.003633,0.003630,0.003627,0.003621,0.003617,0.003613,0.003609,0.003604,0.003600,0.003597,0.003594,0.003592,0.003588,0.003584,0.003581,0.003579,0.003575,0.003571,0.003567,0.003563,0.003561,0.003559,0.003554,0.003551,0.003546,0.003542,0.003541,0.003537,0.003534,0.003531,0.003526,0.003524,0.003519,0.003514,0.003510,0.003506,0.003502,0.003499,0.003495,0.003491,0.003487,0.003484,0.003481,0.003478,0.003473,0.003469,0.003466,0.003463,0.003460,0.003458,0.003454,0.003450,0.003447,0.003444,0.003441,0.003438,0.003434,0.003432,0.003428,0.003423,0.003420,0.003416,0.003414,0.003409,0.003407,0.003404,0.003402,0.003399,0.003397,0.003394,0.003391,0.003387,0.003386,0.003385,0.003382,0.003378,0.003376,0.003373,0.003368,0.003364,0.003361,0.003359,0.003355,0.003353,0.003349,0.003346,0.003342,0.003339,0.003333,0.003331,0.003326,0.003323,0.003318,0.003314,0.003311,0.003309,0.003306,0.003303,0.003299,0.003296,0.003294,0.003291,0.003287,0.003285,0.003281,0.003278,0.003274,0.003271,0.003267,0.003265,0.003262,0.003259,0.003256,0.003254,0.003252,0.003248,0.003245,0.003244,0.003239,0.003235,0.003232,0.003228,0.003225,0.003222,0.003219,0.003217,0.003214,0.003211,0.003209,0.003207,0.003204,0.003201,0.003199,0.003196,0.003193,0.003191,0.003188,0.003184,0.003181,0.003178,0.003175,0.003172,0.003169,0.003167,0.003165,0.003161,0.003157,0.003155,0.003152,0.003150,0.003148,0.003145,0.003141,0.003136,0.003135,0.003132,0.003129,0.003125,0.003122,0.003118,0.003116,0.003114,0.003110,0.003106,0.003104,0.003101,0.003097,0.003093,0.003090,0.003087,0.003084,0.003080,0.003077,0.003073,0.003070,0.003068,0.003065,0.003061,0.003060,0.003058,0.003053,0.003051,0.003048,0.003044,0.003041,0.003037,0.003034,0.003030,0.003027,0.003026,0.003024,0.003021,0.003019,0.003017,0.003016,0.003013,0.003009,0.003005,0.003002,0.003000,0.002998,0.002996,0.002993,0.002991,0.002987,0.002983,0.002980,0.002977,0.002975,0.002971,0.002968,0.002966,0.002963,0.002959,0.002956,0.002953,0.002951,0.002948,0.002946,0.002943,0.002940,0.002936,0.002934,0.002930,0.002926,0.002923,0.002920,0.002917,0.002915,0.002912,0.002910,0.002907,0.002904,0.002901,0.002899,0.002897,0.002894,0.002891,0.002888,0.002886,0.002883,0.002879,0.002877,0.002873,0.002869,0.002868,0.002864,0.002862,0.002860,0.002858,0.002856,0.002853,0.002849,0.002847,0.002844,0.002841,0.002838,0.002835,0.002832,0.002830,0.002827,0.002824,0.002821,0.002818,0.002815,0.002813,0.002811,0.002808,0.002804,0.002801,0.002799,0.002796,0.002793,0.002791,0.002787,0.002785,0.002783,0.002781,0.002778,0.002776,0.002772,0.002768,0.002766,0.002763,0.002761,0.002758,0.002755,0.002753,0.002750,0.002747,0.002745,0.002742,0.002739,0.002736,0.002733,0.002730,0.002726,0.002724,0.002721,0.002718,0.002715,0.002712,0.002709,0.002706,0.002702,0.002700,0.002698,0.002696,0.002693,0.002691,0.002689,0.002687,0.002684,0.002681,0.002679,0.002676,0.002673,0.002672,0.002669,0.002667,0.002665,0.002662,0.002659,0.002655,0.002652,0.002649,0.002646,0.002643,0.002641,0.002640,0.002637,0.002635,0.002632,0.002629,0.002627,0.002623,0.002621,0.002619,0.002617,0.002613,0.002611,0.002609,0.002607,0.002605,0.002603,0.002601,0.002598,0.002596,0.002594,0.002592,0.002589,0.002586,0.002583,0.002581,0.002578,0.002573,0.002569,0.002568,0.002565,0.002563,0.002561,0.002557,0.002553,0.002552,0.002549,0.002547,0.002545,0.002541,0.002539,0.002537,0.002535,0.002532,0.002529,0.002526,0.002523,0.002522,0.002519,0.002516,0.002513,0.002511,0.002508,0.002506,0.002503,0.002501,0.002498,0.002496,0.002492,0.002490,0.002487,0.002484,0.002480,0.002477,0.002475,0.002472,0.002469,0.002468,0.002466,0.002463,0.002460,0.002457,0.002454,0.002452,0.002449,0.002447,0.002445,0.002442,0.002441,0.002439,0.002435,0.002431,0.002428,0.002425,0.002423,0.002420,0.002418,0.002416,0.002413,0.002411,0.002409,0.002405,0.002402,0.002401,0.002397,0.002395,0.002392,0.002388,0.002386,0.002384,0.002382,0.002380,0.002378,0.002375,0.002373,0.002370,0.002368,0.002365,0.002363,0.002360,0.002357,0.002353,0.002351,0.002347,0.002345,0.002343,0.002341,0.002339,0.002337,0.002333,0.002332,0.002328,0.002327,0.002324,0.002323,0.002321,0.002319,0.002316,0.002314,0.002311,0.002308,0.002306,0.002304,0.002301,0.002299,0.002297,0.002294,0.002293,0.002291,0.002289,0.002287,0.002285,0.002284,0.002283,0.002280,0.002279,0.002277,0.002275,0.002272,0.002270,0.002268,0.002265,0.002264,0.002261,0.002258,0.002256,0.002255,0.002252,0.002248,0.002246,0.002243,0.002240,0.002237,0.002235,0.002232,0.002230,0.002227,0.002225,0.002223,0.002222,0.002219,0.002217,0.002214,0.002212,0.002210,0.002207,0.002204,0.002203,0.002201,0.002199,0.002197,0.002195,0.002193,0.002190,0.002189,0.002186,0.002184,0.002182,0.002180,0.002178,0.002176,0.002173,0.002171,0.002169,0.002167,0.002165,0.002162,0.002160,0.002159,0.002156,0.002153,0.002151,0.002148,0.002146,0.002143,0.002141,0.002138,0.002137,0.002134,0.002131,0.002129,0.002129,0.002126,0.002124,0.002122,0.002120,0.002119,0.002116,0.002115,0.002111,0.002111,0.002109,0.002106,0.002104,0.002102,0.002099,0.002097,0.002096,0.002095,0.002094,0.002092,0.002090,0.002089,0.002087,0.002085,0.002082,0.002081,0.002080,0.002077,0.002076,0.002074,0.002073,0.002070,0.002068,0.002066,0.002064,0.002061,0.002060,0.002057,0.002054,0.002052,0.002051,0.002049,0.002047,0.002046,0.002044,0.002041,0.002039,0.002037,0.002035,0.002033,0.002031,0.002029,0.002028,0.002025,0.002023,0.002022,0.002019,0.002016,0.002014,0.002012,0.002009,0.002007,0.002005,0.002003,0.002001,0.001999,0.001996,0.001994,0.001992,0.001990,0.001988,0.001987,0.001984,0.001982,0.001980,0.001979,0.001974,0.001973,0.001970,0.001968,0.001967,0.001964,0.001962,0.001961,0.001959,0.001957,0.001956,0.001955,0.001953,0.001950,0.001947,0.001946,0.001944,0.001942,0.001940,0.001937,0.001935,0.001932,0.001930,0.001928,0.001926,0.001925,0.001923,0.001921,0.001919,0.001917,0.001915,0.001912,0.001910,0.001908,0.001906,0.001905,0.001903,0.001901,0.001899,0.001896,0.001894,0.001891,0.001889,0.001887,0.001886,0.001884,0.001882,0.001881,0.001879,0.001878,0.001877,0.001874,0.001871,0.001869,0.001867,0.001865,0.001864,0.001862,0.001861,0.001859,0.001857,0.001855,0.001853,0.001850,0.001849,0.001846,0.001844,0.001844,0.001841,0.001840,0.001838,0.001836,0.001836,0.001834,0.001832,0.001830,0.001828,0.001827,0.001824,0.001822,0.001820,0.001819,0.001818,0.001816,0.001814,0.001814,0.001812,0.001811,0.001809,0.001807,0.001805,0.001803,0.001802,0.001801,0.001798,0.001796,0.001796,0.001795,0.001794,0.001793,0.001792,0.001790,0.001788,0.001786,0.001783,0.001782,0.001781,0.001779,0.001776,0.001774,0.001773,0.001771,0.001770,0.001767,0.001764,0.001762,0.001761,0.001759,0.001759,0.001758,0.001757,0.001756,0.001753,0.001751,0.001748,0.001747,0.001746,0.001744,0.001743,0.001741,0.001740,0.001738,0.001737,0.001735,0.001732,0.001730,0.001729,0.001728,0.001727,0.001725,0.001723,0.001722,0.001720,0.001718,0.001715,0.001713,0.001711,0.001709,0.001708,0.001707,0.001705,0.001703,0.001702,0.001701,0.001699,0.001696,0.001695,0.001692,0.001691,0.001689,0.001686,0.001685,0.001683,0.001681,0.001679,0.001677,0.001676,0.001675,0.001674,0.001672,0.001670,0.001668,0.001667,0.001665,0.001663,0.001661,0.001659,0.001658,0.001657,0.001655,0.001653,0.001650,0.001649,0.001646,0.001645,0.001644,0.001643,0.001642,0.001640,0.001637,0.001635,0.001634,0.001633,0.001631,0.001629,0.001629,0.001627,0.001625,0.001624,0.001622,0.001621,0.001619,0.001617,0.001615,0.001613,0.001612,0.001611,0.001610,0.001609,0.001607,0.001605,0.001602,0.001601,0.001600,0.001598,0.001597,0.001596,0.001594,0.001593,0.001591,0.001590,0.001589,0.001588,0.001586,0.001584,0.001582,0.001581,0.001580,0.001578,0.001577,0.001574,0.001573,0.001571,0.001570,0.001568,0.001567,0.001565,0.001563,0.001562,0.001560,0.001559,0.001556,0.001553,0.001552,0.001550,0.001548,0.001547,0.001545,0.001543,0.001542,0.001541,0.001540,0.001538,0.001535,0.001535,0.001534,0.001533,0.001531,0.001530,0.001528,0.001526,0.001525,0.001522,0.001520,0.001519,0.001517,0.001516,0.001514,0.001512,0.001511,0.001509,0.001508,0.001507,0.001506,0.001504,0.001502,0.001501,0.001500,0.001499,0.001498,0.001497,0.001496,0.001495,0.001494,0.001492,0.001490,0.001488,0.001485,0.001484,0.001482,0.001481,0.001481,0.001480,0.001478,0.001476,0.001476,0.001474,0.001473,0.001471,0.001469,0.001467,0.001465,0.001464,0.001463,0.001462,0.001460,0.001458,0.001456,0.001455,0.001453,0.001453,0.001452,0.001450,0.001449,0.001447,0.001445,0.001443,0.001442,0.001440,0.001439,0.001437,0.001435,0.001434,0.001433,0.001432,0.001431,0.001429,0.001427,0.001426,0.001425,0.001424,0.001422,0.001421,0.001420,0.001419,0.001417,0.001417,0.001416,0.001415,0.001414,0.001413,0.001411,0.001410,0.001407,0.001406,0.001406,0.001404,0.001402,0.001401,0.001399,0.001397,0.001396,0.001395,0.001393,0.001392,0.001390,0.001389,0.001388,0.001387,0.001386,0.001385,0.001385,0.001383,0.001382,0.001380,0.001378,0.001377,0.001376,0.001374,0.001373,0.001373,0.001372,0.001369,0.001368,0.001366,0.001365,0.001364,0.001363,0.001362,0.001360,0.001358,0.001356,0.001354,0.001353,0.001353,0.001351,0.001350,0.001349,0.001348,0.001347,0.001346,0.001345,0.001344,0.001342,0.001341,0.001339,0.001338,0.001336,0.001335,0.001334,0.001331,0.001330,0.001329,0.001328,0.001327,0.001327,0.001326,0.001325,0.001323,0.001322,0.001319,0.001317,0.001315,0.001312,0.001310,0.001310,0.001309,0.001308,0.001307,0.001306,0.001305,0.001303,0.001302,0.001300,0.001298,0.001297,0.001295,0.001294,0.001292,0.001291,0.001290,0.001287,0.001287,0.001286,0.001285,0.001284,0.001283,0.001282,0.001281,0.001280,0.001277,0.001276,0.001275,0.001273,0.001272,0.001271,0.001269,0.001269,0.001268,0.001267,0.001266,0.001265,0.001265,0.001263,0.001262,0.001260,0.001260,0.001258,0.001257,0.001255,0.001254,0.001252,0.001250,0.001249,0.001247,0.001245,0.001244,0.001243,0.001242,0.001241,0.001240,0.001239,0.001238,0.001237,0.001236,0.001236,0.001235,0.001235,0.001234,0.001233,0.001232,0.001230,0.001229,0.001227,0.001225,0.001225,0.001223,0.001222,0.001221,0.001218,0.001217,0.001216,0.001214,0.001213,0.001212,0.001211,0.001210,0.001209,0.001208,0.001206,0.001205,0.001204,0.001203,0.001201,0.001200,0.001199,0.001198,0.001197,0.001196,0.001195,0.001194,0.001193,0.001192,0.001191,0.001190,0.001188,0.001187,0.001187,0.001185,0.001184,0.001183,0.001182,0.001181,0.001180,0.001179,0.001177,0.001177,0.001176,0.001175,0.001174,0.001174,0.001173,0.001172,0.001171,0.001169,0.001168,0.001167,0.001166,0.001165,0.001164,0.001163,0.001162,0.001160,0.001159,0.001158,0.001157,0.001157,0.001155,0.001153,0.001153,0.001152,0.001151,0.001150,0.001149,0.001148,0.001146,0.001145,0.001144,0.001143,0.001142,0.001141,0.001140,0.001139,0.001138,0.001137,0.001137,0.001136,0.001135,0.001133,0.001132,0.001130,0.001128,0.001127,0.001127,0.001126,0.001125,0.001124,0.001122,0.001121,0.001121,0.001119,0.001118,0.001116,0.001115,0.001114,0.001112,0.001110,0.001109,0.001109,0.001107,0.001106,0.001105,0.001104,0.001103,0.001102,0.001101,0.001100,0.001100,0.001099,0.001097,0.001096,0.001095,0.001094,0.001093,0.001092,0.001090,0.001089,0.001088,0.001086,0.001086,0.001085,0.001084,0.001083,0.001082,0.001081,0.001080,0.001080,0.001078,0.001077,0.001076,0.001075,0.001075,0.001074,0.001072,0.001070,0.001069,0.001067,0.001066,0.001065,0.001064,0.001063,0.001062,0.001061,0.001060,0.001058,0.001058,0.001056,0.001056,0.001055,0.001054,0.001053,0.001053,0.001052,0.001051,0.001050,0.001049,0.001047,0.001047,0.001046,0.001045,0.001043,0.001042,0.001042,0.001041,0.001040,0.001039,0.001038,0.001037,0.001035,0.001033,0.001032,0.001030,0.001030,0.001028,0.001028,0.001027,0.001026,0.001025,0.001024,0.001022,0.001021,0.001019,0.001018,0.001015,0.001013,0.001012,0.001011,0.001010,0.001009,0.001008,0.001008,0.001007,0.001006,0.001004,0.001003,0.001002,0.001001,0.001000,0.000999,0.000999,0.000997,0.000996,0.000995,0.000993,0.000993,0.000991,0.000991,0.000990,0.000990,0.000988,0.000988,0.000987,0.000986,0.000985,0.000984,0.000983,0.000982,0.000982,0.000980,0.000979,0.000978,0.000978,0.000977,0.000975,0.000975,0.000974,0.000973,0.000972,0.000971,0.000970,0.000969,0.000968,0.000966,0.000966,0.000964,0.000964,0.000962,0.000962,0.000961,0.000960,0.000960,0.000959,0.000958,0.000958,0.000957,0.000957,0.000955,0.000955,0.000953,0.000953,0.000952,0.000951,0.000949,0.000947,0.000947,0.000946,0.000946,0.000945,0.000944,0.000943,0.000942,0.000941,0.000941,0.000940,0.000939,0.000939,0.000938,0.000936,0.000935,0.000935,0.000933,0.000933,0.000932,0.000932,0.000931,0.000929,0.000929,0.000927,0.000926,0.000924,0.000923,0.000922,0.000922,0.000920,0.000920,0.000918,0.000917,0.000917,0.000916,0.000915,0.000914,0.000912,0.000911,0.000910,0.000910,0.000909,0.000908,0.000907,0.000905,0.000904,0.000904,0.000903,0.000902,0.000901,0.000901,0.000901,0.000899,0.000898,0.000898,0.000897,0.000896,0.000896,0.000895,0.000894,0.000893,0.000892,0.000891,0.000890,0.000889,0.000888,0.000887,0.000886,0.000884,0.000884,0.000883,0.000882,0.000881,0.000881,0.000880,0.000880,0.000879,0.000878,0.000878,0.000877,0.000876,0.000876,0.000875,0.000873,0.000872,0.000871,0.000868,0.000868,0.000867,0.000867,0.000866,0.000864,0.000864,0.000862,0.000861,0.000860,0.000860,0.000859,0.000857,0.000857,0.000856,0.000855,0.000854,0.000854,0.000853,0.000852,0.000852,0.000851,0.000851,0.000850,0.000849,0.000848,0.000847,0.000847,0.000847,0.000845,0.000844,0.000843,0.000842,0.000841,0.000840,0.000839,0.000839,0.000838,0.000836,0.000835,0.000834,0.000833,0.000833,0.000832,0.000832,0.000831,0.000829,0.000829,0.000828,0.000828,0.000827,0.000825,0.000824,0.000823,0.000822,0.000821,0.000821,0.000820,0.000819,0.000819,0.000818,0.000818,0.000817,0.000815,0.000815,0.000815,0.000814,0.000813,0.000813,0.000812,0.000811,0.000811,0.000810,0.000809,0.000808,0.000807,0.000807,0.000806,0.000806,0.000805,0.000804,0.000803,0.000802,0.000802,0.000800,0.000799,0.000799,0.000798,0.000798,0.000797,0.000797,0.000796,0.000794,0.000793,0.000793,0.000792,0.000791,0.000790,0.000789,0.000789,0.000787,0.000786,0.000785,0.000784,0.000784,0.000783,0.000782,0.000781,0.000780,0.000779,0.000778,0.000777,0.000777,0.000776,0.000775,0.000774,0.000773,0.000773,0.000772,0.000771,0.000770,0.000769,0.000769,0.000768,0.000768,0.000767,0.000766,0.000765,0.000765,0.000764,0.000763,0.000762,0.000761,0.000760,0.000759,0.000759,0.000758,0.000758,0.000757,0.000756,0.000756,0.000755,0.000755,0.000754,0.000752,0.000752,0.000751,0.000751,0.000750,0.000750,0.000749,0.000748,0.000748,0.000747,0.000747,0.000746,0.000745,0.000744,0.000743,0.000743,0.000742,0.000741,0.000739,0.000739,0.000738,0.000738,0.000737,0.000735,0.000735,0.000734,0.000733,0.000733,0.000732,0.000731,0.000731,0.000730,0.000728,0.000728,0.000726,0.000725,0.000725,0.000725,0.000725,0.000725,0.000725,0.000724,0.000723,0.000723,0.000723,0.000722,0.000721,0.000721,0.000720,0.000719,0.000718,0.000716,0.000715,0.000715,0.000714,0.000714,0.000713,0.000713,0.000712,0.000711,0.000711,0.000711,0.000710,0.000710,0.000709,0.000708,0.000708,0.000707,0.000706,0.000706,0.000705,0.000705,0.000704,0.000704,0.000703,0.000703,0.000702,0.000701,0.000700,0.000700,0.000699,0.000698,0.000698,0.000697,0.000697,0.000696,0.000695,0.000694,0.000694,0.000694,0.000693,0.000692,0.000690,0.000689,0.000689,0.000689,0.000687,0.000686,0.000686,0.000686,0.000685,0.000684,0.000684,0.000683,0.000683,0.000682,0.000682,0.000680,0.000680,0.000679,0.000678,0.000677,0.000676,0.000676,0.000675,0.000674,0.000674,0.000673,0.000672,0.000672,0.000671,0.000671,0.000669,0.000669,0.000669,0.000668,0.000666,0.000666,0.000666,0.000664,0.000664,0.000663,0.000663,0.000662,0.000662,0.000661,0.000661,0.000659,0.000659,0.000658,0.000657,0.000657,0.000656,0.000655,0.000654,0.000653,0.000652,0.000652,0.000651,0.000651,0.000650,0.000649,0.000649,0.000648,0.000648,0.000647,0.000647,0.000646,0.000646,0.000645,0.000644,0.000643,0.000643,0.000642,0.000641,0.000641,0.000640,0.000639,0.000638,0.000638,0.000638,0.000638,0.000637,0.000637,0.000636,0.000636,0.000635,0.000634,0.000634,0.000633,0.000632,0.000631,0.000631,0.000630,0.000629,0.000629,

==> matlab/KSimaW2_rho070_M2_1M_runs.txt <==
1.000000,0.705523,0.703968,0.702398,0.700819,0.699252,0.697617,0.696102,0.694589,0.692981,0.691395,0.689780,0.688201,0.686610,0.685070,0.683520,0.681978,0.680460,0.678917,0.677358,0.675790,0.674267,0.672738,0.671187,0.669660,0.668130,0.666599,0.665017,0.663449,0.661932,0.660473,0.658979,0.657492,0.655950,0.654494,0.652996,0.651451,0.650004,0.648497,0.647037,0.645519,0.644021,0.642593,0.641162,0.639653,0.638209,0.636666,0.635234,0.633774,0.632321,0.630869,0.629399,0.627896,0.626459,0.624912,0.623453,0.621948,0.620554,0.619069,0.617647,0.616196,0.614744,0.613305,0.611826,0.610410,0.608997,0.607603,0.606150,0.604659,0.603261,0.601782,0.600387,0.598973,0.597488,0.596064,0.594655,0.593250,0.591878,0.590504,0.589049,0.587674,0.586294,0.584833,0.583418,0.582014,0.580612,0.579217,0.577832,0.576467,0.575052,0.573715,0.572382,0.570958,0.569569,0.568137,0.566826,0.565479,0.564110,0.562665,0.561318,0.560022,0.558669,0.557295,0.555966,0.554591,0.553229,0.551867,0.550516,0.549170,0.547796,0.546385,0.545099,0.543794,0.542434,0.541058,0.539658,0.538292,0.536908,0.535557,0.534176,0.532875,0.531541,0.530244,0.528920,0.527636,0.526318,0.524998,0.523729,0.522434,0.521173,0.519821,0.518476,0.517130,0.515879,0.514610,0.513392,0.512042,0.510694,0.509378,0.508065,0.506772,0.505480,0.504216,0.502878,0.501619,0.500332,0.499082,0.497830,0.496507,0.495231,0.493959,0.492704,0.491478,0.490205,0.488910,0.487655,0.486384,0.485170,0.483909,0.482689,0.481408,0.480188,0.479009,0.477758,0.476506,0.475302,0.474033,0.472861,0.471635,0.470435,0.469179,0.467977,0.466780,0.465587,0.464315,0.463157,0.461955,0.460753,0.459566,0.458384,0.457190,0.456012,0.454825,0.453610,0.452477,0.451269,0.450093,0.448970,0.447832,0.446660,0.445454,0.444285,0.443081,0.441833,0.440647,0.439455,0.438269,0.437176,0.436040,0.434939,0.433729,0.432598,0.431418,0.430281,0.429142,0.428018,0.426892,0.425704,0.424562,0.423444,0.422365,0.421282,0.420145,0.419003,0.417881,0.416742,0.415636,0.414470,0.413363,0.412193,0.411114,0.409980,0.408873,0.407779,0.406669,0.405645,0.404521,0.403420,0.402274,0.401175,0.400051,0.398960,0.397919,0.396861,0.395747,0.394671,0.393590,0.392467,0.391376,0.390314,0.389234,0.388166,0.387071,0.386015,0.384972,0.383853,0.382779,0.381733,0.380661,0.379624,0.378590,0.377525,0.376468,0.375429,0.374380,0.373378,0.372358,0.371335,0.370276,0.369280,0.368287,0.367282,0.366284,0.365254,0.364163,0.363120,0.362098,0.361051,0.359996,0.358956,0.357951,0.356982,0.355993,0.355036,0.353958,0.352944,0.351929,0.350942,0.349951,0.348907,0.347942,0.346996,0.346021,0.345008,0.344021,0.343045,0.342021,0.340998,0.340025,0.339020,0.338072,0.337134,0.336183,0.335180,0.334206,0.333278,0.332270,0.331314,0.330348,0.329349,0.328391,0.327505,0.326566,0.325673,0.324791,0.323877,0.322929,0.321994,0.321099,0.320165,0.319273,0.318366,0.317459,0.316562,0.315670,0.314706,0.313746,0.312770,0.311848,0.310914,0.310015,0.309147,0.308248,0.307343,0.306427,0.305518,0.304647,0.303783,0.302867,0.301998,0.301119,0.300230,0.299334,0.298463,0.297598,0.296726,0.295916,0.295044,0.294179,0.293317,0.292448,0.291578,0.290714,0.289855,0.288999,0.288160,0.287308,0.286524,0.285700,0.284852,0.284037,0.283240,0.282397,0.281603,0.280739,0.279976,0.279093,0.278244,0.277329,0.276487,0.275609,0.274768,0.273900,0.273075,0.272256,0.271405,0.270601,0.269810,0.268988,0.268187,0.267340,0.266491,0.265679,0.264853,0.264106,0.263287,0.262523,0.261725,0.260974,0.260194,0.259387,0.258602,0.257833,0.257041,0.256260,0.255505,0.254771,0.254015,0.253225,0.252499,0.251766,0.251020,0.250232,0.249491,0.248687,0.247933,0.247187,0.246419,0.245677,0.244900,0.244148,0.243389,0.242597,0.241831,0.241065,0.240346,0.239588,0.238874,0.238072,0.237313,0.236573,0.235813,0.235104,0.234398,0.233701,0.232970,0.232277,0.231557,0.230846,0.230123,0.229419,0.228735,0.228015,0.227317,0.226602,0.225910,0.225178,0.224521,0.223819,0.223123,0.222432,0.221733,0.221031,0.220347,0.219658,0.218947,0.218324,0.217649,0.216954,0.216297,0.215615,0.214942,0.214308,0.213672,0.212991,0.212345,0.211651,0.210978,0.210320,0.209630,0.208997,0.208406,0.207732,0.207096,0.206456,0.205797,0.205139,0.204518,0.203870,0.203207,0.202516,0.201881,0.201213,0.200569,0.199933,0.199287,0.198684,0.197982,0.197352,0.196771,0.196142,0.195500,0.194908,0.194262,0.193633,0.192991,0.192380,0.191803,0.191144,0.190524,0.189875,0.189299,0.188725,0.188088,0.187507,0.186935,0.186334,0.185758,0.185171,0.184584,0.184007,0.183402,0.182803,0.182190,0.181612,0.181038,0.180459,0.179866,0.179300,0.178711,0.178137,0.177562,0.176980,0.176438,0.175883,0.175312,0.174771,0.174212,0.173646,0.173055,0.172498,0.171939,0.171344,0.170785,0.170237,0.169701,0.169154,0.168587,0.168045,0.167514,0.167004,0.166439,0.165914,0.165388,0.164846,0.164302,0.163794,0.163266,0.162710,0.162167,0.161604,0.161073,0.160529,0.160019,0.159508,0.158967,0.158424,0.157914,0.157410,0.156898,0.156380,0.155875,0.155355,0.154835,0.154312,0.153804,0.153301,0.152810,0.152334,0.151824,0.151298,0.150802,0.150301,0.149834,0.149353,0.148859,0.148379,0.147903,0.147413,0.146957,0.146483,0.146057,0.145580,0.145115,0.144605,0.144104,0.143649,0.143172,0.142734,0.142273,0.141815,0.141329,0.140863,0.140367,0.139896,0.139447,0.138972,0.138514,0.138087,0.137645,0.137148,0.136685,0.136238,0.135802,0.135337,0.134918,0.134483,0.134021,0.133583,0.133133,0.132710,0.132282,0.131837,0.131402,0.130943,0.130519,0.130074,0.129648,0.129205,0.128766,0.128334,0.127901,0.127453,0.127011,0.126591,0.126163,0.125754,0.125307,0.124908,0.124467,0.124071,0.123655,0.123235,0.122842,0.122418,0.122014,0.121579,0.121185,0.120757,0.120364,0.119948,0.119558,0.119159,0.118730,0.118319,0.117907,0.117502,0.117119,0.116714,0.116336,0.115964,0.115614,0.115218,0.114823,0.114443,0.114042,0.113668,0.113276,0.112882,0.112513,0.112139,0.111777,0.111363,0.110960,0.110574,0.110172,0.109805,0.109459,0.109115,0.108736,0.108384,0.107970,0.107587,0.107202,0.106840,0.106495,0.106141,0.105728,0.105329,0.104979,0.104635,0.104288,0.103900,0.103537,0.103180,0.102851,0.102491,0.102129,0.101793,0.101425,0.101084,0.100737,0.100371,0.100044,0.099706,0.099373,0.099057,0.098699,0.098354,0.098017,0.097699,0.097369,0.097018,0.096662,0.096321,0.095974,0.095626,0.095315,0.094989,0.094672,0.094367,0.094045,0.093688,0.093353,0.093014,0.092664,0.092369,0.092047,0.091731,0.091424,0.091122,0.090810,0.090477,0.090177,0.089891,0.089587,0.089261,0.088938,0.088605,0.088298,0.087974,0.087630,0.087314,0.086988,0.086702,0.086385,0.086096,0.085805,0.085513,0.085212,0.084930,0.084672,0.084408,0.084128,0.083840,0.083563,0.083267,0.082994,0.082707,0.082439,0.082153,0.081873,0.081603,0.081313,0.081045,0.080787,0.080490,0.080211,0.079939,0.079637,0.079363,0.079090,0.078796,0.078537,0.078264,0.077981,0.077695,0.077430,0.077147,0.076884,0.076628,0.076371,0.076115,0.075825,0.075568,0.075274,0.075014,0.074725,0.074434,0.074175,0.073924,0.073646,0.073380,0.073126,0.072868,0.072604,0.072371,0.072111,0.071854,0.071592,0.071327,0.071070,0.070831,0.070591,0.070319,0.070062,0.069799,0.069558,0.069304,0.069071,0.068833,0.068580,0.068346,0.068076,0.067850,0.067657,0.067401,0.067167,0.066947,0.066699,0.066477,0.066233,0.065975,0.065753,0.065510,0.065269,0.065065,0.064867,0.064620,0.064379,0.064151,0.063910,0.063697,0.063462,0.063227,0.063002,0.062777,0.062553,0.062330,0.062108,0.061888,0.061675,0.061449,0.061247,0.061031,0.060791,0.060577,0.060360,0.060153,0.059921,0.059713,0.059503,0.059296,0.059080,0.058878,0.058670,0.058449,0.058245,0.058044,0.057811,0.057608,0.057426,0.057219,0.057016,0.056833,0.056650,0.056429,0.056224,0.056038,0.055827,0.055636,0.055420,0.055212,0.055000,0.054805,0.054605,0.054414,0.054228,0.054038,0.053854,0.053673,0.053506,0.053318,0.053137,0.052942,0.052767,0.052580,0.052409,0.052214,0.052053,0.051872,0.051677,0.051495,0.051315,0.051106,0.050927,0.050737,0.050565,0.050382,0.050212,0.050043,0.049841,0.049668,0.049490,0.049301,0.049105,0.048938,0.048803,0.048624,0.048443,0.048275,0.048097,0.047946,0.047757,0.047573,0.047416,0.047256,0.047096,0.046927,0.046761,0.046588,0.046428,0.046245,0.046061,0.045880,0.045706,0.045547,0.045366,0.045202,0.045047,0.044879,0.044729,0.044561,0.044391,0.044215,0.044060,0.043889,0.043717,0.043542,0.043387,0.043215,0.043050,0.042899,0.042737,0.042576,0.042426,0.042231,0.042072,0.041936,0.041777,0.041596,0.041447,0.041287,0.041125,0.040965,0.040802,0.040644,0.040503,0.040351,0.040174,0.040024,0.039866,0.039716,0.039599,0.039462,0.039329,0.039196,0.039054,0.038926,0.038784,0.038642,0.038512,0.038383,0.038237,0.038115,0.037960,0.037820,0.037693,0.037554,0.037425,0.037259,0.037120,0.036985,0.036863,0.036728,0.036601,0.036484,0.036331,0.036197,0.036040,0.035915,0.035799,0.035679,0.035569,0.035448,0.035327,0.035213,0.035082,0.034945,0.034816,0.034676,0.034563,0.034424,0.034296,0.034166,0.034036,0.033900,0.033787,0.033651,0.033518,0.033387,0.033247,0.033116,0.032973,0.032825,0.032714,0.032608,0.032498,0.032374,0.032247,0.032130,0.032021,0.031913,0.031791,0.031684,0.031577,0.031471,0.031354,0.031248,0.031125,0.031024,0.030917,0.030796,0.030705,0.030592,0.030474,0.030366,0.030245,0.030129,0.030015,0.029911,0.029797,0.029709,0.029588,0.029468,0.029343,0.029232,0.029115,0.029024,0.028923,0.028831,0.028707,0.028608,0.028504,0.028403,0.028290,0.028193,0.028076,0.027960,0.027855,0.027735,0.027628,0.027551,0.027459,0.027372,0.027274,0.027164,0.027050,0.026965,0.026866,0.026757,0.026664,0.026579,0.026483,0.026381,0.026291,0.026200,0.026099,0.026001,0.025891,0.025791,0.025693,0.025606,0.025512,0.025422,0.025325,0.025239,0.025162,0.025066,0.024981,0.024894,0.024790,0.024702,0.024612,0.024512,0.024412,0.024334,0.024251,0.024160,0.024054,0.023959,0.023885,0.023801,0.023716,0.023639,0.023541,0.023455,0.023366,0.023282,0.023199,0.023113,0.023016,0.022920,0.022823,0.022744,0.022640,0.022560,0.022481,0.022381,0.022285,0.022198,0.022107,0.022036,0.021947,0.021855,0.021772,0.021696,0.021620,0.021538,0.021463,0.021385,0.021316,0.021234,0.021148,0.021076,0.021005,0.020917,0.020844,0.020759,0.020688,0.020600,0.020519,0.020441,0.020373,0.020293,0.020213,0.020132,0.020059,0.019982,0.019910,0.019832,0.019760,0.019677,0.019598,0.019532,0.019462,0.019395,0.019313,0.019253,0.019178,0.019121,0.019054,0.018976,0.018916,0.018855,0.018787,0.018724,0.018653,0.018587,0.018518,0.018458,0.018381,0.018312,0.018236,0.018157,0.018090,0.018023,0.017961,0.017905,0.017819,0.017750,0.017691,0.017617,0.017555,0.017487,0.017432,0.017359,0.017294,0.017222,0.017150,0.017081,0.016991,0.016911,0.016849,0.016791,0.016730,0.016674,0.016604,0.016542,0.016481,0.016403,0.016323,0.016263,0.016210,0.016145,0.016074,0.016019,0.015957,0.015887,0.015836,0.015768,0.015687,0.015626,0.015575,0.015539,0.015481,0.015425,0.015370,0.015326,0.015262,0.015217,0.015157,0.015099,0.015039,0.014982,0.014931,0.014865,0.014809,0.014765,0.014711,0.014657,0.014590,0.014523,0.014463,0.014400,0.014341,0.014292,0.014243,0.014181,0.014116,0.014052,0.014009,0.013954,0.013898,0.013835,0.013793,0.013742,0.013684,0.013627,0.013562,0.013498,0.013442,0.013389,0.013334,0.013271,0.013218,0.013181,0.013131,0.013082,0.013035,0.012979,0.012922,0.012866,0.012824,0.012765,0.012723,0.012660,0.012608,0.012560,0.012507,0.012452,0.012408,0.012358,0.012301,0.012252,0.012209,0.012151,0.012097,0.012055,0.012010,0.011969,0.011920,0.011871,0.011831,0.011777,0.011732,0.011676,0.011632,0.011573,0.011527,0.011482,0.011447,0.011397,0.011355,0.011311,0.011272,0.011227,0.011182,0.011132,0.011088,0.011049,0.011009,0.010971,0.010932,0.010887,0.010843,0.010803,0.010755,0.010704,0.010651,0.010601,0.010560,0.010518,0.010475,0.010429,0.010395,0.010358,0.010320,0.010263,0.010223,0.010190,0.010154,0.010119,0.010089,0.010046,0.010012,0.009977,0.009936,0.009894,0.009856,0.009824,0.009783,0.009736,0.009698,0.009663,0.009633,0.009607,0.009559,0.009522,0.009484,0.009452,0.009421,0.009387,0.009342,0.009306,0.009273,0.009235,0.009192,0.009146,0.009119,0.009085,0.009047,0.009012,0.008976,0.008947,0.008912,0.008869,0.008837,0.008801,0.008770,0.008726,0.008681,0.008653,0.008634,0.008605,0.008574,0.008536,0.008502,0.008468,0.008443,0.008415,0.008386,0.008352,0.008316,0.008280,0.008253,0.008214,0.008182,0.008152,0.008121,0.008087,0.008045,0.008024,0.007996,0.007966,0.007934,0.007903,0.007877,0.007846,0.007807,0.007773,0.007745,0.007713,0.007680,0.007645,0.007608,0.007575,0.007540,0.007516,0.007478,0.007449,0.007410,0.007384,0.007357,0.007336,0.007311,0.007291,0.007267,0.007238,0.007210,0.007171,0.007144,0.007117,0.007091,0.007069,0.007038,0.006998,0.006977,0.006945,0.006919,0.006895,0.006877,0.006856,0.006835,0.006807,0.006788,0.006760,0.006733,0.006705,0.006687,0.006658,0.006631,0.006610,0.006584,0.006552,0.006526,0.006496,0.006469,0.006442,0.006414,0.006382,0.006364,0.006345,0.006315,0.006293,0.006260,0.006237,0.006215,0.006186,0.006164,0.006140,0.006121,0.006094,0.006067,0.006044,0.006006,0.005985,0.005964,0.005949,0.005927,0.005905,0.005884,0.005852,0.005824,0.005796,0.005776,0.005760,0.005743,0.005718,0.005699,0.005674,0.005657,0.005642,0.005618,0.005592,0.005563,0.005546,0.005526,0.005510,0.005489,0.005466,0.005448,0.005427,0.005404,0.005378,0.005355,0.005334,0.005318,0.005295,0.005279,0.005260,0.005244,0.005221,0.005195,0.005171,0.005145,0.005128,0.005116,0.005093,0.005075,0.005062,0.005044,0.005029,0.005002,0.004983,0.004965,0.004947,0.004925,0.004895,0.004876,0.004853,0.004832,0.004816,0.004797,0.004782,0.004768,0.004749,0.004731,0.004712,0.004703,0.004690,0.004663,0.004652,0.004634,0.004621,0.004601,0.004586,0.004568,0.004547,0.004527,0.004508,0.004492,0.004465,0.004441,0.004428,0.004415,0.004401,0.004377,0.004359,0.004334,0.004319,0.004298,0.004279,0.004262,0.004245,0.004230,0.004214,0.004194,0.004177,0.004159,0.004145,0.004131,0.004119,0.004110,0.004088,0.004073,0.004060,0.004050,0.004035,0.004022,0.004006,0.003993,0.003977,0.003954,0.003939,0.003925,0.003918,0.003904,0.003889,0.003871,0.003858,0.003847,0.003831,0.003810,0.003793,0.003772,0.003752,0.003739,0.003726,0.003710,0.003695,0.003689,0.003674,0.003656,0.003642,0.003621,0.003606,0.003594,0.003578,0.003568,0.003560,0.003546,0.003529,0.003510,0.003493,0.003475,0.003462,0.003451,0.003434,0.003411,0.003402,0.003389,0.003381,0.003363,0.003352,0.003342,0.003331,0.003320,0.003308,0.003297,0.003279,0.003267,0.003254,0.003240,0.003223,0.003207,0.003190,0.003182,0.003170,0.003161,0.003150,0.003138,0.003123,0.003102,0.003094,0.003084,0.003070,0.003052,0.003030,0.003018,0.003005,0.002991,0.002977,0.002965,0.002952,0.002941,0.002933,0.002922,0.002912,0.002903,0.002891,0.002882,0.002874,0.002860,0.002849,0.002834,0.002827,0.002816,0.002809,0.002793,0.002785,0.002775,0.002766,0.002755,0.002739,0.002726,0.002715,0.002701,0.002690,0.002681,0.002672,0.002669,0.002660,0.002654,0.002643,0.002630,0.002614,0.002599,0.002586,0.002576,0.002563,0.002554,0.002546,0.002538,0.002529,0.002522,0.002512,0.002501,0.002490,0.002484,0.002475,0.002464,0.002456,0.002446,0.002440,0.002430,0.002416,0.002410,0.002399,0.002388,0.002378,0.002369,0.002362,0.002354,0.002348,0.002342,0.002328,0.002318,0.002310,0.002301,0.002291,0.002281,0.002270,0.002267,0.002255,0.002247,0.002233,0.002222,0.002204,0.002197,0.002189,0.002178,0.002167,0.002155,0.002151,0.002139,0.002132,0.002124,0.002114,0.002107,0.002097,0.002090,0.002084,0.002074,0.002071,0.002064,0.002056,0.002048,0.002044,0.002035,0.002028,0.002022,0.002008,0.001999,0.001986,0.001978,0.001967,0.001954,0.001953,0.001944,0.001932,0.001923,0.001911,0.001903,0.001894,0.001886,0.001877,0.001870,0.001862,0.001849,0.001841,0.001832,0.001826,0.001821,0.001810,0.001801,0.001789,0.001781,0.001773,0.001766,0.001759,0.001751,0.001742,0.001734,0.001727,0.001720,0.001711,0.001704,0.001699,0.001692,0.001686,0.001675,0.001671,0.001663,0.001657,0.001651,0.001642,0.001636,0.001627,0.001619,0.001611,0.001603,0.001593,0.001590,0.001581,0.001568,0.001561,0.001553,0.001548,0.001542,0.001535,0.001528,0.001523,0.001518,0.001510,0.001502,0.001498,0.001493,0.001488,0.001481,0.001469,0.001461,0.001454,0.001450,0.001444,0.001439,0.001434,0.001427,0.001421,0.001416,0.001410,0.001404,0.001396,0.001388,0.001384,0.001382,0.001375,0.001371,0.001365,0.001356,0.001345,0.001339,0.001333,0.001328,0.001322,0.001317,0.001311,0.001304,0.001299,0.001292,0.001281,0.001278,0.001272,0.001268,0.001262,0.001256,0.001252,0.001247,0.001246,0.001239,0.001233,0.001227,0.001225,0.001220,0.001212,0.001208,0.001205,0.001198,0.001192,0.001187,0.001181,0.001178,0.001172,0.001166,0.001160,0.001158,0.001156,0.001147,0.001140,0.001137,0.001133,0.001130,0.001127,0.001125,0.001118,0.001114,0.001109,0.001101,0.001093,0.001086,0.001080,0.001073,0.001069,0.001067,0.001065,0.001059,0.001051,0.001048,0.001047,0.001043,0.001039,0.001036,0.001029,0.001026,0.001025,0.001019,0.001015,0.001012,0.001009,0.001007,0.001003,0.001000,0.000996,0.000994,0.000989,0.000985,0.000980,0.000972,0.000970,0.000963,0.000959,0.000958,0.000957,0.000954,0.000948,0.000944,0.000939,0.000934,0.000931,0.000927,0.000925,0.000922,0.000919,0.000915,0.000912,0.000906,0.000901,0.000894,0.000889,0.000886,0.000882,0.000877,0.000870,0.000866,0.000866,0.000864,0.000860,0.000854,0.000848,0.000845,0.000843,0.000843,0.000840,0.000835,0.000833,0.000831,0.000829,0.000825,0.000821,0.000819,0.000813,0.000811,0.000808,0.000804,0.000802,0.000795,0.000791,0.000784,0.000779,0.000777,0.000773,0.000772,0.000768,0.000765,0.000762,0.000761,0.000757,0.000755,0.000755,0.000752,0.000748,0.000744,0.000741,0.000736,0.000734,0.000731,0.000726,0.000723,0.000717,0.000714,0.000712,0.000710,0.000708,0.000704,0.000703,0.000698,0.000697,0.000693,0.000691,0.000690,0.000689,0.000688,0.000683,0.000679,0.000675,0.000673,0.000671,0.000667,0.000666,0.000666,0.000664,0.000660,0.000659,0.000657,0.000654,0.000651,0.000645,0.000645,0.000641,0.000636,0.000635,0.000632,0.000631,0.000628,0.000625,0.000621,0.000617,0.000614,0.000613,0.000609,0.000607,0.000604,0.000601,0.000599,0.000592,0.000592,0.000591,0.000587,0.000583,0.000581,0.000575,0.000572,0.000566,0.000563,0.000562,0.000558,0.000554,0.000553,0.000550,0.000549,0.000543,0.000539,0.000537,0.000533,0.000532,0.000531,0.000529,0.000529,0.000528,0.000526,0.000524,0.000523,0.000522,0.000521,0.000520,0.000516,0.000512,0.000509,0.000506,0.000504,0.000501,0.000499,0.000498,0.000497,0.000492,0.000490,0.000489,0.000487,0.000484,0.000482,0.000480,0.000478,0.000473,0.000470,0.000468,0.000464,0.000463,0.000458,0.000457,0.000454,0.000454,0.000451,0.000448,0.000448,0.000446,0.000442,0.000440,0.000439,0.000436,0.000436,0.000432,0.000429,0.000426,0.000426,0.000423,0.000421,0.000418,0.000416,0.000415,0.000412,0.000409,0.000409,0.000407,0.000407,0.000406,0.000405,0.000402,0.000402,0.000401,0.000401,0.000398,0.000396,0.000394,0.000393,0.000391,0.000389,0.000386,0.000384,0.000380,0.000379,0.000377,0.000377,0.000374,0.000372,0.000370,0.000369,0.000367,0.000366,0.000365,0.000364,0.000363,0.000362,0.000360,0.000359,0.000355,0.000352,0.000351,0.000349,0.000348,0.000347,0.000345,0.000344,0.000341,0.000341,0.000339,0.000338,0.000337,0.000335,0.000334,0.000333,0.000333,0.000333,0.000332,0.000330,0.000329,0.000328,0.000327,0.000326,0.000323,0.000322,0.000321,0.000319,0.000317,0.000316,0.000311,0.000311,0.000311,0.000310,0.000310,0.000310,0.000309,0.000308,0.000306,0.000305,0.000305,0.000303,0.000302,0.000301,0.000301,0.000300,0.000299,0.000299,0.000299,0.000297,0.000297,0.000296,0.000295,0.000295,0.000294,0.000293,0.000293,0.000293,0.000292,0.000291,0.000291,0.000291,0.000288,0.000287,0.000287,0.000287,0.000286,0.000284,0.000284,0.000284,0.000282,0.000280,0.000280,0.000278,0.000274,0.000271,0.000270,0.000270,0.000268,0.000268,0.000267,0.000265,0.000263,0.000263,0.000262,0.000261,0.000260,0.000260,0.000260,0.000259,0.000258,0.000257,0.000255,0.000255,0.000254,0.000252,0.000250,0.000249,0.000245,0.000244,0.000242,0.000242,0.000241,0.000240,0.000239,0.000237,0.000237,0.000234,0.000232,0.000230,0.000229,0.000229,0.000228,0.000227,0.000227,0.000227,0.000227,0.000226,0.000226,0.000226,0.000225,0.000225,0.000222,0.000220,0.000220,0.000218,0.000218,0.000217,0.000216,0.000213,0.000213,0.000213,0.000212,0.000211,0.000210,0.000210,0.000209,0.000208,0.000208,0.000207,0.000204,0.000204,0.000203,0.000203,0.000201,0.000201,0.000200,0.000199,0.000199,0.000198,0.000198,0.000198,0.000198,0.000197,0.000197,0.000196,0.000196,0.000195,0.000195,0.000193,0.000192,0.000191,0.000191,0.000191,0.000190,0.000189,0.000189,0.000188,0.000187,0.000187,0.000187,0.000187,0.000187,0.000187,0.000185,0.000183,0.000182,0.000179,0.000179,0.000179,0.000178,0.000178,0.000178,0.000175,0.000175,0.000174,0.000174,0.000172,0.000172,0.000171,0.000170,0.000170,0.000168,0.000166,0.000166,0.000166,0.000165,0.000165,0.000164,0.000164,0.000164,0.000164,0.000161,0.000161,0.000161,0.000161,0.000161,0.000160,0.000159,0.000158,0.000156,0.000154,0.000154,0.000154,0.000153,0.000153,0.000153,0.000153,0.000153,0.000150,0.000149,0.000149,0.000149,0.000148,0.000148,0.000147,0.000147,0.000147,0.000147,0.000146,0.000146,0.000146,0.000144,0.000144,0.000144,0.000144,0.000143,0.000143,0.000143,0.000142,0.000142,0.000141,0.000141,0.000140,0.000139,0.000138,0.000138,0.000138,0.000138,0.000136,0.000135,0.000134,0.000134,0.000134,0.000134,0.000133,0.000133,0.000133,0.000133,0.000132,0.000129,0.000127,0.000126,0.000125,0.000125,0.000124,0.000124,0.000122,0.000120,0.000119,0.000118,0.000116,0.000115,0.000113,0.000113,0.000113,0.000113,0.000112,0.000112,0.000110,0.000107,0.000107,0.000107,0.000106,0.000105,0.000103,0.000103,0.000101,0.000101,0.000101,0.000101,0.000101,0.000101,0.000101,0.000101,0.000101,0.000099,0.000099,0.000098,0.000097,0.000097,0.000097,0.000097,0.000096,0.000096,0.000095,0.000095,0.000095,0.000095,0.000095,0.000095,0.000095,0.000095,0.000095,0.000095,0.000095,0.000095,0.000094,0.000094,0.000094,0.000094,0.000092,0.000092,0.000091,0.000091,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000089,0.000089,0.000089,0.000088,0.000087,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000084,0.000084,0.000083,0.000083,0.000082,0.000082,0.000081,0.000081,0.000080,0.000080,0.000080,0.000079,0.000077,0.000077,0.000076,0.000076,0.000075,0.000075,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000073,0.000073,0.000073,0.000073,0.000072,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000068,0.000068,0.000068,0.000068,0.000067,0.000067,0.000067,0.000067,0.000066,0.000065,0.000065,0.000065,0.000065,0.000065,0.000064,0.000064,0.000064,0.000064,0.000064,0.000063,0.000062,0.000061,0.000061,0.000061,0.000061,0.000061,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000059,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000056,0.000056,0.000056,0.000056,0.000056,0.000055,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000053,0.000053,0.000053,0.000052,0.000052,0.000052,0.000052,0.000052,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000050,0.000049,0.000049,0.000049,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000045,0.000045,0.000045,0.000044,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000042,0.000041,0.000040,0.000040,0.000039,0.000039,0.000039,0.000038,0.000037,0.000037,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000035,0.000035,0.000035,0.000034,0.000034,0.000034,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000030,0.000030,0.000029,0.000029,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000026,0.000026,0.000026,0.000025,0.000025,0.000023,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho070_M2_50K_N_5M_runs.txt <==
1.000000,0.705068,0.703458,0.701872,0.700299,0.698714,0.697131,0.695542,0.693977,0.692416,0.690836,0.689282,0.687733,0.686182,0.684619,0.683098,0.681553,0.679994,0.678451,0.676876,0.675356,0.673828,0.672272,0.670732,0.669233,0.667691,0.666182,0.664658,0.663178,0.661672,0.660126,0.658602,0.657072,0.655545,0.654024,0.652520,0.651023,0.649557,0.648084,0.646593,0.645104,0.643609,0.642130,0.640678,0.639175,0.637687,0.636204,0.634749,0.633321,0.631869,0.630418,0.628953,0.627508,0.626060,0.624647,0.623196,0.621753,0.620304,0.618852,0.617406,0.615971,0.614536,0.613084,0.611632,0.610191,0.608782,0.607358,0.605935,0.604496,0.603068,0.601639,0.600192,0.598781,0.597348,0.595927,0.594518,0.593120,0.591723,0.590322,0.588900,0.587488,0.586086,0.584689,0.583295,0.581889,0.580495,0.579113,0.577720,0.576332,0.574945,0.573564,0.572195,0.570809,0.569447,0.568064,0.566698,0.565304,0.563942,0.562580,0.561207,0.559840,0.558474,0.557096,0.555762,0.554396,0.553044,0.551708,0.550371,0.548999,0.547666,0.546332,0.545006,0.543659,0.542313,0.540977,0.539622,0.538297,0.536976,0.535639,0.534308,0.533014,0.531680,0.530356,0.529048,0.527728,0.526415,0.525096,0.523805,0.522496,0.521182,0.519880,0.518586,0.517290,0.516021,0.514749,0.513470,0.512178,0.510912,0.509638,0.508363,0.507058,0.505803,0.504538,0.503228,0.501961,0.500700,0.499439,0.498165,0.496900,0.495620,0.494367,0.493104,0.491840,0.490595,0.489334,0.488070,0.486833,0.485596,0.484332,0.483058,0.481843,0.480605,0.479375,0.478144,0.476921,0.475680,0.474482,0.473255,0.472014,0.470797,0.469584,0.468358,0.467112,0.465913,0.464672,0.463454,0.462242,0.461019,0.459808,0.458616,0.457420,0.456257,0.455064,0.453850,0.452657,0.451468,0.450243,0.449048,0.447854,0.446659,0.445478,0.444273,0.443075,0.441912,0.440760,0.439575,0.438398,0.437231,0.436037,0.434876,0.433726,0.432562,0.431418,0.430251,0.429115,0.427972,0.426829,0.425674,0.424533,0.423382,0.422255,0.421129,0.419989,0.418859,0.417762,0.416648,0.415528,0.414388,0.413283,0.412173,0.411070,0.409952,0.408832,0.407732,0.406624,0.405522,0.404434,0.403349,0.402208,0.401128,0.400046,0.398984,0.397893,0.396816,0.395721,0.394628,0.393529,0.392468,0.391388,0.390315,0.389245,0.388167,0.387092,0.385998,0.384925,0.383834,0.382751,0.381693,0.380645,0.379587,0.378534,0.377492,0.376456,0.375418,0.374380,0.373373,0.372365,0.371317,0.370273,0.369242,0.368215,0.367209,0.366178,0.365180,0.364177,0.363127,0.362109,0.361078,0.360051,0.359037,0.358024,0.357006,0.355983,0.354980,0.353982,0.352991,0.352013,0.351019,0.350039,0.349035,0.348073,0.347101,0.346094,0.345114,0.344158,0.343185,0.342227,0.341247,0.340284,0.339312,0.338343,0.337405,0.336466,0.335502,0.334531,0.333554,0.332604,0.331658,0.330701,0.329732,0.328788,0.327849,0.326916,0.325981,0.325033,0.324086,0.323173,0.322259,0.321330,0.320381,0.319473,0.318529,0.317594,0.316672,0.315786,0.314861,0.313972,0.313060,0.312162,0.311242,0.310339,0.309442,0.308534,0.307630,0.306735,0.305818,0.304903,0.304013,0.303126,0.302224,0.301329,0.300456,0.299566,0.298694,0.297805,0.296936,0.296066,0.295198,0.294345,0.293477,0.292634,0.291768,0.290915,0.290037,0.289195,0.288350,0.287509,0.286645,0.285807,0.284951,0.284123,0.283279,0.282435,0.281618,0.280802,0.279986,0.279158,0.278324,0.277498,0.276656,0.275825,0.274990,0.274169,0.273358,0.272563,0.271734,0.270918,0.270111,0.269313,0.268499,0.267698,0.266888,0.266074,0.265276,0.264474,0.263677,0.262886,0.262093,0.261325,0.260547,0.259765,0.258991,0.258200,0.257418,0.256657,0.255897,0.255137,0.254381,0.253589,0.252818,0.252035,0.251290,0.250511,0.249753,0.249012,0.248276,0.247533,0.246774,0.246030,0.245287,0.244507,0.243760,0.243017,0.242254,0.241526,0.240798,0.240050,0.239329,0.238605,0.237880,0.237159,0.236432,0.235703,0.234961,0.234231,0.233534,0.232802,0.232065,0.231353,0.230644,0.229952,0.229248,0.228539,0.227855,0.227121,0.226427,0.225719,0.225023,0.224319,0.223625,0.222920,0.222217,0.221547,0.220857,0.220190,0.219505,0.218813,0.218128,0.217442,0.216740,0.216061,0.215388,0.214707,0.214052,0.213385,0.212713,0.212055,0.211364,0.210689,0.210020,0.209362,0.208714,0.208078,0.207414,0.206752,0.206095,0.205448,0.204799,0.204170,0.203528,0.202897,0.202278,0.201656,0.201034,0.200394,0.199760,0.199129,0.198511,0.197908,0.197283,0.196644,0.196017,0.195419,0.194807,0.194191,0.193579,0.192971,0.192351,0.191757,0.191154,0.190520,0.189911,0.189305,0.188695,0.188083,0.187494,0.186873,0.186304,0.185724,0.185132,0.184536,0.183935,0.183340,0.182749,0.182151,0.181562,0.180984,0.180409,0.179834,0.179257,0.178657,0.178079,0.177487,0.176941,0.176360,0.175796,0.175224,0.174678,0.174127,0.173556,0.173000,0.172438,0.171872,0.171308,0.170760,0.170205,0.169648,0.169105,0.168550,0.167990,0.167448,0.166913,0.166346,0.165820,0.165281,0.164740,0.164200,0.163669,0.163137,0.162619,0.162090,0.161580,0.161045,0.160527,0.160000,0.159480,0.158981,0.158481,0.157964,0.157439,0.156915,0.156397,0.155881,0.155362,0.154857,0.154361,0.153862,0.153375,0.152878,0.152376,0.151875,0.151373,0.150890,0.150372,0.149875,0.149391,0.148899,0.148420,0.147921,0.147428,0.146954,0.146469,0.145983,0.145509,0.145034,0.144558,0.144071,0.143600,0.143142,0.142678,0.142202,0.141739,0.141271,0.140814,0.140359,0.139887,0.139409,0.138948,0.138482,0.138021,0.137569,0.137114,0.136669,0.136228,0.135783,0.135332,0.134880,0.134432,0.133988,0.133547,0.133105,0.132664,0.132229,0.131786,0.131318,0.130887,0.130453,0.130022,0.129593,0.129159,0.128734,0.128298,0.127874,0.127435,0.127021,0.126600,0.126165,0.125753,0.125323,0.124909,0.124503,0.124074,0.123644,0.123235,0.122809,0.122392,0.121974,0.121564,0.121154,0.120744,0.120334,0.119926,0.119527,0.119129,0.118737,0.118346,0.117962,0.117561,0.117164,0.116766,0.116376,0.115987,0.115577,0.115189,0.114807,0.114430,0.114047,0.113668,0.113267,0.112874,0.112478,0.112096,0.111714,0.111340,0.110954,0.110582,0.110204,0.109821,0.109443,0.109069,0.108695,0.108332,0.107970,0.107573,0.107203,0.106845,0.106491,0.106136,0.105760,0.105397,0.105054,0.104700,0.104339,0.103989,0.103615,0.103258,0.102892,0.102537,0.102190,0.101817,0.101477,0.101114,0.100769,0.100423,0.100082,0.099739,0.099399,0.099054,0.098711,0.098383,0.098040,0.097693,0.097340,0.097001,0.096659,0.096330,0.095992,0.095664,0.095348,0.095026,0.094686,0.094364,0.094052,0.093732,0.093402,0.093067,0.092752,0.092423,0.092112,0.091781,0.091458,0.091132,0.090821,0.090515,0.090198,0.089883,0.089579,0.089280,0.088973,0.088670,0.088367,0.088072,0.087749,0.087434,0.087131,0.086827,0.086515,0.086230,0.085934,0.085654,0.085354,0.085063,0.084768,0.084486,0.084191,0.083891,0.083603,0.083312,0.083026,0.082723,0.082435,0.082148,0.081870,0.081580,0.081294,0.081030,0.080742,0.080456,0.080165,0.079868,0.079588,0.079305,0.079033,0.078761,0.078488,0.078215,0.077945,0.077672,0.077407,0.077144,0.076874,0.076604,0.076334,0.076070,0.075813,0.075543,0.075268,0.075000,0.074722,0.074464,0.074202,0.073943,0.073677,0.073407,0.073159,0.072907,0.072651,0.072389,0.072148,0.071904,0.071651,0.071392,0.071141,0.070891,0.070654,0.070404,0.070150,0.069901,0.069659,0.069416,0.069165,0.068921,0.068679,0.068451,0.068208,0.067977,0.067739,0.067490,0.067248,0.067006,0.066762,0.066529,0.066296,0.066056,0.065821,0.065569,0.065343,0.065103,0.064870,0.064647,0.064412,0.064186,0.063951,0.063730,0.063495,0.063267,0.063032,0.062792,0.062578,0.062362,0.062140,0.061930,0.061710,0.061478,0.061255,0.061035,0.060816,0.060599,0.060379,0.060166,0.059951,0.059724,0.059514,0.059313,0.059108,0.058899,0.058692,0.058487,0.058274,0.058077,0.057877,0.057656,0.057443,0.057241,0.057032,0.056829,0.056623,0.056432,0.056215,0.056021,0.055820,0.055607,0.055412,0.055222,0.055023,0.054828,0.054638,0.054439,0.054250,0.054062,0.053864,0.053664,0.053466,0.053260,0.053061,0.052865,0.052675,0.052486,0.052289,0.052099,0.051907,0.051727,0.051542,0.051365,0.051174,0.050991,0.050811,0.050625,0.050452,0.050267,0.050087,0.049910,0.049721,0.049546,0.049362,0.049175,0.048991,0.048808,0.048633,0.048456,0.048284,0.048105,0.047930,0.047760,0.047580,0.047403,0.047238,0.047070,0.046905,0.046749,0.046577,0.046409,0.046242,0.046074,0.045917,0.045740,0.045563,0.045401,0.045250,0.045081,0.044909,0.044750,0.044586,0.044419,0.044255,0.044094,0.043941,0.043792,0.043636,0.043476,0.043320,0.043156,0.043006,0.042848,0.042684,0.042529,0.042372,0.042230,0.042078,0.041931,0.041780,0.041627,0.041486,0.041331,0.041170,0.041028,0.040880,0.040737,0.040597,0.040449,0.040306,0.040150,0.039998,0.039850,0.039708,0.039560,0.039412,0.039261,0.039123,0.038975,0.038828,0.038684,0.038539,0.038396,0.038250,0.038115,0.037980,0.037839,0.037695,0.037551,0.037403,0.037265,0.037134,0.037010,0.036879,0.036735,0.036603,0.036467,0.036332,0.036202,0.036066,0.035936,0.035801,0.035665,0.035529,0.035390,0.035257,0.035126,0.034998,0.034869,0.034735,0.034606,0.034484,0.034358,0.034234,0.034104,0.033979,0.033855,0.033734,0.033611,0.033488,0.033363,0.033234,0.033110,0.032984,0.032859,0.032735,0.032606,0.032485,0.032356,0.032236,0.032116,0.031996,0.031875,0.031753,0.031640,0.031523,0.031409,0.031294,0.031175,0.031058,0.030940,0.030828,0.030716,0.030601,0.030482,0.030364,0.030253,0.030146,0.030030,0.029915,0.029796,0.029683,0.029579,0.029470,0.029360,0.029249,0.029143,0.029021,0.028909,0.028797,0.028687,0.028576,0.028469,0.028358,0.028242,0.028131,0.028022,0.027917,0.027823,0.027718,0.027610,0.027507,0.027402,0.027301,0.027202,0.027095,0.026996,0.026895,0.026788,0.026685,0.026591,0.026487,0.026388,0.026283,0.026181,0.026076,0.025980,0.025883,0.025786,0.025690,0.025596,0.025501,0.025403,0.025305,0.025214,0.025114,0.025025,0.024936,0.024846,0.024747,0.024651,0.024561,0.024471,0.024380,0.024292,0.024201,0.024114,0.024023,0.023933,0.023843,0.023758,0.023668,0.023574,0.023483,0.023391,0.023308,0.023222,0.023129,0.023037,0.022942,0.022854,0.022767,0.022680,0.022589,0.022502,0.022416,0.022330,0.022241,0.022157,0.022079,0.022002,0.021922,0.021846,0.021766,0.021683,0.021599,0.021520,0.021439,0.021359,0.021274,0.021192,0.021117,0.021029,0.020948,0.020869,0.020786,0.020711,0.020624,0.020548,0.020469,0.020395,0.020316,0.020244,0.020166,0.020091,0.020014,0.019937,0.019856,0.019773,0.019699,0.019625,0.019546,0.019469,0.019392,0.019312,0.019235,0.019164,0.019088,0.019013,0.018945,0.018876,0.018799,0.018736,0.018669,0.018609,0.018540,0.018466,0.018388,0.018319,0.018252,0.018184,0.018113,0.018051,0.017979,0.017916,0.017846,0.017778,0.017710,0.017643,0.017576,0.017509,0.017447,0.017391,0.017319,0.017255,0.017189,0.017126,0.017056,0.016992,0.016929,0.016868,0.016804,0.016739,0.016674,0.016610,0.016539,0.016474,0.016405,0.016340,0.016283,0.016225,0.016164,0.016102,0.016036,0.015974,0.015911,0.015849,0.015787,0.015727,0.015668,0.015610,0.015552,0.015492,0.015432,0.015375,0.015313,0.015256,0.015201,0.015141,0.015080,0.015021,0.014963,0.014914,0.014853,0.014795,0.014742,0.014682,0.014619,0.014557,0.014501,0.014447,0.014387,0.014333,0.014277,0.014223,0.014167,0.014109,0.014049,0.013999,0.013937,0.013882,0.013827,0.013776,0.013723,0.013665,0.013610,0.013556,0.013506,0.013457,0.013402,0.013347,0.013293,0.013236,0.013182,0.013132,0.013083,0.013035,0.012987,0.012936,0.012887,0.012839,0.012791,0.012744,0.012696,0.012651,0.012607,0.012556,0.012506,0.012464,0.012414,0.012370,0.012322,0.012273,0.012227,0.012179,0.012133,0.012083,0.012038,0.011989,0.011938,0.011889,0.011843,0.011799,0.011753,0.011715,0.011674,0.011625,0.011581,0.011537,0.011490,0.011443,0.011394,0.011351,0.011314,0.011271,0.011225,0.011183,0.011141,0.011095,0.011046,0.011009,0.010967,0.010924,0.010890,0.010848,0.010808,0.010765,0.010718,0.010674,0.010634,0.010586,0.010549,0.010511,0.010468,0.010423,0.010379,0.010339,0.010293,0.010252,0.010215,0.010176,0.010138,0.010104,0.010063,0.010028,0.009984,0.009947,0.009909,0.009867,0.009830,0.009789,0.009750,0.009713,0.009670,0.009636,0.009597,0.009562,0.009525,0.009485,0.009450,0.009414,0.009376,0.009336,0.009293,0.009254,0.009220,0.009182,0.009147,0.009108,0.009074,0.009043,0.009006,0.008974,0.008939,0.008903,0.008871,0.008841,0.008806,0.008766,0.008734,0.008696,0.008660,0.008632,0.008601,0.008569,0.008530,0.008492,0.008456,0.008421,0.008389,0.008354,0.008319,0.008285,0.008253,0.008219,0.008190,0.008160,0.008126,0.008093,0.008059,0.008027,0.007995,0.007963,0.007929,0.007895,0.007867,0.007837,0.007801,0.007772,0.007740,0.007708,0.007677,0.007647,0.007618,0.007586,0.007555,0.007528,0.007500,0.007472,0.007441,0.007413,0.007385,0.007357,0.007329,0.007299,0.007269,0.007244,0.007217,0.007189,0.007164,0.007134,0.007109,0.007080,0.007052,0.007025,0.006994,0.006965,0.006939,0.006911,0.006884,0.006859,0.006834,0.006807,0.006777,0.006748,0.006723,0.006701,0.006675,0.006645,0.006617,0.006583,0.006560,0.006532,0.006507,0.006483,0.006459,0.006432,0.006407,0.006383,0.006358,0.006328,0.006302,0.006277,0.006254,0.006226,0.006206,0.006180,0.006155,0.006132,0.006113,0.006089,0.006064,0.006038,0.006016,0.005991,0.005967,0.005941,0.005919,0.005895,0.005870,0.005847,0.005820,0.005795,0.005769,0.005746,0.005723,0.005700,0.005674,0.005650,0.005629,0.005607,0.005585,0.005562,0.005537,0.005514,0.005489,0.005469,0.005446,0.005422,0.005397,0.005375,0.005353,0.005331,0.005313,0.005289,0.005263,0.005244,0.005226,0.005206,0.005184,0.005165,0.005142,0.005123,0.005105,0.005087,0.005066,0.005043,0.005025,0.005005,0.004982,0.004959,0.004941,0.004919,0.004901,0.004884,0.004866,0.004845,0.004825,0.004806,0.004782,0.004763,0.004745,0.004724,0.004705,0.004685,0.004664,0.004644,0.004626,0.004607,0.004590,0.004574,0.004555,0.004536,0.004520,0.004502,0.004484,0.004465,0.004444,0.004426,0.004406,0.004385,0.004366,0.004347,0.004332,0.004312,0.004296,0.004274,0.004256,0.004240,0.004221,0.004203,0.004190,0.004172,0.004158,0.004139,0.004123,0.004108,0.004092,0.004075,0.004058,0.004042,0.004023,0.004006,0.003989,0.003972,0.003956,0.003940,0.003927,0.003906,0.003892,0.003876,0.003859,0.003843,0.003827,0.003816,0.003799,0.003782,0.003766,0.003749,0.003736,0.003722,0.003709,0.003693,0.003678,0.003662,0.003647,0.003632,0.003616,0.003605,0.003590,0.003575,0.003561,0.003546,0.003530,0.003515,0.003500,0.003486,0.003474,0.003458,0.003442,0.003428,0.003413,0.003395,0.003380,0.003367,0.003354,0.003341,0.003329,0.003317,0.003303,0.003289,0.003275,0.003260,0.003248,0.003236,0.003222,0.003209,0.003196,0.003182,0.003168,0.003156,0.003144,0.003129,0.003116,0.003104,0.003093,0.003081,0.003069,0.003055,0.003045,0.003032,0.003021,0.003009,0.002997,0.002985,0.002976,0.002966,0.002954,0.002941,0.002930,0.002918,0.002905,0.002894,0.002884,0.002873,0.002862,0.002851,0.002838,0.002826,0.002816,0.002805,0.002794,0.002782,0.002769,0.002758,0.002747,0.002736,0.002723,0.002713,0.002702,0.002689,0.002680,0.002670,0.002661,0.002651,0.002643,0.002634,0.002623,0.002612,0.002602,0.002590,0.002582,0.002570,0.002559,0.002549,0.002538,0.002528,0.002519,0.002510,0.002499,0.002490,0.002481,0.002470,0.002460,0.002452,0.002442,0.002434,0.002424,0.002415,0.002403,0.002394,0.002386,0.002375,0.002366,0.002359,0.002350,0.002341,0.002332,0.002323,0.002314,0.002303,0.002295,0.002286,0.002276,0.002268,0.002260,0.002251,0.002240,0.002229,0.002220,0.002208,0.002199,0.002190,0.002182,0.002174,0.002167,0.002157,0.002149,0.002142,0.002132,0.002123,0.002114,0.002104,0.002095,0.002084,0.002075,0.002066,0.002057,0.002048,0.002041,0.002034,0.002027,0.002019,0.002011,0.002002,0.001995,0.001986,0.001979,0.001968,0.001960,0.001952,0.001945,0.001936,0.001928,0.001922,0.001914,0.001907,0.001899,0.001891,0.001882,0.001874,0.001866,0.001857,0.001847,0.001838,0.001831,0.001825,0.001815,0.001808,0.001800,0.001792,0.001783,0.001777,0.001771,0.001763,0.001755,0.001748,0.001740,0.001733,0.001725,0.001719,0.001712,0.001705,0.001699,0.001693,0.001687,0.001681,0.001673,0.001666,0.001658,0.001649,0.001643,0.001637,0.001629,0.001623,0.001617,0.001610,0.001602,0.001596,0.001588,0.001581,0.001576,0.001571,0.001562,0.001557,0.001549,0.001543,0.001537,0.001532,0.001527,0.001521,0.001516,0.001509,0.001502,0.001495,0.001488,0.001482,0.001477,0.001470,0.001464,0.001459,0.001453,0.001446,0.001440,0.001435,0.001430,0.001425,0.001418,0.001413,0.001407,0.001402,0.001397,0.001390,0.001384,0.001377,0.001371,0.001365,0.001360,0.001355,0.001349,0.001343,0.001338,0.001334,0.001327,0.001320,0.001315,0.001310,0.001304,0.001298,0.001292,0.001289,0.001284,0.001278,0.001273,0.001269,0.001263,0.001258,0.001253,0.001247,0.001241,0.001237,0.001229,0.001225,0.001221,0.001214,0.001209,0.001206,0.001199,0.001195,0.001191,0.001185,0.001178,0.001175,0.001169,0.001163,0.001159,0.001154,0.001150,0.001145,0.001138,0.001133,0.001128,0.001123,0.001118,0.001116,0.001112,0.001108,0.001104,0.001098,0.001093,0.001089,0.001086,0.001082,0.001076,0.001073,0.001067,0.001063,0.001058,0.001054,0.001050,0.001046,0.001044,0.001040,0.001036,0.001032,0.001029,0.001024,0.001019,0.001015,0.001011,0.001007,0.001003,0.000997,0.000994,0.000989,0.000984,0.000980,0.000976,0.000973,0.000969,0.000965,0.000960,0.000956,0.000953,0.000948,0.000944,0.000938,0.000933,0.000928,0.000925,0.000922,0.000919,0.000914,0.000911,0.000907,0.000904,0.000900,0.000895,0.000891,0.000887,0.000883,0.000881,0.000877,0.000873,0.000870,0.000865,0.000863,0.000858,0.000854,0.000851,0.000847,0.000845,0.000841,0.000835,0.000832,0.000829,0.000827,0.000822,0.000819,0.000815,0.000811,0.000808,0.000805,0.000803,0.000799,0.000796,0.000792,0.000789,0.000786,0.000783,0.000782,0.000779,0.000776,0.000774,0.000771,0.000769,0.000767,0.000762,0.000759,0.000757,0.000753,0.000751,0.000748,0.000745,0.000743,0.000740,0.000737,0.000734,0.000731,0.000728,0.000725,0.000722,0.000718,0.000715,0.000712,0.000708,0.000706,0.000703,0.000700,0.000697,0.000694,0.000691,0.000688,0.000686,0.000684,0.000681,0.000677,0.000674,0.000670,0.000668,0.000665,0.000664,0.000660,0.000657,0.000653,0.000650,0.000648,0.000644,0.000641,0.000639,0.000637,0.000635,0.000633,0.000630,0.000629,0.000625,0.000623,0.000621,0.000619,0.000617,0.000614,0.000611,0.000609,0.000607,0.000604,0.000601,0.000599,0.000596,0.000593,0.000590,0.000587,0.000584,0.000582,0.000581,0.000578,0.000574,0.000573,0.000571,0.000569,0.000567,0.000566,0.000563,0.000560,0.000558,0.000556,0.000554,0.000551,0.000549,0.000546,0.000544,0.000542,0.000540,0.000538,0.000535,0.000533,0.000531,0.000530,0.000528,0.000526,0.000524,0.000522,0.000520,0.000518,0.000516,0.000513,0.000510,0.000507,0.000506,0.000504,0.000502,0.000500,0.000498,0.000497,0.000495,0.000494,0.000491,0.000488,0.000487,0.000485,0.000484,0.000483,0.000481,0.000479,0.000477,0.000474,0.000473,0.000471,0.000469,0.000467,0.000465,0.000463,0.000461,0.000459,0.000456,0.000454,0.000453,0.000451,0.000449,0.000447,0.000445,0.000443,0.000441,0.000440,0.000439,0.000437,0.000435,0.000434,0.000431,0.000429,0.000427,0.000425,0.000423,0.000420,0.000420,0.000416,0.000414,0.000413,0.000411,0.000409,0.000408,0.000406,0.000405,0.000403,0.000401,0.000400,0.000399,0.000396,0.000393,0.000391,0.000389,0.000388,0.000387,0.000385,0.000383,0.000381,0.000379,0.000375,0.000373,0.000371,0.000370,0.000369,0.000367,0.000366,0.000364,0.000363,0.000361,0.000359,0.000357,0.000357,0.000355,0.000354,0.000352,0.000352,0.000351,0.000348,0.000347,0.000345,0.000343,0.000343,0.000340,0.000339,0.000338,0.000335,0.000334,0.000334,0.000332,0.000331,0.000329,0.000327,0.000326,0.000324,0.000322,0.000322,0.000320,0.000320,0.000319,0.000317,0.000316,0.000315,0.000314,0.000312,0.000311,0.000311,0.000309,0.000307,0.000307,0.000306,0.000305,0.000305,0.000304,0.000303,0.000302,0.000301,0.000300,0.000299,0.000298,0.000297,0.000296,0.000294,0.000294,0.000292,0.000290,0.000289,0.000288,0.000286,0.000286,0.000285,0.000284,0.000283,0.000281,0.000280,0.000279,0.000277,0.000276,0.000274,0.000273,0.000272,0.000272,0.000270,0.000269,0.000268,0.000267,0.000266,0.000265,0.000264,0.000263,0.000263,0.000261,0.000260,0.000259,0.000258,0.000257,0.000256,0.000255,0.000255,0.000253,0.000252,0.000251,0.000250,0.000249,0.000247,0.000246,0.000245,0.000244,0.000242,0.000241,0.000239,0.000238,0.000237,0.000235,0.000234,0.000234,0.000233,0.000232,0.000231,0.000230,0.000230,0.000228,0.000226,0.000225,0.000224,0.000224,0.000224,0.000223,0.000222,0.000222,0.000221,0.000220,0.000220,0.000219,0.000218,0.000217,0.000216,0.000216,0.000215,0.000215,0.000213,0.000211,0.000211,0.000210,0.000209,0.000208,0.000208,0.000207,0.000206,0.000205,0.000204,0.000204,0.000204,0.000203,0.000202,0.000201,0.000200,0.000200,0.000198,0.000198,0.000197,0.000196,0.000196,0.000194,0.000193,0.000192,0.000191,0.000190,0.000190,0.000189,0.000188,0.000187,0.000187,0.000186,0.000185,0.000184,0.000184,0.000183,0.000182,0.000182,0.000181,0.000180,0.000180,0.000179,0.000178,0.000177,0.000176,0.000176,0.000175,0.000175,0.000174,0.000174,0.000173,0.000173,0.000171,0.000170,0.000169,0.000167,0.000166,0.000166,0.000165,0.000164,0.000164,0.000163,0.000163,0.000162,0.000161,0.000161,0.000160,0.000159,0.000158,0.000157,0.000156,0.000155,0.000154,0.000153,0.000152,0.000152,0.000152,0.000152,0.000150,0.000150,0.000149,0.000149,0.000149,0.000148,0.000147,0.000147,0.000146,0.000146,0.000145,0.000145,0.000144,0.000144,0.000143,0.000142,0.000141,0.000141,0.000141,0.000139,0.000139,0.000139,0.000138,0.000136,0.000136,0.000135,0.000134,0.000134,0.000133,0.000133,0.000133,0.000132,0.000132,0.000132,0.000132,0.000132,0.000130,0.000130,0.000130,0.000129,0.000128,0.000128,0.000127,0.000127,0.000127,0.000126,0.000125,0.000125,0.000125,0.000124,0.000124,0.000123,0.000123,0.000123,0.000122,0.000121,0.000120,0.000119,0.000118,0.000118,0.000118,0.000118,0.000118,0.000117,0.000117,0.000116,0.000115,0.000115,0.000114,0.000114,0.000113,0.000113,0.000113,0.000112,0.000111,0.000111,0.000110,0.000109,0.000109,0.000109,0.000108,0.000108,0.000108,0.000107,0.000107,0.000107,0.000106,0.000106,0.000105,0.000104,0.000103,0.000103,0.000103,0.000103,0.000102,0.000102,0.000102,0.000102,0.000102,0.000101,0.000101,0.000101,0.000100,0.000100,0.000100,0.000099,0.000099,0.000098,0.000098,0.000097,0.000097,0.000096,0.000095,0.000095,0.000095,0.000095,0.000094,0.000094,0.000094,0.000093,0.000093,0.000093,0.000092,0.000092,0.000091,0.000090,0.000090,0.000090,0.000089,0.000088,0.000088,0.000087,0.000087,0.000087,0.000086,0.000086,0.000085,0.000084,0.000084,0.000084,0.000083,0.000083,0.000083,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000081,0.000081,0.000081,0.000080,0.000080,0.000080,0.000079,0.000079,0.000079,0.000079,0.000078,0.000078,0.000077,0.000077,0.000077,0.000076,0.000076,0.000075,0.000075,0.000074,0.000074,0.000074,0.000074,0.000073,0.000073,0.000073,0.000072,0.000072,0.000071,0.000071,0.000071,0.000071,0.000070,0.000070,0.000070,0.000069,0.000069,0.000069,0.000069,0.000069,0.000068,0.000068,0.000068,0.000068,0.000067,0.000067,0.000067,0.000067,0.000067,0.000066,0.000066,0.000066,0.000065,0.000065,0.000065,0.000064,0.000064,0.000064,0.000064,0.000063,0.000063,0.000063,0.000062,0.000062,0.000062,0.000061,0.000061,0.000061,0.000061,0.000060,0.000060,0.000060,0.000059,0.000059,0.000058,0.000057,0.000057,0.000057,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000055,0.000055,0.000054,0.000054,0.000054,0.000054,0.000054,0.000053,0.000053,0.000053,0.000053,0.000052,0.000052,0.000052,0.000051,0.000051,0.000051,0.000050,0.000050,0.000050,0.000050,0.000049,0.000049,0.000049,0.000049,0.000049,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000047,0.000047,0.000047,0.000047,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000045,0.000045,0.000045,0.000044,0.000044,0.000043,0.000043,0.000043,0.000043,0.000043,0.000042,0.000042,0.000042,0.000042,0.000041,0.000041,0.000041,0.000040,0.000040,0.000040,0.000040,0.000040,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000038,0.000038,0.000038,0.000038,0.000037,0.000037,0.000037,0.000037,0.000036,0.000036,0.000036,0.000036,0.000036,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000034,0.000034,0.000034,0.000034,0.000034,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000030,0.000030,0.000030,0.000030,0.000029,0.000029,0.000029,0.000029,0.000028,0.000028,0.000028,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho070_M2_N50K_1M_runs.txt <==
1.000000,0.705025,0.703370,0.701737,0.700087,0.698547,0.696904,0.695303,0.693646,0.692152,0.690585,0.688957,0.687399,0.685916,0.684366,0.682808,0.681254,0.679664,0.678157,0.676608,0.675048,0.673478,0.672002,0.670441,0.668872,0.667437,0.665880,0.664348,0.662840,0.661313,0.659879,0.658309,0.656859,0.655315,0.653844,0.652379,0.650883,0.649454,0.647939,0.646453,0.645006,0.643517,0.642066,0.640565,0.639082,0.637601,0.636104,0.634658,0.633169,0.631755,0.630273,0.628742,0.627339,0.625905,0.624464,0.623018,0.621544,0.620114,0.618620,0.617179,0.615778,0.614353,0.612858,0.611475,0.609971,0.608501,0.607010,0.605587,0.604208,0.602761,0.601318,0.599926,0.598591,0.597157,0.595759,0.594345,0.592940,0.591566,0.590172,0.588744,0.587343,0.585903,0.584487,0.583111,0.581663,0.580307,0.578834,0.577459,0.576049,0.574656,0.573239,0.571865,0.570429,0.568998,0.567567,0.566186,0.564778,0.563394,0.562028,0.560611,0.559172,0.557799,0.556421,0.555015,0.553617,0.552274,0.550931,0.549563,0.548201,0.546888,0.545554,0.544211,0.542876,0.541559,0.540285,0.538955,0.537642,0.536316,0.534948,0.533684,0.532382,0.531057,0.529745,0.528490,0.527171,0.525866,0.524563,0.523319,0.521938,0.520627,0.519304,0.517990,0.516667,0.515362,0.514125,0.512822,0.511519,0.510183,0.508930,0.507615,0.506333,0.505015,0.503736,0.502439,0.501112,0.499785,0.498534,0.497311,0.496119,0.494880,0.493608,0.492294,0.491114,0.489891,0.488688,0.487419,0.486163,0.484885,0.483660,0.482376,0.481183,0.479929,0.478702,0.477433,0.476255,0.475069,0.473850,0.472621,0.471427,0.470250,0.469030,0.467816,0.466596,0.465309,0.464134,0.462928,0.461711,0.460569,0.459309,0.458055,0.456827,0.455654,0.454452,0.453263,0.452114,0.450940,0.449723,0.448541,0.447345,0.446212,0.444996,0.443799,0.442636,0.441468,0.440270,0.439034,0.437839,0.436719,0.435572,0.434398,0.433249,0.432071,0.430903,0.429805,0.428652,0.427526,0.426375,0.425209,0.424103,0.422991,0.421868,0.420710,0.419527,0.418387,0.417246,0.416137,0.415057,0.413957,0.412782,0.411676,0.410561,0.409453,0.408355,0.407248,0.406136,0.405055,0.403971,0.402910,0.401837,0.400696,0.399571,0.398492,0.397364,0.396327,0.395233,0.394199,0.393077,0.391950,0.390866,0.389734,0.388688,0.387611,0.386508,0.385407,0.384318,0.383306,0.382302,0.381280,0.380249,0.379207,0.378184,0.377115,0.376094,0.375045,0.373985,0.372961,0.371885,0.370803,0.369801,0.368778,0.367726,0.366725,0.365775,0.364789,0.363753,0.362769,0.361766,0.360711,0.359705,0.358680,0.357657,0.356594,0.355581,0.354603,0.353584,0.352673,0.351638,0.350685,0.349676,0.348695,0.347698,0.346675,0.345719,0.344758,0.343787,0.342791,0.341811,0.340868,0.339904,0.338912,0.337983,0.337033,0.336075,0.335149,0.334201,0.333219,0.332273,0.331298,0.330441,0.329519,0.328583,0.327643,0.326719,0.325855,0.324941,0.324016,0.323098,0.322206,0.321263,0.320287,0.319336,0.318452,0.317548,0.316614,0.315703,0.314836,0.313908,0.312946,0.312052,0.311144,0.310219,0.309346,0.308453,0.307524,0.306626,0.305680,0.304759,0.303911,0.302968,0.302089,0.301212,0.300335,0.299391,0.298523,0.297653,0.296782,0.295935,0.295085,0.294191,0.293309,0.292480,0.291656,0.290796,0.290004,0.289166,0.288295,0.287452,0.286643,0.285800,0.284989,0.284134,0.283281,0.282446,0.281632,0.280788,0.279982,0.279177,0.278307,0.277516,0.276686,0.275875,0.275033,0.274195,0.273378,0.272566,0.271802,0.270994,0.270167,0.269378,0.268534,0.267737,0.266977,0.266185,0.265370,0.264596,0.263815,0.263033,0.262253,0.261417,0.260675,0.259913,0.259135,0.258374,0.257590,0.256863,0.256115,0.255392,0.254613,0.253821,0.253023,0.252325,0.251550,0.250801,0.250038,0.249254,0.248493,0.247753,0.247030,0.246269,0.245488,0.244707,0.243992,0.243248,0.242504,0.241720,0.240993,0.240251,0.239505,0.238758,0.238012,0.237305,0.236620,0.235880,0.235171,0.234454,0.233703,0.232934,0.232195,0.231440,0.230676,0.229980,0.229224,0.228517,0.227795,0.227136,0.226449,0.225753,0.225083,0.224340,0.223675,0.222922,0.222211,0.221475,0.220798,0.220077,0.219426,0.218732,0.218023,0.217294,0.216590,0.215901,0.215244,0.214548,0.213916,0.213290,0.212680,0.212032,0.211345,0.210664,0.210001,0.209350,0.208704,0.208063,0.207417,0.206767,0.206125,0.205472,0.204842,0.204219,0.203612,0.202935,0.202335,0.201731,0.201106,0.200455,0.199801,0.199169,0.198548,0.197944,0.197331,0.196717,0.196124,0.195476,0.194893,0.194264,0.193662,0.193072,0.192484,0.191869,0.191267,0.190644,0.190040,0.189454,0.188848,0.188235,0.187657,0.187058,0.186461,0.185871,0.185277,0.184711,0.184104,0.183519,0.182914,0.182322,0.181760,0.181189,0.180631,0.180081,0.179510,0.178945,0.178393,0.177792,0.177199,0.176672,0.176109,0.175526,0.174932,0.174342,0.173744,0.173196,0.172646,0.172120,0.171570,0.170991,0.170401,0.169812,0.169301,0.168766,0.168229,0.167685,0.167125,0.166608,0.166050,0.165498,0.164948,0.164409,0.163870,0.163347,0.162770,0.162253,0.161721,0.161176,0.160682,0.160133,0.159591,0.159046,0.158549,0.158042,0.157532,0.157047,0.156554,0.156024,0.155523,0.155007,0.154497,0.153992,0.153498,0.152977,0.152522,0.152039,0.151512,0.151029,0.150500,0.149960,0.149472,0.148955,0.148452,0.147952,0.147462,0.146959,0.146446,0.145945,0.145459,0.144981,0.144500,0.144050,0.143622,0.143163,0.142692,0.142269,0.141801,0.141289,0.140814,0.140359,0.139906,0.139476,0.139004,0.138515,0.138080,0.137666,0.137216,0.136746,0.136302,0.135871,0.135391,0.134909,0.134460,0.134033,0.133592,0.133131,0.132686,0.132203,0.131794,0.131344,0.130922,0.130471,0.130085,0.129616,0.129194,0.128784,0.128344,0.127911,0.127487,0.127051,0.126629,0.126195,0.125784,0.125375,0.124967,0.124582,0.124173,0.123746,0.123334,0.122934,0.122512,0.122075,0.121639,0.121208,0.120818,0.120399,0.120008,0.119597,0.119198,0.118782,0.118391,0.118018,0.117613,0.117191,0.116765,0.116366,0.115978,0.115592,0.115179,0.114789,0.114386,0.114011,0.113630,0.113252,0.112867,0.112485,0.112123,0.111737,0.111358,0.110974,0.110599,0.110215,0.109855,0.109451,0.109071,0.108665,0.108307,0.107920,0.107549,0.107163,0.106829,0.106442,0.106104,0.105759,0.105398,0.105027,0.104674,0.104327,0.103964,0.103619,0.103256,0.102899,0.102555,0.102185,0.101827,0.101469,0.101163,0.100821,0.100492,0.100139,0.099771,0.099420,0.099102,0.098767,0.098425,0.098078,0.097728,0.097366,0.097052,0.096694,0.096321,0.095987,0.095639,0.095320,0.095012,0.094689,0.094371,0.094081,0.093750,0.093443,0.093093,0.092767,0.092449,0.092128,0.091837,0.091505,0.091219,0.090914,0.090616,0.090304,0.089972,0.089655,0.089356,0.089071,0.088755,0.088447,0.088172,0.087880,0.087579,0.087281,0.086979,0.086682,0.086368,0.086073,0.085767,0.085506,0.085199,0.084915,0.084622,0.084312,0.083989,0.083688,0.083419,0.083113,0.082858,0.082578,0.082300,0.082038,0.081764,0.081501,0.081238,0.080972,0.080720,0.080451,0.080171,0.079883,0.079579,0.079287,0.079023,0.078735,0.078444,0.078192,0.077912,0.077636,0.077383,0.077127,0.076896,0.076636,0.076365,0.076096,0.075826,0.075578,0.075329,0.075040,0.074790,0.074524,0.074267,0.074021,0.073773,0.073510,0.073262,0.072988,0.072732,0.072496,0.072234,0.071979,0.071706,0.071416,0.071168,0.070919,0.070660,0.070399,0.070135,0.069876,0.069628,0.069376,0.069131,0.068872,0.068625,0.068368,0.068101,0.067857,0.067612,0.067381,0.067152,0.066924,0.066686,0.066454,0.066235,0.065990,0.065775,0.065541,0.065311,0.065085,0.064869,0.064653,0.064415,0.064192,0.063974,0.063729,0.063492,0.063265,0.063051,0.062841,0.062649,0.062416,0.062200,0.061964,0.061760,0.061572,0.061349,0.061137,0.060931,0.060700,0.060519,0.060302,0.060084,0.059881,0.059653,0.059459,0.059222,0.059016,0.058803,0.058606,0.058397,0.058197,0.058013,0.057811,0.057603,0.057395,0.057150,0.056941,0.056737,0.056553,0.056386,0.056211,0.056000,0.055784,0.055580,0.055376,0.055188,0.054990,0.054792,0.054600,0.054401,0.054187,0.054010,0.053804,0.053612,0.053385,0.053204,0.052999,0.052812,0.052642,0.052434,0.052248,0.052052,0.051851,0.051685,0.051527,0.051325,0.051150,0.050983,0.050800,0.050634,0.050444,0.050267,0.050110,0.049933,0.049763,0.049593,0.049398,0.049221,0.049027,0.048838,0.048663,0.048481,0.048297,0.048110,0.047932,0.047765,0.047584,0.047416,0.047264,0.047100,0.046924,0.046745,0.046577,0.046370,0.046206,0.046042,0.045883,0.045702,0.045548,0.045374,0.045200,0.045046,0.044865,0.044713,0.044535,0.044387,0.044230,0.044041,0.043906,0.043746,0.043617,0.043448,0.043302,0.043139,0.042965,0.042807,0.042642,0.042497,0.042314,0.042154,0.042002,0.041858,0.041685,0.041525,0.041391,0.041223,0.041050,0.040902,0.040766,0.040598,0.040474,0.040325,0.040192,0.040047,0.039900,0.039769,0.039614,0.039469,0.039305,0.039161,0.039025,0.038876,0.038746,0.038615,0.038466,0.038330,0.038195,0.038054,0.037899,0.037743,0.037616,0.037478,0.037332,0.037164,0.037024,0.036891,0.036739,0.036588,0.036449,0.036310,0.036177,0.036053,0.035927,0.035792,0.035676,0.035532,0.035415,0.035276,0.035154,0.035021,0.034869,0.034729,0.034607,0.034468,0.034328,0.034199,0.034082,0.033939,0.033811,0.033677,0.033561,0.033434,0.033323,0.033205,0.033083,0.032951,0.032807,0.032670,0.032551,0.032421,0.032303,0.032174,0.032050,0.031914,0.031795,0.031681,0.031571,0.031456,0.031337,0.031219,0.031116,0.030983,0.030881,0.030776,0.030651,0.030543,0.030432,0.030312,0.030185,0.030066,0.029951,0.029836,0.029727,0.029615,0.029493,0.029359,0.029244,0.029152,0.029042,0.028931,0.028830,0.028710,0.028618,0.028490,0.028388,0.028278,0.028179,0.028062,0.027950,0.027851,0.027750,0.027651,0.027544,0.027435,0.027337,0.027238,0.027143,0.027037,0.026942,0.026840,0.026723,0.026608,0.026493,0.026408,0.026318,0.026213,0.026118,0.026030,0.025928,0.025829,0.025716,0.025610,0.025500,0.025415,0.025320,0.025206,0.025118,0.025034,0.024938,0.024853,0.024761,0.024670,0.024576,0.024481,0.024386,0.024291,0.024204,0.024112,0.024018,0.023924,0.023845,0.023752,0.023673,0.023588,0.023519,0.023422,0.023332,0.023245,0.023150,0.023037,0.022952,0.022865,0.022777,0.022689,0.022597,0.022502,0.022400,0.022315,0.022239,0.022161,0.022073,0.021992,0.021914,0.021835,0.021753,0.021665,0.021577,0.021507,0.021408,0.021327,0.021251,0.021172,0.021077,0.021008,0.020936,0.020843,0.020767,0.020689,0.020600,0.020537,0.020467,0.020402,0.020345,0.020271,0.020186,0.020109,0.020034,0.019971,0.019890,0.019804,0.019713,0.019640,0.019567,0.019484,0.019396,0.019322,0.019249,0.019166,0.019096,0.019021,0.018960,0.018896,0.018821,0.018754,0.018674,0.018599,0.018533,0.018460,0.018400,0.018316,0.018262,0.018195,0.018129,0.018067,0.017999,0.017932,0.017861,0.017783,0.017716,0.017638,0.017582,0.017511,0.017441,0.017374,0.017320,0.017266,0.017201,0.017128,0.017075,0.017005,0.016946,0.016869,0.016796,0.016728,0.016675,0.016611,0.016557,0.016498,0.016434,0.016371,0.016308,0.016231,0.016165,0.016117,0.016057,0.015984,0.015925,0.015860,0.015797,0.015747,0.015696,0.015635,0.015585,0.015526,0.015451,0.015386,0.015318,0.015262,0.015187,0.015119,0.015064,0.015015,0.014956,0.014884,0.014828,0.014765,0.014710,0.014661,0.014616,0.014554,0.014498,0.014443,0.014395,0.014340,0.014289,0.014228,0.014170,0.014112,0.014047,0.013981,0.013931,0.013862,0.013805,0.013741,0.013682,0.013630,0.013574,0.013520,0.013474,0.013413,0.013347,0.013302,0.013257,0.013199,0.013151,0.013102,0.013054,0.013009,0.012967,0.012917,0.012882,0.012826,0.012774,0.012713,0.012670,0.012615,0.012557,0.012515,0.012466,0.012426,0.012389,0.012342,0.012293,0.012246,0.012207,0.012162,0.012108,0.012066,0.012005,0.011955,0.011902,0.011863,0.011821,0.011773,0.011726,0.011683,0.011621,0.011569,0.011523,0.011475,0.011439,0.011400,0.011352,0.011322,0.011272,0.011224,0.011182,0.011133,0.011084,0.011051,0.011000,0.010953,0.010919,0.010866,0.010822,0.010771,0.010720,0.010678,0.010632,0.010588,0.010547,0.010501,0.010467,0.010415,0.010387,0.010355,0.010315,0.010278,0.010234,0.010186,0.010151,0.010114,0.010074,0.010027,0.009975,0.009942,0.009901,0.009856,0.009821,0.009787,0.009752,0.009720,0.009692,0.009646,0.009600,0.009565,0.009529,0.009486,0.009458,0.009418,0.009378,0.009346,0.009303,0.009273,0.009239,0.009201,0.009164,0.009134,0.009101,0.009059,0.009019,0.008983,0.008949,0.008894,0.008867,0.008831,0.008795,0.008772,0.008737,0.008700,0.008661,0.008618,0.008589,0.008556,0.008517,0.008483,0.008432,0.008393,0.008360,0.008332,0.008306,0.008281,0.008247,0.008220,0.008189,0.008144,0.008106,0.008072,0.008044,0.008012,0.007969,0.007935,0.007902,0.007871,0.007831,0.007807,0.007780,0.007743,0.007711,0.007669,0.007632,0.007606,0.007583,0.007553,0.007518,0.007490,0.007465,0.007439,0.007406,0.007387,0.007359,0.007339,0.007315,0.007286,0.007252,0.007223,0.007183,0.007160,0.007131,0.007110,0.007084,0.007055,0.007029,0.006992,0.006967,0.006935,0.006908,0.006883,0.006846,0.006826,0.006795,0.006777,0.006743,0.006718,0.006697,0.006671,0.006636,0.006614,0.006586,0.006564,0.006545,0.006519,0.006496,0.006479,0.006451,0.006426,0.006399,0.006371,0.006350,0.006323,0.006298,0.006282,0.006254,0.006230,0.006207,0.006174,0.006153,0.006129,0.006106,0.006091,0.006061,0.006036,0.006005,0.005995,0.005967,0.005943,0.005919,0.005898,0.005878,0.005866,0.005842,0.005826,0.005802,0.005782,0.005756,0.005730,0.005707,0.005690,0.005664,0.005640,0.005618,0.005580,0.005546,0.005527,0.005503,0.005481,0.005458,0.005438,0.005417,0.005391,0.005378,0.005361,0.005337,0.005322,0.005295,0.005279,0.005260,0.005242,0.005231,0.005211,0.005193,0.005173,0.005148,0.005131,0.005121,0.005105,0.005083,0.005060,0.005040,0.005014,0.004995,0.004971,0.004948,0.004925,0.004909,0.004893,0.004879,0.004871,0.004853,0.004831,0.004809,0.004793,0.004770,0.004755,0.004734,0.004714,0.004689,0.004672,0.004653,0.004637,0.004621,0.004605,0.004585,0.004556,0.004536,0.004517,0.004498,0.004481,0.004463,0.004446,0.004438,0.004423,0.004410,0.004387,0.004367,0.004351,0.004333,0.004315,0.004291,0.004279,0.004259,0.004243,0.004229,0.004208,0.004189,0.004177,0.004163,0.004147,0.004129,0.004112,0.004095,0.004082,0.004068,0.004049,0.004027,0.004010,0.003988,0.003968,0.003951,0.003940,0.003930,0.003914,0.003896,0.003882,0.003871,0.003861,0.003851,0.003840,0.003830,0.003809,0.003799,0.003790,0.003778,0.003757,0.003740,0.003727,0.003711,0.003702,0.003685,0.003678,0.003663,0.003648,0.003627,0.003616,0.003593,0.003578,0.003558,0.003542,0.003526,0.003512,0.003501,0.003484,0.003472,0.003454,0.003436,0.003420,0.003406,0.003392,0.003375,0.003359,0.003346,0.003324,0.003306,0.003296,0.003283,0.003274,0.003265,0.003253,0.003233,0.003219,0.003203,0.003194,0.003176,0.003159,0.003145,0.003128,0.003113,0.003099,0.003086,0.003079,0.003063,0.003052,0.003038,0.003027,0.003016,0.003004,0.002993,0.002975,0.002968,0.002955,0.002943,0.002930,0.002922,0.002908,0.002894,0.002879,0.002868,0.002854,0.002843,0.002833,0.002822,0.002811,0.002796,0.002784,0.002776,0.002770,0.002766,0.002754,0.002742,0.002729,0.002718,0.002707,0.002696,0.002679,0.002672,0.002656,0.002644,0.002635,0.002626,0.002608,0.002597,0.002588,0.002582,0.002578,0.002569,0.002561,0.002555,0.002552,0.002544,0.002529,0.002521,0.002511,0.002507,0.002504,0.002494,0.002481,0.002474,0.002469,0.002457,0.002448,0.002438,0.002428,0.002413,0.002405,0.002391,0.002383,0.002371,0.002364,0.002350,0.002342,0.002335,0.002325,0.002316,0.002306,0.002297,0.002291,0.002287,0.002279,0.002272,0.002265,0.002259,0.002250,0.002244,0.002237,0.002230,0.002217,0.002209,0.002200,0.002193,0.002188,0.002176,0.002171,0.002162,0.002152,0.002145,0.002140,0.002132,0.002125,0.002119,0.002108,0.002102,0.002090,0.002079,0.002067,0.002060,0.002051,0.002040,0.002031,0.002025,0.002012,0.002006,0.001995,0.001984,0.001976,0.001965,0.001961,0.001953,0.001942,0.001936,0.001931,0.001924,0.001919,0.001914,0.001906,0.001899,0.001897,0.001890,0.001884,0.001880,0.001875,0.001872,0.001859,0.001854,0.001845,0.001840,0.001829,0.001820,0.001809,0.001801,0.001794,0.001787,0.001781,0.001773,0.001764,0.001760,0.001755,0.001749,0.001736,0.001732,0.001725,0.001720,0.001714,0.001709,0.001695,0.001686,0.001683,0.001681,0.001671,0.001664,0.001657,0.001649,0.001642,0.001636,0.001630,0.001625,0.001618,0.001613,0.001604,0.001600,0.001595,0.001580,0.001577,0.001574,0.001569,0.001565,0.001560,0.001555,0.001552,0.001549,0.001542,0.001536,0.001529,0.001523,0.001513,0.001509,0.001501,0.001498,0.001492,0.001485,0.001479,0.001465,0.001456,0.001452,0.001445,0.001439,0.001431,0.001428,0.001420,0.001412,0.001410,0.001404,0.001399,0.001395,0.001387,0.001380,0.001377,0.001366,0.001358,0.001357,0.001356,0.001350,0.001344,0.001338,0.001331,0.001328,0.001326,0.001321,0.001316,0.001306,0.001300,0.001295,0.001294,0.001286,0.001281,0.001279,0.001274,0.001264,0.001254,0.001246,0.001240,0.001234,0.001226,0.001223,0.001217,0.001214,0.001209,0.001202,0.001201,0.001195,0.001192,0.001190,0.001187,0.001179,0.001175,0.001172,0.001170,0.001165,0.001160,0.001150,0.001147,0.001146,0.001141,0.001132,0.001125,0.001121,0.001115,0.001113,0.001108,0.001104,0.001098,0.001092,0.001090,0.001089,0.001083,0.001074,0.001066,0.001060,0.001054,0.001049,0.001045,0.001043,0.001038,0.001029,0.001025,0.001022,0.001019,0.001012,0.001009,0.001005,0.001000,0.000995,0.000988,0.000984,0.000980,0.000977,0.000971,0.000971,0.000970,0.000964,0.000960,0.000956,0.000952,0.000949,0.000946,0.000938,0.000934,0.000930,0.000927,0.000924,0.000920,0.000915,0.000907,0.000904,0.000898,0.000894,0.000887,0.000880,0.000875,0.000869,0.000868,0.000863,0.000856,0.000852,0.000849,0.000846,0.000841,0.000837,0.000832,0.000828,0.000827,0.000824,0.000819,0.000817,0.000813,0.000811,0.000810,0.000809,0.000806,0.000801,0.000799,0.000797,0.000793,0.000791,0.000788,0.000785,0.000779,0.000772,0.000770,0.000767,0.000762,0.000760,0.000758,0.000754,0.000750,0.000745,0.000742,0.000739,0.000738,0.000738,0.000736,0.000735,0.000735,0.000733,0.000731,0.000729,0.000727,0.000726,0.000724,0.000718,0.000717,0.000716,0.000711,0.000705,0.000700,0.000699,0.000693,0.000689,0.000684,0.000681,0.000678,0.000672,0.000669,0.000666,0.000660,0.000657,0.000656,0.000655,0.000650,0.000644,0.000640,0.000637,0.000635,0.000629,0.000621,0.000615,0.000613,0.000611,0.000608,0.000604,0.000602,0.000595,0.000591,0.000589,0.000588,0.000586,0.000585,0.000585,0.000584,0.000581,0.000579,0.000579,0.000577,0.000574,0.000573,0.000570,0.000569,0.000567,0.000565,0.000564,0.000561,0.000558,0.000555,0.000555,0.000551,0.000547,0.000545,0.000542,0.000541,0.000538,0.000534,0.000533,0.000531,0.000529,0.000526,0.000526,0.000525,0.000524,0.000523,0.000523,0.000523,0.000520,0.000519,0.000515,0.000513,0.000511,0.000510,0.000509,0.000508,0.000504,0.000503,0.000498,0.000496,0.000495,0.000493,0.000489,0.000488,0.000486,0.000484,0.000481,0.000480,0.000477,0.000475,0.000475,0.000473,0.000471,0.000468,0.000468,0.000466,0.000463,0.000463,0.000459,0.000458,0.000456,0.000453,0.000453,0.000450,0.000450,0.000446,0.000446,0.000445,0.000444,0.000439,0.000438,0.000436,0.000434,0.000432,0.000429,0.000427,0.000426,0.000422,0.000421,0.000419,0.000418,0.000416,0.000413,0.000412,0.000412,0.000410,0.000409,0.000408,0.000404,0.000401,0.000399,0.000395,0.000395,0.000393,0.000388,0.000388,0.000385,0.000385,0.000384,0.000383,0.000382,0.000381,0.000379,0.000379,0.000378,0.000378,0.000377,0.000376,0.000375,0.000373,0.000369,0.000368,0.000367,0.000364,0.000364,0.000363,0.000360,0.000360,0.000358,0.000356,0.000355,0.000352,0.000352,0.000349,0.000348,0.000348,0.000347,0.000345,0.000343,0.000340,0.000339,0.000336,0.000335,0.000335,0.000334,0.000332,0.000329,0.000329,0.000329,0.000327,0.000325,0.000324,0.000323,0.000322,0.000321,0.000320,0.000319,0.000317,0.000317,0.000316,0.000315,0.000313,0.000313,0.000311,0.000309,0.000309,0.000309,0.000307,0.000306,0.000306,0.000306,0.000301,0.000300,0.000300,0.000300,0.000300,0.000298,0.000298,0.000298,0.000296,0.000295,0.000294,0.000294,0.000293,0.000293,0.000290,0.000288,0.000285,0.000283,0.000280,0.000278,0.000278,0.000276,0.000276,0.000276,0.000276,0.000275,0.000275,0.000275,0.000273,0.000272,0.000270,0.000270,0.000269,0.000269,0.000268,0.000268,0.000268,0.000267,0.000265,0.000264,0.000263,0.000263,0.000260,0.000259,0.000256,0.000256,0.000256,0.000255,0.000255,0.000253,0.000251,0.000251,0.000251,0.000251,0.000250,0.000250,0.000248,0.000243,0.000241,0.000241,0.000239,0.000236,0.000235,0.000235,0.000234,0.000233,0.000233,0.000233,0.000233,0.000233,0.000232,0.000231,0.000230,0.000229,0.000227,0.000227,0.000225,0.000225,0.000223,0.000223,0.000223,0.000222,0.000221,0.000220,0.000220,0.000220,0.000219,0.000217,0.000217,0.000217,0.000217,0.000216,0.000216,0.000216,0.000215,0.000212,0.000212,0.000212,0.000212,0.000210,0.000210,0.000209,0.000209,0.000207,0.000204,0.000204,0.000204,0.000202,0.000201,0.000201,0.000200,0.000199,0.000199,0.000198,0.000198,0.000197,0.000196,0.000196,0.000196,0.000193,0.000193,0.000192,0.000192,0.000189,0.000189,0.000189,0.000187,0.000185,0.000184,0.000180,0.000180,0.000178,0.000177,0.000176,0.000176,0.000176,0.000176,0.000175,0.000174,0.000172,0.000172,0.000171,0.000171,0.000171,0.000171,0.000168,0.000168,0.000167,0.000167,0.000164,0.000164,0.000164,0.000164,0.000164,0.000164,0.000164,0.000164,0.000163,0.000163,0.000163,0.000162,0.000162,0.000159,0.000158,0.000158,0.000157,0.000157,0.000156,0.000153,0.000152,0.000152,0.000152,0.000152,0.000152,0.000152,0.000152,0.000150,0.000150,0.000149,0.000149,0.000149,0.000148,0.000148,0.000148,0.000147,0.000144,0.000144,0.000144,0.000144,0.000144,0.000143,0.000143,0.000142,0.000140,0.000139,0.000139,0.000138,0.000136,0.000135,0.000133,0.000132,0.000132,0.000131,0.000131,0.000131,0.000131,0.000131,0.000129,0.000128,0.000128,0.000126,0.000124,0.000124,0.000123,0.000122,0.000122,0.000121,0.000119,0.000117,0.000117,0.000117,0.000117,0.000116,0.000116,0.000116,0.000116,0.000115,0.000115,0.000115,0.000114,0.000114,0.000112,0.000110,0.000110,0.000110,0.000109,0.000108,0.000107,0.000106,0.000106,0.000105,0.000105,0.000105,0.000105,0.000104,0.000102,0.000101,0.000101,0.000101,0.000100,0.000100,0.000100,0.000099,0.000098,0.000097,0.000096,0.000095,0.000095,0.000095,0.000094,0.000094,0.000094,0.000093,0.000092,0.000091,0.000090,0.000090,0.000090,0.000090,0.000090,0.000089,0.000088,0.000088,0.000088,0.000086,0.000084,0.000084,0.000083,0.000082,0.000082,0.000082,0.000080,0.000079,0.000078,0.000078,0.000078,0.000078,0.000078,0.000077,0.000077,0.000077,0.000077,0.000077,0.000077,0.000077,0.000077,0.000076,0.000076,0.000076,0.000075,0.000075,0.000075,0.000075,0.000074,0.000074,0.000073,0.000073,0.000071,0.000071,0.000070,0.000070,0.000069,0.000069,0.000069,0.000068,0.000068,0.000068,0.000067,0.000066,0.000065,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000062,0.000062,0.000062,0.000061,0.000061,0.000059,0.000058,0.000058,0.000058,0.000058,0.000057,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000055,0.000055,0.000055,0.000055,0.000055,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000053,0.000052,0.000052,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000047,0.000046,0.000046,0.000046,0.000046,0.000045,0.000045,0.000045,0.000045,0.000045,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000043,0.000042,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000037,0.000037,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000035,0.000035,0.000035,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000031,0.000031,0.000031,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000027,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000025,0.000025,0.000025,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000017,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho070_M5_1M_runs.txt <==
1.000000,0.911369,0.910960,0.910544,0.910108,0.909704,0.909310,0.908917,0.908480,0.908034,0.907607,0.907206,0.906778,0.906367,0.905958,0.905543,0.905167,0.904761,0.904361,0.903932,0.903554,0.903158,0.902735,0.902330,0.901970,0.901585,0.901191,0.900823,0.900409,0.899974,0.899538,0.899164,0.898786,0.898363,0.897957,0.897574,0.897194,0.896791,0.896391,0.895958,0.895576,0.895197,0.894816,0.894429,0.894035,0.893651,0.893285,0.892922,0.892550,0.892152,0.891745,0.891370,0.890978,0.890599,0.890256,0.889848,0.889433,0.889062,0.888685,0.888342,0.887963,0.887582,0.887203,0.886842,0.886489,0.886088,0.885742,0.885365,0.885000,0.884630,0.884229,0.883875,0.883542,0.883153,0.882788,0.882450,0.882129,0.881763,0.881424,0.881032,0.880654,0.880321,0.879966,0.879614,0.879227,0.878857,0.878505,0.878116,0.877740,0.877352,0.876981,0.876625,0.876239,0.875886,0.875548,0.875177,0.874829,0.874480,0.874122,0.873764,0.873384,0.873037,0.872680,0.872339,0.872003,0.871673,0.871306,0.870968,0.870605,0.870246,0.869911,0.869547,0.869181,0.868832,0.868476,0.868090,0.867721,0.867363,0.867026,0.866678,0.866289,0.865913,0.865573,0.865236,0.864878,0.864504,0.864159,0.863813,0.863445,0.863072,0.862720,0.862345,0.862009,0.861656,0.861291,0.860951,0.860590,0.860237,0.859870,0.859496,0.859138,0.858759,0.858398,0.858070,0.857698,0.857363,0.857001,0.856645,0.856278,0.855941,0.855583,0.855200,0.854844,0.854460,0.854088,0.853705,0.853371,0.853019,0.852670,0.852325,0.852007,0.851654,0.851270,0.850885,0.850550,0.850195,0.849872,0.849538,0.849166,0.848815,0.848476,0.848109,0.847767,0.847440,0.847058,0.846672,0.846279,0.845946,0.845576,0.845188,0.844814,0.844440,0.844060,0.843733,0.843365,0.842982,0.842609,0.842233,0.841843,0.841454,0.841063,0.840676,0.840318,0.839971,0.839608,0.839251,0.838889,0.838545,0.838197,0.837815,0.837463,0.837076,0.836712,0.836330,0.835965,0.835613,0.835232,0.834881,0.834488,0.834131,0.833754,0.833408,0.832991,0.832612,0.832247,0.831840,0.831491,0.831119,0.830734,0.830346,0.829948,0.829543,0.829142,0.828723,0.828306,0.827949,0.827530,0.827126,0.826723,0.826328,0.825954,0.825570,0.825176,0.824833,0.824450,0.824064,0.823704,0.823322,0.822987,0.822611,0.822229,0.821844,0.821450,0.821066,0.820698,0.820311,0.819928,0.819499,0.819088,0.818702,0.818320,0.817901,0.817494,0.817107,0.816691,0.816296,0.815844,0.815448,0.815048,0.814653,0.814225,0.813803,0.813419,0.812996,0.812581,0.812183,0.811770,0.811358,0.810955,0.810535,0.810122,0.809723,0.809305,0.808926,0.808533,0.808136,0.807701,0.807290,0.806886,0.806478,0.806069,0.805627,0.805250,0.804831,0.804419,0.804032,0.803609,0.803181,0.802814,0.802414,0.801980,0.801552,0.801165,0.800734,0.800322,0.799937,0.799552,0.799160,0.798754,0.798349,0.797929,0.797528,0.797127,0.796675,0.796233,0.795844,0.795439,0.795014,0.794618,0.794200,0.793817,0.793396,0.792968,0.792583,0.792162,0.791699,0.791282,0.790836,0.790422,0.790010,0.789609,0.789157,0.788746,0.788337,0.787904,0.787459,0.787000,0.786600,0.786207,0.785776,0.785359,0.784904,0.784499,0.784084,0.783620,0.783209,0.782801,0.782371,0.781951,0.781548,0.781097,0.780678,0.780242,0.779798,0.779384,0.778944,0.778513,0.778101,0.777695,0.777292,0.776902,0.776454,0.775988,0.775612,0.775191,0.774722,0.774305,0.773876,0.773440,0.773000,0.772587,0.772109,0.771676,0.771233,0.770796,0.770350,0.769898,0.769440,0.769023,0.768579,0.768110,0.767661,0.767178,0.766755,0.766303,0.765866,0.765411,0.764927,0.764468,0.764012,0.763537,0.763089,0.762663,0.762219,0.761765,0.761343,0.760926,0.760449,0.760028,0.759577,0.759127,0.758701,0.758242,0.757827,0.757407,0.756944,0.756497,0.756035,0.755570,0.755139,0.754707,0.754244,0.753778,0.753338,0.752889,0.752405,0.751934,0.751475,0.751035,0.750576,0.750091,0.749624,0.749134,0.748671,0.748189,0.747751,0.747301,0.746882,0.746446,0.745955,0.745520,0.745078,0.744626,0.744146,0.743677,0.743219,0.742790,0.742340,0.741839,0.741397,0.740964,0.740483,0.740010,0.739574,0.739121,0.738690,0.738264,0.737783,0.737349,0.736893,0.736438,0.735950,0.735490,0.734990,0.734521,0.734090,0.733617,0.733168,0.732696,0.732258,0.731815,0.731343,0.730862,0.730431,0.729966,0.729460,0.728989,0.728499,0.728042,0.727556,0.727075,0.726587,0.726115,0.725623,0.725149,0.724712,0.724211,0.723723,0.723205,0.722745,0.722272,0.721742,0.721282,0.720790,0.720303,0.719785,0.719335,0.718846,0.718360,0.717907,0.717390,0.716894,0.716411,0.715930,0.715427,0.714963,0.714484,0.714021,0.713508,0.713003,0.712509,0.712024,0.711544,0.711065,0.710597,0.710118,0.709660,0.709168,0.708692,0.708188,0.707695,0.707222,0.706695,0.706183,0.705711,0.705226,0.704726,0.704262,0.703775,0.703295,0.702801,0.702296,0.701826,0.701338,0.700824,0.700340,0.699834,0.699367,0.698850,0.698367,0.697871,0.697385,0.696874,0.696379,0.695898,0.695428,0.694933,0.694435,0.693928,0.693441,0.692934,0.692446,0.691929,0.691479,0.690995,0.690512,0.690023,0.689484,0.688970,0.688480,0.687992,0.687495,0.686940,0.686404,0.685902,0.685424,0.684941,0.684450,0.683967,0.683442,0.682907,0.682407,0.681917,0.681428,0.680945,0.680465,0.679947,0.679441,0.678920,0.678446,0.677950,0.677489,0.676995,0.676464,0.675895,0.675387,0.674870,0.674341,0.673855,0.673353,0.672851,0.672357,0.671870,0.671301,0.670828,0.670330,0.669850,0.669358,0.668827,0.668268,0.667805,0.667290,0.666787,0.666244,0.665717,0.665193,0.664697,0.664182,0.663679,0.663170,0.662664,0.662140,0.661597,0.661077,0.660582,0.660098,0.659581,0.659093,0.658558,0.658011,0.657511,0.656975,0.656460,0.655950,0.655452,0.654949,0.654413,0.653904,0.653401,0.652876,0.652369,0.651832,0.651316,0.650773,0.650259,0.649755,0.649276,0.648755,0.648263,0.647740,0.647233,0.646696,0.646198,0.645721,0.645185,0.644650,0.644132,0.643661,0.643135,0.642647,0.642183,0.641629,0.641117,0.640598,0.640073,0.639581,0.639068,0.638526,0.638025,0.637505,0.637006,0.636524,0.636047,0.635514,0.634995,0.634495,0.633988,0.633456,0.632924,0.632422,0.631919,0.631390,0.630863,0.630363,0.629857,0.629371,0.628850,0.628344,0.627796,0.627274,0.626772,0.626252,0.625742,0.625231,0.624714,0.624254,0.623692,0.623144,0.622648,0.622122,0.621608,0.621094,0.620569,0.620091,0.619564,0.619038,0.618519,0.618023,0.617501,0.616950,0.616409,0.615885,0.615339,0.614827,0.614340,0.613798,0.613260,0.612761,0.612238,0.611750,0.611253,0.610734,0.610195,0.609649,0.609174,0.608672,0.608117,0.607589,0.607071,0.606567,0.606069,0.605591,0.605089,0.604584,0.604093,0.603574,0.603079,0.602604,0.602101,0.601635,0.601098,0.600551,0.600004,0.599469,0.598976,0.598467,0.597936,0.597411,0.596859,0.596346,0.595819,0.595247,0.594705,0.594174,0.593624,0.593120,0.592572,0.592034,0.591489,0.590939,0.590420,0.589891,0.589378,0.588896,0.588384,0.587898,0.587388,0.586797,0.586293,0.585789,0.585235,0.584743,0.584179,0.583640,0.583138,0.582635,0.582059,0.581513,0.581004,0.580518,0.580022,0.579469,0.578928,0.578374,0.577865,0.577292,0.576750,0.576240,0.575707,0.575186,0.574696,0.574168,0.573612,0.573107,0.572523,0.572010,0.571478,0.570934,0.570413,0.569898,0.569379,0.568881,0.568315,0.567773,0.567256,0.566730,0.566217,0.565659,0.565119,0.564609,0.564064,0.563534,0.562998,0.562477,0.561919,0.561417,0.560918,0.560389,0.559869,0.559317,0.558838,0.558306,0.557803,0.557324,0.556801,0.556295,0.555796,0.555288,0.554822,0.554314,0.553791,0.553281,0.552778,0.552226,0.551698,0.551186,0.550683,0.550131,0.549616,0.549074,0.548555,0.548023,0.547474,0.546918,0.546356,0.545807,0.545274,0.544756,0.544262,0.543802,0.543321,0.542835,0.542290,0.541779,0.541265,0.540725,0.540183,0.539676,0.539138,0.538640,0.538151,0.537687,0.537159,0.536644,0.536091,0.535580,0.535035,0.534487,0.533924,0.533406,0.532897,0.532335,0.531790,0.531278,0.530737,0.530186,0.529609,0.529081,0.528538,0.527999,0.527500,0.526937,0.526427,0.525906,0.525408,0.524881,0.524349,0.523851,0.523327,0.522752,0.522206,0.521661,0.521182,0.520633,0.520101,0.519571,0.519070,0.518533,0.517988,0.517462,0.516951,0.516427,0.515875,0.515365,0.514863,0.514340,0.513805,0.513315,0.512815,0.512312,0.511782,0.511266,0.510788,0.510275,0.509786,0.509310,0.508799,0.508285,0.507786,0.507253,0.506724,0.506221,0.505702,0.505190,0.504698,0.504150,0.503664,0.503137,0.502642,0.502166,0.501674,0.501192,0.500649,0.500149,0.499667,0.499143,0.498621,0.498099,0.497560,0.497018,0.496512,0.496026,0.495530,0.495034,0.494522,0.493998,0.493500,0.492993,0.492468,0.491941,0.491467,0.490956,0.490492,0.489960,0.489458,0.488941,0.488430,0.487965,0.487494,0.486953,0.486432,0.485875,0.485351,0.484842,0.484336,0.483858,0.483360,0.482827,0.482357,0.481852,0.481322,0.480817,0.480301,0.479768,0.479288,0.478784,0.478261,0.477752,0.477243,0.476771,0.476251,0.475738,0.475284,0.474738,0.474212,0.473632,0.473135,0.472637,0.472135,0.471604,0.471107,0.470633,0.470109,0.469610,0.469103,0.468614,0.468102,0.467593,0.467162,0.466650,0.466119,0.465605,0.465080,0.464574,0.464062,0.463517,0.463020,0.462502,0.462015,0.461509,0.461037,0.460530,0.460102,0.459610,0.459132,0.458638,0.458155,0.457696,0.457213,0.456682,0.456204,0.455707,0.455204,0.454746,0.454254,0.453769,0.453286,0.452780,0.452257,0.451793,0.451299,0.450794,0.450299,0.449816,0.449343,0.448893,0.448392,0.447888,0.447329,0.446847,0.446294,0.445797,0.445314,0.444835,0.444329,0.443859,0.443383,0.442882,0.442411,0.441916,0.441410,0.440891,0.440378,0.439870,0.439384,0.438864,0.438382,0.437892,0.437369,0.436903,0.436417,0.435960,0.435495,0.435006,0.434532,0.434062,0.433544,0.433055,0.432567,0.432057,0.431578,0.431091,0.430580,0.430108,0.429593,0.429102,0.428641,0.428126,0.427647,0.427161,0.426673,0.426132,0.425658,0.425167,0.424692,0.424216,0.423762,0.423278,0.422821,0.422344,0.421823,0.421351,0.420870,0.420399,0.419914,0.419432,0.418896,0.418414,0.417952,0.417471,0.416990,0.416522,0.416052,0.415577,0.415077,0.414573,0.414098,0.413646,0.413168,0.412694,0.412202,0.411734,0.411289,0.410829,0.410377,0.409904,0.409433,0.408968,0.408508,0.408035,0.407572,0.407093,0.406666,0.406193,0.405747,0.405239,0.404783,0.404330,0.403863,0.403414,0.402966,0.402533,0.402088,0.401632,0.401155,0.400702,0.400207,0.399712,0.399262,0.398782,0.398312,0.397821,0.397354,0.396853,0.396404,0.395918,0.395461,0.395018,0.394555,0.394101,0.393639,0.393178,0.392711,0.392238,0.391784,0.391297,0.390863,0.390437,0.389963,0.389491,0.389066,0.388586,0.388133,0.387672,0.387204,0.386755,0.386238,0.385763,0.385292,0.384819,0.384361,0.383896,0.383435,0.382933,0.382447,0.381992,0.381548,0.381079,0.380658,0.380193,0.379744,0.379283,0.378777,0.378329,0.377875,0.377422,0.376984,0.376527,0.376091,0.375631,0.375147,0.374693,0.374223,0.373827,0.373364,0.372928,0.372444,0.371971,0.371525,0.371084,0.370627,0.370173,0.369740,0.369320,0.368835,0.368403,0.367952,0.367493,0.367053,0.366641,0.366230,0.365778,0.365333,0.364848,0.364411,0.363966,0.363472,0.362998,0.362546,0.362105,0.361661,0.361222,0.360749,0.360274,0.359778,0.359334,0.358883,0.358459,0.358025,0.357608,0.357146,0.356709,0.356287,0.355870,0.355407,0.354952,0.354517,0.354082,0.353659,0.353183,0.352693,0.352252,0.351838,0.351413,0.350993,0.350574,0.350141,0.349684,0.349295,0.348840,0.348375,0.347951,0.347518,0.347091,0.346687,0.346244,0.345806,0.345410,0.344993,0.344568,0.344111,0.343667,0.343238,0.342806,0.342342,0.341918,0.341528,0.341084,0.340679,0.340241,0.339814,0.339393,0.338982,0.338553,0.338108,0.337662,0.337226,0.336826,0.336407,0.335975,0.335524,0.335109,0.334671,0.334240,0.333846,0.333414,0.332985,0.332541,0.332151,0.331731,0.331318,0.330910,0.330502,0.330101,0.329702,0.329300,0.328881,0.328480,0.328056,0.327607,0.327141,0.326736,0.326319,0.325885,0.325430,0.324982,0.324597,0.324198,0.323797,0.323349,0.322950,0.322498,0.322075,0.321691,0.321271,0.320800,0.320405,0.320021,0.319597,0.319156,0.318753,0.318335,0.317925,0.317501,0.317080,0.316611,0.316177,0.315774,0.315363,0.314932,0.314519,0.314100,0.313691,0.313318,0.312895,0.312512,0.312141,0.311758,0.311341,0.310953,0.310560,0.310138,0.309713,0.309325,0.308899,0.308515,0.308138,0.307755,0.307329,0.306938,0.306545,0.306153,0.305744,0.305353,0.304958,0.304550,0.304172,0.303745,0.303362,0.302973,0.302575,0.302191,0.301787,0.301407,0.301045,0.300650,0.300261,0.299904,0.299518,0.299147,0.298770,0.298353,0.297976,0.297549,0.297113,0.296743,0.296381,0.295977,0.295566,0.295202,0.294777,0.294380,0.293989,0.293607,0.293205,0.292809,0.292428,0.292068,0.291651,0.291256,0.290904,0.290502,0.290133,0.289754,0.289381,0.289028,0.288652,0.288259,0.287858,0.287456,0.287082,0.286683,0.286281,0.285881,0.285510,0.285112,0.284727,0.284358,0.283989,0.283605,0.283219,0.282808,0.282448,0.282072,0.281671,0.281272,0.280880,0.280495,0.280123,0.279720,0.279341,0.278978,0.278569,0.278181,0.277788,0.277412,0.277029,0.276715,0.276353,0.275977,0.275605,0.275260,0.274881,0.274529,0.274114,0.273737,0.273371,0.273009,0.272628,0.272257,0.271880,0.271495,0.271117,0.270731,0.270359,0.270004,0.269652,0.269261,0.268870,0.268505,0.268124,0.267775,0.267419,0.267041,0.266656,0.266301,0.265940,0.265583,0.265225,0.264867,0.264483,0.264115,0.263727,0.263337,0.262985,0.262652,0.262250,0.261879,0.261479,0.261164,0.260773,0.260416,0.260020,0.259676,0.259290,0.258939,0.258574,0.258249,0.257866,0.257508,0.257154,0.256801,0.256446,0.256074,0.255733,0.255408,0.255068,0.254723,0.254390,0.254054,0.253719,0.253382,0.253051,0.252697,0.252331,0.252005,0.251656,0.251311,0.250992,0.250638,0.250273,0.249933,0.249577,0.249245,0.248899,0.248537,0.248238,0.247883,0.247525,0.247168,0.246816,0.246463,0.246128,0.245785,0.245461,0.245097,0.244781,0.244431,0.244098,0.243754,0.243402,0.243022,0.242687,0.242330,0.242006,0.241658,0.241354,0.240994,0.240642,0.240308,0.239998,0.239617,0.239266,0.238952,0.238606,0.238264,0.237912,0.237571,0.237252,0.236902,0.236567,0.236252,0.235919,0.235587,0.235224,0.234871,0.234530,0.234201,0.233860,0.233529,0.233185,0.232873,0.232573,0.232267,0.231961,0.231606,0.231259,0.230910,0.230574,0.230245,0.229892,0.229533,0.229191,0.228872,0.228538,0.228224,0.227886,0.227577,0.227246,0.226951,0.226616,0.226279,0.225961,0.225652,0.225361,0.225065,0.224716,0.224402,0.224093,0.223779,0.223457,0.223106,0.222781,0.222479,0.222139,0.221810,0.221505,0.221168,0.220837,0.220532,0.220226,0.219888,0.219545,0.219220,0.218900,0.218578,0.218258,0.217969,0.217647,0.217367,0.217042,0.216735,0.216403,0.216120,0.215803,0.215513,0.215220,0.214926,0.214616,0.214301,0.214012,0.213705,0.213372,0.213032,0.212713,0.212407,0.212105,0.211816,0.211514,0.211221,0.210895,0.210571,0.210261,0.209954,0.209615,0.209321,0.209028,0.208742,0.208420,0.208110,0.207826,0.207510,0.207185,0.206889,0.206596,0.206289,0.205957,0.205639,0.205328,0.205006,0.204749,0.204436,0.204125,0.203839,0.203545,0.203247,0.202952,0.202675,0.202369,0.202076,0.201786,0.201480,0.201176,0.200875,0.200588,0.200291,0.199986,0.199672,0.199377,0.199086,0.198794,0.198513,0.198233,0.197942,0.197647,0.197359,0.197065,0.196766,0.196501,0.196221,0.195934,0.195656,0.195370,0.195091,0.194770,0.194456,0.194146,0.193862,0.193587,0.193300,0.192993,0.192695,0.192439,0.192159,0.191860,0.191595,0.191306,0.191000,0.190713,0.190443,0.190154,0.189868,0.189583,0.189309,0.189022,0.188753,0.188447,0.188137,0.187872,0.187577,0.187309,0.187044,0.186754,0.186473,0.186180,0.185860,0.185606,0.185332,0.185059,0.184805,0.184533,0.184242,0.183950,0.183674,0.183405,0.183118,0.182848,0.182590,0.182357,0.182082,0.181822,0.181546,0.181279,0.181029,0.180746,0.180465,0.180192,0.179893,0.179610,0.179344,0.179054,0.178819,0.178560,0.178305,0.178047,0.177778,0.177507,0.177207,0.176947,0.176666,0.176406,0.176119,0.175848,0.175587,0.175323,0.175068,0.174785,0.174523,0.174267,0.174006,0.173748,0.173479,0.173218,0.172943,0.172683,0.172420,0.172166,0.171925,0.171641,0.171385,0.171113,0.170841,0.170597,0.170338,0.170074,0.169800,0.169559,0.169302,0.169053,0.168799,0.168562,0.168338,0.168069,0.167826,0.167581,0.167322,0.167072,0.166817,0.166545,0.166303,0.166040,0.165789,0.165543,0.165303,0.165052,0.164783,0.164517,0.164242,0.163994,0.163703,0.163463,0.163199,0.162957,0.162722,0.162452,0.162182,0.161922,0.161652,0.161391,0.161169,0.160922,0.160688,0.160465,0.160221,0.159967,0.159731,0.159472,0.159219,0.158964,0.158729,0.158480,0.158231,0.158017,0.157795,0.157572,0.157343,0.157096,0.156822,0.156587,0.156329,0.156079,0.155824,0.155597,0.155358,0.155111,0.154866,0.154636,0.154416,0.154173,0.153925,0.153695,0.153430,0.153167,0.152930,0.152685,0.152465,0.152217,0.152004,0.151751,0.151509,0.151276,0.151047,0.150804,0.150548,0.150325,0.150072,0.149839,0.149605,0.149383,0.149150,0.148932,0.148675,0.148471,0.148234,0.148007,0.147785,0.147555,0.147321,0.147087,0.146850,0.146620,0.146388,0.146189,0.145946,0.145736,0.145499,0.145286,0.145058,0.144837,0.144615,0.144405,0.144173,0.143939,0.143683,0.143446,0.143213,0.142996,0.142784,0.142573,0.142339,0.142120,0.141915,0.141681,0.141457,0.141239,0.140996,0.140781,0.140586,0.140343,0.140139,0.139903,0.139654,0.139448,0.139254,0.139045,0.138826,0.138643,0.138424,0.138206,0.137977,0.137746,0.137516,0.137300,0.137095,0.136875,0.136668,0.136450,0.136230,0.136021,0.135803,0.135598,0.135362,0.135133,0.134891,0.134677,0.134464,0.134265,0.134059,0.133882,0.133677,0.133479,0.133310,0.133101,0.132862,0.132651,0.132420,0.132212,0.132000,0.131807,0.131589,0.131370,0.131191,0.130972,0.130782,0.130578,0.130371,0.130166,0.129948,0.129737,0.129537,0.129333,0.129134,0.128925,0.128722,0.128511,0.128305,0.128083,0.127881,0.127664,0.127472,0.127228,0.127035,0.126839,0.126665,0.126455,0.126227,0.126038,0.125807,0.125616,0.125440,0.125229,0.125048,0.124840,0.124646,0.124449,0.124258,0.124068,0.123874,0.123671,0.123478,0.123291,0.123081,0.122861,0.122653,0.122435,0.122228,0.122034,0.121848,0.121639,0.121425,0.121249,0.121045,0.120866,0.120672,0.120492,0.120280,0.120072,0.119888,0.119699,0.119511,0.119321,0.119137,0.118956,0.118760,0.118561,0.118347,0.118147,0.117963,0.117752,0.117554,0.117367,0.117190,0.116987,0.116798,0.116587,0.116409,0.116231,0.116054,0.115873,0.115683,0.115504,0.115317,0.115150,0.114960,0.114750,0.114541,0.114348,0.114156,0.113973,0.113804,0.113612,0.113414,0.113238,0.113060,0.112898,0.112711,0.112547,0.112390,0.112215,0.112037,0.111850,0.111653,0.111484,0.111297,0.111121,0.110946,0.110746,0.110585,0.110405,0.110227,0.110056,0.109855,0.109687,0.109497,0.109332,0.109157,0.108983,0.108828,0.108651,0.108461,0.108295,0.108110,0.107949,0.107776,0.107572,0.107370,0.107189,0.107021,0.106840,0.106651,0.106471,0.106327,0.106150,0.105965,0.105798,0.105639,0.105456,0.105279,0.105087,0.104933,0.104761,0.104585,0.104421,0.104245,0.104100,0.103932,0.103784,0.103616,0.103436,0.103268,0.103099,0.102914,0.102723,0.102545,0.102376,0.102200,0.102022,0.101837,0.101677,0.101506,0.101355,0.101180,0.101022,0.100851,0.100679,0.100516,0.100329,0.100147,0.099992,0.099853,0.099686,0.099511,0.099343,0.099180,0.099013,0.098860,0.098699,0.098538,0.098375,0.098220,0.098064,0.097922,0.097728,0.097564,0.097394,0.097242,0.097081,0.096952,0.096784,0.096636,0.096457,0.096301,0.096120,0.095953,0.095797,0.095637,0.095477,0.095316,0.095152,0.094999,0.094840,0.094698,0.094542,0.094376,0.094216,0.094056,0.093889,0.093740,0.093598,0.093416,0.093263,0.093113,0.092939,0.092803,0.092658,0.092503,0.092353,0.092216,0.092069,0.091902,0.091724,0.091559,0.091399,0.091245,0.091104,0.090946,0.090787,0.090609,0.090450,0.090290,0.090150,0.089998,0.089839,0.089693,0.089537,0.089379,0.089250,0.089098,0.088945,0.088787,0.088640,0.088496,0.088349,0.088191,0.088042,0.087889,0.087733,0.087578,0.087443,0.087281,0.087109,0.086961,0.086834,0.086695,0.086564,0.086420,0.086266,0.086126,0.086000,0.085871,0.085731,0.085608,0.085468,0.085346,0.085190,0.085041,0.084901,0.084763,0.084623,0.084486,0.084343,0.084192,0.084016,0.083897,0.083761,0.083607,0.083461,0.083324,0.083171,0.083048,0.082908,0.082788,0.082655,0.082504,0.082372,0.082225,0.082096,0.081966,0.081815,0.081658,0.081522,0.081379,0.081226,0.081093,0.080951,0.080806,0.080663,0.080544,0.080408,0.080287,0.080153,0.080030,0.079889,0.079752,0.079599,0.079470,0.079343,0.079210,0.079071,0.078937,0.078812,0.078664,0.078521,0.078408,0.078291,0.078165,0.078043,0.077907,0.077769,0.077634,0.077500,0.077367,0.077243,0.077113,0.076987,0.076861,0.076727,0.076581,0.076453,0.076320,0.076190,0.076077,0.075950,0.075813,0.075678,0.075539,0.075415,0.075278,0.075143,0.075021,0.074873,0.074755,0.074649,0.074523,0.074385,0.074259,0.074134,0.074004,0.073878,0.073750,0.073624,0.073507,0.073376,0.073265,0.073144,0.073034,0.072908,0.072772,0.072632,0.072487,0.072354,0.072228,0.072095,0.071977,0.071873,0.071750,0.071632,0.071505,0.071367,0.071241,0.071124,0.071001,0.070876,0.070761,0.070631,0.070489,0.070384,0.070281,0.070159,0.070036,0.069910,0.069802,0.069694,0.069575,0.069462,0.069343,0.069214,0.069084,0.068937,0.068817,0.068705,0.068584,0.068485,0.068366,0.068245,0.068114,0.067984,0.067876,0.067759,0.067655,0.067547,0.067440,0.067334,0.067228,0.067110,0.067004,0.066882,0.066781,0.066649,0.066540,0.066437,0.066305,0.066193,0.066066,0.065966,0.065854,0.065742,0.065643,0.065543,0.065430,0.065309,0.065180,0.065056,0.064936,0.064814,0.064708,0.064594,0.064467,0.064362,0.064261,0.064151,0.064048,0.063937,0.063831,0.063736,0.063629,0.063524,0.063420,0.063321,0.063203,0.063114,0.063004,0.062896,0.062795,0.062685,0.062585,0.062492,0.062387,0.062280,0.062162,0.062055,0.061954,0.061842,0.061725,0.061618,0.061514,0.061395,0.061299,0.061200,0.061089,0.060988,0.060885,0.060777,0.060674,0.060572,0.060460,0.060336,0.060229,0.060120,0.060001,0.059902,0.059806,0.059716,0.059594,0.059490,0.059395,0.059298,0.059172,0.059069,0.058975,0.058871,0.058767,0.058681,0.058599,0.058495,0.058398,0.058292,0.058196,0.058105,0.058017,0.057909,0.057815,0.057725,0.057641,0.057542,0.057448,0.057355,0.057252,0.057141,0.057041,0.056942,0.056831,0.056734,0.056653,0.056554,0.056455,0.056361,0.056240,0.056141,0.056056,0.055959,0.055870,0.055784,0.055684,0.055582,0.055493,0.055390,0.055290,0.055177,0.055073,0.054973,0.054848,0.054746,0.054642,0.054547,0.054462,0.054354,0.054263,0.054157,0.054070,0.053976,0.053880,0.053794,0.053695,0.053606,0.053496,0.053417,0.053318,0.053221,0.053145,0.053060,0.052975,0.052883,0.052782,0.052701,0.052612,0.052520,0.052434,0.052345,0.052250,0.052138,0.052049,0.051970,0.051881,0.051783,0.051693,0.051592,0.051505,0.051420,0.051318,0.051236,0.051172,0.051079,0.050981,0.050897,0.050792,0.050705,0.050610,0.050527,0.050435,0.050352,0.050271,0.050197,0.050111,0.050025,0.049938,0.049850,0.049766,0.049669,0.049586,0.049512,0.049422,0.049340,0.049241,0.049158,0.049066,0.048989,0.048913,0.048844,0.048772,0.048681,0.048595,0.048510,0.048432,0.048346,0.048272,0.048177,0.048085,0.048027,0.047948,0.047852,0.047770,0.047681,0.047606,0.047526,0.047437,0.047354,0.047267,0.047196,0.047101,0.047020,0.046944,0.046856,0.046773,0.046694,0.046609,0.046499,0.046415,0.046325,0.046231,0.046145,0.046071,0.045980,0.045899,0.045818,0.045727,0.045641,0.045573,0.045503,0.045429,0.045348,0.045265,0.045181,0.045108,0.045037,0.044949,0.044876,0.044808,0.044717,0.044660,0.044576,0.044480,0.044393,0.044304,0.044230,0.044149,0.044080,0.043992,0.043911,0.043838,0.043755,0.043693,0.043621,0.043531,0.043454,0.043368,0.043296,0.043218,0.043137,0.043055,0.042978,0.042900,0.042831,0.042751,0.042674,0.042593,0.042515,0.042440,0.042361,0.042290,0.042222,0.042131,0.042047,0.041963,0.041893,0.041829,0.041741,0.041665,0.041592,0.041521,0.041455,0.041380,0.041303,0.041232,0.041165,0.041093,0.041031,0.040958,0.040903,0.040829,0.040762,0.040690,0.040628,0.040571,0.040503,0.040424,0.040351,0.040278,0.040207,0.040142,0.040061,0.039988,0.039925,0.039852,0.039778,0.039697,0.039627,0.039555,0.039482,0.039410,0.039336,0.039276,0.039218,0.039145,0.039069,0.038983,0.038913,0.038847,0.038778,0.038700,0.038642,0.038568,0.038492,0.038432,0.038359,0.038285,0.038202,0.038133,0.038058,0.037994,0.037911,0.037849,0.037779,0.037708,0.037641,0.037576,0.037505,0.037417,0.037338,0.037274,0.037197,0.037117,0.037045,0.036988,0.036928,0.036867,0.036792,0.036728,0.036662,0.036604,0.036538,0.036471,0.036402,0.036323,0.036264,0.036199,0.036145,0.036067,0.036025,0.035960,0.035891,0.035830,0.035748,0.035684,0.035624,0.035561,0.035501,0.035438,0.035372,0.035301,0.035247,0.035192,0.035132,0.035072,0.035006,0.034954,0.034887,0.034815,0.034755,0.034686,0.034622,0.034552,0.034491,0.034421,0.034352,0.034290,0.034236,0.034169,0.034099,0.034041,0.033976,0.033913,0.033848,0.033798,0.033734,0.033665,0.033600,0.033540,0.033477,0.033412,0.033352,0.033293,0.033227,0.033160,0.033097,0.033035,0.032978,0.032927,0.032876,0.032810,0.032759,0.032694,0.032644,0.032585,0.032535,0.032470,0.032406,0.032347,0.032292,0.032252,0.032198,0.032151,0.032095,0.032048,0.031992,0.031929,0.031875,0.031828,0.031769,0.031698,0.031641,0.031574,0.031514,0.031468,0.031400,0.031339,0.031283,0.031230,0.031183,0.031133,0.031075,0.031005,0.030950,0.030893,0.030828,0.030765,0.030719,0.030669,0.030619,0.030567,0.030507,0.030452,0.030403,0.030346,0.030289,0.030223,0.030171,0.030104,0.030047,0.029986,0.029934,0.029876,0.029821,0.029774,0.029714,0.029661,0.029605,0.029557,0.029510,0.029452,0.029405,0.029352,0.029292,0.029245,0.029187,0.029131,0.029080,0.029022,0.028977,0.028933,0.028877,0.028823,0.028766,0.028706,0.028643,0.028600,0.028549,0.028487,0.028434,0.028382,0.028337,0.028279,0.028224,0.028174,0.028125,0.028075,0.028018,0.027970,0.027924,0.027869,0.027808,0.027756,0.027699,0.027645,0.027585,0.027545,0.027493,0.027448,0.027401,0.027345,0.027300,0.027255,0.027207,0.027163,0.027117,0.027058,0.027014,0.026966,0.026926,0.026879,0.026821,0.026778,0.026734,0.026691,0.026647,0.026602,0.026571,0.026514,0.026468,0.026421,0.026375,0.026330,0.026284,0.026239,0.026190,0.026141,0.026094,0.026038,0.025988,0.025942,0.025900,0.025860,0.025822,0.025767,0.025727,0.025677,0.025636,0.025586,0.025547,0.025491,0.025452,0.025402,0.025347,0.025303,0.025258,0.025207,0.025161,0.025098,0.025060,0.025019,0.024986,0.024940,0.024889,0.024847,0.024805,0.024772,0.024726,0.024685,0.024638,0.024591,0.024551,0.024516,0.024474,0.024424,0.024384,0.024350,0.024314,0.024275,0.024232,0.024184,0.024134,0.024090,0.024050,0.024016,0.023956,0.023907,0.023875,0.023828,0.023790,0.023741,0.023698,0.023656,0.023601,0.023563,0.023524,0.023479,0.023435,0.023387,0.023343,0.023308,0.023260,0.023211,0.023165,0.023122,0.023087,0.023046,0.023003,0.022962,0.022923,0.022879,0.022845,0.022800,0.022753,0.022716,0.022670,0.022635,0.022591,0.022555,0.022510,0.022477,0.022434,0.022402,0.022357,0.022316,0.022280,0.022243,0.022209,0.022171,0.022138,0.022090,0.022051,0.022013,0.021983,0.021937,0.021896,0.021855,0.021818,0.021772,0.021730,0.021691,0.021646,0.021608,0.021561,0.021519,0.021475,0.021439,0.021398,0.021359,0.021314,0.021282,0.021250,0.021214,0.021179,0.021137,0.021091,0.021054,0.021003,0.020956,0.020926,0.020893,0.020861,0.020821,0.020783,0.020752,0.020713,0.020670,0.020632,0.020598,0.020557,0.020524,0.020487,0.020450,0.020418,0.020392,0.020358,0.020322,0.020281,0.020246,0.020213,0.020170,0.020138,0.020108,0.020074,0.020034,0.020000,0.019967,0.019938,0.019903,0.019867,0.019827,0.019793,0.019754,0.019716,0.019679,0.019647,0.019622,0.019584,0.019549,0.019514,0.019478,0.019431,0.019389,0.019355,0.019318,0.019286,0.019243,0.019205,0.019175,0.019135,0.019104,0.019065,0.019028,0.018992,0.018953,0.018915,0.018867,0.018839,0.018799,0.018765,0.018730,0.018693,0.018661,0.018627,0.018580,0.018555,0.018526,0.018486,0.018456,0.018422,0.018388,0.018358,0.018326,0.018293,0.018262,0.018226,0.018197,0.018168,0.018132,0.018094,0.018065,0.018026,0.017988,0.017967,0.017943,0.017911,0.017880,0.017851,0.017825,0.017796,0.017758,0.017720,0.017683,0.017648,0.017613,0.017574,0.017551,0.017518,0.017480,0.017457,0.017423,0.017384,0.017346,0.017318,0.017290,0.017260,0.017230,0.017194,0.017151,0.017122,0.017096,0.017067,0.017034,0.017000,0.016963,0.016923,0.016886,0.016855,0.016827,0.016799,0.016773,0.016738,0.016713,0.016683,0.016649,0.016616,0.016590,0.016559,0.016532,0.016506,0.016481,0.016444,0.016406,0.016380,0.016347,0.016319,0.016293,0.016266,0.016236,0.016205,0.016183,0.016154,0.016128,0.016097,0.016066,0.016045,0.016014,0.015978,0.015956,0.015930,0.015903,0.015868,0.015829,0.015804,0.015776,0.015746,0.015722,0.015703,0.015665,0.015629,0.015597,0.015572,0.015544,0.015513,0.015488,0.015460,0.015435,0.015398,0.015361,0.015328,0.015308,0.015274,0.015250,0.015220,0.015182,0.015159,0.015129,0.015097,0.015071,0.015036,0.015007,0.014983,0.014950,0.014930,0.014903,0.014872,0.014836,0.014812,0.014789,0.014770,0.014742,0.014715,0.014681,0.014652,0.014614,0.014580,0.014559,0.014533,0.014506,0.014473,0.014447,0.014427,0.014400,0.014374,0.014348,0.014319,0.014286,0.014254,0.014230,0.014210,0.014186,0.014169,0.014140,0.014115,0.014098,0.014072,0.014049,0.014028,0.014003,0.013981,0.013957,0.013930,0.013903,0.013885,0.013864,0.013833,0.013802,0.013775,0.013749,0.013733,0.013712,0.013694,0.013664,0.013640,0.013624,0.013596,0.013574,0.013552,0.013536,0.013515,0.013489,0.013467,0.013439,0.013415,0.013387,0.013367,0.013336,0.013303,0.013278,0.013259,0.013236,0.013216,0.013193,0.013170,0.013147,0.013121,0.013093,0.013074,0.013053,0.013027,0.013003,0.012981,0.012965,0.012939,0.012914,0.012881,0.012861,0.012833,0.012801,0.012786,0.012761,0.012729,0.012709,0.012685,0.012658,0.012628,0.012614,0.012594,0.012576,0.012548,0.012530,0.012507,0.012478,0.012455,0.012425,0.012408,0.012388,0.012366,0.012343,0.012317,0.012295,0.012275,0.012245,0.012222,0.012202,0.012171,0.012153,0.012132,0.012112,0.012091,0.012068,0.012046,0.012022,0.011994,0.011973,0.011945,0.011919,0.011901,0.011881,0.011860,0.011831,0.011815,0.011790,0.011767,0.011750,0.011728,0.011704,0.011686,0.011661,0.011628,0.011606,0.011577,0.011566,0.011549,0.011530,0.011511,0.011493,0.011474,0.011454,0.011433,0.011408,0.011387,0.011367,0.011352,0.011330,0.011304,0.011288,0.011269,0.011253,0.011229,0.011205,0.011188,0.011172,0.011161,0.011144,0.011121,0.011103,0.011084,0.011062,0.011039,0.011018,0.010996,0.010971,0.010948,0.010922,0.010908,0.010882,0.010858,0.010843,0.010824,0.010803,0.010787,0.010762,0.010744,0.010719,0.010702,0.010687,0.010661,0.010638,0.010624,0.010602,0.010587,0.010575,0.010555,0.010537,0.010512,0.010498,0.010474,0.010451,0.010429,0.010417,0.010401,0.010380,0.010357,0.010346,0.010328,0.010302,0.010282,0.010253,0.010237,0.010218,0.010194,0.010174,0.010162,0.010143,0.010123,0.010096,0.010071,0.010054,0.010031,0.010011,0.009989,0.009966,0.009949,0.009933,0.009915,0.009898,0.009881,0.009849,0.009818,0.009797,0.009773,0.009760,0.009745,0.009729,0.009711,0.009690,0.009669,0.009650,0.009636,0.009618,0.009603,0.009588,0.009573,0.009569,0.009554,0.009543,0.009525,0.009510,0.009491,0.009465,0.009450,0.009434,0.009418,0.009396,0.009383,0.009365,0.009350,0.009334,0.009319,0.009302,0.009290,0.009272,0.009246,0.009229,0.009219,0.009205,0.009189,0.009170,0.009157,0.009134,0.009113,0.009096,0.009082,0.009064,0.009049,0.009028,0.009018,0.009002,0.008984,0.008968,0.008952,0.008938,0.008923,0.008911,0.008895,0.008884,0.008860,0.008836,0.008821,0.008810,0.008790,0.008767,0.008754,0.008732,0.008722,0.008706,0.008685,0.008670,0.008648,0.008638,0.008620,0.008598,0.008581,0.008560,0.008545,0.008527,0.008503,0.008492,0.008476,0.008459,0.008442,0.008425,0.008412,0.008404,0.008389,0.008367,0.008348,0.008330,0.008313,0.008303,0.008289,0.008271,0.008253,0.008230,0.008215,0.008196,0.008176,0.008154,0.008141,0.008131,0.008111,0.008091,0.008076,0.008063,0.008043,0.008026,0.008015,0.007996,0.007984,0.007967,0.007950,0.007935,0.007921,0.007906,0.007887,0.007876,0.007869,0.007851,0.007842,0.007825,0.007807,0.007788,0.007771,0.007756,0.007748,0.007739,0.007722,0.007706,0.007693,0.007667,0.007654,0.007642,0.007626,0.007609,0.007596,0.007587,0.007571,0.007548,0.007529,0.007519,0.007500,0.007488,0.007473,0.007456,0.007442,0.007424,0.007402,0.007383,0.007372,0.007350,0.007335,0.007323,0.007308,0.007294,0.007278,0.007262,0.007249,0.007231,0.007220,0.007212,0.007200,0.007188,0.007174,0.007158,0.007144,0.007129,0.007112,0.007100,0.007087,0.007078,0.007066,0.007048,0.007036,0.007021,0.007006,0.006986,0.006977,0.006965,0.006953,0.006937,0.006924,0.006913,0.006898,0.006882,0.006872,0.006864,0.006853,0.006838,0.006828,0.006818,0.006811,0.006797,0.006791,0.006781,0.006768,0.006752,0.006740,0.006727,0.006717,0.006700,0.006687,0.006675,0.006664,0.006652,0.006639,0.006625,0.006610,0.006595,0.006585,0.006561,0.006543,0.006536,0.006525,0.006508,0.006499,0.006483,0.006477,0.006468,0.006454,0.006443,0.006433,0.006418,0.006404,0.006386,0.006377,0.006365,0.006353,0.006344,0.006332,0.006314,0.006300,0.006293,0.006286,0.006274,0.006255,0.006243,0.006230,0.006220,0.006207,0.006191,0.006186,0.006173,0.006162,0.006149,0.006139,0.006129,0.006125,0.006113,0.006100,0.006089,0.006074,0.006063,0.006045,0.006027,0.006019,0.006002,0.005987,0.005981,0.005973,0.005967,0.005954,0.005941,0.005932,0.005921,0.005915,0.005903,0.005894,0.005885,0.005874,0.005862,0.005853,0.005838,0.005823,0.005812,0.005795,0.005785,0.005770,0.005758,0.005749,0.005732,0.005721,0.005704,0.005694,0.005676,0.005665,0.005651,0.005643,0.005639,0.005632,0.005621,0.005616,0.005603,0.005594,0.005581,0.005565,0.005554,0.005539,0.005531,0.005521,0.005510,0.005498,0.005488,0.005474,0.005464,0.005454,0.005440,0.005427,0.005420,0.005409,0.005397,0.005383,0.005366,0.005358,0.005351,0.005343,0.005331,0.005322,0.005308,0.005295,0.005286,0.005277,0.005268,0.005254,0.005244,0.005232,0.005222,0.005215,0.005210,0.005195,0.005188,0.005176,0.005168,0.005159,0.005153,0.005142,0.005136,0.005131,0.005122,0.005111,0.005101,0.005098,0.005090,0.005082,0.005072,0.005065,0.005057,0.005044,0.005031,0.005021,0.005011,0.005002,0.004997,0.004983,0.004975,0.004969,0.004958,0.004949,0.004937,0.004927,0.004920,0.004903,0.004894,0.004887,0.004874,0.004864,0.004857,0.004846,0.004834,0.004823,0.004815,0.004807,0.004799,0.004785,0.004778,0.004769,0.004762,0.004749,0.004739,0.004729,0.004718,0.004713,0.004702,0.004695,0.004677,0.004666,0.004660,0.004649,0.004642,0.004634,0.004628,0.004617,0.004608,0.004603,0.004593,0.004583,0.004576,0.004566,0.004554,0.004544,0.004532,0.004523,0.004513,0.004500,0.004491,0.004483,0.004474,0.004462,0.004451,0.004442,0.004435,0.004427,0.004419,0.004411,0.004405,0.004396,0.004387,0.004382,0.004374,0.004365,0.004356,0.004349,0.004341,0.004336,0.004327,0.004320,0.004314,0.004300,0.004288,0.004279,0.004272,0.004266,0.004254,0.004243,0.004230,0.004226,0.004217,0.004210,0.004203,0.004197,0.004192,0.004183,0.004173,0.004162,0.004155,0.004143,0.004137,0.004130,0.004117,0.004103,0.004095,0.004088,0.004077,0.004066,0.004062,0.004059,0.004053,0.004050,0.004043,0.004029,0.004026,0.004022,0.004013,0.004008,0.003999,0.003992,0.003983,0.003973,0.003967,0.003965,0.003963,0.003951,0.003941,0.003935,0.003925,0.003917,0.003910,0.003897,0.003893,0.003888,0.003878,0.003872,0.003858,0.003851,0.003845,0.003838,0.003834,0.003828,0.003821,0.003817,0.003810,0.003803,0.003794,0.003789,0.003779,0.003768,0.003761,0.003752,0.003747,0.003737,0.003730,0.003721,0.003717,0.003705,0.003698,0.003691,0.003682,0.003675,0.003665,0.003659,0.003648,0.003643,0.003635,0.003632,0.003622,0.003615,0.003608,0.003595,0.003582,0.003570,0.003564,0.003561,0.003546,0.003534,0.003527,0.003524,0.003511,0.003504,0.003498,0.003489,0.003485,0.003480,0.003473,0.003467,0.003460,0.003452,0.003443,0.003435,0.003432,0.003423,0.003414,0.003406,0.003401,0.003392,0.003389,0.003377,0.003368,0.003361,0.003352,0.003348,0.003345,0.003338,0.003333,0.003326,0.003321,0.003310,0.003298,0.003293,0.003290,0.003280,0.003273,0.003271,0.003265,0.003256,0.003250,0.003246,0.003240,0.003236,0.003229,0.003224,0.003220,0.003212,0.003201,0.003194,0.003186,0.003181,0.003178,0.003163,0.003157,0.003151,0.003142,0.003137,0.003132,0.003127,0.003123,0.003119,0.003108,0.003104,0.003099,0.003092,0.003082,0.003079,0.003074,0.003069,0.003062,0.003059,0.003051,0.003047,0.003040,0.003032,0.003030,0.003027,0.003021,0.003014,0.003011,0.003007,0.003006,0.003001,0.002996,0.002995,0.002990,0.002989,0.002986,0.002975,0.002973,0.002967,0.002955,0.002950,0.002947,0.002943,0.002939,0.002932,0.002926,0.002921,0.002912,0.002910,0.002907,0.002906,0.002901,0.002896,0.002890,0.002887,0.002879,0.002874,0.002868,0.002863,0.002858,0.002853,0.002846,0.002836,0.002830,0.002825,0.002820,0.002814,0.002811,0.002803,0.002799,0.002794,0.002789,0.002783,0.002781,0.002781,0.002775,0.002766,0.002761,0.002755,0.002753,0.002747,0.002743,0.002740,0.002736,0.002731,0.002730,0.002724,0.002720,0.002714,0.002708,0.002698,0.002692,0.002689,0.002686,0.002685,0.002680,0.002675,0.002672,0.002668,0.002661,0.002654,0.002651,0.002646,0.002643,0.002638,0.002633,0.002628,0.002625,0.002623,0.002619,0.002613,0.002602,0.002597,0.002594,0.002591,0.002589,0.002584,0.002576,0.002572,0.002568,0.002565,0.002558,0.002554,0.002549,0.002543,0.002534,0.002531,0.002528,0.002523,0.002519,0.002516,0.002513,0.002505,0.002497,0.002490,0.002489,0.002486,0.002486,0.002484,0.002480,0.002478,0.002472,0.002468,0.002465,0.002461,0.002454,0.002450,0.002444,0.002441,0.002437,0.002432,0.002428,0.002423,0.002417,0.002413,0.002408,0.002402,0.002398,0.002388,0.002381,0.002377,0.002374,0.002369,0.002364,0.002362,0.002359,0.002354,0.002344,0.002338,0.002330,0.002328,0.002323,0.002317,0.002311,0.002307,0.002302,0.002297,0.002294,0.002290,0.002284,0.002279,0.002275,0.002271,0.002269,0.002265,0.002261,0.002259,0.002255,0.002251,0.002244,0.002239,0.002232,0.002227,0.002219,0.002216,0.002213,0.002208,0.002204,0.002198,0.002195,0.002191,0.002184,0.002183,0.002180,0.002177,0.002174,0.002168,0.002164,0.002161,0.002159,0.002158,0.002152,0.002148,0.002141,0.002139,0.002135,0.002133,0.002127,0.002124,0.002122,0.002119,0.002117,0.002114,0.002107,0.002106,0.002097,0.002089,0.002089,0.002084,0.002079,0.002077,0.002073,0.002069,0.002065,0.002057,0.002054,0.002051,0.002047,0.002044,0.002040,0.002035,0.002029,0.002022,0.002017,0.002012,0.002007,0.002004,0.001997,0.001992,0.001992,0.001989,0.001984,0.001978,0.001977,0.001974,0.001970,0.001968,0.001960,0.001957,0.001953,0.001947,0.001944,0.001941,0.001940,0.001935,0.001933,0.001931,0.001929,0.001925,0.001922,0.001919,0.001912,0.001903,0.001901,0.001896,0.001894,0.001888,0.001886,0.001876,0.001873,0.001869,0.001864,0.001861,0.001860,0.001857,0.001853,0.001847,0.001843,0.001838,0.001835,0.001831,0.001827,0.001824,0.001818,0.001817,0.001815,0.001810,0.001804,0.001802,0.001796,0.001793,0.001791,0.001787,0.001783,0.001780,0.001775,0.001771,0.001766,0.001763,0.001762,0.001760,0.001759,0.001758,0.001752,0.001747,0.001745,0.001742,0.001735,0.001735,0.001730,0.001727,0.001725,0.001717,0.001709,0.001704,0.001702,0.001697,0.001696,0.001691,0.001688,0.001686,0.001683,0.001677,0.001675,0.001674,0.001671,0.001665,0.001662,0.001659,0.001654,0.001649,0.001647,0.001645,0.001643,0.001642,0.001640,0.001634,0.001632,0.001627,0.001625,0.001624,0.001620,0.001618,0.001615,0.001614,0.001611,0.001609,0.001606,0.001602,0.001600,0.001599,0.001597,0.001593,0.001590,0.001585,0.001579,0.001577,0.001576,0.001573,0.001571,0.001568,0.001563,0.001560,0.001554,0.001549,0.001547,0.001542,0.001540,0.001538,0.001535,0.001533,0.001530,0.001529,0.001525,0.001524,0.001518,0.001514,0.001512,0.001505,0.001501,0.001497,0.001488,0.001484,0.001480,0.001476,0.001472,0.001468,0.001467,0.001464,0.001460,0.001458,0.001456,0.001454,0.001448,0.001445,0.001442,0.001441,0.001441,0.001439,0.001435,0.001432,0.001426,0.001418,0.001415,0.001411,0.001409,0.001404,0.001400,0.001395,0.001391,0.001389,0.001389,0.001381,0.001380,0.001377,0.001377,0.001376,0.001375,0.001374,0.001370,0.001368,0.001363,0.001359,0.001355,0.001351,0.001345,0.001343,0.001341,0.001336,0.001332,0.001330,0.001326,0.001323,0.001321,0.001321,0.001318,0.001314,0.001311,0.001308,0.001306,0.001305,0.001304,0.001301,0.001299,0.001299,0.001292,0.001291,0.001290,0.001287,0.001283,0.001281,0.001279,0.001276,0.001274,0.001273,0.001270,0.001268,0.001265,0.001262,0.001262,0.001258,0.001256,0.001253,0.001250,0.001250,0.001247,0.001244,0.001243,0.001241,0.001240,0.001238,0.001231,0.001229,0.001225,0.001223,0.001220,0.001218,0.001217,0.001211,0.001208,0.001206,0.001203,0.001202,0.001198,0.001198,0.001194,0.001193,0.001191,0.001191,0.001188,0.001186,0.001182,0.001178,0.001175,0.001172,0.001171,0.001165,0.001159,0.001157,0.001156,0.001150,0.001149,0.001146,0.001146,0.001143,0.001142,0.001141,0.001136,0.001135,0.001130,0.001128,0.001127,0.001126,0.001124,0.001124,0.001122,0.001119,0.001117,0.001113,0.001110,0.001108,0.001106,0.001102,0.001100,0.001095,0.001093,0.001087,0.001082,0.001079,0.001076,0.001075,0.001073,0.001067,0.001065,0.001064,0.001060,0.001060,0.001058,0.001057,0.001055,0.001052,0.001050,0.001049,0.001044,0.001044,0.001044,0.001042,0.001040,0.001036,0.001034,0.001034,0.001033,0.001032,0.001031,0.001028,0.001025,0.001024,0.001024,0.001021,0.001019,0.001014,0.001011,0.001009,0.001007,0.001002,0.001001,0.000999,0.000999,0.000995,0.000995,0.000992,0.000990,0.000986,0.000984,0.000983,0.000980,0.000978,0.000975,0.000973,0.000973,0.000972,0.000972,0.000971,0.000968,0.000967,0.000964,0.000962,0.000961,0.000960,0.000959,0.000957,0.000956,0.000955,0.000953,0.000952,0.000952,0.000952,0.000949,0.000946,0.000943,0.000943,0.000942,0.000939,0.000939,0.000935,0.000934,0.000933,0.000932,0.000930,0.000927,0.000926,0.000924,0.000921,0.000920,0.000920,0.000917,0.000914,0.000913,0.000912,0.000911,0.000908,0.000907,0.000907,0.000905,0.000902,0.000900,0.000899,0.000895,0.000895,0.000895,0.000893,0.000892,0.000890,0.000888,0.000884,0.000883,0.000883,0.000880,0.000876,0.000871,0.000869,0.000869,0.000868,0.000866,0.000864,0.000863,0.000861,0.000861,0.000861,0.000859,0.000859,0.000858,0.000858,0.000852,0.000851,0.000850,0.000848,0.000846,0.000846,0.000845,0.000840,0.000839,0.000838,0.000837,0.000835,0.000832,0.000829,0.000828,0.000827,0.000825,0.000824,0.000821,0.000819,0.000819,0.000819,0.000814,0.000814,0.000811,0.000811,0.000809,0.000806,0.000806,0.000804,0.000803,0.000801,0.000800,0.000797,0.000795,0.000795,0.000793,0.000792,0.000790,0.000788,0.000784,0.000784,0.000784,0.000783,0.000781,0.000780,0.000780,0.000779,0.000776,0.000773,0.000772,0.000771,0.000768,0.000767,0.000765,0.000761,0.000760,0.000759,0.000758,0.000756,0.000756,0.000754,0.000754,0.000749,0.000749,0.000749,0.000743,0.000742,0.000741,0.000739,0.000738,0.000738,0.000738,0.000736,0.000732,0.000731,0.000731,0.000730,0.000727,0.000726,0.000726,0.000726,0.000726,0.000726,0.000724,0.000724,0.000724,0.000721,0.000719,0.000717,0.000716,0.000714,0.000713,0.000711,0.000710,0.000708,0.000707,0.000704,0.000703,0.000700,0.000699,0.000699,0.000699,0.000699,0.000699,0.000697,0.000696,0.000696,0.000695,0.000695,0.000691,0.000691,0.000690,0.000689,0.000688,0.000687,0.000685,0.000683,0.000680,0.000679,0.000679,0.000678,0.000677,0.000674,0.000672,0.000672,0.000671,0.000670,0.000668,0.000668,0.000665,0.000665,0.000664,0.000664,0.000661,0.000658,0.000657,0.000656,0.000656,0.000654,0.000654,0.000649,0.000647,0.000646,0.000645,0.000644,0.000643,0.000642,0.000639,0.000639,0.000638,0.000637,0.000637,0.000635,0.000634,0.000634,0.000633,0.000630,0.000627,0.000625,0.000623,0.000621,0.000620,0.000619,0.000619,0.000617,0.000617,0.000612,0.000611,0.000609,0.000608,0.000608,0.000608,0.000608,0.000607,0.000606,0.000604,0.000602,0.000601,0.000600,0.000598,0.000596,0.000595,0.000592,0.000591,0.000588,0.000587,0.000586,0.000585,0.000585,0.000584,0.000584,0.000582,0.000579,0.000577,0.000576,0.000573,0.000571,0.000570,0.000569,0.000568,0.000565,0.000563,0.000563,0.000559,0.000557,0.000554,0.000553,0.000552,0.000552,0.000551,0.000550,0.000550,0.000550,0.000548,0.000548,0.000547,0.000546,0.000545,0.000545,0.000543,0.000542,0.000542,0.000538,0.000538,0.000538,0.000535,0.000533,0.000533,0.000533,0.000532,0.000531,0.000531,0.000531,0.000529,0.000528,0.000528,0.000526,0.000526,0.000524,0.000524,0.000524,0.000523,0.000523,0.000523,0.000522,0.000522,0.000521,0.000520,0.000517,0.000515,0.000514,0.000513,0.000513,0.000512,0.000511,0.000511,0.000510,0.000509,0.000509,0.000508,0.000506,0.000504,0.000502,0.000502,0.000501,0.000500,0.000500,0.000499,0.000499,0.000498,0.000496,0.000494,0.000494,0.000494,0.000491,0.000490,0.000490,0.000487,0.000486,0.000485,0.000484,0.000483,0.000481,0.000480,0.000479,0.000479,0.000479,0.000478,0.000476,0.000475,0.000475,0.000475,0.000475,0.000475,0.000475,0.000475,0.000475,0.000473,0.000471,0.000469,0.000467,0.000465,0.000463,0.000463,0.000463,0.000463,0.000462,0.000460,0.000460,0.000459,0.000459,0.000458,0.000456,0.000456,0.000455,0.000455,0.000454,0.000454,0.000454,0.000453,0.000453,0.000453,0.000453,0.000452,0.000452,0.000450,0.000450,0.000450,0.000450,0.000449,0.000449,0.000448,0.000447,0.000447,0.000447,0.000447,0.000447,0.000446,0.000445,0.000444,0.000443,0.000442,0.000441,0.000440,0.000440,0.000440,0.000440,0.000439,0.000437,0.000437,0.000437,0.000436,0.000436,0.000436,0.000436,0.000434,0.000434,0.000434,0.000434,0.000433,0.000432,0.000432,0.000432,0.000432,0.000431,0.000427,0.000426,0.000426,0.000426,0.000426,0.000426,0.000425,0.000425,0.000425,0.000423,0.000422,0.000422,0.000422,0.000421,0.000420,0.000418,0.000414,0.000414,0.000414,0.000414,0.000411,0.000409,0.000408,0.000408,0.000407,0.000407,0.000407,0.000407,0.000407,0.000407,0.000405,0.000404,0.000403,0.000403,0.000402,0.000402,0.000402,0.000402,0.000401,0.000401,0.000400,0.000400,0.000400,0.000400,0.000398,0.000398,0.000395,0.000393,0.000392,0.000392,0.000390,0.000389,0.000388,0.000388,0.000387,0.000387,0.000387,0.000386,0.000383,0.000382,0.000382,0.000381,0.000380,0.000379,0.000378,0.000377,0.000376,0.000376,0.000376,0.000376,0.000376,0.000376,0.000375,0.000375,0.000373,0.000372,0.000371,0.000370,0.000370,0.000367,0.000366,0.000366,0.000365,0.000365,0.000365,0.000363,0.000362,0.000362,0.000360,0.000359,0.000358,0.000357,0.000357,0.000357,0.000356,0.000356,0.000353,0.000352,0.000352,0.000352,0.000349,0.000348,0.000348,0.000348,0.000347,0.000347,0.000346,0.000345,0.000345,0.000345,0.000345,0.000345,0.000343,0.000342,0.000341,0.000340,0.000338,0.000338,0.000338,0.000337,0.000336,0.000336,0.000336,0.000335,0.000334,0.000334,0.000334,0.000333,0.000333,0.000333,0.000331,0.000331,0.000331,0.000329,0.000329,0.000328,0.000328,0.000327,0.000326,0.000324,0.000324,0.000323,0.000323,0.000323,0.000322,0.000322,0.000320,0.000319,0.000319,0.000319,0.000318,0.000317,0.000316,0.000315,0.000315,0.000313,0.000312,0.000312,0.000312,0.000312,0.000312,0.000312,0.000311,0.000311,0.000311,0.000311,0.000311,0.000311,0.000310,0.000310,0.000310,0.000309,0.000308,0.000308,0.000305,0.000305,0.000305,0.000305,0.000305,0.000303,0.000301,0.000301,0.000300,0.000298,0.000298,0.000298,0.000298,0.000297,0.000297,0.000295,0.000294,0.000294,0.000293,0.000293,0.000293,0.000292,0.000292,0.000292,0.000292,0.000292,0.000292,0.000292,0.000291,0.000290,0.000290,0.000289,0.000289,0.000289,0.000288,0.000288,0.000286,0.000286,0.000286,0.000286,0.000286,0.000286,0.000285,0.000284,0.000284,0.000284,0.000283,0.000283,0.000282,0.000281,0.000278,0.000278,0.000275,0.000273,0.000272,0.000272,0.000272,0.000272,0.000270,0.000269,0.000269,0.000268,0.000268,0.000268,0.000268,0.000268,0.000266,0.000265,0.000265,0.000265,0.000265,0.000264,0.000263,0.000263,0.000263,0.000262,0.000261,0.000261,0.000260,0.000260,0.000260,0.000260,0.000258,0.000257,0.000257,0.000256,0.000256,0.000255,0.000255,0.000254,0.000254,0.000254,0.000253,0.000252,0.000251,0.000250,0.000250,0.000249,0.000248,0.000246,0.000246,0.000246,0.000246,0.000246,0.000246,0.000245,0.000243,0.000243,0.000242,0.000242,0.000241,0.000241,0.000240,0.000240,0.000240,0.000240,0.000239,0.000237,0.000237,0.000237,0.000237,0.000237,0.000237,0.000237,0.000236,0.000236,0.000235,0.000235,0.000235,0.000235,0.000235,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000232,0.000232,0.000232,0.000232,0.000231,0.000231,0.000231,0.000231,0.000231,0.000230,0.000230,0.000230,0.000230,0.000230,0.000227,0.000227,0.000227,0.000226,0.000226,0.000226,0.000226,0.000225,0.000223,0.000223,0.000222,0.000221,0.000221,0.000221,0.000220,0.000219,0.000219,0.000218,0.000218,0.000217,0.000217,0.000216,0.000216,0.000216,0.000213,0.000213,0.000212,0.000212,0.000212,0.000212,0.000212,0.000211,0.000211,0.000210,0.000210,0.000209,0.000209,0.000209,0.000208,0.000208,0.000207,0.000206,0.000206,0.000205,0.000204,0.000204,0.000204,0.000204,0.000204,0.000202,0.000202,0.000201,0.000201,0.000201,0.000201,0.000200,0.000200,0.000199,0.000199,0.000197,0.000197,0.000197,0.000197,0.000197,0.000197,0.000196,0.000196,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000195,0.000194,0.000192,0.000192,0.000192,0.000192,0.000191,0.000191,0.000191,0.000191,0.000191,0.000191,0.000191,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000189,0.000189,0.000188,0.000188,0.000187,0.000187,0.000186,0.000186,0.000183,0.000183,0.000183,0.000183,0.000183,0.000182,0.000182,0.000180,0.000180,0.000180,0.000180,0.000179,0.000178,0.000176,0.000175,0.000175,0.000174,0.000174,0.000172,0.000172,0.000172,0.000172,0.000172,0.000172,0.000171,0.000170,0.000169,0.000169,0.000168,0.000168,0.000168,0.000168,0.000168,0.000168,0.000167,0.000167,0.000166,0.000165,0.000163,0.000163,0.000163,0.000163,0.000163,0.000163,0.000163,0.000163,0.000163,0.000163,0.000163,0.000163,0.000163,0.000162,0.000162,0.000162,0.000162,0.000162,0.000161,0.000159,0.000156,0.000156,0.000156,0.000156,0.000156,0.000155,0.000155,0.000155,0.000155,0.000155,0.000155,0.000154,0.000154,0.000154,0.000154,0.000151,0.000151,0.000151,0.000151,0.000151,0.000151,0.000151,0.000151,0.000150,0.000150,0.000150,0.000149,0.000149,0.000149,0.000149,0.000149,0.000148,0.000148,0.000148,0.000148,0.000148,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000147,0.000146,0.000145,0.000144,0.000144,0.000144,0.000144,0.000144,0.000144,0.000144,0.000143,0.000143,0.000143,0.000142,0.000142,0.000142,0.000142,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000139,0.000137,0.000137,0.000137,0.000136,0.000134,0.000134,0.000133,0.000133,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000132,0.000131,0.000131,0.000131,0.000131,0.000131,0.000131,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000129,0.000129,0.000129,0.000128,0.000128,0.000128,0.000127,0.000127,0.000127,0.000127,0.000127,0.000127,0.000126,0.000126,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000125,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000123,0.000123,0.000123,0.000122,0.000122,0.000122,0.000121,0.000121,0.000120,0.000120,0.000120,0.000120,0.000119,0.000118,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000116,0.000116,0.000116,0.000115,0.000115,0.000115,0.000115,0.000114,0.000114,0.000113,0.000113,0.000113,0.000113,0.000113,0.000113,0.000113,0.000113,0.000113,0.000113,0.000112,0.000112,0.000112,0.000112,0.000112,0.000112,0.000112,0.000111,0.000111,0.000111,0.000111,0.000111,0.000111,0.000111,0.000110,0.000110,0.000109,0.000108,0.000108,0.000108,0.000108,0.000108,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000107,0.000106,0.000106,0.000106,0.000106,0.000106,0.000106,0.000106,0.000106,0.000106,0.000106,0.000106,0.000105,0.000105,0.000105,0.000105,0.000105,0.000105,0.000105,0.000105,0.000104,0.000104,0.000104,0.000104,0.000104,0.000104,0.000104,0.000103,0.000103,0.000103,0.000103,0.000102,0.000102,0.000102,0.000100,0.000100,0.000100,0.000099,0.000099,0.000099,0.000099,0.000099,0.000098,0.000097,0.000096,0.000096,0.000095,0.000095,0.000095,0.000095,0.000095,0.000095,0.000095,0.000094,0.000094,0.000094,0.000094,0.000094,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000092,0.000091,0.000091,0.000090,0.000090,0.000090,0.000089,0.000089,0.000088,0.000088,0.000088,0.000088,0.000088,0.000088,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000087,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000086,0.000085,0.000085,0.000085,0.000085,0.000085,0.000085,0.000085,0.000084,0.000083,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000081,0.000081,0.000081,0.000081,0.000081,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000079,0.000079,0.000079,0.000079,0.000079,0.000079,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000077,0.000077,0.000077,0.000077,0.000077,0.000077,0.000077,0.000077,0.000077,0.000076,0.000076,0.000076,0.000076,0.000076,0.000076,0.000076,0.000076,0.000076,0.000074,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000073,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000069,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000068,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000065,0.000065,0.000065,0.000064,0.000064,0.000064,0.000064,0.000064,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000062,0.000061,0.000061,0.000061,0.000061,0.000061,0.000061,0.000061,0.000061,0.000060,0.000059,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000053,0.000053,0.000053,0.000053,0.000053,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000050,0.000050,0.000050,0.000050,0.000049,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000045,0.000045,0.000045,0.000045,0.000045,0.000044,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000043,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000037,0.000037,0.000037,0.000036,0.000035,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000033,0.000033,0.000032,0.000032,0.000032,0.000032,0.000032,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000029,0.000029,0.000029,0.000029,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000024,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho070_M5_50K_N_5M_runs.txt <==
1.000000,0.911702,0.911286,0.910864,0.910459,0.910037,0.909621,0.909208,0.908791,0.908390,0.907971,0.907559,0.907159,0.906749,0.906328,0.905921,0.905520,0.905103,0.904691,0.904306,0.903900,0.903513,0.903117,0.902712,0.902320,0.901920,0.901533,0.901143,0.900756,0.900366,0.899969,0.899587,0.899198,0.898813,0.898437,0.898055,0.897667,0.897278,0.896895,0.896517,0.896140,0.895745,0.895356,0.894989,0.894614,0.894230,0.893858,0.893488,0.893099,0.892733,0.892363,0.891981,0.891616,0.891241,0.890874,0.890492,0.890120,0.889768,0.889393,0.889035,0.888665,0.888287,0.887913,0.887556,0.887189,0.886829,0.886444,0.886061,0.885701,0.885340,0.884972,0.884597,0.884221,0.883863,0.883498,0.883135,0.882762,0.882398,0.882028,0.881675,0.881293,0.880922,0.880570,0.880208,0.879863,0.879514,0.879154,0.878791,0.878435,0.878065,0.877715,0.877358,0.876986,0.876631,0.876280,0.875923,0.875554,0.875203,0.874856,0.874500,0.874147,0.873796,0.873438,0.873091,0.872728,0.872359,0.872012,0.871668,0.871307,0.870964,0.870610,0.870236,0.869879,0.869514,0.869153,0.868793,0.868442,0.868081,0.867731,0.867358,0.866987,0.866638,0.866267,0.865915,0.865560,0.865211,0.864852,0.864498,0.864151,0.863795,0.863446,0.863092,0.862726,0.862360,0.862013,0.861661,0.861298,0.860935,0.860562,0.860205,0.859856,0.859503,0.859150,0.858790,0.858432,0.858087,0.857732,0.857373,0.857021,0.856664,0.856301,0.855940,0.855593,0.855227,0.854867,0.854502,0.854142,0.853778,0.853415,0.853051,0.852708,0.852338,0.851977,0.851619,0.851253,0.850888,0.850533,0.850159,0.849807,0.849437,0.849077,0.848713,0.848347,0.847983,0.847615,0.847238,0.846879,0.846497,0.846142,0.845776,0.845402,0.845032,0.844652,0.844300,0.843922,0.843536,0.843166,0.842802,0.842435,0.842070,0.841713,0.841337,0.840957,0.840579,0.840205,0.839832,0.839454,0.839074,0.838707,0.838336,0.837957,0.837581,0.837206,0.836835,0.836472,0.836094,0.835709,0.835330,0.834940,0.834552,0.834159,0.833792,0.833427,0.833041,0.832667,0.832282,0.831911,0.831536,0.831163,0.830793,0.830404,0.830007,0.829627,0.829262,0.828886,0.828512,0.828120,0.827742,0.827363,0.826971,0.826595,0.826207,0.825821,0.825429,0.825039,0.824643,0.824260,0.823876,0.823481,0.823093,0.822710,0.822322,0.821924,0.821535,0.821129,0.820732,0.820350,0.819941,0.819537,0.819138,0.818735,0.818351,0.817960,0.817572,0.817200,0.816812,0.816401,0.816009,0.815600,0.815202,0.814807,0.814412,0.814013,0.813616,0.813213,0.812808,0.812413,0.812007,0.811612,0.811194,0.810785,0.810399,0.810006,0.809595,0.809191,0.808777,0.808372,0.807974,0.807559,0.807147,0.806744,0.806356,0.805934,0.805503,0.805093,0.804700,0.804294,0.803886,0.803470,0.803068,0.802654,0.802209,0.801801,0.801377,0.800966,0.800554,0.800157,0.799745,0.799330,0.798923,0.798519,0.798109,0.797676,0.797269,0.796843,0.796429,0.796004,0.795583,0.795173,0.794754,0.794329,0.793891,0.793469,0.793060,0.792649,0.792222,0.791788,0.791371,0.790943,0.790533,0.790117,0.789687,0.789254,0.788846,0.788430,0.788002,0.787585,0.787154,0.786714,0.786292,0.785865,0.785423,0.785008,0.784585,0.784151,0.783721,0.783301,0.782871,0.782429,0.782014,0.781583,0.781134,0.780696,0.780248,0.779815,0.779372,0.778949,0.778499,0.778071,0.777648,0.777207,0.776780,0.776343,0.775900,0.775463,0.775016,0.774587,0.774148,0.773696,0.773254,0.772825,0.772404,0.771966,0.771523,0.771080,0.770637,0.770190,0.769738,0.769298,0.768849,0.768404,0.767949,0.767502,0.767046,0.766591,0.766144,0.765704,0.765260,0.764820,0.764399,0.763942,0.763495,0.763049,0.762608,0.762172,0.761719,0.761267,0.760826,0.760360,0.759911,0.759465,0.759012,0.758548,0.758097,0.757669,0.757220,0.756767,0.756304,0.755846,0.755388,0.754949,0.754497,0.754028,0.753572,0.753113,0.752642,0.752179,0.751721,0.751261,0.750808,0.750340,0.749879,0.749423,0.748949,0.748471,0.748005,0.747527,0.747049,0.746589,0.746143,0.745686,0.745237,0.744771,0.744323,0.743860,0.743384,0.742917,0.742443,0.741977,0.741513,0.741051,0.740574,0.740100,0.739635,0.739170,0.738717,0.738257,0.737807,0.737353,0.736874,0.736408,0.735922,0.735445,0.735003,0.734546,0.734074,0.733607,0.733134,0.732661,0.732182,0.731710,0.731250,0.730761,0.730296,0.729834,0.729359,0.728900,0.728438,0.727962,0.727501,0.727033,0.726562,0.726072,0.725609,0.725144,0.724670,0.724194,0.723725,0.723271,0.722777,0.722295,0.721802,0.721332,0.720842,0.720368,0.719886,0.719401,0.718909,0.718425,0.717939,0.717483,0.716999,0.716516,0.716015,0.715531,0.715049,0.714567,0.714071,0.713598,0.713108,0.712625,0.712140,0.711637,0.711152,0.710666,0.710182,0.709686,0.709207,0.708729,0.708251,0.707772,0.707282,0.706792,0.706310,0.705821,0.705333,0.704850,0.704347,0.703839,0.703360,0.702877,0.702387,0.701900,0.701423,0.700929,0.700451,0.699959,0.699478,0.698978,0.698473,0.697987,0.697494,0.697011,0.696519,0.696020,0.695501,0.694998,0.694492,0.693996,0.693494,0.692993,0.692488,0.692013,0.691505,0.691007,0.690509,0.690008,0.689517,0.689016,0.688526,0.688041,0.687562,0.687050,0.686560,0.686072,0.685582,0.685093,0.684588,0.684094,0.683600,0.683088,0.682597,0.682094,0.681591,0.681080,0.680569,0.680070,0.679567,0.679056,0.678549,0.678041,0.677542,0.677026,0.676540,0.676036,0.675551,0.675069,0.674543,0.674053,0.673533,0.673027,0.672528,0.672020,0.671511,0.671019,0.670518,0.669997,0.669479,0.668966,0.668436,0.667931,0.667430,0.666921,0.666437,0.665937,0.665420,0.664909,0.664409,0.663907,0.663403,0.662901,0.662401,0.661873,0.661334,0.660830,0.660305,0.659805,0.659288,0.658787,0.658285,0.657783,0.657268,0.656770,0.656270,0.655744,0.655201,0.654681,0.654170,0.653659,0.653157,0.652627,0.652106,0.651595,0.651045,0.650534,0.650018,0.649485,0.648970,0.648449,0.647935,0.647434,0.646909,0.646377,0.645857,0.645342,0.644847,0.644328,0.643818,0.643305,0.642797,0.642277,0.641773,0.641258,0.640746,0.640221,0.639714,0.639195,0.638694,0.638175,0.637660,0.637136,0.636627,0.636114,0.635590,0.635089,0.634566,0.634050,0.633525,0.633007,0.632462,0.631951,0.631439,0.630934,0.630424,0.629896,0.629372,0.628837,0.628320,0.627810,0.627293,0.626771,0.626244,0.625733,0.625227,0.624702,0.624184,0.623667,0.623148,0.622630,0.622110,0.621595,0.621062,0.620534,0.620040,0.619524,0.619001,0.618485,0.617967,0.617454,0.616931,0.616419,0.615891,0.615364,0.614861,0.614338,0.613803,0.613292,0.612780,0.612271,0.611748,0.611220,0.610702,0.610180,0.609651,0.609125,0.608601,0.608075,0.607551,0.607044,0.606523,0.606012,0.605496,0.604981,0.604472,0.603954,0.603442,0.602911,0.602396,0.601879,0.601367,0.600849,0.600340,0.599807,0.599270,0.598737,0.598199,0.597679,0.597167,0.596620,0.596111,0.595591,0.595079,0.594553,0.594032,0.593528,0.593009,0.592480,0.591957,0.591434,0.590906,0.590392,0.589869,0.589344,0.588821,0.588311,0.587788,0.587258,0.586747,0.586221,0.585711,0.585190,0.584689,0.584150,0.583628,0.583106,0.582575,0.582053,0.581536,0.581013,0.580484,0.579944,0.579417,0.578914,0.578389,0.577855,0.577323,0.576798,0.576287,0.575754,0.575234,0.574701,0.574164,0.573643,0.573112,0.572583,0.572067,0.571557,0.571014,0.570475,0.569978,0.569454,0.568940,0.568398,0.567875,0.567368,0.566849,0.566329,0.565817,0.565297,0.564777,0.564243,0.563710,0.563183,0.562649,0.562125,0.561601,0.561076,0.560559,0.560030,0.559499,0.558983,0.558460,0.557933,0.557422,0.556903,0.556371,0.555846,0.555311,0.554795,0.554272,0.553755,0.553236,0.552717,0.552189,0.551668,0.551150,0.550617,0.550089,0.549567,0.549054,0.548537,0.548017,0.547498,0.546974,0.546445,0.545919,0.545398,0.544892,0.544358,0.543828,0.543306,0.542781,0.542249,0.541714,0.541191,0.540662,0.540147,0.539621,0.539098,0.538565,0.538044,0.537510,0.536993,0.536472,0.535934,0.535413,0.534889,0.534372,0.533866,0.533358,0.532851,0.532333,0.531794,0.531274,0.530745,0.530228,0.529697,0.529155,0.528632,0.528117,0.527597,0.527078,0.526554,0.526034,0.525519,0.524988,0.524490,0.523979,0.523454,0.522946,0.522429,0.521886,0.521368,0.520841,0.520314,0.519805,0.519290,0.518766,0.518248,0.517718,0.517205,0.516686,0.516168,0.515654,0.515143,0.514628,0.514119,0.513620,0.513097,0.512581,0.512089,0.511572,0.511065,0.510548,0.510030,0.509510,0.508990,0.508469,0.507952,0.507428,0.506925,0.506416,0.505912,0.505419,0.504915,0.504393,0.503888,0.503359,0.502840,0.502322,0.501807,0.501289,0.500770,0.500246,0.499721,0.499211,0.498698,0.498177,0.497657,0.497134,0.496614,0.496089,0.495595,0.495074,0.494558,0.494048,0.493548,0.493048,0.492547,0.492057,0.491564,0.491053,0.490547,0.490045,0.489546,0.489032,0.488522,0.488031,0.487527,0.487009,0.486494,0.485987,0.485492,0.484980,0.484469,0.483946,0.483425,0.482914,0.482396,0.481884,0.481374,0.480867,0.480351,0.479832,0.479323,0.478813,0.478308,0.477792,0.477296,0.476796,0.476281,0.475773,0.475248,0.474748,0.474240,0.473747,0.473235,0.472734,0.472238,0.471726,0.471230,0.470729,0.470235,0.469718,0.469215,0.468726,0.468218,0.467723,0.467213,0.466717,0.466209,0.465724,0.465216,0.464708,0.464217,0.463723,0.463220,0.462711,0.462205,0.461698,0.461196,0.460681,0.460175,0.459668,0.459172,0.458677,0.458181,0.457672,0.457174,0.456672,0.456183,0.455676,0.455180,0.454684,0.454180,0.453689,0.453186,0.452705,0.452201,0.451712,0.451219,0.450716,0.450207,0.449711,0.449203,0.448709,0.448205,0.447698,0.447196,0.446701,0.446201,0.445710,0.445197,0.444708,0.444227,0.443724,0.443234,0.442729,0.442230,0.441751,0.441251,0.440744,0.440255,0.439777,0.439281,0.438791,0.438307,0.437830,0.437346,0.436862,0.436386,0.435908,0.435416,0.434932,0.434439,0.433941,0.433459,0.432974,0.432463,0.431975,0.431505,0.431021,0.430535,0.430035,0.429560,0.429086,0.428601,0.428137,0.427663,0.427172,0.426694,0.426222,0.425729,0.425265,0.424786,0.424319,0.423846,0.423346,0.422858,0.422384,0.421917,0.421425,0.420928,0.420456,0.419975,0.419502,0.419006,0.418526,0.418043,0.417556,0.417061,0.416583,0.416091,0.415605,0.415125,0.414643,0.414165,0.413680,0.413216,0.412742,0.412267,0.411787,0.411306,0.410833,0.410342,0.409862,0.409380,0.408905,0.408435,0.407959,0.407490,0.407035,0.406551,0.406080,0.405609,0.405135,0.404664,0.404193,0.403726,0.403264,0.402788,0.402310,0.401846,0.401387,0.400917,0.400469,0.400004,0.399543,0.399050,0.398576,0.398110,0.397668,0.397192,0.396725,0.396254,0.395799,0.395346,0.394885,0.394420,0.393970,0.393487,0.393024,0.392560,0.392107,0.391628,0.391176,0.390715,0.390247,0.389787,0.389311,0.388839,0.388392,0.387924,0.387470,0.387014,0.386550,0.386080,0.385628,0.385171,0.384715,0.384260,0.383801,0.383328,0.382870,0.382413,0.381969,0.381511,0.381067,0.380624,0.380178,0.379705,0.379274,0.378814,0.378363,0.377896,0.377437,0.376979,0.376531,0.376106,0.375647,0.375199,0.374744,0.374295,0.373848,0.373402,0.372948,0.372491,0.372040,0.371582,0.371135,0.370672,0.370226,0.369777,0.369326,0.368884,0.368439,0.367988,0.367534,0.367062,0.366612,0.366170,0.365733,0.365278,0.364828,0.364376,0.363929,0.363490,0.363040,0.362578,0.362127,0.361687,0.361257,0.360819,0.360365,0.359940,0.359494,0.359043,0.358613,0.358174,0.357722,0.357298,0.356842,0.356398,0.355950,0.355512,0.355065,0.354621,0.354165,0.353712,0.353281,0.352857,0.352425,0.351980,0.351547,0.351112,0.350661,0.350210,0.349782,0.349345,0.348900,0.348460,0.348026,0.347584,0.347159,0.346728,0.346286,0.345837,0.345397,0.344958,0.344525,0.344088,0.343663,0.343227,0.342807,0.342379,0.341969,0.341535,0.341107,0.340683,0.340264,0.339823,0.339386,0.338964,0.338525,0.338107,0.337698,0.337288,0.336842,0.336417,0.335979,0.335548,0.335136,0.334703,0.334280,0.333860,0.333431,0.333001,0.332596,0.332177,0.331749,0.331316,0.330890,0.330458,0.330060,0.329650,0.329229,0.328803,0.328391,0.327962,0.327526,0.327095,0.326675,0.326258,0.325837,0.325434,0.325020,0.324610,0.324204,0.323785,0.323363,0.322937,0.322518,0.322116,0.321713,0.321300,0.320873,0.320469,0.320046,0.319634,0.319221,0.318818,0.318399,0.317982,0.317568,0.317161,0.316749,0.316346,0.315941,0.315538,0.315130,0.314703,0.314296,0.313874,0.313458,0.313056,0.312660,0.312255,0.311851,0.311453,0.311046,0.310639,0.310224,0.309815,0.309409,0.309017,0.308627,0.308218,0.307816,0.307417,0.307025,0.306606,0.306208,0.305803,0.305398,0.305005,0.304609,0.304216,0.303829,0.303449,0.303055,0.302655,0.302253,0.301856,0.301466,0.301055,0.300656,0.300271,0.299875,0.299475,0.299082,0.298688,0.298297,0.297873,0.297492,0.297085,0.296692,0.296296,0.295898,0.295505,0.295124,0.294726,0.294329,0.293930,0.293524,0.293136,0.292739,0.292351,0.291961,0.291578,0.291185,0.290823,0.290430,0.290050,0.289638,0.289259,0.288884,0.288498,0.288105,0.287722,0.287328,0.286944,0.286547,0.286159,0.285790,0.285413,0.285037,0.284665,0.284292,0.283897,0.283523,0.283133,0.282735,0.282354,0.281988,0.281604,0.281209,0.280823,0.280446,0.280067,0.279678,0.279312,0.278952,0.278579,0.278192,0.277804,0.277423,0.277042,0.276669,0.276289,0.275918,0.275537,0.275170,0.274802,0.274434,0.274058,0.273670,0.273305,0.272945,0.272586,0.272213,0.271850,0.271481,0.271095,0.270728,0.270365,0.269993,0.269618,0.269252,0.268871,0.268496,0.268120,0.267740,0.267370,0.266990,0.266628,0.266274,0.265912,0.265554,0.265173,0.264820,0.264467,0.264116,0.263751,0.263406,0.263048,0.262700,0.262341,0.261988,0.261630,0.261245,0.260898,0.260548,0.260196,0.259841,0.259479,0.259119,0.258760,0.258395,0.258041,0.257684,0.257336,0.256975,0.256626,0.256268,0.255898,0.255535,0.255178,0.254819,0.254469,0.254111,0.253760,0.253401,0.253047,0.252688,0.252321,0.251964,0.251611,0.251256,0.250919,0.250576,0.250233,0.249889,0.249535,0.249193,0.248847,0.248515,0.248162,0.247821,0.247489,0.247141,0.246798,0.246457,0.246099,0.245765,0.245421,0.245078,0.244740,0.244398,0.244050,0.243707,0.243359,0.243006,0.242675,0.242344,0.242007,0.241674,0.241323,0.240982,0.240648,0.240317,0.239977,0.239642,0.239305,0.238968,0.238628,0.238289,0.237949,0.237614,0.237283,0.236955,0.236627,0.236299,0.235960,0.235625,0.235288,0.234966,0.234643,0.234308,0.233976,0.233654,0.233316,0.232963,0.232622,0.232281,0.231961,0.231643,0.231308,0.230974,0.230651,0.230326,0.229994,0.229674,0.229349,0.229022,0.228686,0.228348,0.228022,0.227690,0.227356,0.227020,0.226706,0.226383,0.226053,0.225730,0.225400,0.225073,0.224755,0.224429,0.224099,0.223779,0.223465,0.223142,0.222828,0.222500,0.222173,0.221854,0.221536,0.221209,0.220894,0.220573,0.220261,0.219937,0.219625,0.219307,0.218994,0.218682,0.218360,0.218042,0.217725,0.217409,0.217100,0.216794,0.216487,0.216176,0.215875,0.215569,0.215245,0.214923,0.214615,0.214308,0.213998,0.213682,0.213375,0.213071,0.212768,0.212446,0.212144,0.211826,0.211517,0.211207,0.210903,0.210590,0.210281,0.209990,0.209673,0.209366,0.209067,0.208761,0.208454,0.208149,0.207833,0.207531,0.207224,0.206918,0.206615,0.206310,0.206005,0.205710,0.205404,0.205106,0.204807,0.204519,0.204228,0.203925,0.203628,0.203337,0.203041,0.202745,0.202446,0.202152,0.201860,0.201540,0.201254,0.200970,0.200674,0.200361,0.200074,0.199761,0.199464,0.199165,0.198875,0.198586,0.198290,0.198010,0.197723,0.197426,0.197134,0.196837,0.196544,0.196254,0.195973,0.195682,0.195392,0.195107,0.194820,0.194517,0.194234,0.193947,0.193663,0.193390,0.193105,0.192810,0.192523,0.192245,0.191972,0.191684,0.191397,0.191132,0.190852,0.190558,0.190279,0.189995,0.189705,0.189423,0.189144,0.188870,0.188582,0.188311,0.188028,0.187724,0.187441,0.187168,0.186891,0.186617,0.186336,0.186055,0.185781,0.185508,0.185229,0.184952,0.184685,0.184408,0.184122,0.183848,0.183575,0.183292,0.183020,0.182756,0.182497,0.182215,0.181948,0.181687,0.181413,0.181133,0.180846,0.180584,0.180312,0.180044,0.179771,0.179496,0.179218,0.178946,0.178682,0.178416,0.178143,0.177875,0.177586,0.177325,0.177051,0.176783,0.176529,0.176264,0.175992,0.175715,0.175447,0.175198,0.174932,0.174669,0.174409,0.174149,0.173894,0.173626,0.173350,0.173090,0.172832,0.172567,0.172303,0.172041,0.171775,0.171516,0.171267,0.171008,0.170747,0.170478,0.170222,0.169965,0.169704,0.169434,0.169173,0.168901,0.168638,0.168385,0.168133,0.167879,0.167614,0.167359,0.167096,0.166835,0.166588,0.166325,0.166071,0.165824,0.165577,0.165326,0.165069,0.164828,0.164568,0.164312,0.164063,0.163818,0.163574,0.163318,0.163069,0.162816,0.162559,0.162300,0.162046,0.161805,0.161553,0.161291,0.161053,0.160800,0.160554,0.160308,0.160058,0.159802,0.159560,0.159314,0.159072,0.158827,0.158585,0.158340,0.158110,0.157867,0.157619,0.157375,0.157143,0.156891,0.156650,0.156408,0.156164,0.155921,0.155684,0.155449,0.155191,0.154952,0.154711,0.154466,0.154236,0.154000,0.153755,0.153508,0.153277,0.153045,0.152807,0.152560,0.152331,0.152088,0.151860,0.151633,0.151400,0.151167,0.150940,0.150701,0.150455,0.150228,0.149994,0.149754,0.149536,0.149306,0.149070,0.148846,0.148622,0.148396,0.148157,0.147930,0.147706,0.147488,0.147251,0.147017,0.146786,0.146553,0.146322,0.146097,0.145865,0.145644,0.145423,0.145191,0.144966,0.144722,0.144486,0.144256,0.144027,0.143794,0.143575,0.143348,0.143119,0.142894,0.142668,0.142441,0.142222,0.142000,0.141784,0.141565,0.141349,0.141118,0.140907,0.140683,0.140452,0.140246,0.140025,0.139810,0.139586,0.139370,0.139157,0.138937,0.138727,0.138522,0.138302,0.138086,0.137870,0.137648,0.137431,0.137209,0.136988,0.136776,0.136552,0.136330,0.136110,0.135889,0.135672,0.135463,0.135252,0.135047,0.134829,0.134620,0.134411,0.134206,0.134005,0.133794,0.133584,0.133371,0.133152,0.132933,0.132711,0.132492,0.132285,0.132078,0.131876,0.131656,0.131449,0.131235,0.131037,0.130826,0.130612,0.130404,0.130200,0.130002,0.129803,0.129606,0.129408,0.129201,0.128994,0.128795,0.128590,0.128384,0.128185,0.127980,0.127786,0.127578,0.127378,0.127168,0.126954,0.126762,0.126560,0.126356,0.126151,0.125947,0.125749,0.125544,0.125336,0.125136,0.124939,0.124728,0.124522,0.124318,0.124116,0.123923,0.123726,0.123526,0.123318,0.123125,0.122923,0.122726,0.122530,0.122340,0.122145,0.121943,0.121751,0.121557,0.121361,0.121174,0.120976,0.120783,0.120588,0.120395,0.120200,0.119999,0.119815,0.119633,0.119443,0.119245,0.119047,0.118858,0.118665,0.118480,0.118289,0.118104,0.117910,0.117726,0.117532,0.117345,0.117158,0.116958,0.116769,0.116581,0.116385,0.116199,0.116006,0.115815,0.115627,0.115438,0.115250,0.115062,0.114870,0.114677,0.114504,0.114304,0.114125,0.113930,0.113748,0.113560,0.113373,0.113183,0.113002,0.112820,0.112644,0.112471,0.112282,0.112099,0.111923,0.111742,0.111565,0.111387,0.111203,0.111016,0.110829,0.110655,0.110476,0.110290,0.110106,0.109940,0.109754,0.109580,0.109400,0.109230,0.109045,0.108875,0.108712,0.108529,0.108346,0.108155,0.107978,0.107798,0.107627,0.107453,0.107283,0.107115,0.106936,0.106756,0.106575,0.106401,0.106220,0.106038,0.105870,0.105696,0.105516,0.105343,0.105163,0.104991,0.104827,0.104664,0.104498,0.104325,0.104153,0.103992,0.103819,0.103656,0.103485,0.103310,0.103144,0.102976,0.102812,0.102652,0.102485,0.102313,0.102149,0.101981,0.101811,0.101647,0.101475,0.101311,0.101142,0.100976,0.100807,0.100640,0.100482,0.100328,0.100158,0.099997,0.099830,0.099660,0.099496,0.099329,0.099171,0.099015,0.098851,0.098693,0.098523,0.098358,0.098197,0.098031,0.097871,0.097702,0.097526,0.097361,0.097202,0.097035,0.096875,0.096714,0.096554,0.096394,0.096232,0.096078,0.095929,0.095765,0.095606,0.095449,0.095289,0.095132,0.094974,0.094805,0.094653,0.094506,0.094355,0.094205,0.094059,0.093898,0.093753,0.093603,0.093446,0.093287,0.093139,0.092983,0.092827,0.092676,0.092530,0.092384,0.092232,0.092077,0.091922,0.091762,0.091600,0.091439,0.091286,0.091130,0.090978,0.090821,0.090682,0.090524,0.090375,0.090225,0.090080,0.089936,0.089804,0.089656,0.089507,0.089359,0.089209,0.089060,0.088919,0.088774,0.088626,0.088479,0.088330,0.088182,0.088036,0.087883,0.087728,0.087580,0.087422,0.087276,0.087129,0.086976,0.086825,0.086675,0.086533,0.086387,0.086240,0.086094,0.085933,0.085785,0.085644,0.085493,0.085344,0.085207,0.085065,0.084931,0.084790,0.084644,0.084504,0.084368,0.084229,0.084082,0.083940,0.083807,0.083668,0.083536,0.083392,0.083252,0.083104,0.082970,0.082836,0.082702,0.082556,0.082409,0.082268,0.082137,0.082010,0.081874,0.081733,0.081588,0.081444,0.081304,0.081168,0.081027,0.080878,0.080744,0.080600,0.080466,0.080335,0.080197,0.080065,0.079932,0.079802,0.079673,0.079537,0.079397,0.079259,0.079125,0.078989,0.078855,0.078729,0.078598,0.078472,0.078345,0.078211,0.078077,0.077950,0.077816,0.077689,0.077553,0.077429,0.077304,0.077171,0.077037,0.076908,0.076783,0.076652,0.076531,0.076403,0.076271,0.076144,0.076013,0.075891,0.075759,0.075630,0.075508,0.075384,0.075258,0.075142,0.075006,0.074888,0.074759,0.074632,0.074495,0.074371,0.074246,0.074121,0.073993,0.073874,0.073741,0.073615,0.073484,0.073364,0.073234,0.073106,0.072992,0.072863,0.072744,0.072626,0.072504,0.072379,0.072252,0.072133,0.072025,0.071893,0.071763,0.071644,0.071524,0.071400,0.071286,0.071161,0.071046,0.070917,0.070797,0.070670,0.070549,0.070426,0.070309,0.070194,0.070069,0.069958,0.069840,0.069715,0.069594,0.069482,0.069367,0.069247,0.069117,0.068999,0.068879,0.068755,0.068636,0.068518,0.068401,0.068284,0.068175,0.068059,0.067942,0.067834,0.067716,0.067599,0.067481,0.067370,0.067251,0.067125,0.067005,0.066895,0.066780,0.066658,0.066551,0.066429,0.066318,0.066196,0.066079,0.065969,0.065849,0.065743,0.065637,0.065525,0.065407,0.065303,0.065190,0.065078,0.064976,0.064863,0.064748,0.064634,0.064523,0.064404,0.064297,0.064187,0.064082,0.063966,0.063857,0.063735,0.063633,0.063522,0.063412,0.063302,0.063193,0.063084,0.062980,0.062873,0.062766,0.062658,0.062548,0.062438,0.062332,0.062225,0.062119,0.062010,0.061900,0.061786,0.061667,0.061559,0.061459,0.061358,0.061249,0.061143,0.061034,0.060934,0.060824,0.060711,0.060609,0.060507,0.060396,0.060291,0.060187,0.060082,0.059982,0.059875,0.059780,0.059677,0.059565,0.059466,0.059357,0.059251,0.059141,0.059039,0.058940,0.058830,0.058733,0.058631,0.058529,0.058429,0.058322,0.058227,0.058129,0.058027,0.057925,0.057825,0.057721,0.057614,0.057512,0.057418,0.057321,0.057224,0.057129,0.057031,0.056935,0.056839,0.056737,0.056643,0.056540,0.056447,0.056355,0.056263,0.056163,0.056068,0.055971,0.055875,0.055783,0.055679,0.055589,0.055491,0.055394,0.055298,0.055201,0.055117,0.055020,0.054917,0.054822,0.054723,0.054631,0.054529,0.054430,0.054336,0.054240,0.054148,0.054050,0.053953,0.053865,0.053764,0.053673,0.053577,0.053480,0.053381,0.053285,0.053187,0.053092,0.052995,0.052899,0.052806,0.052712,0.052628,0.052533,0.052449,0.052356,0.052262,0.052171,0.052085,0.051991,0.051902,0.051807,0.051716,0.051625,0.051532,0.051443,0.051350,0.051259,0.051171,0.051086,0.050991,0.050909,0.050823,0.050730,0.050639,0.050548,0.050453,0.050363,0.050279,0.050196,0.050109,0.050020,0.049940,0.049850,0.049770,0.049682,0.049595,0.049513,0.049426,0.049339,0.049259,0.049171,0.049086,0.049000,0.048916,0.048834,0.048756,0.048660,0.048570,0.048483,0.048397,0.048315,0.048222,0.048143,0.048059,0.047974,0.047891,0.047805,0.047723,0.047638,0.047561,0.047484,0.047396,0.047318,0.047232,0.047151,0.047072,0.046992,0.046908,0.046816,0.046736,0.046649,0.046564,0.046481,0.046394,0.046318,0.046237,0.046152,0.046069,0.045981,0.045902,0.045824,0.045747,0.045660,0.045585,0.045506,0.045425,0.045351,0.045276,0.045188,0.045112,0.045035,0.044958,0.044878,0.044805,0.044727,0.044652,0.044567,0.044490,0.044412,0.044337,0.044255,0.044176,0.044099,0.044024,0.043949,0.043872,0.043794,0.043711,0.043643,0.043571,0.043488,0.043407,0.043326,0.043252,0.043176,0.043099,0.043020,0.042945,0.042870,0.042791,0.042716,0.042639,0.042559,0.042477,0.042405,0.042331,0.042260,0.042176,0.042104,0.042033,0.041952,0.041884,0.041812,0.041742,0.041669,0.041598,0.041529,0.041463,0.041384,0.041313,0.041236,0.041163,0.041092,0.041015,0.040940,0.040864,0.040793,0.040722,0.040646,0.040566,0.040493,0.040422,0.040349,0.040271,0.040195,0.040124,0.040055,0.039985,0.039912,0.039846,0.039777,0.039705,0.039637,0.039563,0.039498,0.039419,0.039352,0.039281,0.039208,0.039138,0.039066,0.039001,0.038930,0.038871,0.038799,0.038728,0.038656,0.038588,0.038517,0.038448,0.038379,0.038314,0.038247,0.038175,0.038106,0.038042,0.037969,0.037902,0.037832,0.037765,0.037698,0.037632,0.037564,0.037490,0.037421,0.037351,0.037284,0.037219,0.037156,0.037091,0.037021,0.036956,0.036893,0.036829,0.036760,0.036687,0.036623,0.036554,0.036478,0.036417,0.036355,0.036291,0.036233,0.036167,0.036104,0.036039,0.035976,0.035918,0.035848,0.035777,0.035715,0.035650,0.035586,0.035522,0.035457,0.035393,0.035331,0.035268,0.035211,0.035151,0.035092,0.035028,0.034965,0.034903,0.034841,0.034779,0.034719,0.034659,0.034599,0.034531,0.034468,0.034405,0.034342,0.034283,0.034224,0.034165,0.034103,0.034040,0.033978,0.033916,0.033853,0.033791,0.033723,0.033659,0.033596,0.033537,0.033479,0.033423,0.033358,0.033301,0.033242,0.033183,0.033118,0.033055,0.032994,0.032928,0.032871,0.032807,0.032749,0.032691,0.032631,0.032572,0.032516,0.032454,0.032393,0.032335,0.032275,0.032214,0.032160,0.032101,0.032043,0.031991,0.031933,0.031878,0.031824,0.031763,0.031707,0.031649,0.031592,0.031532,0.031471,0.031419,0.031362,0.031306,0.031253,0.031191,0.031135,0.031075,0.031019,0.030962,0.030906,0.030849,0.030789,0.030730,0.030669,0.030613,0.030562,0.030509,0.030453,0.030402,0.030346,0.030293,0.030237,0.030177,0.030125,0.030071,0.030014,0.029959,0.029905,0.029851,0.029801,0.029752,0.029700,0.029645,0.029595,0.029542,0.029491,0.029445,0.029391,0.029337,0.029288,0.029236,0.029180,0.029121,0.029066,0.029014,0.028963,0.028911,0.028859,0.028800,0.028748,0.028700,0.028649,0.028601,0.028546,0.028496,0.028446,0.028391,0.028344,0.028288,0.028234,0.028182,0.028135,0.028079,0.028025,0.027971,0.027913,0.027864,0.027808,0.027753,0.027701,0.027649,0.027596,0.027545,0.027500,0.027453,0.027406,0.027353,0.027309,0.027263,0.027214,0.027160,0.027107,0.027055,0.027009,0.026957,0.026899,0.026852,0.026805,0.026756,0.026707,0.026657,0.026610,0.026564,0.026514,0.026463,0.026419,0.026372,0.026322,0.026274,0.026229,0.026174,0.026125,0.026077,0.026035,0.025989,0.025939,0.025894,0.025842,0.025793,0.025746,0.025699,0.025648,0.025599,0.025559,0.025507,0.025455,0.025402,0.025350,0.025303,0.025255,0.025205,0.025161,0.025115,0.025066,0.025018,0.024973,0.024927,0.024882,0.024839,0.024797,0.024751,0.024702,0.024656,0.024605,0.024560,0.024519,0.024480,0.024431,0.024383,0.024342,0.024298,0.024257,0.024212,0.024167,0.024125,0.024084,0.024045,0.023999,0.023950,0.023905,0.023858,0.023814,0.023770,0.023728,0.023688,0.023639,0.023589,0.023547,0.023496,0.023454,0.023408,0.023367,0.023325,0.023278,0.023233,0.023191,0.023148,0.023107,0.023065,0.023022,0.022982,0.022941,0.022895,0.022858,0.022814,0.022771,0.022723,0.022676,0.022634,0.022591,0.022550,0.022509,0.022461,0.022414,0.022376,0.022333,0.022290,0.022247,0.022214,0.022175,0.022135,0.022096,0.022053,0.022013,0.021979,0.021939,0.021893,0.021849,0.021811,0.021770,0.021730,0.021689,0.021648,0.021606,0.021566,0.021530,0.021488,0.021450,0.021407,0.021362,0.021319,0.021278,0.021241,0.021205,0.021166,0.021125,0.021088,0.021047,0.021007,0.020973,0.020935,0.020895,0.020855,0.020815,0.020783,0.020745,0.020710,0.020668,0.020625,0.020582,0.020545,0.020506,0.020469,0.020428,0.020392,0.020352,0.020321,0.020278,0.020241,0.020204,0.020165,0.020124,0.020079,0.020040,0.020004,0.019965,0.019932,0.019894,0.019857,0.019822,0.019782,0.019746,0.019709,0.019670,0.019635,0.019601,0.019561,0.019525,0.019490,0.019450,0.019416,0.019384,0.019352,0.019316,0.019279,0.019243,0.019208,0.019173,0.019139,0.019106,0.019073,0.019038,0.019000,0.018965,0.018926,0.018895,0.018857,0.018822,0.018794,0.018756,0.018722,0.018686,0.018654,0.018622,0.018584,0.018545,0.018512,0.018472,0.018439,0.018405,0.018365,0.018331,0.018295,0.018254,0.018220,0.018183,0.018145,0.018111,0.018076,0.018042,0.018006,0.017974,0.017934,0.017901,0.017868,0.017831,0.017800,0.017762,0.017727,0.017696,0.017665,0.017635,0.017606,0.017570,0.017540,0.017506,0.017478,0.017444,0.017416,0.017383,0.017352,0.017318,0.017289,0.017256,0.017223,0.017193,0.017161,0.017129,0.017099,0.017064,0.017032,0.016999,0.016965,0.016933,0.016901,0.016871,0.016840,0.016808,0.016781,0.016750,0.016720,0.016689,0.016652,0.016621,0.016591,0.016562,0.016532,0.016502,0.016475,0.016446,0.016414,0.016382,0.016351,0.016316,0.016289,0.016257,0.016227,0.016196,0.016171,0.016142,0.016113,0.016088,0.016057,0.016028,0.016001,0.015972,0.015942,0.015914,0.015889,0.015857,0.015828,0.015797,0.015766,0.015740,0.015714,0.015688,0.015660,0.015629,0.015601,0.015576,0.015543,0.015513,0.015483,0.015452,0.015424,0.015396,0.015372,0.015340,0.015309,0.015277,0.015251,0.015223,0.015195,0.015167,0.015140,0.015114,0.015083,0.015053,0.015024,0.014997,0.014966,0.014936,0.014903,0.014875,0.014846,0.014818,0.014792,0.014765,0.014737,0.014708,0.014678,0.014649,0.014623,0.014598,0.014570,0.014544,0.014516,0.014486,0.014455,0.014427,0.014399,0.014372,0.014345,0.014317,0.014291,0.014267,0.014244,0.014219,0.014190,0.014166,0.014136,0.014109,0.014083,0.014053,0.014029,0.014002,0.013978,0.013955,0.013933,0.013906,0.013881,0.013858,0.013831,0.013806,0.013777,0.013750,0.013726,0.013698,0.013675,0.013647,0.013620,0.013598,0.013573,0.013548,0.013523,0.013497,0.013474,0.013444,0.013420,0.013395,0.013365,0.013341,0.013315,0.013288,0.013260,0.013236,0.013212,0.013189,0.013165,0.013136,0.013112,0.013091,0.013065,0.013038,0.013012,0.012987,0.012959,0.012935,0.012911,0.012884,0.012860,0.012832,0.012809,0.012786,0.012763,0.012741,0.012717,0.012694,0.012670,0.012648,0.012624,0.012601,0.012576,0.012557,0.012533,0.012510,0.012486,0.012460,0.012437,0.012415,0.012394,0.012371,0.012349,0.012323,0.012301,0.012280,0.012257,0.012228,0.012206,0.012185,0.012161,0.012139,0.012116,0.012093,0.012070,0.012048,0.012022,0.012000,0.011981,0.011959,0.011935,0.011914,0.011892,0.011872,0.011851,0.011833,0.011808,0.011781,0.011756,0.011733,0.011712,0.011691,0.011670,0.011646,0.011622,0.011600,0.011578,0.011557,0.011537,0.011515,0.011494,0.011473,0.011451,0.011432,0.011410,0.011393,0.011368,0.011349,0.011329,0.011308,0.011286,0.011264,0.011243,0.011219,0.011198,0.011177,0.011159,0.011138,0.011116,0.011089,0.011066,0.011043,0.011020,0.010998,0.010978,0.010955,0.010935,0.010913,0.010888,0.010865,0.010847,0.010830,0.010812,0.010791,0.010767,0.010746,0.010726,0.010705,0.010683,0.010662,0.010642,0.010621,0.010601,0.010579,0.010557,0.010536,0.010514,0.010495,0.010475,0.010453,0.010431,0.010412,0.010393,0.010374,0.010355,0.010334,0.010317,0.010298,0.010280,0.010262,0.010242,0.010222,0.010201,0.010181,0.010163,0.010143,0.010125,0.010105,0.010089,0.010067,0.010052,0.010033,0.010013,0.009996,0.009978,0.009959,0.009941,0.009924,0.009908,0.009890,0.009872,0.009854,0.009833,0.009814,0.009793,0.009777,0.009757,0.009743,0.009724,0.009704,0.009686,0.009665,0.009647,0.009628,0.009606,0.009587,0.009568,0.009546,0.009528,0.009509,0.009495,0.009473,0.009453,0.009433,0.009417,0.009399,0.009379,0.009362,0.009345,0.009327,0.009309,0.009290,0.009274,0.009261,0.009246,0.009227,0.009211,0.009195,0.009177,0.009161,0.009143,0.009130,0.009112,0.009095,0.009077,0.009062,0.009046,0.009029,0.009009,0.008988,0.008970,0.008955,0.008936,0.008921,0.008903,0.008883,0.008866,0.008849,0.008833,0.008818,0.008801,0.008784,0.008766,0.008747,0.008730,0.008713,0.008694,0.008677,0.008659,0.008643,0.008628,0.008613,0.008597,0.008583,0.008562,0.008547,0.008533,0.008515,0.008499,0.008483,0.008468,0.008450,0.008431,0.008411,0.008395,0.008378,0.008362,0.008347,0.008332,0.008315,0.008298,0.008279,0.008265,0.008248,0.008229,0.008213,0.008199,0.008182,0.008170,0.008154,0.008136,0.008119,0.008105,0.008088,0.008073,0.008058,0.008044,0.008028,0.008013,0.007996,0.007983,0.007969,0.007956,0.007940,0.007925,0.007913,0.007896,0.007882,0.007867,0.007852,0.007838,0.007820,0.007803,0.007788,0.007773,0.007759,0.007745,0.007730,0.007713,0.007696,0.007683,0.007669,0.007658,0.007643,0.007629,0.007616,0.007600,0.007587,0.007573,0.007559,0.007545,0.007534,0.007519,0.007504,0.007493,0.007481,0.007468,0.007455,0.007443,0.007429,0.007414,0.007400,0.007385,0.007368,0.007356,0.007343,0.007328,0.007316,0.007306,0.007295,0.007279,0.007263,0.007248,0.007231,0.007219,0.007204,0.007188,0.007175,0.007162,0.007148,0.007132,0.007120,0.007102,0.007090,0.007077,0.007064,0.007051,0.007037,0.007025,0.007010,0.006996,0.006984,0.006970,0.006955,0.006940,0.006927,0.006914,0.006900,0.006887,0.006872,0.006859,0.006845,0.006833,0.006821,0.006809,0.006797,0.006782,0.006767,0.006753,0.006740,0.006726,0.006716,0.006705,0.006693,0.006680,0.006667,0.006655,0.006643,0.006633,0.006620,0.006607,0.006594,0.006580,0.006569,0.006557,0.006543,0.006531,0.006515,0.006505,0.006494,0.006479,0.006466,0.006453,0.006441,0.006428,0.006419,0.006406,0.006394,0.006383,0.006369,0.006356,0.006343,0.006332,0.006319,0.006307,0.006294,0.006280,0.006267,0.006256,0.006244,0.006231,0.006222,0.006212,0.006199,0.006187,0.006175,0.006163,0.006150,0.006137,0.006126,0.006115,0.006104,0.006094,0.006084,0.006069,0.006058,0.006048,0.006037,0.006023,0.006014,0.006002,0.005994,0.005983,0.005972,0.005962,0.005951,0.005940,0.005928,0.005915,0.005904,0.005891,0.005879,0.005868,0.005854,0.005841,0.005827,0.005815,0.005806,0.005792,0.005781,0.005771,0.005762,0.005750,0.005738,0.005727,0.005716,0.005706,0.005692,0.005679,0.005670,0.005659,0.005648,0.005636,0.005627,0.005612,0.005603,0.005594,0.005582,0.005571,0.005563,0.005551,0.005541,0.005530,0.005518,0.005505,0.005491,0.005482,0.005474,0.005465,0.005457,0.005448,0.005437,0.005426,0.005416,0.005405,0.005394,0.005384,0.005375,0.005365,0.005355,0.005345,0.005334,0.005322,0.005313,0.005304,0.005293,0.005285,0.005275,0.005266,0.005258,0.005248,0.005239,0.005227,0.005218,0.005206,0.005198,0.005185,0.005175,0.005167,0.005159,0.005149,0.005140,0.005131,0.005122,0.005112,0.005102,0.005093,0.005083,0.005073,0.005060,0.005053,0.005041,0.005031,0.005019,0.005009,0.004997,0.004989,0.004981,0.004973,0.004961,0.004952,0.004942,0.004934,0.004928,0.004919,0.004911,0.004902,0.004890,0.004879,0.004869,0.004858,0.004850,0.004841,0.004829,0.004820,0.004811,0.004802,0.004794,0.004785,0.004776,0.004767,0.004759,0.004749,0.004741,0.004730,0.004720,0.004708,0.004696,0.004688,0.004681,0.004671,0.004663,0.004654,0.004647,0.004637,0.004629,0.004617,0.004605,0.004597,0.004587,0.004579,0.004570,0.004560,0.004549,0.004540,0.004531,0.004522,0.004511,0.004499,0.004493,0.004483,0.004476,0.004468,0.004459,0.004451,0.004442,0.004435,0.004424,0.004414,0.004406,0.004396,0.004389,0.004381,0.004374,0.004365,0.004357,0.004349,0.004340,0.004333,0.004323,0.004315,0.004307,0.004299,0.004289,0.004281,0.004271,0.004265,0.004256,0.004247,0.004240,0.004233,0.004226,0.004217,0.004209,0.004201,0.004193,0.004185,0.004177,0.004170,0.004161,0.004155,0.004148,0.004139,0.004132,0.004124,0.004118,0.004111,0.004106,0.004098,0.004093,0.004085,0.004076,0.004069,0.004062,0.004055,0.004049,0.004042,0.004033,0.004027,0.004021,0.004013,0.004005,0.003996,0.003989,0.003983,0.003976,0.003971,0.003961,0.003956,0.003951,0.003945,0.003939,0.003931,0.003924,0.003916,0.003909,0.003902,0.003894,0.003889,0.003883,0.003875,0.003866,0.003857,0.003849,0.003840,0.003833,0.003824,0.003816,0.003809,0.003800,0.003794,0.003788,0.003781,0.003776,0.003768,0.003762,0.003753,0.003745,0.003740,0.003733,0.003726,0.003718,0.003709,0.003702,0.003695,0.003689,0.003683,0.003677,0.003671,0.003664,0.003658,0.003651,0.003647,0.003640,0.003633,0.003625,0.003618,0.003612,0.003604,0.003597,0.003589,0.003583,0.003576,0.003571,0.003563,0.003557,0.003551,0.003543,0.003535,0.003527,0.003518,0.003509,0.003502,0.003496,0.003489,0.003481,0.003476,0.003470,0.003461,0.003455,0.003447,0.003440,0.003432,0.003427,0.003422,0.003413,0.003407,0.003400,0.003394,0.003388,0.003381,0.003373,0.003368,0.003361,0.003355,0.003347,0.003342,0.003334,0.003327,0.003320,0.003315,0.003307,0.003302,0.003296,0.003290,0.003284,0.003279,0.003272,0.003266,0.003258,0.003253,0.003246,0.003238,0.003231,0.003225,0.003219,0.003213,0.003208,0.003202,0.003197,0.003191,0.003186,0.003181,0.003172,0.003167,0.003160,0.003154,0.003147,0.003142,0.003134,0.003127,0.003122,0.003116,0.003110,0.003104,0.003097,0.003092,0.003085,0.003080,0.003074,0.003067,0.003064,0.003058,0.003053,0.003049,0.003043,0.003037,0.003032,0.003025,0.003018,0.003011,0.003004,0.002997,0.002991,0.002986,0.002980,0.002973,0.002968,0.002963,0.002958,0.002954,0.002949,0.002943,0.002938,0.002930,0.002923,0.002919,0.002913,0.002909,0.002903,0.002900,0.002895,0.002890,0.002883,0.002879,0.002875,0.002870,0.002865,0.002858,0.002852,0.002845,0.002839,0.002835,0.002829,0.002824,0.002817,0.002813,0.002811,0.002805,0.002797,0.002791,0.002786,0.002783,0.002777,0.002770,0.002766,0.002761,0.002757,0.002751,0.002745,0.002739,0.002733,0.002727,0.002721,0.002714,0.002709,0.002704,0.002698,0.002693,0.002689,0.002684,0.002679,0.002673,0.002667,0.002664,0.002659,0.002653,0.002648,0.002642,0.002636,0.002630,0.002623,0.002616,0.002611,0.002607,0.002602,0.002597,0.002592,0.002587,0.002580,0.002574,0.002571,0.002567,0.002561,0.002556,0.002552,0.002548,0.002544,0.002538,0.002533,0.002529,0.002525,0.002518,0.002513,0.002508,0.002504,0.002498,0.002494,0.002490,0.002486,0.002479,0.002471,0.002465,0.002460,0.002455,0.002450,0.002446,0.002439,0.002434,0.002431,0.002426,0.002420,0.002416,0.002410,0.002405,0.002400,0.002394,0.002389,0.002385,0.002380,0.002376,0.002372,0.002367,0.002362,0.002358,0.002354,0.002350,0.002346,0.002342,0.002338,0.002334,0.002330,0.002325,0.002321,0.002316,0.002310,0.002305,0.002300,0.002296,0.002290,0.002287,0.002283,0.002279,0.002275,0.002272,0.002268,0.002263,0.002259,0.002255,0.002253,0.002250,0.002245,0.002240,0.002235,0.002229,0.002226,0.002223,0.002218,0.002213,0.002208,0.002202,0.002197,0.002191,0.002188,0.002185,0.002181,0.002175,0.002169,0.002163,0.002161,0.002158,0.002156,0.002153,0.002148,0.002145,0.002140,0.002136,0.002133,0.002129,0.002123,0.002121,0.002116,0.002111,0.002106,0.002102,0.002097,0.002091,0.002087,0.002084,0.002079,0.002076,0.002071,0.002069,0.002066,0.002063,0.002059,0.002056,0.002052,0.002048,0.002044,0.002041,0.002037,0.002032,0.002027,0.002025,0.002021,0.002017,0.002014,0.002008,0.002004,0.001998,0.001995,0.001990,0.001988,0.001983,0.001979,0.001974,0.001970,0.001966,0.001963,0.001960,0.001955,0.001951,0.001947,0.001942,0.001938,0.001933,0.001929,0.001925,0.001921,0.001918,0.001915,0.001912,0.001908,0.001904,0.001902,0.001897,0.001893,0.001889,0.001886,0.001883,0.001878,0.001875,0.001871,0.001868,0.001865,0.001863,0.001857,0.001852,0.001848,0.001844,0.001841,0.001838,0.001835,0.001832,0.001827,0.001823,0.001819,0.001817,0.001814,0.001812,0.001808,0.001803,0.001801,0.001798,0.001794,0.001791,0.001787,0.001783,0.001779,0.001776,0.001773,0.001768,0.001764,0.001763,0.001758,0.001756,0.001752,0.001749,0.001747,0.001741,0.001736,0.001732,0.001729,0.001725,0.001722,0.001718,0.001716,0.001712,0.001709,0.001706,0.001704,0.001700,0.001697,0.001695,0.001692,0.001689,0.001684,0.001681,0.001678,0.001675,0.001672,0.001670,0.001666,0.001664,0.001660,0.001657,0.001653,0.001649,0.001647,0.001642,0.001639,0.001636,0.001634,0.001630,0.001627,0.001624,0.001620,0.001615,0.001612,0.001610,0.001607,0.001604,0.001601,0.001599,0.001595,0.001591,0.001588,0.001585,0.001582,0.001579,0.001575,0.001571,0.001567,0.001564,0.001561,0.001559,0.001557,0.001555,0.001551,0.001548,0.001543,0.001540,0.001535,0.001532,0.001529,0.001525,0.001523,0.001520,0.001517,0.001514,0.001512,0.001510,0.001506,0.001503,0.001501,0.001500,0.001497,0.001492,0.001491,0.001488,0.001483,0.001481,0.001476,0.001474,0.001471,0.001468,0.001466,0.001464,0.001460,0.001456,0.001456,0.001453,0.001452,0.001449,0.001446,0.001443,0.001439,0.001437,0.001434,0.001432,0.001431,0.001429,0.001425,0.001422,0.001420,0.001416,0.001413,0.001410,0.001407,0.001404,0.001400,0.001397,0.001394,0.001391,0.001389,0.001385,0.001384,0.001381,0.001379,0.001376,0.001373,0.001369,0.001365,0.001363,0.001362,0.001359,0.001356,0.001354,0.001352,0.001348,0.001345,0.001342,0.001339,0.001337,0.001335,0.001333,0.001330,0.001328,0.001325,0.001320,0.001317,0.001314,0.001312,0.001309,0.001305,0.001303,0.001302,0.001299,0.001295,0.001293,0.001291,0.001289,0.001286,0.001283,0.001281,0.001278,0.001276,0.001275,0.001274,0.001271,0.001268,0.001265,0.001263,0.001260,0.001258,0.001255,0.001253,0.001251,0.001248,0.001247,0.001242,0.001239,0.001237,0.001235,0.001233,0.001230,0.001227,0.001225,0.001221,0.001218,0.001215,0.001212,0.001210,0.001208,0.001205,0.001203,0.001201,0.001199,0.001196,0.001194,0.001192,0.001189,0.001188,0.001186,0.001184,0.001183,0.001181,0.001179,0.001176,0.001174,0.001170,0.001169,0.001166,0.001164,0.001162,0.001161,0.001158,0.001156,0.001154,0.001151,0.001149,0.001147,0.001145,0.001143,0.001142,0.001140,0.001138,0.001136,0.001134,0.001131,0.001129,0.001127,0.001126,0.001123,0.001120,0.001117,0.001114,0.001112,0.001110,0.001108,0.001106,0.001103,0.001101,0.001099,0.001096,0.001094,0.001093,0.001090,0.001088,0.001086,0.001084,0.001081,0.001079,0.001077,0.001075,0.001073,0.001071,0.001069,0.001067,0.001065,0.001063,0.001061,0.001058,0.001057,0.001054,0.001052,0.001051,0.001050,0.001048,0.001046,0.001045,0.001043,0.001041,0.001038,0.001035,0.001033,0.001031,0.001029,0.001027,0.001026,0.001026,0.001023,0.001021,0.001018,0.001016,0.001014,0.001013,0.001011,0.001009,0.001007,0.001005,0.001003,0.001001,0.001000,0.000997,0.000995,0.000993,0.000990,0.000989,0.000987,0.000985,0.000982,0.000981,0.000979,0.000976,0.000974,0.000971,0.000971,0.000968,0.000966,0.000964,0.000961,0.000960,0.000958,0.000957,0.000956,0.000954,0.000953,0.000950,0.000947,0.000945,0.000944,0.000942,0.000940,0.000938,0.000937,0.000935,0.000931,0.000929,0.000928,0.000925,0.000925,0.000923,0.000920,0.000917,0.000915,0.000913,0.000913,0.000912,0.000910,0.000907,0.000904,0.000901,0.000899,0.000897,0.000895,0.000893,0.000891,0.000888,0.000887,0.000885,0.000884,0.000882,0.000879,0.000877,0.000876,0.000874,0.000873,0.000872,0.000870,0.000869,0.000866,0.000865,0.000863,0.000861,0.000860,0.000859,0.000856,0.000854,0.000852,0.000851,0.000849,0.000848,0.000845,0.000844,0.000842,0.000840,0.000838,0.000837,0.000835,0.000833,0.000831,0.000829,0.000827,0.000826,0.000824,0.000824,0.000822,0.000821,0.000820,0.000818,0.000815,0.000815,0.000813,0.000812,0.000811,0.000810,0.000808,0.000806,0.000805,0.000803,0.000802,0.000800,0.000799,0.000797,0.000796,0.000795,0.000793,0.000792,0.000791,0.000788,0.000786,0.000784,0.000783,0.000781,0.000779,0.000777,0.000775,0.000774,0.000773,0.000770,0.000769,0.000767,0.000765,0.000765,0.000763,0.000762,0.000761,0.000759,0.000757,0.000755,0.000752,0.000752,0.000749,0.000747,0.000746,0.000744,0.000743,0.000742,0.000741,0.000739,0.000738,0.000736,0.000734,0.000732,0.000731,0.000729,0.000728,0.000726,0.000726,0.000725,0.000724,0.000722,0.000721,0.000718,0.000718,0.000716,0.000714,0.000713,0.000711,0.000710,0.000707,0.000705,0.000703,0.000702,0.000701,0.000700,0.000698,0.000697,0.000696,0.000694,0.000692,0.000691,0.000690,0.000688,0.000687,0.000686,0.000685,0.000683,0.000683,0.000682,0.000680,0.000679,0.000678,0.000678,0.000677,0.000676,0.000675,0.000673,0.000671,0.000669,0.000668,0.000667,0.000665,0.000664,0.000664,0.000663,0.000662,0.000660,0.000659,0.000657,0.000656,0.000655,0.000654,0.000652,0.000651,0.000650,0.000648,0.000648,0.000646,0.000643,0.000641,0.000640,0.000639,0.000637,0.000637,0.000635,0.000633,0.000632,0.000630,0.000630,0.000629,0.000627,0.000626,0.000626,0.000624,0.000624,0.000622,0.000621,0.000619,0.000618,0.000617,0.000616,0.000615,0.000614,0.000613,0.000611,0.000611,0.000609,0.000608,0.000607,0.000605,0.000603,0.000602,0.000601,0.000600,0.000598,0.000597,0.000595,0.000593,0.000593,0.000591,0.000590,0.000588,0.000587,0.000587,0.000585,0.000585,0.000583,0.000582,0.000581,0.000579,0.000578,0.000578,0.000576,0.000575,0.000574,0.000573,0.000572,0.000571,0.000571,0.000570,0.000569,0.000567,0.000565,0.000563,0.000562,0.000560,0.000559,0.000558,0.000557,0.000556,0.000555,0.000554,0.000552,0.000551,0.000549,0.000548,0.000546,0.000546,0.000544,0.000544,0.000543,0.000541,0.000541,0.000540,0.000539,0.000539,0.000538,0.000537,0.000536,0.000535,0.000534,0.000533,0.000531,0.000531,0.000530,0.000529,0.000528,0.000527,0.000524,0.000524,0.000524,0.000522,0.000521,0.000520,0.000519,0.000518,0.000517,0.000516,0.000513,0.000513,0.000511,0.000511,0.000510,0.000509,0.000508,0.000506,0.000505,0.000504,0.000503,0.000502,0.000501,0.000500,0.000499,0.000498,0.000498,0.000496,0.000495,0.000494,0.000493,0.000491,0.000490,0.000490,0.000489,0.000488,0.000487,0.000485,0.000484,0.000484,0.000483,0.000482,0.000481,0.000480,0.000479,0.000477,0.000476,0.000475,0.000474,0.000472,0.000471,0.000469,0.000468,0.000468,0.000467,0.000466,0.000465,0.000464,0.000463,0.000463,0.000461,0.000461,0.000460,0.000459,0.000458,0.000457,0.000456,0.000455,0.000454,0.000453,0.000452,0.000451,0.000451,0.000449,0.000449,0.000447,0.000446,0.000445,0.000444,0.000444,0.000442,0.000442,0.000440,0.000440,0.000440,0.000439,0.000437,0.000436,0.000435,0.000435,0.000434,0.000434,0.000433,0.000432,0.000430,0.000430,0.000429,0.000428,0.000427,0.000427,0.000426,0.000425,0.000424,0.000423,0.000422,0.000421,0.000420,0.000419,0.000419,0.000418,0.000417,0.000416,0.000415,0.000414,0.000412,0.000411,0.000411,0.000410,0.000410,0.000410,0.000409,0.000409,0.000408,0.000407,0.000406,0.000405,0.000404,0.000403,0.000403,0.000402,0.000401,0.000400,0.000398,0.000397,0.000396,0.000396,0.000395,0.000393,0.000392,0.000391,0.000389,0.000389,0.000388,0.000388,0.000387,0.000386,0.000384,0.000384,0.000383,0.000382,0.000382,0.000381,0.000381,0.000380,0.000378,0.000378,0.000378,0.000377,0.000376,0.000375,0.000375,0.000373,0.000372,0.000372,0.000371,0.000371,0.000369,0.000368,0.000368,0.000367,0.000366,0.000366,0.000366,0.000365,0.000364,0.000364,0.000363,0.000363,0.000362,0.000361,0.000361,0.000360,0.000359,0.000358,0.000357,0.000356,0.000355,0.000354,0.000353,0.000353,0.000352,0.000352,0.000351,0.000350,0.000350,0.000349,0.000349,0.000347,0.000347,0.000346,0.000346,0.000345,0.000343,0.000342,0.000342,0.000341,0.000339,0.000339,0.000338,0.000337,0.000336,0.000335,0.000334,0.000333,0.000332,0.000331,0.000331,0.000331,0.000330,0.000329,0.000329,0.000327,0.000326,0.000326,0.000326,0.000325,0.000325,0.000325,0.000324,0.000323,0.000322,0.000322,0.000321,0.000321,0.000320,0.000320,0.000318,0.000317,0.000317,0.000316,0.000316,0.000315,0.000314,0.000314,0.000314,0.000313,0.000313,0.000312,0.000312,0.000311,0.000310,0.000310,0.000309,0.000308,0.000308,0.000307,0.000306,0.000305,0.000304,0.000304,0.000303,0.000302,0.000301,0.000300,0.000300,0.000300,0.000299,0.000298,0.000298,0.000297,0.000296,0.000295,0.000294,0.000293,0.000293,0.000293,0.000292,0.000291,0.000290,0.000289,0.000288,0.000287,0.000287,0.000286,0.000286,0.000285,0.000285,0.000285,0.000284,0.000283,0.000283,0.000283,0.000282,0.000282,0.000281,0.000281,0.000281,0.000281,0.000280,0.000280,0.000279,0.000278,0.000277,0.000277,0.000277,0.000277,0.000276,0.000276,0.000275,0.000275,0.000275,0.000274,0.000273,0.000272,0.000272,0.000271,0.000271,0.000270,0.000270,0.000270,0.000269,0.000268,0.000268,0.000268,0.000267,0.000267,0.000267,0.000266,0.000266,0.000266,0.000265,0.000265,0.000264,0.000263,0.000263,0.000262,0.000261,0.000261,0.000260,0.000260,0.000260,0.000259,0.000259,0.000257,0.000256,0.000255,0.000255,0.000254,0.000253,0.000253,0.000251,0.000250,0.000250,0.000249,0.000249,0.000248,0.000248,0.000247,0.000247,0.000247,0.000246,0.000245,0.000245,0.000244,0.000243,0.000243,0.000243,0.000243,0.000242,0.000241,0.000241,0.000240,0.000240,0.000239,0.000239,0.000239,0.000238,0.000237,0.000236,0.000236,0.000235,0.000235,0.000234,0.000233,0.000232,0.000231,0.000231,0.000230,0.000230,0.000229,0.000229,0.000228,0.000227,0.000227,0.000226,0.000226,0.000225,0.000225,0.000224,0.000223,0.000223,0.000223,0.000222,0.000222,0.000221,0.000221,0.000221,0.000221,0.000220,0.000220,0.000220,0.000219,0.000219,0.000218,0.000218,0.000217,0.000217,0.000217,0.000216,0.000216,0.000216,0.000216,0.000215,0.000215,0.000215,0.000215,0.000214,0.000214,0.000214,0.000213,0.000213,0.000213,0.000213,0.000212,0.000211,0.000210,0.000210,0.000209,0.000209,0.000209,0.000208,0.000208,0.000208,0.000207,0.000207,0.000207,0.000206,0.000206,0.000205,0.000205,0.000205,0.000205,0.000205,0.000204,0.000204,0.000204,0.000204,0.000203,0.000203,0.000203,0.000202,0.000202,0.000202,0.000202,0.000201,0.000201,0.000200,0.000199,0.000199,0.000199,0.000198,0.000198,0.000198,0.000197,0.000197,0.000197,0.000197,0.000197,0.000196,0.000196,0.000196,0.000196,0.000195,0.000195,0.000194,0.000194,0.000194,0.000193,0.000192,0.000192,0.000192,0.000192,0.000191,0.000190,0.000190,0.000190,0.000189,0.000188,0.000188,0.000188,0.000187,0.000186,0.000186,0.000186,0.000185,0.000184,0.000184,0.000183,0.000183,0.000182,0.000182,0.000181,0.000181,0.000181,0.000181,0.000180,0.000180,0.000180,0.000179,0.000179,0.000179,0.000178,0.000178,0.000177,0.000177,0.000177,0.000177,0.000176,0.000176,0.000176,0.000176,0.000175,0.000175,0.000175,0.000174,0.000174,0.000174,0.000174,0.000173,0.000173,0.000172,0.000171,0.000171,0.000171,0.000171,0.000171,0.000170,0.000170,0.000170,0.000170,0.000169,0.000169,0.000169,0.000168,0.000168,0.000168,0.000168,0.000168,0.000167,0.000167,0.000167,0.000167,0.000166,0.000166,0.000166,0.000165,0.000165,0.000164,0.000164,0.000164,0.000164,0.000163,0.000163,0.000163,0.000163,0.000162,0.000162,0.000162,0.000162,0.000161,0.000161,0.000160,0.000160,0.000160,0.000159,0.000159,0.000159,0.000159,0.000159,0.000158,0.000158,0.000158,0.000158,0.000157,0.000157,0.000157,0.000156,0.000156,0.000155,0.000155,0.000155,0.000154,0.000154,0.000154,0.000153,0.000153,0.000153,0.000152,0.000152,0.000152,0.000152,0.000152,0.000151,0.000151,0.000150,0.000150,0.000149,0.000149,0.000148,0.000148,0.000148,0.000147,0.000147,0.000147,0.000147,0.000147,0.000146,0.000146,0.000145,0.000145,0.000145,0.000145,0.000144,0.000144,0.000144,0.000143,0.000143,0.000143,0.000143,0.000143,0.000142,0.000142,0.000141,0.000141,0.000140,0.000140,0.000140,0.000140,0.000139,0.000139,0.000139,0.000139,0.000139,0.000139,0.000139,0.000139,0.000138,0.000138,0.000138,0.000138,0.000137,0.000137,0.000137,0.000137,0.000137,0.000137,0.000136,0.000136,0.000135,0.000135,0.000135,0.000135,0.000134,0.000134,0.000134,0.000134,0.000133,0.000132,0.000132,0.000132,0.000131,0.000131,0.000131,0.000131,0.000131,0.000130,0.000129,0.000129,0.000129,0.000129,0.000128,0.000128,0.000128,0.000128,0.000128,0.000127,0.000127,0.000126,0.000126,0.000125,0.000125,0.000125,0.000125,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000124,0.000123,0.000123,0.000122,0.000122,0.000122,0.000122,0.000122,0.000122,0.000121,0.000121,0.000121,0.000121,0.000121,0.000120,0.000120,0.000119,0.000119,0.000118,0.000118,0.000118,0.000118,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000117,0.000116,0.000116,0.000116,0.000116,0.000116,0.000115,0.000115,0.000114,0.000114,0.000113,0.000113,0.000113,0.000113,0.000113,0.000112,0.000112,0.000111,0.000111,0.000111,0.000111,0.000111,0.000111,0.000111,0.000110,0.000110,0.000109,0.000109,0.000109,0.000108,0.000108,0.000108,0.000108,0.000108,0.000108,0.000107,0.000107,0.000107,0.000106,0.000106,0.000106,0.000106,0.000105,0.000105,0.000105,0.000105,0.000104,0.000104,0.000104,0.000104,0.000103,0.000103,0.000103,0.000103,0.000103,0.000103,0.000103,0.000102,0.000102,0.000102,0.000102,0.000102,0.000102,0.000102,0.000101,0.000101,0.000100,0.000100,0.000100,0.000100,0.000100,0.000099,0.000099,0.000099,0.000099,0.000099,0.000099,0.000099,0.000098,0.000098,0.000098,0.000098,0.000098,0.000098,0.000097,0.000097,0.000097,0.000097,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000096,0.000095,0.000095,0.000095,0.000094,0.000094,0.000094,0.000094,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000093,0.000092,0.000092,0.000092,0.000092,0.000092,0.000091,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000089,0.000088,0.000088,0.000088,0.000088,0.000088,0.000087,0.000087,0.000087,0.000087,0.000087,0.000086,0.000086,0.000086,0.000086,0.000085,0.000085,0.000084,0.000084,0.000084,0.000084,0.000084,0.000084,0.000084,0.000083,0.000083,0.000083,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000082,0.000081,0.000081,0.000081,0.000081,0.000081,0.000081,0.000081,0.000081,0.000081,0.000081,0.000081,0.000080,0.000080,0.000080,0.000080,0.000080,0.000079,0.000079,0.000079,0.000079,0.000079,0.000078,0.000078,0.000078,0.000078,0.000078,0.000078,0.000077,0.000077,0.000077,0.000076,0.000076,0.000076,0.000076,0.000076,0.000075,0.000075,0.000075,0.000075,0.000075,0.000075,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000074,0.000073,0.000073,0.000073,0.000073,0.000073,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000072,0.000071,0.000071,0.000071,0.000071,0.000071,0.000071,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000069,0.000069,0.000069,0.000069,0.000068,0.000068,0.000068,0.000068,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000067,0.000066,0.000066,0.000066,0.000066,0.000065,0.000065,0.000065,0.000065,0.000065,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000063,0.000062,0.000062,0.000062,0.000062,0.000062,0.000061,0.000061,0.000061,0.000061,0.000061,0.000061,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000059,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000057,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000056,0.000055,0.000055,0.000055,0.000055,0.000055,0.000055,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000054,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000052,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000051,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000049,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000047,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000045,0.000045,0.000045,0.000045,0.000045,0.000045,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000044,0.000043,0.000043,0.000043,0.000043,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000042,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000038,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000037,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000036,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000035,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000031,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000028,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000027,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000026,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KSimaW2_rho095_100K_runs.txt <==
1.000000,0.968120,0.967750,0.967410,0.967190,0.966950,0.966600,0.966270,0.965840,0.965510,0.965190,0.964930,0.964660,0.964440,0.964150,0.963730,0.963410,0.963130,0.962850,0.962510,0.962160,0.961960,0.961560,0.961260,0.960820,0.960560,0.960220,0.959880,0.959570,0.959250,0.958990,0.958740,0.958440,0.958160,0.957890,0.957640,0.957420,0.957040,0.956750,0.956430,0.956170,0.955880,0.955480,0.955060,0.954730,0.954540,0.954170,0.953880,0.953610,0.953260,0.952950,0.952580,0.952160,0.951880,0.951450,0.951160,0.950670,0.950350,0.950060,0.949710,0.949340,0.949000,0.948740,0.948300,0.947910,0.947550,0.947210,0.946850,0.946450,0.946150,0.945790,0.945510,0.945130,0.944780,0.944500,0.944130,0.943690,0.943280,0.942880,0.942510,0.942050,0.941820,0.941480,0.941120,0.940710,0.940390,0.939970,0.939570,0.939140,0.938790,0.938410,0.938110,0.937730,0.937420,0.937100,0.936750,0.936450,0.936150,0.935780,0.935420,0.935040,0.934730,0.934360,0.934030,0.933720,0.933340,0.932990,0.932580,0.932260,0.931750,0.931340,0.930940,0.930560,0.930160,0.929760,0.929410,0.929000,0.928690,0.928350,0.927980,0.927660,0.927310,0.926930,0.926540,0.926090,0.925810,0.925350,0.924970,0.924620,0.924320,0.924040,0.923750,0.923250,0.922940,0.922550,0.922110,0.921710,0.921310,0.921030,0.920630,0.920240,0.919900,0.919480,0.919120,0.918710,0.918310,0.917920,0.917470,0.917170,0.916750,0.916330,0.915880,0.915590,0.915100,0.914680,0.914270,0.913920,0.913560,0.913250,0.912960,0.912630,0.912120,0.911740,0.911360,0.910910,0.910620,0.910240,0.909880,0.909530,0.909160,0.908820,0.908390,0.908010,0.907690,0.907160,0.906850,0.906440,0.906090,0.905720,0.905360,0.904980,0.904680,0.904260,0.903850,0.903390,0.903110,0.902660,0.902320,0.901980,0.901600,0.901220,0.900800,0.900370,0.900020,0.899660,0.899280,0.898880,0.898460,0.898100,0.897720,0.897240,0.896820,0.896410,0.896140,0.895690,0.895240,0.894840,0.894460,0.894060,0.893650,0.893250,0.892760,0.892410,0.891910,0.891420,0.891060,0.890650,0.890220,0.889770,0.889360,0.889010,0.888660,0.888330,0.887910,0.887470,0.887030,0.886620,0.886250,0.885910,0.885470,0.885000,0.884580,0.884120,0.883670,0.883170,0.882740,0.882330,0.881920,0.881590,0.881080,0.880650,0.880200,0.879750,0.879330,0.878850,0.878400,0.877990,0.877510,0.876990,0.876650,0.876150,0.875690,0.875160,0.874660,0.874240,0.873770,0.873410,0.873000,0.872690,0.872170,0.871760,0.871370,0.870870,0.870470,0.870160,0.869660,0.869250,0.868750,0.868320,0.867810,0.867410,0.867010,0.866550,0.866130,0.865560,0.865020,0.864620,0.864130,0.863790,0.863440,0.862990,0.862560,0.862190,0.861790,0.861300,0.860870,0.860510,0.860090,0.859620,0.859150,0.858640,0.858130,0.857670,0.857180,0.856720,0.856290,0.855800,0.855390,0.854990,0.854580,0.854050,0.853560,0.853240,0.852800,0.852390,0.852000,0.851540,0.851000,0.850550,0.850250,0.849840,0.849290,0.848900,0.848340,0.847990,0.847680,0.847170,0.846730,0.846340,0.845870,0.845300,0.844790,0.844460,0.844070,0.843690,0.843200,0.842820,0.842100,0.841580,0.841100,0.840570,0.840120,0.839740,0.839280,0.838910,0.838460,0.838060,0.837480,0.836940,0.836460,0.836030,0.835600,0.835130,0.834720,0.834270,0.833800,0.833370,0.832870,0.832480,0.832010,0.831490,0.831070,0.830540,0.830030,0.829540,0.829100,0.828600,0.828080,0.827560,0.827100,0.826600,0.826110,0.825650,0.825310,0.824800,0.824320,0.823790,0.823270,0.822800,0.822390,0.821880,0.821440,0.820920,0.820430,0.820000,0.819520,0.819010,0.818500,0.817980,0.817520,0.817050,0.816420,0.815940,0.815560,0.815000,0.814560,0.814200,0.813650,0.813100,0.812610,0.812140,0.811740,0.811280,0.810820,0.810380,0.809860,0.809460,0.809060,0.808550,0.808120,0.807710,0.807090,0.806670,0.806230,0.805740,0.805230,0.804750,0.804330,0.803900,0.803370,0.803020,0.802520,0.802120,0.801680,0.801290,0.800880,0.800500,0.800150,0.799550,0.798980,0.798600,0.798050,0.797570,0.796990,0.796580,0.796050,0.795560,0.795090,0.794430,0.794010,0.793540,0.793110,0.792610,0.791980,0.791540,0.790930,0.790390,0.789830,0.789430,0.789030,0.788450,0.787920,0.787420,0.786860,0.786390,0.785920,0.785520,0.785180,0.784790,0.784240,0.783790,0.783400,0.782910,0.782370,0.781960,0.781450,0.780940,0.780390,0.779860,0.779250,0.778750,0.778250,0.777740,0.777360,0.776900,0.776440,0.776090,0.775710,0.775280,0.774780,0.774360,0.773840,0.773450,0.772950,0.772430,0.771920,0.771570,0.771200,0.770690,0.770150,0.769560,0.768970,0.768490,0.767910,0.767420,0.766960,0.766390,0.765940,0.765400,0.764910,0.764480,0.763880,0.763470,0.763050,0.762510,0.762020,0.761590,0.761240,0.760730,0.760210,0.759710,0.759210,0.758700,0.758230,0.757670,0.757190,0.756740,0.756150,0.755590,0.755110,0.754570,0.753980,0.753390,0.752980,0.752330,0.751950,0.751370,0.750960,0.750450,0.749930,0.749520,0.749010,0.748600,0.748100,0.747680,0.747280,0.746840,0.746230,0.745730,0.745210,0.744670,0.744340,0.743940,0.743410,0.742820,0.742220,0.741860,0.741320,0.740980,0.740510,0.739970,0.739480,0.738940,0.738420,0.737910,0.737480,0.737050,0.736630,0.736040,0.735640,0.735270,0.734830,0.734320,0.733990,0.733490,0.733070,0.732640,0.732190,0.731690,0.731260,0.730800,0.730360,0.729820,0.729410,0.728700,0.728240,0.727740,0.727260,0.726820,0.726320,0.725740,0.725260,0.724720,0.724210,0.723810,0.723220,0.722750,0.722200,0.721730,0.721230,0.720720,0.720280,0.719840,0.719450,0.718970,0.718520,0.717990,0.717390,0.716890,0.716450,0.715920,0.715240,0.714720,0.714280,0.713770,0.713350,0.712820,0.712300,0.711770,0.711310,0.710910,0.710380,0.709830,0.709310,0.708860,0.708470,0.707840,0.707280,0.706920,0.706320,0.705730,0.705200,0.704690,0.704170,0.703720,0.703310,0.702830,0.702260,0.701850,0.701480,0.701040,0.700560,0.700130,0.699710,0.699200,0.698680,0.698170,0.697700,0.697060,0.696500,0.696050,0.695620,0.695140,0.694650,0.694220,0.693720,0.693300,0.692740,0.692300,0.691770,0.691270,0.690890,0.690380,0.689840,0.689450,0.688910,0.688470,0.687960,0.687460,0.687000,0.686580,0.686130,0.685750,0.685270,0.684780,0.684300,0.683820,0.683230,0.682850,0.682230,0.681730,0.681200,0.680690,0.680230,0.679700,0.679110,0.678670,0.678190,0.677530,0.677030,0.676650,0.676160,0.675580,0.675010,0.674580,0.674080,0.673520,0.673130,0.672550,0.672160,0.671640,0.671190,0.670750,0.670350,0.669830,0.669430,0.668930,0.668470,0.667940,0.667510,0.667080,0.666530,0.666050,0.665690,0.665160,0.664740,0.664240,0.663780,0.663210,0.662790,0.662270,0.661770,0.661340,0.660880,0.660420,0.659890,0.659440,0.658960,0.658450,0.657860,0.657450,0.657000,0.656410,0.655940,0.655340,0.654850,0.654420,0.653950,0.653550,0.653050,0.652570,0.652060,0.651440,0.650980,0.650510,0.649880,0.649420,0.648890,0.648480,0.647960,0.647440,0.647000,0.646390,0.645750,0.645230,0.644760,0.644300,0.643940,0.643640,0.643210,0.642690,0.642320,0.641860,0.641450,0.640930,0.640410,0.639940,0.639440,0.638990,0.638610,0.638160,0.637790,0.637330,0.636860,0.636350,0.635750,0.635180,0.634770,0.634240,0.633860,0.633310,0.632750,0.632320,0.631860,0.631350,0.630900,0.630310,0.629900,0.629400,0.629030,0.628510,0.628040,0.627630,0.627190,0.626610,0.626200,0.625750,0.625290,0.624780,0.624210,0.623770,0.623350,0.622890,0.622460,0.622030,0.621510,0.620950,0.620540,0.619940,0.619380,0.618940,0.618430,0.617900,0.617410,0.616880,0.616500,0.616070,0.615640,0.615140,0.614730,0.614380,0.613890,0.613440,0.613100,0.612580,0.612100,0.611720,0.611240,0.610930,0.610550,0.610150,0.609760,0.609370,0.608800,0.608350,0.607910,0.607520,0.607160,0.606740,0.606270,0.605910,0.605390,0.604850,0.604530,0.604050,0.603620,0.603250,0.602760,0.602220,0.601690,0.601290,0.600920,0.600480,0.599960,0.599600,0.599190,0.598620,0.598170,0.597690,0.597390,0.596890,0.596340,0.595880,0.595260,0.594590,0.594110,0.593630,0.593130,0.592660,0.592170,0.591710,0.591190,0.590650,0.590250,0.589800,0.589390,0.588980,0.588470,0.587990,0.587450,0.586890,0.586450,0.586090,0.585600,0.585060,0.584640,0.584140,0.583700,0.583340,0.583020,0.582500,0.582090,0.581710,0.581260,0.580930,0.580540,0.580140,0.579670,0.579280,0.578710,0.578210,0.577810,0.577400,0.576940,0.576590,0.576190,0.575770,0.575260,0.574830,0.574230,0.573790,0.573150,0.572680,0.572210,0.571810,0.571390,0.570910,0.570540,0.570000,0.569510,0.569050,0.568680,0.568240,0.567750,0.567290,0.566960,0.566590,0.566260,0.565720,0.565360,0.564930,0.564530,0.564120,0.563640,0.563270,0.562880,0.562380,0.561930,0.561440,0.561010,0.560720,0.560370,0.560010,0.559630,0.559220,0.558750,0.558380,0.557970,0.557550,0.557080,0.556600,0.556120,0.555670,0.555160,0.554680,0.554160,0.553790,0.553270,0.552930,0.552450,0.552050,0.551640,0.551210,0.550800,0.550370,0.549920,0.549450,0.549150,0.548800,0.548290,0.547710,0.547250,0.546860,0.546430,0.545950,0.545600,0.545100,0.544770,0.544230,0.543810,0.543380,0.542970,0.542640,0.542260,0.541920,0.541420,0.541060,0.540670,0.540240,0.539690,0.539160,0.538810,0.538390,0.537960,0.537400,0.537050,0.536610,0.536180,0.535750,0.535290,0.534750,0.534400,0.534000,0.533590,0.533190,0.532790,0.532410,0.532020,0.531640,0.531340,0.530900,0.530540,0.530120,0.529640,0.529220,0.528760,0.528290,0.527810,0.527260,0.526840,0.526450,0.526100,0.525760,0.525380,0.524970,0.524470,0.524070,0.523740,0.523330,0.522900,0.522460,0.522030,0.521630,0.521250,0.520950,0.520600,0.520270,0.519890,0.519420,0.519020,0.518560,0.518160,0.517760,0.517370,0.516970,0.516570,0.516070,0.515720,0.515250,0.514850,0.514520,0.514010,0.513670,0.513210,0.512940,0.512450,0.512040,0.511650,0.511200,0.510720,0.510370,0.509920,0.509380,0.508850,0.508480,0.508060,0.507670,0.507370,0.506970,0.506610,0.506150,0.505720,0.505250,0.504740,0.504360,0.503950,0.503510,0.503140,0.502680,0.502180,0.501830,0.501340,0.500900,0.500570,0.500100,0.499750,0.499370,0.499030,0.498580,0.498260,0.497820,0.497560,0.497290,0.496840,0.496450,0.496050,0.495680,0.495380,0.494820,0.494370,0.493840,0.493310,0.492950,0.492490,0.492050,0.491680,0.491350,0.490910,0.490470,0.490030,0.489540,0.489190,0.488840,0.488460,0.488100,0.487780,0.487390,0.487010,0.486690,0.486320,0.485950,0.485470,0.484920,0.484570,0.484230,0.483780,0.483350,0.482900,0.482450,0.482070,0.481700,0.481300,0.480940,0.480560,0.480130,0.479740,0.479380,0.479050,0.478640,0.478290,0.477870,0.477470,0.477110,0.476770,0.476340,0.475930,0.475490,0.475080,0.474610,0.474230,0.473840,0.473380,0.473030,0.472620,0.472250,0.471900,0.471400,0.470930,0.470510,0.470190,0.469750,0.469390,0.468970,0.468710,0.468260,0.467840,0.467550,0.467180,0.466840,0.466400,0.466000,0.465660,0.465380,0.465010,0.464580,0.464200,0.463860,0.463520,0.463170,0.462760,0.462350,0.461920,0.461590,0.461170,0.460790,0.460340,0.459930,0.459660,0.459340,0.458880,0.458600,0.458230,0.457900,0.457520,0.457120,0.456830,0.456470,0.456050,0.455720,0.455330,0.454880,0.454510,0.454130,0.453820,0.453440,0.453140,0.452720,0.452270,0.451910,0.451580,0.451250,0.450810,0.450420,0.450130,0.449810,0.449530,0.449240,0.448800,0.448520,0.448160,0.447770,0.447490,0.447050,0.446680,0.446300,0.445850,0.445480,0.445100,0.444670,0.444360,0.444100,0.443750,0.443340,0.443060,0.442700,0.442290,0.441930,0.441470,0.441100,0.440620,0.440230,0.439820,0.439340,0.438850,0.438440,0.437930,0.437510,0.437210,0.436890,0.436450,0.436110,0.435740,0.435370,0.434990,0.434620,0.434360,0.434130,0.433730,0.433410,0.433030,0.432620,0.432270,0.431900,0.431510,0.431180,0.430750,0.430410,0.430020,0.429560,0.429160,0.428790,0.428410,0.428040,0.427740,0.427310,0.426960,0.426590,0.426230,0.425890,0.425580,0.425210,0.424820,0.424460,0.424120,0.423770,0.423390,0.422960,0.422520,0.422090,0.421790,0.421530,0.421100,0.420860,0.420440,0.420140,0.419780,0.419420,0.419060,0.418770,0.418440,0.418090,0.417770,0.417470,0.417120,0.416850,0.416520,0.416110,0.415760,0.415360,0.414970,0.414640,0.414310,0.414000,0.413620,0.413300,0.412850,0.412540,0.412110,0.411790,0.411350,0.411050,0.410690,0.410380,0.410030,0.409730,0.409440,0.409060,0.408650,0.408250,0.407970,0.407530,0.407250,0.406980,0.406600,0.406210,0.405870,0.405450,0.405170,0.404790,0.404450,0.404190,0.403770,0.403410,0.403110,0.402650,0.402340,0.402020,0.401640,0.401280,0.400970,0.400700,0.400320,0.399940,0.399740,0.399320,0.398910,0.398490,0.398090,0.397840,0.397560,0.397250,0.396860,0.396360,0.396000,0.395530,0.395110,0.394760,0.394410,0.394080,0.393710,0.393320,0.392920,0.392560,0.392240,0.391920,0.391500,0.391230,0.390930,0.390560,0.390250,0.389970,0.389540,0.389300,0.388920,0.388490,0.388140,0.387770,0.387400,0.387030,0.386670,0.386260,0.385860,0.385530,0.385140,0.384800,0.384510,0.384240,0.383910,0.383550,0.383330,0.382980,0.382640,0.382330,0.382030,0.381750,0.381330,0.381000,0.380730,0.380450,0.380050,0.379720,0.379390,0.379020,0.378580,0.378240,0.377930,0.377600,0.377240,0.376970,0.376670,0.376360,0.376060,0.375760,0.375520,0.375200,0.374860,0.374590,0.374250,0.373950,0.373610,0.373290,0.372970,0.372670,0.372390,0.372170,0.371910,0.371700,0.371400,0.371100,0.370760,0.370500,0.370220,0.369890,0.369560,0.369240,0.368930,0.368670,0.368300,0.367980,0.367600,0.367250,0.366820,0.366410,0.366110,0.365860,0.365520,0.365270,0.365010,0.364650,0.364360,0.364000,0.363690,0.363230,0.362950,0.362720,0.362390,0.362100,0.361760,0.361330,0.360950,0.360530,0.360110,0.359830,0.359530,0.359070,0.358820,0.358490,0.358200,0.357830,0.357490,0.357240,0.356920,0.356570,0.356270,0.356000,0.355710,0.355410,0.355120,0.354770,0.354430,0.354200,0.353840,0.353580,0.353280,0.352990,0.352640,0.352420,0.352100,0.351820,0.351630,0.351420,0.351100,0.350750,0.350480,0.350250,0.349970,0.349710,0.349310,0.349050,0.348710,0.348430,0.348030,0.347670,0.347320,0.346960,0.346570,0.346260,0.346000,0.345690,0.345380,0.345120,0.344790,0.344520,0.344280,0.343930,0.343640,0.343330,0.343090,0.342710,0.342450,0.342080,0.341730,0.341320,0.341010,0.340730,0.340420,0.340190,0.339880,0.339570,0.339240,0.338940,0.338590,0.338350,0.338040,0.337740,0.337270,0.336980,0.336760,0.336370,0.336120,0.335810,0.335550,0.335270,0.335000,0.334480,0.334190,0.333950,0.333540,0.333160,0.332880,0.332580,0.332400,0.332070,0.331890,0.331620,0.331280,0.331040,0.330760,0.330440,0.330170,0.329930,0.329670,0.329460,0.329210,0.328960,0.328640,0.328350,0.328000,0.327570,0.327300,0.327000,0.326640,0.326340,0.326080,0.325830,0.325570,0.325350,0.325050,0.324760,0.324520,0.324200,0.323950,0.323640,0.323280,0.322970,0.322660,0.322390,0.322130,0.321880,0.321700,0.321460,0.321230,0.320920,0.320700,0.320360,0.320090,0.319840,0.319590,0.319370,0.318990,0.318570,0.318300,0.317970,0.317730,0.317490,0.317110,0.316840,0.316630,0.316400,0.316090,0.315870,0.315550,0.315180,0.314910,0.314620,0.314430,0.314090,0.313800,0.313560,0.313230,0.313020,0.312760,0.312430,0.312080,0.311800,0.311490,0.311300,0.310990,0.310720,0.310470,0.310170,0.309910,0.309640,0.309330,0.309050,0.308740,0.308460,0.308120,0.307820,0.307470,0.307240,0.306950,0.306540,0.306270,0.305980,0.305680,0.305430,0.305220,0.304980,0.304600,0.304350,0.304040,0.303750,0.303550,0.303240,0.303020,0.302740,0.302530,0.302300,0.302020,0.301700,0.301360,0.301130,0.300950,0.300640,0.300380,0.300120,0.299820,0.299450,0.299070,0.298830,0.298620,0.298370,0.298120,0.297850,0.297610,0.297370,0.297170,0.296940,0.296640,0.296430,0.296230,0.295950,0.295660,0.295350,0.295060,0.294800,0.294520,0.294210,0.293900,0.293660,0.293290,0.292980,0.292740,0.292570,0.292320,0.292000,0.291790,0.291490,0.291140,0.290880,0.290600,0.290370,0.290100,0.289830,0.289450,0.289170,0.288950,0.288680,0.288340,0.288020,0.287750,0.287540,0.287310,0.287080,0.286890,0.286620,0.286350,0.286140,0.285990,0.285650,0.285420,0.285170,0.284810,0.284490,0.284210,0.284010,0.283790,0.283540,0.283300,0.282980,0.282790,0.282570,0.282160,0.281930,0.281650,0.281430,0.281120,0.280930,0.280630,0.280430,0.280170,0.279950,0.279730,0.279490,0.279230,0.278940,0.278770,0.278540,0.278330,0.277980,0.277740,0.277460,0.277050,0.276740,0.276530,0.276340,0.276040,0.275820,0.275540,0.275350,0.275050,0.274880,0.274590,0.274340,0.274140,0.273900,0.273670,0.273450,0.273280,0.273070,0.272780,0.272560,0.272310,0.272050,0.271800,0.271580,0.271380,0.271190,0.270960,0.270720,0.270480,0.270220,0.270030,0.269800,0.269520,0.269270,0.269080,0.268850,0.268690,0.268500,0.268250,0.268010,0.267900,0.267700,0.267440,0.267250,0.266970,0.266720,0.266500,0.266310,0.266060,0.265850,0.265630,0.265360,0.265140,0.264910,0.264720,0.264560,0.264220,0.264000,0.263660,0.263340,0.263130,0.262880,0.262700,0.262510,0.262340,0.262140,0.261910,0.261600,0.261410,0.261220,0.260970,0.260700,0.260460,0.260220,0.259990,0.259780,0.259590,0.259400,0.259170,0.258960,0.258750,0.258460,0.258240,0.258040,0.257870,0.257600,0.257320,0.257020,0.256800,0.256610,0.256430,0.256270,0.255970,0.255710,0.255580,0.255350,0.255110,0.254930,0.254740,0.254450,0.254270,0.253960,0.253700,0.253440,0.253270,0.253090,0.252920,0.252700,0.252490,0.252290,0.252100,0.251870,0.251730,0.251520,0.251350,0.251080,0.250890,0.250550,0.250390,0.250110,0.249760,0.249500,0.249310,0.249110,0.248900,0.248750,0.248530,0.248400,0.248220,0.248030,0.247850,0.247580,0.247310,0.247150,0.246850,0.246550,0.246340,0.246070,0.245740,0.245490,0.245230,0.244930,0.244670,0.244450,0.244240,0.244050,0.243810,0.243540,0.243360,0.243100,0.242810,0.242610,0.242320,0.242200,0.241990,0.241790,0.241580,0.241400,0.241210,0.240980,0.240800,0.240590,0.240320,0.240070,0.239830,0.239630,0.239400,0.239170,0.238940,0.238740,0.238520,0.238330,0.238110,0.237870,0.237650,0.237500,0.237360,0.237180,0.236980,0.236760,0.236570,0.236330,0.236100,0.235940,0.235710,0.235440,0.235090,0.234920,0.234710,0.234500,0.234280,0.234100,0.233840,0.233570,0.233330,0.233120,0.232880,0.232650,0.232420,0.232190,0.231900,0.231580,0.231410,0.231110,0.230930,0.230780,0.230630,0.230420,0.230260,0.230070,0.229920,0.229690,0.229430,0.229130,0.228990,0.228750,0.228530,0.228380,0.228200,0.228000,0.227790,0.227600,0.227420,0.227190,0.226980,0.226750,0.226560,0.226450,0.226180,0.225900,0.225720,0.225560,0.225340,0.225180,0.225060,0.224800,0.224590,0.224310,0.224140,0.224040,0.223760,0.223560,0.223330,0.223110,0.222940,0.222750,0.222530,0.222380,0.222200,0.221980,0.221760,0.221580,0.221450,0.221320,0.221060,0.220880,0.220670,0.220450,0.220200,0.220040,0.219850,0.219640,0.219500,0.219300,0.219130,0.218950,0.218800,0.218590,0.218460,0.218260,0.218080,0.217830,0.217650,0.217440,0.217280,0.217100,0.216920,0.216720,0.216620,0.216410,0.216260,0.216090,0.215940,0.215700,0.215520,0.215370,0.215280,0.215180,0.215010,0.214890,0.214650,0.214450,0.214250,0.214070,0.213870,0.213630,0.213450,0.213250,0.213050,0.212820,0.212660,0.212510,0.212280,0.212060,0.211910,0.211770,0.211660,0.211410,0.211220,0.211110,0.210960,0.210820,0.210650,0.210500,0.210290,0.210100,0.209930,0.209860,0.209580,0.209300,0.209140,0.208940,0.208690,0.208540,0.208320,0.208080,0.207860,0.207730,0.207490,0.207250,0.207010,0.206820,0.206600,0.206380,0.206140,0.205950,0.205790,0.205570,0.205400,0.205270,0.205030,0.204790,0.204550,0.204360,0.204160,0.204000,0.203860,0.203630,0.203420,0.203210,0.203040,0.202810,0.202620,0.202460,0.202260,0.202090,0.201920,0.201640,0.201420,0.201180,0.201010,0.200860,0.200630,0.200510,0.200270,0.200060,0.199820,0.199600,0.199440,0.199220,0.199050,0.198870,0.198700,0.198560,0.198290,0.198100,0.197870,0.197670,0.197550,0.197370,0.197170,0.196970,0.196750,0.196630,0.196480,0.196280,0.196100,0.195980,0.195800,0.195600,0.195470,0.195350,0.195260,0.195090,0.194910,0.194730,0.194530,0.194390,0.194250,0.194080,0.193890,0.193730,0.193570,0.193320,0.193140,0.193020,0.192780,0.192550,0.192320,0.192170,0.192060,0.191940,0.191730,0.191530,0.191350,0.191220,0.191000,0.190850,0.190600,0.190440,0.190290,0.190070,0.189940,0.189770,0.189610,0.189420,0.189230,0.189090,0.188900,0.188690,0.188470,0.188270,0.188000,0.187820,0.187720,0.187570,0.187440,0.187270,0.187140,0.186950,0.186790,0.186610,0.186410,0.186250,0.186060,0.185950,0.185750,0.185610,0.185420,0.185210,0.185060,0.184840,0.184640,0.184560,0.184340,0.184180,0.184050,0.183980,0.183860,0.183730,0.183640,0.183450,0.183330,0.183170,0.182980,0.182850,0.182710,0.182570,0.182450,0.182320,0.182180,0.182120,0.181960,0.181830,0.181700,0.181570,0.181360,0.181160,0.180940,0.180740,0.180540,0.180350,0.180150,0.180020,0.179910,0.179670,0.179470,0.179260,0.179140,0.178980,0.178820,0.178730,0.178580,0.178460,0.178200,0.178000,0.177840,0.177620,0.177460,0.177150,0.176920,0.176730,0.176570,0.176350,0.176170,0.176020,0.175890,0.175730,0.175590,0.175470,0.175320,0.175190,0.174940,0.174830,0.174660,0.174500,0.174330,0.174170,0.174010,0.173840,0.173730,0.173520,0.173360,0.173210,0.173020,0.172770,0.172560,0.172470,0.172250,0.172160,0.171920,0.171810,0.171710,0.171490,0.171300,0.171160,0.171040,0.170950,0.170710,0.170570,0.170430,0.170230,0.170060,0.169920,0.169730,0.169580,0.169380,0.169230,0.169130,0.168960,0.168790,0.168680,0.168520,0.168370,0.168210,0.168030,0.167880,0.167710,0.167560,0.167450,0.167220,0.167050,0.166930,0.166750,0.166600,0.166440,0.166350,0.166250,0.166020,0.165840,0.165720,0.165580,0.165540,0.165420,0.165320,0.165120,0.164930,0.164770,0.164620,0.164460,0.164380,0.164170,0.163990,0.163880,0.163770,0.163660,0.163530,0.163340,0.163190,0.162990,0.162850,0.162740,0.162520,0.162360,0.162250,0.162160,0.162010,0.161840,0.161700,0.161560,0.161460,0.161270,0.161140,0.160980,0.160820,0.160720,0.160650,0.160490,0.160310,0.160210,0.160090,0.159880,0.159680,0.159520,0.159360,0.159200,0.159070,0.158920,0.158800,0.158650,0.158530,0.158380,0.158140,0.158010,0.157880,0.157740,0.157490,0.157390,0.157200,0.157090,0.156930,0.156770,0.156590,0.156390,0.156300,0.156060,0.155940,0.155720,0.155630,0.155540,0.155430,0.155300,0.155120,0.154990,0.154830,0.154710,0.154540,0.154420,0.154270,0.154190,0.154040,0.153900,0.153710,0.153540,0.153380,0.153280,0.153140,0.153040,0.152950,0.152800,0.152640,0.152490,0.152300,0.152130,0.151900,0.151780,0.151610,0.151440,0.151250,0.151090,0.150960,0.150810,0.150680,0.150570,0.150440,0.150330,0.150190,0.150050,0.149950,0.149730,0.149620,0.149450,0.149340,0.149160,0.149000,0.148930,0.148760,0.148630,0.148380,0.148230,0.148090,0.148000,0.147910,0.147840,0.147660,0.147540,0.147410,0.147260,0.147180,0.147010,0.146920,0.146770,0.146690,0.146560,0.146420,0.146260,0.146110,0.145920,0.145840,0.145690,0.145530,0.145440,0.145270,0.145100,0.144980,0.144870,0.144660,0.144500,0.144340,0.144200,0.144050,0.143920,0.143790,0.143670,0.143480,0.143330,0.143240,0.143150,0.143060,0.142950,0.142830,0.142710,0.142630,0.142480,0.142330,0.142180,0.142020,0.141890,0.141750,0.141630,0.141480,0.141350,0.141260,0.141070,0.140970,0.140770,0.140580,0.140400,0.140220,0.140120,0.139960,0.139850,0.139640,0.139460,0.139330,0.139200,0.139030,0.138970,0.138810,0.138660,0.138570,0.138480,0.138340,0.138250,0.138090,0.138020,0.137830,0.137710,0.137630,0.137430,0.137320,0.137210,0.137110,0.137010,0.136890,0.136780,0.136600,0.136440,0.136340,0.136240,0.136090,0.135970,0.135820,0.135690,0.135560,0.135430,0.135330,0.135150,0.134990,0.134850,0.134760,0.134670,0.134560,0.134430,0.134350,0.134190,0.134040,0.133910,0.133760,0.133660,0.133560,0.133500,0.133350,0.133280,0.133120,0.132940,0.132870,0.132760,0.132630,0.132520,0.132470,0.132340,0.132210,0.132070,0.131930,0.131810,0.131720,0.131580,0.131410,0.131290,0.131200,0.131090,0.130960,0.130860,0.130680,0.130570,0.130440,0.130310,0.130150,0.130050,0.129950,0.129780,0.129560,0.129420,0.129310,0.129220,0.129100,0.129010,0.128910,0.128760,0.128600,0.128490,0.128380,0.128250,0.128120,0.128000,0.127890,0.127760,0.127670,0.127550,0.127480,0.127420,0.127300,0.127240,0.127070,0.126950,0.126830,0.126710,0.126600,0.126490,0.126380,0.126300,0.126150,0.126030,0.125890,0.125720,0.125600,0.125470,0.125360,0.125240,0.125150,0.124980,0.124940,0.124820,0.124710,0.124540,0.124400,0.124280,0.124210,0.124130,0.123990,0.123940,0.123830,0.123700,0.123620,0.123450,0.123310,0.123170,0.123030,0.122910,0.122790,0.122720,0.122620,0.122520,0.122410,0.122300,0.122130,0.122020,0.121890,0.121780,0.121730,0.121570,0.121480,0.121370,0.121280,0.121200,0.121110,0.121000,0.120830,0.120720,0.120610,0.120450,0.120300,0.120180,0.120040,0.119910,0.119820,0.119740,0.119600,0.119500,0.119370,0.119270,0.119120,0.119070,0.118940,0.118800,0.118730,0.118620,0.118510,0.118390,0.118240,0.118180,0.118010,0.117890,0.117800,0.117670,0.117510,0.117420,0.117280,0.117210,0.117100,0.116990,0.116850,0.116680,0.116560,0.116430,0.116330,0.116170,0.116050,0.115890,0.115810,0.115670,0.115540,0.115420,0.115350,0.115250,0.115180,0.115100,0.115010,0.114900,0.114820,0.114750,0.114640,0.114510,0.114380,0.114260,0.114180,0.114090,0.113930,0.113860,0.113760,0.113680,0.113600,0.113440,0.113370,0.113280,0.113160,0.113070,0.112940,0.112940,0.112830,0.112730,0.112610,0.112500,0.112400,0.112300,0.112220,0.112150,0.112010,0.111950,0.111790,0.111730,0.111630,0.111570,0.111450,0.111310,0.111180,0.111030,0.110940,0.110850,0.110780,0.110710,0.110610,0.110450,0.110290,0.110180,0.110100,0.110030,0.109940,0.109820,0.109720,0.109550,0.109490,0.109420,0.109340,0.109200,0.109110,0.109000,0.108920,0.108800,0.108750,0.108700,0.108550,0.108430,0.108330,0.108240,0.108100,0.108020,0.107980,0.107930,0.107850,0.107770,0.107620,0.107560,0.107480,0.107380,0.107250,0.107170,0.107010,0.106870,0.106770,0.106670,0.106500,0.106410,0.106360,0.106270,0.106150,0.106000,0.105900,0.105820,0.105750,0.105580,0.105450,0.105380,0.105300,0.105210,0.105040,0.104930,0.104740,0.104680,0.104590,0.104460,0.104340,0.104300,0.104220,0.104070,0.104000,0.103910,0.103830,0.103750,0.103690,0.103590,0.103490,0.103380,0.103360,0.103220,0.103080,0.102960,0.102830,0.102740,0.102620,0.102480,0.102340,0.102210,0.102120,0.102020,0.101920,0.101860,0.101770,0.101670,0.101570,0.101470,0.101400,0.101300,0.101150,0.101090,0.100940,0.100830,0.100680,0.100540,0.100430,0.100350,0.100220,0.100140,0.100020,0.099970,0.099860,0.099760,0.099670,0.099560,0.099430,0.099340,0.099330,0.099260,0.099140,0.099070,0.098950,0.098820,0.098760,0.098690,0.098610,0.098450,0.098360,0.098270,0.098200,0.098110,0.098060,0.097950,0.097850,0.097790,0.097710,0.097610,0.097570,0.097510,0.097430,0.097340,0.097190,0.097130,0.097040,0.096950,0.096900,0.096830,0.096710,0.096650,0.096540,0.096470,0.096380,0.096330,0.096220,0.096110,0.095970,0.095830,0.095730,0.095670,0.095560,0.095510,0.095410,0.095310,0.095230,0.095150,0.095080,0.094950,0.094850,0.094760,0.094660,0.094560,0.094520,0.094360,0.094270,0.094160,0.094050,0.093940,0.093870,0.093820,0.093710,0.093550,0.093480,0.093380,0.093330,0.093190,0.093140,0.093040,0.092990,0.092900,0.092840,0.092740,0.092700,0.092670,0.092570,0.092520,0.092450,0.092290,0.092220,0.092090,0.092030,0.091950,0.091830,0.091770,0.091670,0.091560,0.091440,0.091390,0.091320,0.091220,0.091140,0.091080,0.091020,0.090880,0.090780,0.090690,0.090620,0.090540,0.090410,0.090340,0.090280,0.090210,0.090080,0.089970,0.089850,0.089770,0.089690,0.089520,0.089430,0.089330,0.089260,0.089170,0.089050,0.088980,0.088880,0.088870,0.088770,0.088650,0.088550,0.088450,0.088360,0.088310,0.088230,0.088170,0.088040,0.087970,0.087910,0.087810,0.087760,0.087690,0.087560,0.087440,0.087320,0.087220,0.087120,0.087050,0.086980,0.086890,0.086830,0.086730,0.086630,0.086480,0.086450,0.086420,0.086350,0.086250,0.086180,0.086110,0.086000,0.085960,0.085860,0.085780,0.085700,0.085600,0.085540,0.085420,0.085370,0.085300,0.085210,0.085160,0.085100,0.084950,0.084900,0.084860,0.084800,0.084740,0.084670,0.084610,0.084520,0.084480,0.084380,0.084260,0.084210,0.084160,0.084090,0.084040,0.083930,0.083830,0.083760,0.083680,0.083530,0.083450,0.083360,0.083260,0.083180,0.083100,0.083040,0.082950,0.082860,0.082770,0.082700,0.082620,0.082580,0.082540,0.082450,0.082370,0.082290,0.082260,0.082200,0.082080,0.082020,0.081930,0.081850,0.081720,0.081650,0.081570,0.081530,0.081450,0.081360,0.081310,0.081210,0.081170,0.081040,0.080960,0.080880,0.080820,0.080760,0.080660,0.080630,0.080610,0.080530,0.080460,0.080400,0.080300,0.080200,0.080170,0.080090,0.079970,0.079920,0.079850,0.079730,0.079660,0.079580,0.079520,0.079500,0.079460,0.079360,0.079270,0.079200,0.079080,0.079050,0.079000,0.078930,0.078860,0.078790,0.078700,0.078610,0.078540,0.078460,0.078360,0.078250,0.078140,0.078030,0.077900,0.077830,0.077810,0.077760,0.077710,0.077630,0.077560,0.077480,0.077410,0.077330,0.077320,0.077270,0.077190,0.077130,0.077060,0.077000,0.076920,0.076810,0.076730,0.076660,0.076620,0.076570,0.076490,0.076460,0.076370,0.076320,0.076200,0.076130,0.076070,0.076050,0.075970,0.075900,0.075820,0.075770,0.075680,0.075580,0.075520,0.075440,0.075370,0.075310,0.075190,0.075090,0.075040,0.074940,0.074880,0.074800,0.074740,0.074700,0.074660,0.074620,0.074600,0.074530,0.074470,0.074370,0.074300,0.074250,0.074190,0.074140,0.074050,0.074020,0.073930,0.073840,0.073780,0.073720,0.073650,0.073580,0.073530,0.073490,0.073390,0.073340,0.073320,0.073210,0.073150,0.073100,0.073060,0.072970,0.072850,0.072700,0.072660,0.072600,0.072550,0.072510,0.072400,0.072350,0.072290,0.072200,0.072160,0.072100,0.072020,0.071980,0.071910,0.071850,0.071800,0.071760,0.071680,0.071620,0.071550,0.071480,0.071440,0.071400,0.071380,0.071320,0.071230,0.071100,0.070990,0.070900,0.070790,0.070730,0.070690,0.070620,0.070540,0.070450,0.070360,0.070300,0.070250,0.070180,0.070070,0.069960,0.069890,0.069830,0.069740,0.069670,0.069600,0.069540,0.069510,0.069430,0.069380,0.069310,0.069240,0.069130,0.069070,0.069020,0.068940,0.068880,0.068860,0.068800,0.068740,0.068670,0.068560,0.068510,0.068470,0.068440,0.068370,0.068290,0.068220,0.068170,0.068090,0.068020,0.067960,0.067910,0.067800,0.067730,0.067660,0.067600,0.067490,0.067410,0.067370,0.067320,0.067220,0.067110,0.067020,0.066960,0.066870,0.066860,0.066740,0.066670,0.066600,0.066490,0.066420,0.066350,0.066310,0.066240,0.066200,0.066170,0.066120,0.066030,0.065960,0.065900,0.065840,0.065810,0.065750,0.065660,0.065610,0.065590,0.065530,0.065440,0.065380,0.065340,0.065290,0.065240,0.065210,0.065120,0.065050,0.065030,0.064950,0.064880,0.064830,0.064780,0.064680,0.064670,0.064610,0.064560,0.064490,0.064430,0.064380,0.064310,0.064240,0.064120,0.064080,0.064030,0.064000,0.063940,0.063860,0.063780,0.063720,0.063650,0.063590,0.063540,0.063460,0.063420,0.063390,0.063310,0.063280,0.063240,0.063180,0.063140,0.063110,0.062990,0.062930,0.062840,0.062800,0.062730,0.062630,0.062550,0.062480,0.062440,0.062380,0.062320,0.062280,0.062200,0.062130,0.062090,0.062070,0.062010,0.061970,0.061910,0.061880,0.061860,0.061790,0.061750,0.061690,0.061630,0.061570,0.061530,0.061460,0.061400,0.061360,0.061320,0.061250,0.061210,0.061160,0.061090,0.061040,0.060950,0.060900,0.060870,0.060810,0.060760,0.060720,0.060640,0.060570,0.060530,0.060440,0.060390,0.060370,0.060260,0.060210,0.060170,0.060100,0.060030,0.060020,0.059960,0.059910,0.059870,0.059820,0.059770,0.059710,0.059660,0.059590,0.059500,0.059420,0.059370,0.059330,0.059280,0.059260,0.059210,0.059180,0.059160,0.059140,0.059080,0.059020,0.058960,0.058890,0.058840,0.058790,0.058730,0.058650,0.058580,0.058570,0.058440,0.058370,0.058330,0.058270,0.058190,0.058170,0.058100,0.058070,0.058030,0.058000,0.057970,0.057930,0.057860,0.057790,0.057760,0.057740,0.057630,0.057570,0.057540,0.057480,0.057420,0.057410,0.057370,0.057280,0.057230,0.057150,0.057090,0.057040,0.057010,0.056940,0.056910,0.056860,0.056820,0.056780,0.056740,0.056690,0.056610,0.056560,0.056490,0.056450,0.056390,0.056370,0.056330,0.056230,0.056190,0.056150,0.056110,0.056060,0.056000,0.055950,0.055900,0.055840,0.055790,0.055770,0.055710,0.055690,0.055640,0.055590,0.055530,0.055450,0.055360,0.055290,0.055250,0.055210,0.055160,0.055100,0.055090,0.055030,0.054980,0.054880,0.054840,0.054760,0.054720,0.054650,0.054590,0.054520,0.054460,0.054410,0.054350,0.054310,0.054260,0.054230,0.054200,0.054110,0.054060,0.053900,0.053820,0.053770,0.053700,0.053660,0.053560,0.053500,0.053450,0.053420,0.053350,0.053330,0.053300,0.053280,0.053250,0.053210,0.053110,0.053060,0.053030,0.052980,0.052950,0.052900,0.052840,0.052790,0.052740,0.052680,0.052630,0.052590,0.052540,0.052500,0.052420,0.052350,0.052310,0.052270,0.052210,0.052170,0.052120,0.052060,0.052020,0.051960,0.051900,0.051860,0.051780,0.051740,0.051700,0.051660,0.051560,0.051540,0.051510,0.051480,0.051450,0.051430,0.051380,0.051330,0.051290,0.051200,0.051150,0.051100,0.051050,0.050980,0.050900,0.050820,0.050780,0.050740,0.050680,0.050670,0.050630,0.050560,0.050520,0.050470,0.050380,0.050340,0.050290,0.050250,0.050240,0.050190,0.050170,0.050150,0.050080,0.050040,0.049990,0.049940,0.049850,0.049810,0.049770,0.049680,0.049620,0.049560,0.049520,0.049450,0.049410,0.049350,0.049320,0.049230,0.049190,0.049130,0.049080,0.049030,0.049010,0.048980,0.048920,0.048860,0.048830,0.048760,0.048710,0.048680,0.048650,0.048620,0.048580,0.048540,0.048490,0.048470,0.048440,0.048410,0.048390,0.048320,0.048290,0.048230,0.048210,0.048160,0.048150,0.048120,0.048070,0.048020,0.047940,0.047890,0.047830,0.047780,0.047690,0.047670,0.047600,0.047550,0.047500,0.047460,0.047390,0.047340,0.047270,0.047230,0.047170,0.047150,0.047070,0.047020,0.046980,0.046910,0.046870,0.046840,0.046810,0.046770,0.046710,0.046660,0.046610,0.046570,0.046530,0.046480,0.046420,0.046340,0.046200,0.046150,0.046110,0.046090,0.046060,0.045970,0.045940,0.045910,0.045890,0.045840,0.045770,0.045720,0.045660,0.045630,0.045590,0.045580,0.045500,0.045470,0.045380,0.045340,0.045310,0.045260,0.045240,0.045170,0.045150,0.045130,0.045070,0.045040,0.044970,0.044930,0.044870,0.044790,0.044720,0.044700,0.044640,0.044600,0.044530,0.044450,0.044370,0.044320,0.044300,0.044250,0.044190,0.044180,0.044140,0.044080,0.044050,0.044010,0.043980,0.043940,0.043910,0.043870,0.043820,0.043770,0.043760,0.043720,0.043700,0.043650,0.043590,0.043530,0.043500,0.043460,0.043410,0.043370,0.043350,0.043310,0.043280,0.043190,0.043170,0.043110,0.043040,0.043030,0.042990,0.042940,0.042870,0.042820,0.042740,0.042700,0.042640,0.042600,0.042520,0.042470,0.042400,0.042360,0.042290,0.042280,0.042220,0.042200,0.042120,0.042100,0.042070,0.042020,0.041960,0.041920,0.041860,0.041750,0.041700,0.041700,0.041630,0.041610,0.041560,0.041490,0.041440,0.041380,0.041350,0.041330,0.041300,0.041270,0.041200,0.041180,0.041110,0.041070,0.041030,0.041010,0.041000,0.040950,0.040880,0.040850,0.040790,0.040730,0.040680,0.040630,0.040600,0.040570,0.040500,0.040430,0.040390,0.040360,0.040330,0.040310,0.040290,0.040280,0.040230,0.040230,0.040210,0.040180,0.040110,0.040080,0.040040,0.039980,0.039960,0.039930,0.039900,0.039880,0.039850,0.039840,0.039810,0.039770,0.039750,0.039750,0.039680,0.039680,0.039620,0.039590,0.039540,0.039510,0.039500,0.039470,0.039450,0.039420,0.039400,0.039360,0.039360,0.039340,0.039320,0.039280,0.039240,0.039220,0.039180,0.039130,0.039070,0.039040,0.039020,0.038990,0.038960,0.038910,0.038890,0.038860,0.038840,0.038780,0.038750,0.038670,0.038650,0.038610,0.038530,0.038490,0.038450,0.038390,0.038370,0.038330,0.038320,0.038270,0.038220,0.038210,0.038160,0.038120,0.038060,0.038030,0.038010,0.037950,0.037920,0.037870,0.037830,0.037800,0.037770,0.037690,0.037680,0.037670,0.037650,0.037620,0.037570,0.037540,0.037490,0.037470,0.037420,0.037400,0.037390,0.037350,0.037300,0.037260,0.037170,0.037130,0.037100,0.037050,0.036990,0.036960,0.036870,0.036800,0.036770,0.036750,0.036690,0.036650,0.036620,0.036570,0.036520,0.036510,0.036500,0.036450,0.036380,0.036340,0.036300,0.036270,0.036240,0.036180,0.036140,0.036080,0.036080,0.036050,0.035990,0.035980,0.035960,0.035950,0.035930,0.035930,0.035890,0.035860,0.035810,0.035770,0.035750,0.035690,0.035690,0.035660,0.035620,0.035590,0.035560,0.035540,0.035540,0.035490,0.035450,0.035430,0.035400,0.035390,0.035350,0.035310,0.035290,0.035280,0.035220,0.035180,0.035150,0.035130,0.035130,0.035100,0.035060,0.035000,0.034950,0.034880,0.034870,0.034850,0.034840,0.034790,0.034750,0.034730,0.034710,0.034690,0.034680,0.034650,0.034610,0.034590,0.034550,0.034480,0.034470,0.034440,0.034400,0.034380,0.034340,0.034320,0.034290,0.034210,0.034200,0.034180,0.034130,0.034100,0.034040,0.033980,0.033930,0.033920,0.033900,0.033870,0.033800,0.033720,0.033690,0.033670,0.033640,0.033600,0.033570,0.033530,0.033500,0.033480,0.033460,0.033440,0.033410,0.033360,0.033340,0.033320,0.033280,0.033250,0.033200,0.033160,0.033150,0.033100,0.033070,0.033040,0.033000,0.032990,0.032970,0.032950,0.032930,0.032910,0.032890,0.032870,0.032850,0.032840,0.032780,0.032740,0.032700,0.032640,0.032620,0.032580,0.032540,0.032510,0.032480,0.032460,0.032420,0.032360,0.032320,0.032290,0.032250,0.032210,0.032170,0.032120,0.032100,0.032070,0.032030,0.032020,0.032000,0.031960,0.031920,0.031900,0.031850,0.031790,0.031770,0.031730,0.031690,0.031640,0.031620,0.031610,0.031590,0.031570,0.031560,0.031540,0.031490,0.031470,0.031450,0.031440,0.031400,0.031350,0.031340,0.031290,0.031250,0.031200,0.031170,0.031130,0.031080,0.031000,0.030960,0.030930,0.030920,0.030890,0.030850,0.030820,0.030800,0.030760,0.030750,0.030700,0.030630,0.030590,0.030520,0.030510,0.030500,0.030470,0.030440,0.030420,0.030410,0.030400,0.030330,0.030310,0.030250,0.030230,0.030220,0.030170,0.030130,0.030110,0.030060,0.030050,0.030010,0.030000,0.029950,0.029910,0.029870,0.029840,0.029820,0.029770,0.029750,0.029740,0.029720,0.029710,0.029700,0.029690,0.029670,0.029630,0.029610,0.029600,0.029580,0.029570,0.029540,0.029480,0.029460,0.029460,0.029430,0.029430,0.029410,0.029350,0.029320,0.029310,0.029270,0.029240,0.029200,0.029200,0.029170,0.029160,0.029120,0.029060,0.029020,0.028970,0.028950,0.028900,0.028830,0.028760,0.028760,0.028730,0.028730,0.028690,0.028660,0.028600,0.028510,0.028500,0.028470,0.028450,0.028430,0.028390,0.028390,0.028340,0.028330,0.028320,0.028300,0.028290,0.028270,0.028220,0.028220,0.028190,0.028160,0.028110,0.028090,0.028080,0.028070,0.028020,0.027980,0.027950,0.027940,0.027910,0.027870,0.027840,0.027820,0.027780,0.027770,0.027740,0.027710,0.027710,0.027680,0.027620,0.027590,0.027590,0.027560,0.027540,0.027540,0.027530,0.027520,0.027480,0.027460,0.027430,0.027380,0.027350,0.027300,0.027280,0.027280,0.027230,0.027220,0.027180,0.027120,0.027100,0.027030,0.027010,0.026970,0.026930,0.026910,0.026880,0.026880,0.026860,0.026840,0.026830,0.026800,0.026780,0.026770,0.026770,0.026750,0.026710,0.026660,0.026630,0.026600,0.026580,0.026560,0.026520,0.026510,0.026510,0.026500,0.026490,0.026470,0.026470,0.026450,0.026440,0.026400,0.026380,0.026350,0.026320,0.026300,0.026260,0.026230,0.026230,0.026210,0.026130,0.026110,0.026070,0.026040,0.025980,0.025960,0.025930,0.025900,0.025860,0.025850,0.025800,0.025790,0.025770,0.025710,0.025660,0.025610,0.025600,0.025530,0.025520,0.025500,0.025460,0.025450,0.025440,0.025420,0.025400,0.025390,0.025370,0.025370,0.025340,0.025310,0.025300,0.025280,0.025260,0.025230,0.025210,0.025190,0.025170,0.025120,0.025080,0.025050,0.025040,0.025020,0.024990,0.024970,0.024960,0.024940,0.024920,0.024910,0.024870,0.024820,0.024810,0.024800,0.024770,0.024750,0.024750,0.024730,0.024710,0.024700,0.024680,0.024660,0.024620,0.024620,0.024570,0.024570,0.024540,0.024540,0.024520,0.024490,0.024460,0.024450,0.024450,0.024430,0.024420,0.024400,0.024390,0.024350,0.024330,0.024310,0.024290,0.024250,0.024220,0.024210,0.024190,0.024170,0.024130,0.024100,0.024060,0.024040,0.024030,0.023980,0.023940,0.023930,0.023900,0.023890,0.023880,0.023870,0.023860,0.023840,0.023840,0.023830,0.023830,0.023820,0.023810,0.023790,0.023780,0.023760,0.023730,0.023720,0.023720,0.023700,0.023690,0.023640,0.023600,0.023590,0.023560,0.023560,0.023550,0.023550,0.023530,0.023500,0.023480,0.023450,0.023450,0.023440,0.023420,0.023360,0.023330,0.023300,0.023290,0.023260,0.023240,0.023210,0.023190,0.023180,0.023140,0.023120,0.023090,0.023070,0.023070,0.023050,0.023010,0.022930,0.022920,0.022910,0.022900,0.022870,0.022860,0.022830,0.022810,0.022770,0.022750,0.022740,0.022720,0.022700,0.022690,0.022680,0.022650,0.022640,0.022610,0.022590,0.022550,0.022510,0.022470,0.022450,0.022420,0.022410,0.022370,0.022350,0.022320,0.022300,0.022260,0.022250,0.022240,0.022220,0.022200,0.022180,0.022170,0.022140,0.022120,0.022110,0.022090,0.022060,0.022020,0.021990,0.021950,0.021930,0.021890,0.021860,0.021820,0.021800,0.021780,0.021730,0.021720,0.021710,0.021700,0.021690,0.021690,0.021660,0.021630,0.021610,0.021600,0.021580,0.021550,0.021520,0.021510,0.021500,0.021490,0.021460,0.021450,0.021440,0.021440,0.021430,0.021420,0.021400,0.021380,0.021350,0.021330,0.021300,0.021290,0.021270,0.021250,0.021200,0.021160,0.021140,0.021110,0.021090,0.021080,0.021060,0.021060,0.021050,0.021030,0.021010,0.021000,0.020980,0.020970,0.020920,0.020890,0.020870,0.020850,0.020830,0.020800,0.020780,0.020760,0.020740,0.020720,0.020710,0.020680,0.020670,0.020630,0.020620,0.020610,0.020590,0.020550,0.020520,0.020490,0.020470,0.020450,0.020420,0.020370,0.020360,0.020310,0.020300,0.020280,0.020280,0.020240,0.020220,0.020200,0.020180,0.020170,0.020170,0.020140,0.020140,0.020120,0.020100,0.020050,0.020030,0.020010,0.020000,0.020000,0.020000,0.019980,0.019940,0.019930,0.019910,0.019880,0.019870,0.019860,0.019850,0.019830,0.019810,0.019790,0.019770,0.019740,0.019740,0.019720,0.019680,0.019620,0.019580,0.019560,0.019550,0.019520,0.019510,0.019470,0.019470,0.019450,0.019440,0.019420,0.019370,0.019360,0.019350,0.019340,0.019300,0.019290,0.019250,0.019220,0.019200,0.019190,0.019170,0.019140,0.019120,0.019110,0.019070,0.019060,0.019050,0.019030,0.019010,0.018990,0.018980,0.018960,0.018940,0.018940,0.018920,0.018910,0.018860,0.018840,0.018810,0.018790,0.018770,0.018750,0.018730,0.018720,0.018710,0.018710,0.018700,0.018690,0.018690,0.018670,0.018670,0.018670,0.018660,0.018650,0.018640,0.018620,0.018580,0.018550,0.018540,0.018540,0.018510,0.018480,0.018460,0.018450,0.018440,0.018410,0.018370,0.018350,0.018320,0.018300,0.018280,0.018280,0.018250,0.018220,0.018210,0.018180,0.018150,0.018150,0.018140,0.018140,0.018120,0.018110,0.018070,0.018070,0.018040,0.018020,0.018000,0.017990,0.017990,0.017980,0.017980,0.017970,0.017960,0.017950,0.017920,0.017900,0.017900,0.017880,0.017860,0.017850,0.017840,0.017840,0.017830,0.017820,0.017810,0.017810,0.017790,0.017780,0.017760,0.017730,0.017710,0.017700,0.017690,0.017660,0.017620,0.017590,0.017550,0.017550,0.017510,0.017480,0.017440,0.017440,0.017440,0.017420,0.017380,0.017370,0.017370,0.017350,0.017330,0.017310,0.017300,0.017290,0.017260,0.017250,0.017230,0.017220,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017190,0.017190,0.017170,0.017160,0.017160,0.017110,0.017080,0.017070,0.017060,0.017030,0.017000,0.016990,0.016980,0.016960,0.016910,0.016890,0.016870,0.016840,0.016790,0.016760,0.016750,0.016750,0.016730,0.016720,0.016720,0.016700,0.016690,0.016680,0.016660,0.016640,0.016600,0.016600,0.016590,0.016560,0.016540,0.016520,0.016490,0.016480,0.016470,0.016460,0.016450,0.016420,0.016410,0.016390,0.016380,0.016380,0.016370,0.016350,0.016340,0.016300,0.016290,0.016280,0.016260,0.016240,0.016220,0.016210,0.016200,0.016180,0.016170,0.016160,0.016150,0.016140,0.016090,0.016070,0.016050,0.016020,0.016010,0.015990,0.015980,0.015970,0.015940,0.015920,0.015910,0.015880,0.015880,0.015880,0.015880,0.015850,0.015850,0.015840,0.015830,0.015810,0.015810,0.015800,0.015780,0.015740,0.015730,0.015730,0.015730,0.015720,0.015710,0.015710,0.015700,0.015630,0.015620,0.015590,0.015570,0.015570,0.015540,0.015540,0.015530,0.015530,0.015500,0.015480,0.015470,0.015460,0.015450,0.015430,0.015430,0.015430,0.015400,0.015370,0.015350,0.015330,0.015320,0.015320,0.015310,0.015280,0.015270,0.015250,0.015240,0.015210,0.015200,0.015160,0.015140,0.015130,0.015120,0.015100,0.015080,0.015060,0.015040,0.015030,0.015030,0.015010,0.014990,0.014980,0.014970,0.014940,0.014930,0.014900,0.014890,0.014870,0.014850,0.014840,0.014790,0.014780,0.014750,0.014740,0.014720,0.014720,0.014710,0.014710,0.014700,0.014680,0.014670,0.014670,0.014640,0.014640,0.014640,0.014630,0.014620,0.014600,0.014580,0.014580,0.014580,0.014570,0.014560,0.014540,0.014530,0.014530,0.014520,0.014510,0.014490,0.014450,0.014400,0.014390,0.014360,0.014340,0.014310,0.014300,0.014300,0.014280,0.014270,0.014260,0.014260,0.014230,0.014220,0.014200,0.014200,0.014180,0.014170,0.014150,0.014130,0.014130,0.014100,0.014060,0.014040,0.014020,0.014020,0.013990,0.013980,0.013950,0.013940,0.013930,0.013910,0.013880,0.013860,0.013860,0.013830,0.013810,0.013790,0.013780,0.013770,0.013770,0.013770,0.013750,0.013740,0.013730,0.013720,0.013700,0.013690,0.013670,0.013670,0.013650,0.013600,0.013590,0.013560,0.013550,0.013530,0.013520,0.013520,0.013510,0.013510,0.013490,0.013480,0.013480,0.013470,0.013440,0.013440,0.013430,0.013390,0.013390,0.013370,0.013350,0.013350,0.013300,0.013300,0.013300,0.013300,0.013300,0.013300,0.013300,0.013300,0.013290,0.013290,0.013280,0.013270,0.013260,0.013250,0.013240,0.013230,0.013220,0.013210,0.013190,0.013160,0.013160,0.013160,0.013150,0.013130,0.013120,0.013120,0.013100,0.013090,0.013080,0.013040,0.013030,0.013020,0.012990,0.012970,0.012950,0.012930,0.012920,0.012900,0.012880,0.012870,0.012870,0.012860,0.012850,0.012850,0.012810,0.012810,0.012790,0.012760,0.012750,0.012740,0.012720,0.012720,0.012710,0.012710,0.012710,0.012700,0.012690,0.012690,0.012670,0.012640,0.012630,0.012620,0.012580,0.012560,0.012550,0.012550,0.012540,0.012520,0.012500,0.012500,0.012480,0.012480,0.012480,0.012470,0.012460,0.012440,0.012440,0.012440,0.012420,0.012420,0.012420,0.012420,0.012400,0.012390,0.012390,0.012370,0.012340,0.012340,0.012330,0.012300,0.012280,0.012270,0.012260,0.012250,0.012250,0.012250,0.012250,0.012230,0.012230,0.012230,0.012200,0.012200,0.012190,0.012190,0.012160,0.012160,0.012140,0.012120,0.012110,0.012100,0.012090,0.012080,0.012080,0.012080,0.012050,0.012050,0.012050,0.012040,0.012010,0.011980,0.011970,0.011950,0.011950,0.011920,0.011920,0.011910,0.011910,0.011910,0.011900,0.011880,0.011880,0.011880,0.011870,0.011870,0.011850,0.011840,0.011820,0.011800,0.011790,0.011790,0.011770,0.011770,0.011750,0.011750,0.011730,0.011730,0.011720,0.011720,0.011710,0.011700,0.011680,0.011650,0.011640,0.011630,0.011630,0.011620,0.011600,0.011590,0.011580,0.011560,0.011540,0.011520,0.011490,0.011480,0.011480,0.011470,0.011470,0.011460,0.011450,0.011450,0.011450,0.011440,0.011430,0.011420,0.011420,0.011410,0.011380,0.011380,0.011370,0.011370,0.011350,0.011340,0.011330,0.011320,0.011310,0.011300,0.011300,0.011300,0.011280,0.011270,0.011270,0.011240,0.011230,0.011230,0.011210,0.011170,0.011140,0.011140,0.011120,0.011110,0.011110,0.011100,0.011100,0.011090,0.011090,0.011090,0.011070,0.011060,0.011050,0.011040,0.011030,0.011030,0.011030,0.011030,0.011030,0.011030,0.011030,0.011020,0.011020,0.011020,0.011000,0.011000,0.010990,0.010990,0.010970,0.010960,0.010950,0.010940,0.010940,0.010940,0.010940,0.010940,0.010930,0.010930,0.010930,0.010920,0.010920,0.010900,0.010890,0.010890,0.010880,0.010870,0.010860,0.010860,0.010860,0.010860,0.010850,0.010850,0.010820,0.010810,0.010800,0.010770,0.010770,0.010760,0.010760,0.010730,0.010730,0.010720,0.010720,0.010710,0.010670,0.010670,0.010670,0.010660,0.010660,0.010650,0.010640,0.010640,0.010630,0.010620,0.010610,0.010570,0.010540,0.010520,0.010510,0.010480,0.010460,0.010440,0.010440,0.010420,0.010410,0.010410,0.010410,0.010410,0.010390,0.010390,0.010390,0.010380,0.010370,0.010360,0.010350,0.010350,0.010340,0.010330,0.010330,0.010330,0.010330,0.010330,0.010310,0.010310,0.010290,0.010290,0.010290,0.010240,0.010220,0.010220,0.010200,0.010190,0.010190,0.010180,0.010160,0.010130,0.010110,0.010090,0.010090,0.010080,0.010050,0.010040,0.010020,0.010020,0.010020,0.010010,0.010000,0.009990,0.009970,0.009970,0.009950,0.009950,0.009940,0.009930,0.009930,0.009930,0.009920,0.009910,0.009890,0.009890,0.009870,0.009860,0.009830,0.009830,0.009830,0.009810,0.009790,0.009770,0.009760,0.009740,0.009710,0.009700,0.009700,0.009690,0.009680,0.009670,0.009670,0.009670,0.009650,0.009620,0.009620,0.009610,0.009610,0.009610,0.009610,0.009570,0.009560,0.009560,0.009560,0.009550,0.009530,0.009520,0.009510,0.009510,0.009500,0.009480,0.009480,0.009480,0.009470,0.009460,0.009430,0.009430,0.009420,0.009400,0.009370,0.009370,0.009370,0.009360,0.009350,0.009340,0.009340,0.009320,0.009320,0.009300,0.009300,0.009290,0.009270,0.009270,0.009270,0.009270,0.009270,0.009250,0.009250,0.009240,0.009230,0.009210,0.009210,0.009190,0.009180,0.009170,0.009150,0.009150,0.009140,0.009140,0.009130,0.009090,0.009090,0.009090,0.009090,0.009060,0.009050,0.009040,0.009030,0.009020,0.009010,0.009010,0.008980,0.008980,0.008980,0.008960,0.008960,0.008960,0.008950,0.008950,0.008940,0.008930,0.008920,0.008900,0.008900,0.008880,0.008870,0.008870,0.008870,0.008850,0.008840,0.008840,0.008840,0.008830,0.008810,0.008790,0.008790,0.008780,0.008780,0.008780,0.008770,0.008740,0.008730,0.008730,0.008730,0.008720,0.008710,0.008700,0.008680,0.008680,0.008660,0.008660,0.008660,0.008660,0.008650,0.008650,0.008640,0.008620,0.008620,0.008620,0.008620,0.008620,0.008620,0.008610,0.008600,0.008600,0.008600,0.008590,0.008590,0.008570,0.008570,0.008570,0.008570,0.008570,0.008570,0.008570,0.008550,0.008530,0.008520,0.008510,0.008490,0.008480,0.008460,0.008440,0.008430,0.008430,0.008420,0.008420,0.008410,0.008400,0.008390,0.008370,0.008360,0.008340,0.008330,0.008330,0.008330,0.008320,0.008320,0.008290,0.008280,0.008270,0.008250,0.008230,0.008230,0.008230,0.008230,0.008220,0.008210,0.008210,0.008200,0.008190,0.008190,0.008180,0.008180,0.008180,0.008180,0.008180,0.008170,0.008170,0.008130,0.008120,0.008120,0.008120,0.008120,0.008100,0.008080,0.008070,0.008070,0.008060,0.008040,0.008030,0.008020,0.008010,0.008010,0.008010,0.008000,0.008000,0.008000,0.007970,0.007960,0.007960,0.007950,0.007950,0.007940,0.007940,0.007940,0.007930,0.007920,0.007910,0.007900,0.007900,0.007880,0.007880,0.007870,0.007850,0.007850,0.007840,0.007840,0.007830,0.007830,0.007820,0.007820,0.007800,0.007790,0.007770,0.007770,0.007760,0.007760,0.007760,0.007730,0.007730,0.007730,0.007720,0.007710,0.007710,0.007700,0.007700,0.007690,0.007680,0.007680,0.007680,0.007670,0.007670,0.007670,0.007660,0.007650,0.007640,0.007630,0.007630,0.007630,0.007620,0.007620,0.007620,0.007620,0.007600,0.007590,0.007580,0.007580,0.007570,0.007570,0.007570,0.007560,0.007550,0.007550,0.007550,0.007550,0.007540,0.007540,0.007510,0.007510,0.007490,0.007480,0.007470,0.007470,0.007460,0.007440,0.007440,0.007440,0.007440,0.007430,0.007430,0.007430,0.007410,0.007410,0.007410,0.007410,0.007400,0.007380,0.007370,0.007340,0.007330,0.007330,0.007300,0.007300,0.007300,0.007290,0.007290,0.007280,0.007260,0.007260,0.007240,0.007240,0.007240,0.007240,0.007240,0.007230,0.007220,0.007210,0.007210,0.007210,0.007210,0.007210,0.007200,0.007190,0.007190,0.007180,0.007180,0.007170,0.007170,0.007170,0.007170,0.007170,0.007170,0.007160,0.007150,0.007150,0.007140,0.007140,0.007110,0.007110,0.007090,0.007090,0.007080,0.007060,0.007050,0.007040,0.007020,0.007020,0.007010,0.007010,0.007010,0.007000,0.006990,0.006970,0.006970,0.006970,0.006960,0.006960,0.006950,0.006950,0.006940,0.006940,0.006940,0.006930,0.006930,0.006930,0.006910,0.006910,0.006880,0.006870,0.006870,0.006860,0.006830,0.006820,0.006820,0.006800,0.006770,0.006760,0.006750,0.006750,0.006740,0.006740,0.006740,0.006740,0.006740,0.006730,0.006720,0.006700,0.006690,0.006680,0.006680,0.006680,0.006670,0.006660,0.006660,0.006650,0.006630,0.006620,0.006610,0.006600,0.006600,0.006590,0.006590,0.006590,0.006580,0.006580,0.006570,0.006570,0.006570,0.006550,0.006540,0.006540,0.006540,0.006520,0.006520,0.006520,0.006510,0.006500,0.006500,0.006460,0.006450,0.006440,0.006440,0.006440,0.006430,0.006410,0.006410,0.006410,0.006410,0.006390,0.006380,0.006360,0.006340,0.006330,0.006330,0.006320,0.006310,0.006300,0.006290,0.006290,0.006280,0.006280,0.006270,0.006270,0.006250,0.006250,0.006250,0.006240,0.006230,0.006220,0.006210,0.006200,0.006190,0.006190,0.006180,0.006170,0.006160,0.006150,0.006140,0.006140,0.006130,0.006130,0.006120,0.006120,0.006120,0.006120,0.006110,0.006100,0.006090,0.006080,0.006070,0.006050,0.006050,0.006040,0.006030,0.006030,0.006020,0.006020,0.006020,0.006020,0.006000,0.006000,0.006000,0.006000,0.006000,0.005990,0.005990,0.005990,0.005990,0.005990,0.005980,0.005980,0.005960,0.005950,0.005920,0.005910,0.005910,0.005900,0.005890,0.005870,0.005870,0.005870,0.005870,0.005860,0.005840,0.005830,0.005830,0.005830,0.005830,0.005820,0.005820,0.005810,0.005800,0.005800,0.005800,0.005800,0.005780,0.005780,0.005760,0.005760,0.005760,0.005750,0.005730,0.005730,0.005730,0.005730,0.005730,0.005710,0.005710,0.005690,0.005670,0.005660,0.005650,0.005640,0.005640,0.005640,0.005640,0.005640,0.005630,0.005630,0.005610,0.005610,0.005590,0.005580,0.005570,0.005560,0.005560,0.005550,0.005540,0.005520,0.005520,0.005510,0.005510,0.005510,0.005510,0.005490,0.005490,0.005490,0.005480,0.005450,0.005440,0.005430,0.005430,0.005430,0.005430,0.005430,0.005430,0.005430,0.005420,0.005400,0.005390,0.005390,0.005390,0.005380,0.005370,0.005370,0.005370,0.005370,0.005370,0.005370,0.005370,0.005370,0.005370,0.005370,0.005360,0.005350,0.005350,0.005350,0.005350,0.005350,0.005330,0.005330,0.005330,0.005320,0.005320,0.005320,0.005320,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005300,0.005290,0.005270,0.005270,0.005270,0.005270,0.005260,0.005260,0.005260,0.005250,0.005230,0.005230,0.005230,0.005230,0.005230,0.005220,0.005220,0.005210,0.005210,0.005190,0.005180,0.005180,0.005180,0.005180,0.005180,0.005180,0.005160,0.005150,0.005150,0.005150,0.005150,0.005130,0.005130,0.005130,0.005100,0.005090,0.005090,0.005090,0.005090,0.005090,0.005080,0.005080,0.005080,0.005070,0.005060,0.005050,0.005050,0.005040,0.005020,0.005020,0.005020,0.005010,0.005010,0.005000,0.004990,0.004990,0.004980,0.004980,0.004980,0.004980,0.004980,0.004980,0.004980,0.004980,0.004970,0.004970,0.004970,0.004970,0.004960,0.004950,0.004950,0.004950,0.004940,0.004940,0.004940,0.004940,0.004940,0.004930,0.004930,0.004920,0.004920,0.004920,0.004920,0.004920,0.004910,0.004900,0.004900,0.004900,0.004900,0.004890,0.004880,0.004880,0.004880,0.004880,0.004880,0.004860,0.004860,0.004860,0.004860,0.004860,0.004860,0.004860,0.004860,0.004860,0.004860,0.004860,0.004850,0.004850,0.004840,0.004840,0.004810,0.004810,0.004810,0.004810,0.004790,0.004790,0.004770,0.004770,0.004770,0.004760,0.004740,0.004740,0.004740,0.004730,0.004730,0.004720,0.004710,0.004700,0.004690,0.004680,0.004670,0.004670,0.004670,0.004670,0.004670,0.004670,0.004660,0.004660,0.004640,0.004640,0.004630,0.004630,0.004630,0.004630,0.004630,0.004620,0.004620,0.004620,0.004620,0.004600,0.004580,0.004570,0.004570,0.004570,0.004560,0.004550,0.004550,0.004550,0.004530,0.004530,0.004530,0.004520,0.004520,0.004520,0.004490,0.004490,0.004480,0.004480,0.004470,0.004470,0.004470,0.004460,0.004460,0.004460,0.004450,0.004440,0.004430,0.004430,0.004430,0.004420,0.004410,0.004400,0.004400,0.004390,0.004390,0.004380,0.004380,0.004380,0.004380,0.004380,0.004360,0.004350,0.004350,0.004350,0.004350,0.004340,0.004320,0.004310,0.004310,0.004310,0.004310,0.004300,0.004290,0.004270,0.004270,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004250,0.004250,0.004240,0.004230,0.004230,0.004200,0.004200,0.004190,0.004180,0.004180,0.004170,0.004160,0.004160,0.004150,0.004150,0.004150,0.004140,0.004140,0.004140,0.004140,0.004140,0.004140,0.004130,0.004120,0.004100,0.004100,0.004100,0.004090,0.004080,0.004080,0.004070,0.004070,0.004070,0.004060,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004030,0.004030,0.004030,0.004030,0.004020,0.004020,0.004020,0.004020,0.004020,0.004020,0.004010,0.004010,0.004010,0.003990,0.003970,0.003970,0.003970,0.003960,0.003960,0.003960,0.003950,0.003950,0.003950,0.003950,0.003950,0.003950,0.003950,0.003950,0.003950,0.003950,0.003950,0.003940,0.003930,0.003930,0.003930,0.003930,0.003930,0.003930,0.003930,0.003930,0.003930,0.003910,0.003910,0.003910,0.003900,0.003900,0.003900,0.003890,0.003890,0.003890,0.003880,0.003880,0.003880,0.003870,0.003870,0.003870,0.003860,0.003860,0.003860,0.003860,0.003850,0.003850,0.003850,0.003850,0.003820,0.003820,0.003820,0.003810,0.003810,0.003810,0.003810,0.003810,0.003800,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003780,0.003770,0.003770,0.003770,0.003770,0.003770,0.003760,0.003760,0.003760,0.003760,0.003750,0.003740,0.003730,0.003720,0.003720,0.003710,0.003710,0.003710,0.003710,0.003710,0.003710,0.003710,0.003700,0.003690,0.003680,0.003680,0.003680,0.003680,0.003680,0.003680,0.003670,0.003670,0.003670,0.003670,0.003660,0.003650,0.003650,0.003640,0.003640,0.003640,0.003630,0.003630,0.003630,0.003630,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003600,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003580,0.003580,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003550,0.003550,0.003550,0.003550,0.003550,0.003540,0.003540,0.003540,0.003540,0.003540,0.003540,0.003540,0.003530,0.003530,0.003520,0.003520,0.003520,0.003510,0.003510,0.003510,0.003510,0.003500,0.003500,0.003500,0.003490,0.003490,0.003490,0.003480,0.003480,0.003480,0.003470,0.003470,0.003470,0.003470,0.003460,0.003450,0.003450,0.003450,0.003440,0.003440,0.003430,0.003430,0.003430,0.003420,0.003420,0.003420,0.003410,0.003410,0.003410,0.003410,0.003410,0.003410,0.003400,0.003400,0.003400,0.003390,0.003380,0.003370,0.003370,0.003370,0.003360,0.003360,0.003360,0.003360,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003350,0.003340,0.003340,0.003340,0.003340,0.003330,0.003330,0.003330,0.003330,0.003320,0.003320,0.003320,0.003320,0.003320,0.003300,0.003280,0.003280,0.003280,0.003280,0.003280,0.003280,0.003270,0.003260,0.003260,0.003260,0.003260,0.003260,0.003260,0.003260,0.003250,0.003250,0.003250,0.003240,0.003240,0.003240,0.003240,0.003240,0.003240,0.003240,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003210,0.003210,0.003210,0.003210,0.003210,0.003210,0.003210,0.003210,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003180,0.003180,0.003170,0.003170,0.003160,0.003160,0.003160,0.003160,0.003160,0.003160,0.003160,0.003150,0.003150,0.003150,0.003140,0.003140,0.003140,0.003140,0.003140,0.003140,0.003140,0.003140,0.003130,0.003130,0.003120,0.003120,0.003120,0.003120,0.003110,0.003100,0.003100,0.003090,0.003090,0.003080,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003060,0.003060,0.003060,0.003050,0.003050,0.003040,0.003040,0.003030,0.003020,0.003020,0.003010,0.003010,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.002990,0.002980,0.002980,0.002980,0.002980,0.002980,0.002980,0.002980,0.002980,0.002980,0.002980,0.002980,0.002980,0.002970,0.002970,0.002970,0.002970,0.002970,0.002960,0.002960,0.002960,0.002960,0.002960,0.002950,0.002950,0.002940,0.002940,0.002940,0.002930,0.002930,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002890,0.002880,0.002880,0.002870,0.002860,0.002860,0.002850,0.002850,0.002830,0.002820,0.002820,0.002820,0.002820,0.002810,0.002810,0.002810,0.002810,0.002810,0.002810,0.002810,0.002810,0.002810,0.002800,0.002800,0.002800,0.002780,0.002780,0.002780,0.002780,0.002780,0.002780,0.002770,0.002770,0.002760,0.002750,0.002740,0.002730,0.002730,0.002730,0.002730,0.002730,0.002730,0.002710,0.002710,0.002710,0.002710,0.002710,0.002710,0.002710,0.002710,0.002710,0.002710,0.002710,0.002710,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002690,0.002690,0.002670,0.002660,0.002660,0.002660,0.002650,0.002650,0.002650,0.002650,0.002650,0.002650,0.002650,0.002620,0.002610,0.002600,0.002590,0.002590,0.002590,0.002590,0.002590,0.002580,0.002580,0.002580,0.002580,0.002580,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002560,0.002560,0.002560,0.002560,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002540,0.002540,0.002540,0.002540,0.002540,0.002540,0.002530,0.002530,0.002530,0.002530,0.002530,0.002520,0.002520,0.002520,0.002520,0.002520,0.002520,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002500,0.002490,0.002490,0.002480,0.002480,0.002480,0.002470,0.002470,0.002470,0.002460,0.002460,0.002460,0.002460,0.002460,0.002460,0.002460,0.002460,0.002460,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002430,0.002430,0.002430,0.002430,0.002420,0.002420,0.002410,0.002410,0.002410,0.002410,0.002410,0.002400,0.002400,0.002400,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002380,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002360,0.002360,0.002360,0.002360,0.002360,0.002360,0.002360,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002340,0.002340,0.002330,0.002330,0.002320,0.002320,0.002310,0.002300,0.002300,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002280,0.002280,0.002280,0.002280,0.002270,0.002270,0.002270,0.002270,0.002260,0.002260,0.002260,0.002260,0.002260,0.002260,0.002260,0.002260,0.002260,0.002260,0.002260,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002230,0.002220,0.002220,0.002220,0.002220,0.002220,0.002220,0.002220,0.002220,0.002220,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002200,0.002200,0.002200,0.002190,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002160,0.002160,0.002160,0.002160,0.002160,0.002160,0.002160,0.002160,0.002160,0.002150,0.002150,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002130,0.002130,0.002120,0.002120,0.002120,0.002120,0.002120,0.002120,0.002120,0.002110,0.002110,0.002110,0.002110,0.002110,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002090,0.002090,0.002090,0.002090,0.002080,0.002080,0.002080,0.002080,0.002080,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002060,0.002060,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002040,0.002040,0.002040,0.002040,0.002030,0.002030,0.002030,0.002030,0.002020,0.002020,0.002020,0.002020,0.002010,0.002000,0.001990,0.001990,0.001980,0.001970,0.001970,0.001970,0.001970,0.001970,0.001970,0.001970,0.001970,0.001960,0.001960,0.001960,0.001960,0.001950,0.001950,0.001950,0.001950,0.001950,0.001940,0.001940,0.001940,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001920,0.001920,0.001920,0.001900,0.001900,0.001900,0.001900,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001880,0.001880,0.001880,0.001880,0.001880,0.001880,0.001870,0.001870,0.001860,0.001860,0.001850,0.001850,0.001850,0.001840,0.001840,0.001840,0.001840,0.001830,0.001830,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001790,0.001790,0.001790,0.001790,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001770,0.001770,0.001760,0.001760,0.001760,0.001750,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001720,0.001720,0.001720,0.001710,0.001710,0.001710,0.001710,0.001710,0.001700,0.001700,0.001700,0.001700,0.001700,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001680,0.001680,0.001680,0.001680,0.001680,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001660,0.001660,0.001650,0.001650,0.001650,0.001650,0.001650,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001640,0.001630,0.001630,0.001630,0.001630,0.001630,0.001620,0.001620,0.001620,0.001610,0.001610,0.001610,0.001610,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001580,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001560,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001550,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001530,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001480,0.001480,0.001470,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001450,0.001440,0.001440,0.001440,0.001440,0.001440,0.001430,0.001430,0.001430,0.001430,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001410,0.001410,0.001400,0.001400,0.001400,0.001400,0.001390,0.001390,0.001390,0.001390,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001360,0.001360,0.001350,0.001340,0.001340,0.001340,0.001320,0.001320,0.001310,0.001310,0.001310,0.001310,0.001300,0.001300,0.001280,0.001280,0.001280,0.001280,0.001280,0.001270,0.001270,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001250,0.001250,0.001250,0.001250,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001230,0.001230,0.001230,0.001220,0.001220,0.001220,0.001210,0.001210,0.001210,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001190,0.001180,0.001170,0.001170,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001150,0.001150,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001130,0.001130,0.001130,0.001130,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001110,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001040,0.001040,0.001040,0.001030,0.001030,0.001020,0.001020,0.001020,0.001020,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001000,0.001000,0.001000,0.001000,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000950,0.000950,0.000940,0.000930,0.000930,0.000920,0.000920,0.000920,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000910,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000890,0.000880,0.000880,0.000880,0.000880,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000820,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000800,0.000800,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000730,0.000730,0.000720,0.000720,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000650,0.000650,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000630,0.000630,0.000630,0.000630,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000610,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000540,0.000540,0.000540,0.000540,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000510,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000460,0.000460,0.000460,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000440,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000200,0.000200,0.000200,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000170,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,

==> matlab/KSimaW2_rho095_10K_runs.txt <==
1.000000,0.970000,0.969700,0.969400,0.969100,0.969000,0.968800,0.968600,0.968200,0.968100,0.967600,0.967400,0.967100,0.966900,0.966800,0.966800,0.966500,0.966000,0.965400,0.965000,0.964900,0.964400,0.964000,0.963700,0.963400,0.963000,0.962900,0.962700,0.962600,0.962000,0.961900,0.961700,0.961500,0.961300,0.960600,0.960400,0.960300,0.960200,0.959900,0.959700,0.959300,0.958800,0.958300,0.957800,0.957300,0.957000,0.956900,0.956600,0.956400,0.956000,0.955400,0.955100,0.954800,0.954300,0.954100,0.954100,0.953800,0.953200,0.952700,0.952200,0.952100,0.951600,0.951600,0.951300,0.951100,0.950800,0.950600,0.949900,0.949700,0.949200,0.948700,0.948300,0.948000,0.947700,0.947200,0.946800,0.946400,0.946200,0.946000,0.945500,0.945000,0.944800,0.944400,0.944200,0.943900,0.943400,0.942900,0.942500,0.942100,0.941800,0.941500,0.940700,0.940400,0.940000,0.939900,0.939100,0.938800,0.938500,0.938000,0.937900,0.937600,0.937400,0.937100,0.937100,0.937000,0.936600,0.936100,0.935400,0.935100,0.934900,0.934500,0.934300,0.933900,0.933700,0.933400,0.933300,0.932900,0.932500,0.932200,0.931700,0.931500,0.930900,0.930300,0.930100,0.929800,0.929600,0.929100,0.928700,0.928000,0.927900,0.927400,0.927100,0.926900,0.926400,0.926300,0.926200,0.925600,0.925000,0.924900,0.924600,0.924300,0.924100,0.923100,0.922900,0.922600,0.922100,0.921600,0.921400,0.921200,0.920900,0.920500,0.920200,0.920000,0.919700,0.919300,0.919000,0.918400,0.918200,0.918000,0.917800,0.917400,0.916500,0.915800,0.915500,0.914900,0.914300,0.914000,0.913700,0.913500,0.912900,0.912700,0.912500,0.912100,0.911800,0.911600,0.911200,0.910500,0.910100,0.909800,0.909300,0.908900,0.908400,0.908300,0.908100,0.907600,0.907200,0.907000,0.906700,0.906400,0.905900,0.905600,0.905300,0.905300,0.904600,0.904000,0.903600,0.903200,0.902300,0.902000,0.901800,0.901300,0.901300,0.900700,0.900400,0.900000,0.899200,0.899100,0.898500,0.898100,0.897700,0.897400,0.897300,0.896900,0.896700,0.896400,0.895900,0.895300,0.894700,0.894400,0.894200,0.893500,0.893100,0.892500,0.892000,0.891600,0.891300,0.890300,0.889900,0.889200,0.888300,0.887600,0.887300,0.886800,0.886300,0.886000,0.885800,0.885500,0.885300,0.885000,0.884700,0.884300,0.883900,0.883300,0.882800,0.882500,0.882300,0.882000,0.881800,0.881400,0.880900,0.880200,0.879700,0.879000,0.878900,0.878700,0.878300,0.877900,0.877300,0.876600,0.876300,0.875700,0.875500,0.874900,0.874800,0.874500,0.874500,0.874300,0.873800,0.873400,0.872700,0.872500,0.871800,0.871000,0.870300,0.869900,0.869600,0.869400,0.868800,0.868200,0.867400,0.866900,0.866300,0.865900,0.865700,0.865200,0.864900,0.864600,0.864200,0.863900,0.863500,0.863500,0.863000,0.862400,0.862000,0.861800,0.861600,0.861400,0.861100,0.860700,0.860300,0.859900,0.859200,0.858800,0.858100,0.857800,0.857500,0.857100,0.856800,0.856400,0.855500,0.854800,0.854400,0.854000,0.853800,0.853200,0.852800,0.852300,0.851900,0.851500,0.851300,0.851000,0.850400,0.849600,0.849200,0.849000,0.848800,0.848400,0.847900,0.847300,0.846500,0.846200,0.845200,0.844700,0.844200,0.844000,0.843500,0.843500,0.843000,0.842600,0.842100,0.841800,0.841400,0.841300,0.840800,0.840700,0.840000,0.839600,0.839100,0.838900,0.838400,0.838100,0.837700,0.837100,0.836500,0.835900,0.835700,0.835400,0.834900,0.834600,0.834300,0.833700,0.833400,0.832500,0.832100,0.831400,0.831300,0.830500,0.829900,0.829500,0.829000,0.828300,0.828100,0.827500,0.827000,0.826700,0.826400,0.826200,0.825700,0.825000,0.824900,0.824700,0.824400,0.823800,0.823100,0.822700,0.822400,0.822000,0.821600,0.820800,0.820300,0.820000,0.819600,0.818900,0.818500,0.817300,0.817000,0.816600,0.816000,0.815300,0.815100,0.814200,0.813900,0.813300,0.812800,0.812400,0.812100,0.811800,0.811400,0.810800,0.810100,0.809800,0.809400,0.808700,0.808500,0.808200,0.807800,0.807500,0.806500,0.806200,0.805700,0.805500,0.805000,0.804600,0.804200,0.803600,0.803500,0.802800,0.802500,0.802300,0.802100,0.801800,0.801000,0.800300,0.800200,0.800100,0.799700,0.799100,0.798400,0.798000,0.797500,0.796800,0.796600,0.795900,0.795300,0.794700,0.794200,0.793600,0.793200,0.792700,0.792200,0.791600,0.790700,0.790600,0.790300,0.790000,0.789600,0.789200,0.788600,0.788200,0.787700,0.787300,0.786800,0.786300,0.785300,0.785100,0.784600,0.784000,0.782900,0.782400,0.782000,0.781500,0.780800,0.780500,0.780300,0.779800,0.779500,0.778900,0.778500,0.778100,0.778000,0.777600,0.777100,0.776200,0.775800,0.774900,0.774700,0.774300,0.774200,0.773600,0.773500,0.772600,0.772100,0.771600,0.771000,0.770400,0.769600,0.768900,0.768200,0.767900,0.767400,0.766700,0.765900,0.765100,0.764100,0.763900,0.763200,0.762700,0.762100,0.761100,0.760800,0.760400,0.760000,0.759500,0.759000,0.758300,0.757900,0.757400,0.756800,0.756800,0.756500,0.755800,0.755600,0.755100,0.754500,0.754300,0.753800,0.753700,0.753300,0.752900,0.751900,0.751200,0.750400,0.749400,0.748900,0.748400,0.747800,0.746800,0.746500,0.745900,0.745600,0.745200,0.744300,0.743600,0.743100,0.742500,0.741900,0.741200,0.740600,0.740000,0.739600,0.739100,0.738800,0.738200,0.737800,0.737200,0.736200,0.735100,0.734600,0.734000,0.733800,0.733100,0.732600,0.732300,0.731500,0.731200,0.730900,0.730200,0.729600,0.728700,0.728400,0.728100,0.727800,0.727600,0.726900,0.726300,0.725500,0.725300,0.725000,0.724300,0.723900,0.723500,0.723300,0.723000,0.722200,0.721600,0.720800,0.720400,0.719400,0.719100,0.718700,0.717600,0.717100,0.716500,0.716400,0.715900,0.715400,0.714800,0.714500,0.714200,0.713700,0.713300,0.712400,0.711600,0.711300,0.710800,0.710000,0.709300,0.708500,0.708200,0.707800,0.707500,0.706900,0.706200,0.705700,0.705200,0.704900,0.704500,0.704200,0.703800,0.703400,0.702600,0.702100,0.701700,0.701400,0.700800,0.700500,0.699900,0.699500,0.699100,0.698500,0.698000,0.697600,0.697400,0.697200,0.696300,0.695400,0.694900,0.694400,0.693500,0.693200,0.692900,0.692400,0.691700,0.691200,0.690600,0.689300,0.688900,0.688100,0.688000,0.687500,0.687300,0.686900,0.686200,0.685700,0.684900,0.684300,0.683800,0.683200,0.683100,0.682300,0.681900,0.681300,0.680900,0.680500,0.680000,0.679400,0.679000,0.678300,0.677900,0.677300,0.676700,0.675900,0.675500,0.674400,0.673800,0.673400,0.672700,0.672300,0.671900,0.671400,0.670900,0.670400,0.670100,0.669500,0.669000,0.668500,0.668200,0.667600,0.666900,0.666200,0.665500,0.664600,0.664200,0.663800,0.663400,0.663000,0.662600,0.662200,0.661800,0.661400,0.661100,0.660900,0.660500,0.659800,0.659400,0.659100,0.658600,0.658000,0.657600,0.657100,0.656800,0.656400,0.655600,0.655100,0.654600,0.654200,0.653400,0.652900,0.652100,0.651900,0.651200,0.650800,0.650700,0.650400,0.649700,0.649100,0.648700,0.648200,0.647900,0.647500,0.646800,0.646000,0.645900,0.645400,0.645100,0.644300,0.643600,0.643500,0.643300,0.642800,0.642300,0.641800,0.641300,0.640700,0.640600,0.639700,0.639000,0.638500,0.638100,0.637600,0.636600,0.636400,0.635900,0.635200,0.634800,0.634500,0.634300,0.633700,0.633200,0.632900,0.632000,0.631600,0.630700,0.630200,0.629500,0.629200,0.628900,0.628300,0.627800,0.627000,0.626300,0.625700,0.625000,0.624700,0.624100,0.623800,0.622900,0.622700,0.621900,0.621500,0.621200,0.620800,0.620600,0.620300,0.619900,0.619500,0.618700,0.618400,0.617800,0.617300,0.616800,0.615900,0.615500,0.615200,0.614100,0.613600,0.612800,0.612600,0.611900,0.611400,0.611000,0.610600,0.610400,0.609500,0.609000,0.608400,0.607900,0.607300,0.606700,0.606400,0.605700,0.605400,0.605300,0.604700,0.604300,0.603900,0.603900,0.603400,0.603200,0.602700,0.601800,0.601200,0.600700,0.600100,0.599800,0.599500,0.599000,0.598600,0.598200,0.597400,0.596600,0.596000,0.595900,0.595500,0.595000,0.594600,0.594400,0.594000,0.593500,0.593100,0.592800,0.592200,0.591900,0.591700,0.591200,0.590900,0.590500,0.590200,0.589700,0.589300,0.588600,0.588200,0.587700,0.587200,0.586900,0.586800,0.586400,0.586000,0.585100,0.584700,0.584200,0.583700,0.583600,0.583200,0.582700,0.582200,0.581800,0.581500,0.581000,0.580400,0.579900,0.579600,0.579300,0.578800,0.578400,0.578200,0.577900,0.576900,0.576200,0.575800,0.575600,0.575400,0.575100,0.574800,0.574300,0.574100,0.573700,0.573100,0.572800,0.572200,0.571500,0.571000,0.570800,0.570500,0.570100,0.569700,0.569400,0.569100,0.568800,0.568100,0.567800,0.567200,0.567100,0.567000,0.566500,0.565700,0.565400,0.564900,0.564500,0.563800,0.563400,0.563200,0.562700,0.562200,0.561700,0.561300,0.560800,0.560100,0.559600,0.559300,0.559100,0.558800,0.558500,0.558000,0.557600,0.557000,0.556900,0.556600,0.556300,0.556200,0.555900,0.555300,0.555100,0.555000,0.554400,0.553800,0.553200,0.552800,0.552700,0.552400,0.551600,0.550900,0.550800,0.550700,0.550200,0.549500,0.548900,0.548500,0.548300,0.547800,0.547400,0.547100,0.546800,0.546200,0.545800,0.545200,0.544800,0.544300,0.543900,0.543400,0.543300,0.542800,0.542400,0.541900,0.541300,0.540900,0.540300,0.539500,0.539400,0.539100,0.538500,0.538400,0.537900,0.537500,0.537300,0.537100,0.536800,0.536400,0.536000,0.535200,0.534500,0.534000,0.533400,0.533100,0.532900,0.532300,0.532000,0.531700,0.531500,0.531500,0.531000,0.530900,0.530200,0.529500,0.529200,0.528900,0.528500,0.528300,0.527700,0.527100,0.526700,0.526100,0.525700,0.524900,0.524600,0.524500,0.524200,0.524100,0.523900,0.523500,0.523200,0.522600,0.522400,0.522100,0.521800,0.521400,0.520900,0.520400,0.519800,0.519500,0.519000,0.518300,0.518100,0.518000,0.517700,0.517500,0.517200,0.517000,0.516600,0.516100,0.515500,0.515200,0.514700,0.514300,0.513500,0.513100,0.512800,0.512200,0.511700,0.511200,0.510900,0.510300,0.509800,0.509600,0.509400,0.508900,0.508600,0.508200,0.508100,0.508100,0.507800,0.507300,0.506900,0.506700,0.506100,0.505900,0.505100,0.504400,0.504000,0.503500,0.502600,0.502500,0.502300,0.501700,0.501500,0.501200,0.500700,0.500600,0.500400,0.499900,0.499500,0.499200,0.498700,0.498400,0.498100,0.497800,0.496800,0.496600,0.496100,0.495500,0.495000,0.494700,0.494200,0.493600,0.493100,0.492500,0.492500,0.492200,0.492100,0.491600,0.491000,0.490600,0.490400,0.489500,0.489200,0.488700,0.488300,0.487800,0.487600,0.487200,0.486800,0.486500,0.486000,0.485400,0.485200,0.484800,0.484400,0.483900,0.483500,0.483000,0.482700,0.482300,0.481600,0.480600,0.480200,0.480000,0.479900,0.479700,0.479300,0.479000,0.478500,0.478300,0.478200,0.477900,0.477500,0.477100,0.476300,0.476200,0.475800,0.475500,0.475000,0.474400,0.474100,0.473600,0.473300,0.473000,0.472600,0.472200,0.472000,0.471800,0.471100,0.470900,0.470300,0.470200,0.470000,0.469800,0.469100,0.468900,0.468400,0.468000,0.467500,0.467300,0.467100,0.466600,0.466300,0.465900,0.465500,0.465400,0.465300,0.464800,0.464300,0.464100,0.463700,0.463300,0.463200,0.463000,0.462600,0.462200,0.461700,0.461100,0.460900,0.460500,0.460200,0.460000,0.459700,0.459400,0.459000,0.458700,0.458300,0.458000,0.457500,0.457000,0.456700,0.456400,0.456000,0.455700,0.455300,0.455200,0.455000,0.454900,0.454700,0.454500,0.453700,0.453500,0.453200,0.453100,0.452600,0.452100,0.451800,0.451500,0.451200,0.450400,0.449800,0.449400,0.448900,0.448600,0.448100,0.447900,0.447800,0.447500,0.447100,0.447000,0.446400,0.445700,0.445400,0.445100,0.445000,0.444900,0.444500,0.444100,0.443500,0.443000,0.442500,0.442300,0.442000,0.441800,0.441500,0.441400,0.441300,0.440800,0.440800,0.440400,0.440200,0.440000,0.439600,0.439300,0.439100,0.438700,0.438400,0.438100,0.437900,0.437400,0.436800,0.436500,0.436300,0.435800,0.435700,0.435400,0.435200,0.435000,0.434800,0.434600,0.434300,0.434000,0.433700,0.433300,0.433000,0.432400,0.431900,0.431500,0.431100,0.430700,0.430200,0.429800,0.429500,0.429500,0.429400,0.428900,0.428800,0.428700,0.428000,0.427200,0.426800,0.426500,0.426100,0.426100,0.425800,0.425700,0.425300,0.425000,0.424600,0.424200,0.423800,0.423100,0.422800,0.422700,0.422300,0.422100,0.421600,0.421400,0.420900,0.420700,0.420100,0.419900,0.419700,0.419200,0.419200,0.418600,0.418500,0.418200,0.417900,0.417900,0.417800,0.417500,0.417200,0.416900,0.416500,0.416100,0.415800,0.415300,0.414900,0.414900,0.414800,0.414800,0.414400,0.413900,0.413600,0.413200,0.412800,0.412500,0.412000,0.411600,0.411200,0.411000,0.410500,0.410200,0.410000,0.409800,0.409000,0.408500,0.408100,0.407800,0.407600,0.407200,0.406700,0.406400,0.405900,0.405600,0.405300,0.405100,0.404900,0.404600,0.404300,0.404100,0.403800,0.403700,0.403400,0.403100,0.402500,0.402200,0.401800,0.401600,0.401200,0.401000,0.400200,0.400000,0.399700,0.399100,0.398600,0.398100,0.397400,0.397300,0.397200,0.396600,0.396000,0.395700,0.394900,0.394600,0.394600,0.394500,0.394200,0.393500,0.393300,0.392700,0.392300,0.392100,0.391900,0.391200,0.391200,0.391000,0.390800,0.390700,0.389900,0.389700,0.389200,0.388500,0.388200,0.388000,0.387600,0.387500,0.387000,0.386900,0.386700,0.386400,0.386300,0.386200,0.386200,0.385900,0.385700,0.385200,0.384600,0.384300,0.384000,0.383700,0.383600,0.383500,0.382900,0.382700,0.382100,0.381800,0.381200,0.380800,0.380700,0.380300,0.380200,0.379700,0.378900,0.378600,0.378000,0.377200,0.376700,0.376400,0.376300,0.376000,0.375500,0.375200,0.374800,0.374300,0.373900,0.373600,0.373300,0.373000,0.372400,0.372100,0.371700,0.370900,0.370800,0.370200,0.369900,0.369500,0.369100,0.368700,0.368600,0.368300,0.367800,0.367800,0.367500,0.367300,0.367100,0.366900,0.366300,0.366100,0.365700,0.365100,0.364900,0.364500,0.364200,0.364100,0.363700,0.363600,0.363000,0.362000,0.361600,0.361100,0.360900,0.360600,0.360200,0.359800,0.359400,0.359000,0.358400,0.358200,0.358000,0.357500,0.357200,0.357000,0.356700,0.356600,0.356500,0.356100,0.355500,0.355000,0.354500,0.354300,0.353800,0.353400,0.353000,0.352900,0.352400,0.351400,0.351000,0.350800,0.350400,0.349900,0.349500,0.349000,0.348800,0.348600,0.348300,0.348200,0.347800,0.347300,0.347100,0.346700,0.346500,0.346100,0.345800,0.345600,0.345400,0.344700,0.344500,0.344300,0.343900,0.343500,0.343300,0.343100,0.342800,0.342700,0.342300,0.341900,0.341600,0.341400,0.341300,0.340900,0.340700,0.340200,0.339900,0.339700,0.339300,0.338900,0.338800,0.338800,0.338700,0.338400,0.338100,0.337900,0.337600,0.337200,0.336900,0.336300,0.336300,0.336300,0.335900,0.335400,0.335100,0.334600,0.334100,0.333900,0.333900,0.333800,0.333500,0.333300,0.333100,0.332400,0.332100,0.331800,0.331700,0.331600,0.331200,0.330900,0.330300,0.329900,0.329700,0.328700,0.328400,0.328200,0.328100,0.327600,0.327200,0.327100,0.326700,0.326400,0.326000,0.325200,0.324900,0.324500,0.324300,0.324200,0.323800,0.323200,0.322700,0.322500,0.322100,0.321900,0.321700,0.321400,0.321200,0.321000,0.320800,0.320400,0.320200,0.319800,0.319600,0.319400,0.319100,0.318800,0.318500,0.318200,0.318100,0.317700,0.317200,0.317000,0.316900,0.316900,0.316500,0.316400,0.316100,0.315700,0.315400,0.315000,0.314700,0.314400,0.314200,0.313900,0.313800,0.313800,0.313400,0.313000,0.313000,0.312800,0.312100,0.312000,0.311800,0.311600,0.311300,0.311200,0.310800,0.310500,0.310200,0.309900,0.309700,0.309200,0.308900,0.308900,0.308700,0.308200,0.308000,0.307500,0.307000,0.306900,0.306600,0.306200,0.306000,0.305900,0.305700,0.305500,0.305300,0.305000,0.304600,0.304400,0.304200,0.303800,0.303500,0.303300,0.302900,0.302900,0.302800,0.302700,0.302600,0.302400,0.302200,0.301900,0.301600,0.301300,0.301100,0.300900,0.300800,0.300600,0.300400,0.300200,0.299900,0.299400,0.299200,0.299100,0.298800,0.298300,0.298200,0.297700,0.297600,0.297400,0.297200,0.297000,0.296300,0.296000,0.295700,0.295500,0.295400,0.295100,0.294800,0.294400,0.294100,0.293700,0.293500,0.293400,0.293100,0.293000,0.292600,0.292100,0.291800,0.291400,0.291300,0.291100,0.290900,0.290800,0.290500,0.290100,0.289600,0.289500,0.289100,0.289000,0.288800,0.288400,0.288300,0.288100,0.288100,0.287900,0.287600,0.287300,0.287000,0.286900,0.286800,0.286700,0.286500,0.286300,0.286100,0.285700,0.285600,0.285300,0.285200,0.285000,0.284700,0.284700,0.284600,0.284300,0.283800,0.283600,0.283400,0.283100,0.282700,0.282200,0.282000,0.281700,0.281300,0.281100,0.280700,0.280600,0.280500,0.280200,0.279800,0.279600,0.279300,0.279100,0.278900,0.278400,0.278000,0.277900,0.277700,0.277500,0.277100,0.276700,0.276300,0.276200,0.276000,0.275900,0.275700,0.275600,0.275500,0.275100,0.274800,0.274600,0.274300,0.273600,0.273400,0.273200,0.272900,0.272600,0.272600,0.272400,0.272200,0.271800,0.271300,0.270900,0.270600,0.270300,0.269900,0.269800,0.269800,0.269500,0.269500,0.269400,0.269000,0.268900,0.268700,0.268400,0.268200,0.268000,0.267700,0.267200,0.267000,0.266700,0.266300,0.266100,0.265400,0.265200,0.265100,0.265000,0.264800,0.264400,0.264100,0.264000,0.263700,0.263400,0.263400,0.263200,0.263200,0.263200,0.262800,0.262300,0.262000,0.261700,0.261600,0.261400,0.261000,0.260800,0.260600,0.260500,0.260200,0.259900,0.259700,0.259300,0.259200,0.258700,0.258300,0.258100,0.257800,0.257300,0.256800,0.256400,0.256200,0.256000,0.255900,0.255800,0.255500,0.255300,0.255100,0.255000,0.254700,0.254700,0.254600,0.254400,0.254300,0.254000,0.253700,0.253500,0.253300,0.252900,0.252200,0.251900,0.251800,0.251500,0.251300,0.251200,0.250900,0.250700,0.250400,0.249900,0.249800,0.249800,0.249400,0.249200,0.249200,0.248800,0.248500,0.248200,0.248200,0.247800,0.247500,0.247400,0.247000,0.246600,0.246400,0.246300,0.246100,0.246000,0.245700,0.245500,0.245300,0.245200,0.244900,0.244400,0.244100,0.243900,0.243800,0.243800,0.243600,0.243400,0.243200,0.243200,0.242900,0.242800,0.242600,0.242400,0.242400,0.242100,0.242000,0.241800,0.241800,0.241700,0.241400,0.241200,0.241100,0.240700,0.240400,0.240000,0.239700,0.239600,0.239500,0.239200,0.239100,0.238800,0.238400,0.238300,0.238000,0.237700,0.237600,0.237600,0.237300,0.237000,0.236700,0.236600,0.236500,0.236100,0.236100,0.235800,0.235500,0.235400,0.235200,0.234700,0.234300,0.234000,0.233900,0.233600,0.233400,0.233100,0.232800,0.232500,0.232500,0.232400,0.232200,0.232000,0.231900,0.231800,0.231800,0.231500,0.231100,0.230900,0.230900,0.230700,0.230500,0.230300,0.230200,0.230000,0.229700,0.229500,0.229400,0.229400,0.229300,0.229300,0.229000,0.228900,0.228700,0.228400,0.228100,0.227700,0.227500,0.227400,0.227300,0.227000,0.226800,0.226600,0.226400,0.226100,0.226000,0.225800,0.225300,0.225100,0.225100,0.225100,0.225100,0.225100,0.225000,0.224900,0.224800,0.224700,0.224600,0.224300,0.224300,0.224200,0.223700,0.223300,0.222900,0.222900,0.222400,0.222400,0.222100,0.221900,0.221800,0.221500,0.221400,0.221200,0.221200,0.221000,0.220800,0.220500,0.220200,0.219600,0.219200,0.219000,0.218800,0.218800,0.218800,0.218500,0.218400,0.218100,0.217900,0.217600,0.217400,0.217200,0.217100,0.216900,0.216800,0.216600,0.216500,0.216500,0.216200,0.216100,0.216100,0.216000,0.215700,0.215500,0.215500,0.215300,0.215300,0.215200,0.214800,0.214500,0.214200,0.214100,0.214100,0.214100,0.213800,0.213600,0.213600,0.213500,0.213400,0.213300,0.213100,0.212600,0.212300,0.211900,0.211800,0.211600,0.211400,0.211200,0.211100,0.211100,0.211000,0.210800,0.210700,0.210600,0.210300,0.209800,0.209600,0.209300,0.208900,0.208700,0.208600,0.208400,0.208100,0.208000,0.207900,0.207700,0.207600,0.207400,0.207300,0.207200,0.207200,0.207200,0.207100,0.206600,0.206500,0.206400,0.206200,0.205900,0.205800,0.205600,0.205200,0.205000,0.204700,0.204700,0.204600,0.204200,0.204100,0.204000,0.203900,0.203600,0.203200,0.203100,0.203000,0.202900,0.202900,0.202900,0.202700,0.202700,0.202300,0.202300,0.202200,0.202000,0.201900,0.201800,0.201400,0.201100,0.200600,0.200400,0.200400,0.200300,0.200200,0.200100,0.200000,0.199700,0.199500,0.199300,0.199300,0.199300,0.199000,0.198800,0.198500,0.198300,0.198200,0.198200,0.198100,0.198000,0.197700,0.197600,0.197400,0.197200,0.196900,0.196500,0.196400,0.196000,0.195900,0.195600,0.195400,0.195300,0.195200,0.195100,0.195000,0.194900,0.194700,0.194600,0.194200,0.194100,0.193900,0.193800,0.193600,0.193600,0.193200,0.193000,0.192700,0.192600,0.192500,0.192300,0.192200,0.191900,0.191600,0.191200,0.191100,0.190900,0.190500,0.190100,0.189900,0.189900,0.189900,0.189900,0.189700,0.189400,0.189100,0.188900,0.188700,0.188700,0.188600,0.188600,0.188500,0.188300,0.188000,0.187800,0.187700,0.187500,0.187500,0.187400,0.187400,0.187200,0.187000,0.186800,0.186700,0.186500,0.186200,0.186000,0.185800,0.185700,0.185500,0.185200,0.185000,0.184900,0.184800,0.184600,0.184400,0.184300,0.184100,0.183800,0.183600,0.183400,0.183100,0.183000,0.182800,0.182700,0.182400,0.182400,0.182300,0.182200,0.182000,0.181800,0.181400,0.181200,0.181200,0.181000,0.180900,0.180700,0.180400,0.180100,0.180000,0.179700,0.179600,0.179300,0.179200,0.179000,0.178900,0.178900,0.178800,0.178700,0.178500,0.178000,0.177600,0.177400,0.177200,0.177000,0.176800,0.176600,0.176500,0.176500,0.176500,0.176300,0.176200,0.176100,0.175800,0.175700,0.175500,0.175200,0.174900,0.174800,0.174500,0.174200,0.174000,0.173900,0.173800,0.173500,0.173300,0.173000,0.172900,0.172700,0.172500,0.172400,0.172100,0.172000,0.171900,0.171800,0.171600,0.171500,0.171500,0.171400,0.171200,0.171000,0.170900,0.170700,0.170700,0.170600,0.170600,0.170500,0.170500,0.170300,0.170300,0.170200,0.170000,0.169900,0.169500,0.169500,0.169000,0.169000,0.169000,0.168800,0.168500,0.168100,0.167900,0.167900,0.167700,0.167200,0.166900,0.166700,0.166500,0.166200,0.166100,0.166000,0.165800,0.165800,0.165700,0.165400,0.165300,0.165100,0.165100,0.165000,0.164900,0.164700,0.164600,0.164300,0.164200,0.164100,0.163900,0.163900,0.163500,0.163500,0.163400,0.163000,0.162900,0.162700,0.162500,0.162400,0.162300,0.162100,0.161700,0.161500,0.161400,0.161400,0.161400,0.161200,0.160800,0.160200,0.160200,0.160000,0.159900,0.159800,0.159600,0.159500,0.159400,0.159300,0.159200,0.159000,0.159000,0.158900,0.158700,0.158600,0.158400,0.158400,0.158200,0.158200,0.158100,0.158100,0.158100,0.158000,0.157900,0.157800,0.157700,0.157700,0.157700,0.157600,0.157400,0.157400,0.157400,0.157300,0.157200,0.157100,0.157000,0.156900,0.156900,0.156800,0.156600,0.156600,0.156600,0.156500,0.156300,0.156300,0.156300,0.156300,0.156300,0.156300,0.156000,0.155900,0.155900,0.155500,0.155400,0.155300,0.155200,0.155200,0.155000,0.154900,0.154700,0.154500,0.154500,0.154300,0.154300,0.154200,0.154100,0.153800,0.153600,0.153500,0.153400,0.153000,0.152800,0.152700,0.152200,0.152100,0.151800,0.151700,0.151600,0.151400,0.151200,0.151000,0.151000,0.150800,0.150100,0.149900,0.149800,0.149700,0.149700,0.149600,0.149500,0.149400,0.149200,0.149100,0.148800,0.148500,0.148200,0.148000,0.147600,0.147300,0.147100,0.147100,0.147000,0.146800,0.146800,0.146600,0.146400,0.146300,0.146200,0.146200,0.145900,0.145800,0.145800,0.145700,0.145600,0.145400,0.145300,0.145100,0.145100,0.145100,0.145100,0.145000,0.144700,0.144400,0.144400,0.144300,0.144300,0.144000,0.144000,0.143900,0.143800,0.143800,0.143600,0.143400,0.143200,0.143000,0.143000,0.142900,0.142900,0.142800,0.142500,0.142300,0.142200,0.142000,0.142000,0.141900,0.141700,0.141700,0.141300,0.141200,0.141000,0.141000,0.141000,0.140900,0.140700,0.140700,0.140400,0.140400,0.140200,0.140100,0.140100,0.140100,0.139900,0.139900,0.139900,0.139900,0.139900,0.139800,0.139800,0.139500,0.139300,0.139100,0.138800,0.138800,0.138700,0.138400,0.138400,0.138200,0.138000,0.137900,0.137600,0.137500,0.137400,0.137400,0.137400,0.137300,0.137300,0.137200,0.137000,0.136800,0.136700,0.136600,0.136400,0.136200,0.136200,0.136100,0.136100,0.135800,0.135400,0.135300,0.135100,0.135000,0.135000,0.134800,0.134600,0.134400,0.134300,0.134300,0.134300,0.134100,0.134000,0.133800,0.133500,0.133300,0.133300,0.133200,0.133000,0.132900,0.132900,0.132800,0.132700,0.132600,0.132500,0.132300,0.132000,0.131800,0.131600,0.131500,0.131500,0.131200,0.131100,0.131100,0.131000,0.130900,0.130700,0.130700,0.130600,0.130500,0.130400,0.130300,0.130200,0.130000,0.129800,0.129800,0.129600,0.129500,0.129500,0.129400,0.129400,0.129100,0.129000,0.128800,0.128600,0.128600,0.128300,0.128000,0.127900,0.127800,0.127600,0.127400,0.127300,0.127100,0.127000,0.126900,0.126900,0.126800,0.126600,0.126500,0.126300,0.126300,0.126300,0.126300,0.126200,0.126000,0.125800,0.125600,0.125600,0.125400,0.125300,0.125100,0.124800,0.124700,0.124500,0.124300,0.124100,0.124100,0.124100,0.124000,0.124000,0.123700,0.123700,0.123500,0.123400,0.123300,0.123300,0.123200,0.123200,0.123200,0.123100,0.122900,0.122600,0.122600,0.122300,0.122200,0.121900,0.121900,0.121800,0.121600,0.121600,0.121500,0.121400,0.121300,0.121200,0.121200,0.120900,0.120700,0.120600,0.120600,0.120600,0.120500,0.120400,0.120000,0.119900,0.119700,0.119600,0.119500,0.119500,0.119300,0.119100,0.118900,0.118800,0.118700,0.118700,0.118700,0.118600,0.118500,0.118500,0.118200,0.118100,0.117800,0.117500,0.117400,0.117100,0.117000,0.117000,0.116700,0.116600,0.116600,0.116400,0.116300,0.116100,0.116000,0.115800,0.115700,0.115600,0.115500,0.115400,0.115100,0.115000,0.114900,0.114900,0.114700,0.114600,0.114600,0.114500,0.114500,0.114400,0.114100,0.113900,0.113800,0.113700,0.113500,0.113400,0.113300,0.113200,0.113100,0.112900,0.112800,0.112500,0.112400,0.112300,0.112300,0.112200,0.112200,0.112100,0.112100,0.112000,0.111900,0.111900,0.111800,0.111700,0.111600,0.111600,0.111500,0.111200,0.111000,0.111000,0.110700,0.110600,0.110400,0.110300,0.110300,0.110100,0.109900,0.109800,0.109700,0.109500,0.109200,0.109200,0.109200,0.109100,0.109100,0.109100,0.109000,0.108800,0.108700,0.108600,0.108600,0.108600,0.108500,0.108300,0.108300,0.108200,0.108200,0.108100,0.108000,0.108000,0.107800,0.107500,0.107300,0.107200,0.107200,0.107000,0.106900,0.106700,0.106600,0.106600,0.106500,0.106500,0.106400,0.106300,0.106200,0.106200,0.106100,0.106000,0.105900,0.105700,0.105500,0.105400,0.105200,0.104900,0.104800,0.104800,0.104800,0.104800,0.104800,0.104800,0.104800,0.104600,0.104500,0.104500,0.104300,0.104300,0.104200,0.104100,0.104000,0.103800,0.103800,0.103600,0.103600,0.103400,0.103300,0.103300,0.102900,0.102900,0.102900,0.102800,0.102800,0.102700,0.102500,0.102500,0.102500,0.102200,0.102100,0.102000,0.101900,0.101900,0.101900,0.101800,0.101600,0.101600,0.101600,0.101400,0.101200,0.101200,0.101100,0.101000,0.100900,0.100900,0.100900,0.100900,0.100700,0.100700,0.100700,0.100600,0.100600,0.100400,0.100400,0.100400,0.100300,0.100200,0.100200,0.100100,0.100100,0.100000,0.099900,0.099900,0.099900,0.099800,0.099800,0.099800,0.099800,0.099700,0.099400,0.099200,0.099200,0.099200,0.099100,0.099100,0.098900,0.098900,0.098900,0.098900,0.098800,0.098800,0.098700,0.098600,0.098500,0.098200,0.098000,0.097800,0.097700,0.097600,0.097400,0.097400,0.097400,0.097300,0.097300,0.097300,0.097300,0.097300,0.097200,0.097200,0.097100,0.097100,0.096900,0.096900,0.096800,0.096600,0.096600,0.096600,0.096500,0.096500,0.096400,0.096400,0.096400,0.096300,0.096300,0.096200,0.096100,0.095800,0.095700,0.095600,0.095500,0.095500,0.095500,0.095400,0.095400,0.095400,0.095300,0.095100,0.094900,0.094900,0.094800,0.094800,0.094600,0.094500,0.094500,0.094500,0.094400,0.094300,0.094200,0.094100,0.094100,0.093900,0.093700,0.093700,0.093600,0.093600,0.093500,0.093400,0.093100,0.092900,0.092900,0.092900,0.092900,0.092900,0.092800,0.092700,0.092700,0.092400,0.092300,0.092300,0.092300,0.092300,0.092300,0.092100,0.092100,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.091900,0.091900,0.091700,0.091700,0.091400,0.091300,0.091300,0.091200,0.091000,0.090800,0.090800,0.090800,0.090700,0.090600,0.090500,0.090300,0.090200,0.090200,0.090200,0.090200,0.090100,0.090100,0.089800,0.089700,0.089700,0.089600,0.089500,0.089500,0.089200,0.089100,0.089000,0.089000,0.089000,0.088900,0.088800,0.088400,0.088300,0.088200,0.088200,0.088200,0.088200,0.088000,0.088000,0.088000,0.087900,0.087800,0.087800,0.087700,0.087700,0.087600,0.087500,0.087400,0.087100,0.087100,0.087000,0.086900,0.086800,0.086800,0.086700,0.086600,0.086600,0.086600,0.086500,0.086400,0.086300,0.086300,0.086300,0.086200,0.086100,0.086100,0.086000,0.085900,0.085900,0.085900,0.085900,0.085600,0.085600,0.085600,0.085400,0.085200,0.084900,0.084600,0.084600,0.084600,0.084500,0.084500,0.084400,0.084400,0.084300,0.084100,0.084100,0.084100,0.084100,0.084000,0.083900,0.083900,0.083600,0.083600,0.083500,0.083400,0.083200,0.083200,0.083200,0.083100,0.083100,0.082800,0.082700,0.082600,0.082500,0.082400,0.082400,0.082400,0.082300,0.082200,0.082100,0.081900,0.081800,0.081700,0.081600,0.081500,0.081400,0.081400,0.081400,0.081400,0.081400,0.081400,0.081300,0.081100,0.081000,0.081000,0.080900,0.080900,0.080900,0.080800,0.080800,0.080800,0.080700,0.080700,0.080700,0.080700,0.080700,0.080700,0.080700,0.080600,0.080500,0.080500,0.080400,0.080300,0.080200,0.080200,0.080100,0.080100,0.080000,0.080000,0.080000,0.079900,0.079900,0.079800,0.079800,0.079600,0.079400,0.079300,0.079300,0.079300,0.079300,0.079300,0.079200,0.079200,0.079100,0.079000,0.078900,0.078800,0.078600,0.078600,0.078600,0.078500,0.078500,0.078500,0.078500,0.078400,0.078400,0.078400,0.078400,0.078300,0.078300,0.078200,0.078100,0.078100,0.078100,0.077900,0.077900,0.077700,0.077700,0.077700,0.077700,0.077700,0.077600,0.077500,0.077200,0.077200,0.077200,0.077000,0.077000,0.077000,0.076900,0.076800,0.076800,0.076800,0.076700,0.076700,0.076700,0.076700,0.076700,0.076600,0.076600,0.076500,0.076400,0.076300,0.076100,0.076100,0.076000,0.075900,0.075800,0.075700,0.075600,0.075500,0.075400,0.075300,0.075300,0.075100,0.075000,0.074800,0.074800,0.074600,0.074600,0.074300,0.074200,0.074100,0.074100,0.074000,0.073900,0.073900,0.073900,0.073600,0.073600,0.073600,0.073600,0.073600,0.073600,0.073600,0.073600,0.073500,0.073400,0.073300,0.073300,0.073200,0.073200,0.073200,0.073100,0.073100,0.073000,0.073000,0.073000,0.072900,0.072900,0.072800,0.072600,0.072600,0.072600,0.072400,0.072400,0.072400,0.072400,0.072400,0.072400,0.072300,0.072300,0.072300,0.072300,0.072100,0.072000,0.071900,0.071900,0.071700,0.071700,0.071600,0.071500,0.071500,0.071500,0.071200,0.071200,0.071200,0.071200,0.071100,0.071100,0.071000,0.071000,0.071000,0.071000,0.070900,0.070900,0.070800,0.070800,0.070800,0.070800,0.070700,0.070600,0.070500,0.070200,0.070200,0.070200,0.070200,0.070200,0.070200,0.070100,0.070000,0.069900,0.069700,0.069700,0.069600,0.069600,0.069600,0.069500,0.069500,0.069300,0.068800,0.068800,0.068700,0.068700,0.068500,0.068400,0.068400,0.068400,0.068400,0.068300,0.068300,0.068300,0.068300,0.068100,0.067900,0.067900,0.067800,0.067700,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067500,0.067400,0.067400,0.067400,0.067400,0.067400,0.067400,0.067200,0.066900,0.066800,0.066800,0.066800,0.066800,0.066700,0.066500,0.066500,0.066400,0.066400,0.066400,0.066300,0.066200,0.066100,0.066100,0.066000,0.066000,0.066000,0.065900,0.065900,0.065900,0.065800,0.065800,0.065800,0.065800,0.065800,0.065700,0.065600,0.065600,0.065600,0.065600,0.065600,0.065500,0.065400,0.065400,0.065400,0.065300,0.065200,0.065000,0.065000,0.064900,0.064800,0.064800,0.064700,0.064700,0.064700,0.064500,0.064300,0.064200,0.064100,0.064100,0.064100,0.064100,0.064100,0.064000,0.063900,0.063600,0.063600,0.063600,0.063400,0.063300,0.063200,0.063200,0.063200,0.063200,0.063000,0.062900,0.062800,0.062700,0.062700,0.062600,0.062500,0.062400,0.062200,0.062100,0.062100,0.062100,0.062100,0.062100,0.062000,0.062000,0.061900,0.061900,0.061800,0.061800,0.061800,0.061800,0.061600,0.061100,0.061100,0.061100,0.061000,0.061000,0.060900,0.060900,0.060700,0.060500,0.060300,0.060200,0.060100,0.060100,0.060000,0.059900,0.059900,0.059700,0.059700,0.059600,0.059500,0.059500,0.059500,0.059400,0.059400,0.059300,0.059300,0.059300,0.059200,0.059100,0.059000,0.058900,0.058900,0.058900,0.058900,0.058700,0.058600,0.058600,0.058600,0.058600,0.058500,0.058500,0.058400,0.058200,0.058200,0.058100,0.058100,0.058100,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.057900,0.057900,0.057900,0.057800,0.057800,0.057800,0.057800,0.057800,0.057800,0.057600,0.057600,0.057500,0.057500,0.057500,0.057300,0.057300,0.057300,0.057200,0.057200,0.057200,0.057200,0.057000,0.057000,0.056900,0.056800,0.056700,0.056700,0.056700,0.056600,0.056600,0.056500,0.056500,0.056500,0.056300,0.056300,0.056200,0.056100,0.056100,0.056000,0.056000,0.055900,0.055900,0.055800,0.055700,0.055600,0.055300,0.055200,0.055200,0.055000,0.054800,0.054800,0.054800,0.054800,0.054800,0.054700,0.054700,0.054700,0.054700,0.054700,0.054600,0.054500,0.054500,0.054300,0.054300,0.054300,0.054200,0.054200,0.054200,0.054200,0.054200,0.054200,0.054100,0.054100,0.054100,0.054100,0.054100,0.054000,0.053900,0.053900,0.053900,0.053900,0.053900,0.053900,0.053700,0.053600,0.053500,0.053500,0.053500,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053200,0.053000,0.053000,0.052800,0.052800,0.052600,0.052400,0.052400,0.052300,0.052300,0.052300,0.052300,0.052200,0.052200,0.052200,0.052200,0.052100,0.052000,0.052000,0.051900,0.051800,0.051800,0.051800,0.051800,0.051600,0.051400,0.051400,0.051200,0.051100,0.051000,0.051000,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050600,0.050600,0.050600,0.050500,0.050500,0.050400,0.050200,0.050200,0.050200,0.050000,0.049900,0.049900,0.049900,0.049800,0.049700,0.049700,0.049700,0.049600,0.049600,0.049500,0.049500,0.049500,0.049400,0.049400,0.049400,0.049300,0.049200,0.049200,0.049100,0.049100,0.049100,0.049000,0.048900,0.048500,0.048500,0.048500,0.048300,0.048300,0.048200,0.048000,0.048000,0.047900,0.047900,0.047900,0.047900,0.047900,0.047900,0.047900,0.047800,0.047800,0.047800,0.047700,0.047700,0.047700,0.047700,0.047700,0.047700,0.047700,0.047700,0.047500,0.047400,0.047400,0.047400,0.047300,0.047200,0.047200,0.047000,0.046900,0.046700,0.046600,0.046500,0.046400,0.046400,0.046400,0.046400,0.046400,0.046200,0.046100,0.046100,0.046100,0.046100,0.046100,0.046100,0.046000,0.046000,0.046000,0.046000,0.046000,0.045900,0.045900,0.045900,0.045900,0.045900,0.045700,0.045700,0.045700,0.045600,0.045600,0.045600,0.045500,0.045500,0.045500,0.045500,0.045400,0.045300,0.045300,0.045300,0.045300,0.045300,0.045300,0.045300,0.045200,0.045200,0.045100,0.045000,0.045000,0.045000,0.044800,0.044700,0.044600,0.044500,0.044500,0.044500,0.044500,0.044500,0.044400,0.044400,0.044400,0.044300,0.044300,0.044300,0.044200,0.044200,0.044200,0.044200,0.044200,0.044100,0.044000,0.044000,0.044000,0.044000,0.043900,0.043900,0.043800,0.043700,0.043700,0.043700,0.043600,0.043600,0.043600,0.043500,0.043500,0.043500,0.043400,0.043400,0.043400,0.043400,0.043300,0.043300,0.043300,0.043300,0.043300,0.043200,0.043200,0.043200,0.043200,0.043000,0.043000,0.042800,0.042800,0.042800,0.042800,0.042800,0.042800,0.042800,0.042800,0.042800,0.042700,0.042500,0.042500,0.042500,0.042500,0.042500,0.042500,0.042500,0.042500,0.042400,0.042300,0.042300,0.042200,0.042200,0.042200,0.042200,0.042100,0.042100,0.042100,0.042000,0.042000,0.041900,0.041900,0.041800,0.041800,0.041700,0.041700,0.041700,0.041700,0.041600,0.041500,0.041400,0.041300,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041100,0.041100,0.041100,0.041100,0.041000,0.041000,0.040900,0.040900,0.040800,0.040800,0.040600,0.040600,0.040500,0.040500,0.040500,0.040500,0.040400,0.040300,0.040300,0.040300,0.040300,0.040300,0.040300,0.040300,0.040300,0.040300,0.040200,0.040000,0.040000,0.040000,0.039900,0.039900,0.039700,0.039700,0.039600,0.039600,0.039600,0.039600,0.039500,0.039500,0.039400,0.039400,0.039300,0.039300,0.039300,0.039300,0.039300,0.039300,0.039300,0.039300,0.039200,0.039100,0.039100,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.038900,0.038900,0.038900,0.038900,0.038800,0.038600,0.038600,0.038600,0.038500,0.038400,0.038400,0.038200,0.038200,0.038200,0.038200,0.038100,0.038000,0.038000,0.037900,0.037900,0.037700,0.037600,0.037600,0.037600,0.037500,0.037500,0.037400,0.037300,0.037300,0.037300,0.037200,0.037100,0.037100,0.037100,0.037100,0.036900,0.036900,0.036900,0.036900,0.036900,0.036900,0.036900,0.036900,0.036900,0.036900,0.036900,0.036900,0.036800,0.036800,0.036800,0.036800,0.036700,0.036700,0.036600,0.036500,0.036400,0.036200,0.036200,0.036100,0.036000,0.036000,0.036000,0.036000,0.036000,0.035800,0.035700,0.035700,0.035700,0.035700,0.035700,0.035600,0.035600,0.035600,0.035600,0.035600,0.035500,0.035500,0.035400,0.035400,0.035400,0.035400,0.035400,0.035400,0.035400,0.035400,0.035400,0.035300,0.035300,0.035300,0.035200,0.035200,0.035200,0.035100,0.035100,0.035100,0.035100,0.035100,0.035000,0.034900,0.034900,0.034900,0.034900,0.034900,0.034900,0.034800,0.034700,0.034700,0.034600,0.034600,0.034600,0.034600,0.034600,0.034500,0.034300,0.034200,0.034200,0.034200,0.034200,0.034200,0.033900,0.033800,0.033800,0.033800,0.033800,0.033800,0.033700,0.033600,0.033600,0.033500,0.033500,0.033400,0.033400,0.033400,0.033400,0.033300,0.033300,0.033300,0.033300,0.033300,0.033300,0.033200,0.033100,0.033100,0.033100,0.033100,0.033100,0.033100,0.033100,0.033100,0.033100,0.033100,0.033100,0.033100,0.033000,0.033000,0.033000,0.032900,0.032900,0.032800,0.032800,0.032800,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032700,0.032600,0.032500,0.032500,0.032500,0.032500,0.032500,0.032400,0.032400,0.032300,0.032300,0.032300,0.032300,0.032300,0.032300,0.032300,0.032300,0.032200,0.032200,0.032100,0.032000,0.032000,0.032000,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031700,0.031600,0.031500,0.031500,0.031500,0.031400,0.031200,0.031100,0.031000,0.030900,0.030900,0.030800,0.030700,0.030700,0.030700,0.030700,0.030700,0.030600,0.030600,0.030600,0.030600,0.030600,0.030500,0.030500,0.030500,0.030500,0.030500,0.030500,0.030500,0.030500,0.030400,0.030200,0.030200,0.030200,0.030100,0.030000,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029800,0.029800,0.029700,0.029700,0.029700,0.029700,0.029700,0.029700,0.029700,0.029600,0.029600,0.029400,0.029400,0.029300,0.029300,0.029300,0.029300,0.029300,0.029300,0.029300,0.029300,0.029200,0.029100,0.029100,0.029100,0.029100,0.029100,0.029100,0.029000,0.028900,0.028900,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028700,0.028700,0.028600,0.028600,0.028600,0.028500,0.028500,0.028500,0.028500,0.028500,0.028500,0.028500,0.028500,0.028500,0.028500,0.028500,0.028500,0.028400,0.028400,0.028400,0.028400,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028300,0.028200,0.028200,0.028200,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.027800,0.027700,0.027700,0.027700,0.027600,0.027600,0.027600,0.027600,0.027600,0.027600,0.027600,0.027500,0.027500,0.027400,0.027400,0.027400,0.027400,0.027400,0.027400,0.027400,0.027300,0.027200,0.027100,0.026900,0.026900,0.026900,0.026900,0.026900,0.026900,0.026900,0.026900,0.026900,0.026900,0.026800,0.026800,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026600,0.026500,0.026500,0.026500,0.026500,0.026500,0.026400,0.026400,0.026400,0.026400,0.026400,0.026300,0.026300,0.026300,0.026300,0.026300,0.026300,0.026300,0.026300,0.026300,0.026300,0.026300,0.026100,0.026000,0.026000,0.026000,0.026000,0.026000,0.025900,0.025900,0.025800,0.025700,0.025700,0.025700,0.025700,0.025600,0.025600,0.025600,0.025600,0.025500,0.025300,0.025300,0.025200,0.025200,0.025200,0.025200,0.025200,0.025200,0.025200,0.025200,0.025200,0.025100,0.025100,0.025100,0.025100,0.025100,0.025100,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.024900,0.024900,0.024900,0.024900,0.024900,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024600,0.024600,0.024500,0.024500,0.024500,0.024500,0.024500,0.024500,0.024400,0.024400,0.024300,0.024300,0.024200,0.024200,0.024200,0.024200,0.024200,0.024200,0.024100,0.024100,0.024100,0.024100,0.024100,0.024100,0.024000,0.024000,0.023900,0.023900,0.023900,0.023900,0.023800,0.023800,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023600,0.023600,0.023600,0.023600,0.023600,0.023600,0.023600,0.023600,0.023500,0.023500,0.023500,0.023500,0.023400,0.023400,0.023400,0.023400,0.023300,0.023200,0.023100,0.023100,0.023100,0.023100,0.023100,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.022900,0.022900,0.022900,0.022900,0.022900,0.022900,0.022900,0.022900,0.022900,0.022800,0.022800,0.022800,0.022800,0.022800,0.022800,0.022800,0.022800,0.022600,0.022600,0.022600,0.022500,0.022500,0.022500,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022100,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.021900,0.021900,0.021900,0.021900,0.021900,0.021900,0.021900,0.021900,0.021800,0.021700,0.021700,0.021700,0.021700,0.021600,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021400,0.021400,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021200,0.021100,0.021000,0.020900,0.020900,0.020900,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020700,0.020700,0.020700,0.020700,0.020600,0.020600,0.020600,0.020600,0.020500,0.020500,0.020500,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020300,0.020300,0.020300,0.020200,0.020200,0.020200,0.020200,0.020200,0.020100,0.020100,0.020100,0.020100,0.020000,0.019900,0.019900,0.019900,0.019900,0.019900,0.019900,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019500,0.019500,0.019500,0.019400,0.019400,0.019400,0.019300,0.019300,0.019300,0.019200,0.019200,0.019200,0.019200,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019000,0.019000,0.019000,0.018900,0.018900,0.018900,0.018900,0.018900,0.018900,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018700,0.018700,0.018700,0.018600,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018400,0.018400,0.018400,0.018300,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018100,0.018000,0.018000,0.017900,0.017900,0.017900,0.017900,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017700,0.017700,0.017700,0.017500,0.017300,0.017300,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017000,0.017000,0.017000,0.016900,0.016900,0.016900,0.016900,0.016900,0.016900,0.016900,0.016900,0.016800,0.016800,0.016700,0.016600,0.016600,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016300,0.016300,0.016300,0.016300,0.016300,0.016300,0.016300,0.016300,0.016200,0.016200,0.016200,0.016200,0.016200,0.016200,0.016200,0.016200,0.016200,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016000,0.016000,0.015900,0.015800,0.015700,0.015700,0.015600,0.015600,0.015600,0.015600,0.015600,0.015500,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015100,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.014900,0.014900,0.014900,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014700,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014400,0.014400,0.014400,0.014400,0.014400,0.014400,0.014400,0.014400,0.014400,0.014400,0.014400,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014000,0.014000,0.014000,0.014000,0.013800,0.013800,0.013800,0.013800,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013600,0.013600,0.013500,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013200,0.013200,0.013100,0.013100,0.013100,0.013100,0.013100,0.013000,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012500,0.012500,0.012500,0.012400,0.012400,0.012400,0.012400,0.012400,0.012300,0.012300,0.012300,0.012300,0.012300,0.012200,0.012200,0.012200,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.011900,0.011900,0.011900,0.011900,0.011900,0.011800,0.011800,0.011800,0.011800,0.011700,0.011700,0.011700,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011500,0.011500,0.011500,0.011500,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011300,0.011300,0.011300,0.011200,0.011200,0.011100,0.011100,0.011100,0.011100,0.011100,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.010900,0.010900,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010700,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010500,0.010500,0.010500,0.010500,0.010500,0.010500,0.010500,0.010500,0.010500,0.010500,0.010400,0.010400,0.010400,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010200,0.010200,0.010200,0.010200,0.010200,0.010200,0.010200,0.010200,0.010200,0.010200,0.010100,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.009900,0.009900,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009500,0.009500,0.009500,0.009500,0.009500,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009200,0.009200,0.009200,0.009200,0.009200,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009100,0.009000,0.009000,0.009000,0.009000,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008600,0.008600,0.008500,0.008400,0.008400,0.008400,0.008400,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008200,0.008200,0.008200,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007700,0.007700,0.007700,0.007700,0.007700,0.007700,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007500,0.007500,0.007500,0.007500,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.006900,0.006900,0.006900,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006600,0.006600,0.006600,0.006600,0.006600,0.006600,0.006600,0.006600,0.006600,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006100,0.006100,0.006100,0.006100,0.006000,0.006000,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005700,0.005700,0.005700,0.005700,0.005700,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005400,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004500,0.004500,0.004500,0.004500,0.004500,0.004400,0.004400,0.004400,0.004400,0.004300,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004100,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.003900,0.003900,0.003900,0.003900,0.003800,0.003800,0.003800,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003500,0.003500,0.003500,0.003500,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002500,0.002500,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001800,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,

==> matlab/KSimaW2_rho095_1K_runs.txt <==
1.000000,0.961000,0.961000,0.961000,0.960000,0.958000,0.958000,0.958000,0.958000,0.958000,0.957000,0.957000,0.955000,0.955000,0.954000,0.954000,0.954000,0.954000,0.954000,0.953000,0.953000,0.952000,0.951000,0.951000,0.951000,0.951000,0.947000,0.947000,0.946000,0.946000,0.946000,0.946000,0.946000,0.943000,0.943000,0.943000,0.943000,0.942000,0.941000,0.941000,0.940000,0.940000,0.940000,0.937000,0.937000,0.937000,0.937000,0.937000,0.936000,0.936000,0.934000,0.933000,0.933000,0.933000,0.933000,0.933000,0.933000,0.933000,0.933000,0.933000,0.933000,0.932000,0.930000,0.929000,0.929000,0.929000,0.928000,0.927000,0.927000,0.927000,0.927000,0.927000,0.927000,0.927000,0.927000,0.926000,0.926000,0.925000,0.925000,0.925000,0.925000,0.924000,0.924000,0.923000,0.923000,0.922000,0.921000,0.921000,0.921000,0.920000,0.920000,0.920000,0.920000,0.920000,0.920000,0.920000,0.920000,0.919000,0.919000,0.919000,0.918000,0.918000,0.918000,0.918000,0.918000,0.918000,0.917000,0.917000,0.917000,0.917000,0.917000,0.917000,0.917000,0.916000,0.916000,0.916000,0.916000,0.916000,0.916000,0.915000,0.914000,0.914000,0.914000,0.913000,0.913000,0.913000,0.911000,0.910000,0.910000,0.910000,0.910000,0.907000,0.906000,0.906000,0.906000,0.906000,0.906000,0.906000,0.905000,0.904000,0.904000,0.903000,0.902000,0.902000,0.902000,0.902000,0.901000,0.901000,0.901000,0.901000,0.901000,0.901000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.899000,0.898000,0.898000,0.898000,0.898000,0.898000,0.897000,0.897000,0.896000,0.895000,0.895000,0.895000,0.895000,0.895000,0.894000,0.893000,0.893000,0.893000,0.893000,0.893000,0.893000,0.893000,0.893000,0.893000,0.893000,0.893000,0.893000,0.892000,0.892000,0.891000,0.891000,0.891000,0.891000,0.891000,0.891000,0.890000,0.889000,0.889000,0.889000,0.888000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.887000,0.886000,0.885000,0.885000,0.885000,0.883000,0.882000,0.882000,0.881000,0.879000,0.878000,0.877000,0.877000,0.876000,0.876000,0.876000,0.876000,0.876000,0.876000,0.874000,0.874000,0.873000,0.873000,0.873000,0.873000,0.872000,0.872000,0.872000,0.872000,0.871000,0.871000,0.871000,0.871000,0.871000,0.871000,0.870000,0.870000,0.870000,0.868000,0.868000,0.868000,0.868000,0.867000,0.867000,0.867000,0.867000,0.867000,0.866000,0.866000,0.865000,0.865000,0.864000,0.864000,0.863000,0.863000,0.863000,0.863000,0.863000,0.863000,0.863000,0.863000,0.862000,0.862000,0.862000,0.862000,0.861000,0.861000,0.860000,0.860000,0.860000,0.860000,0.860000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.857000,0.857000,0.857000,0.857000,0.857000,0.857000,0.857000,0.857000,0.857000,0.857000,0.857000,0.857000,0.857000,0.856000,0.855000,0.855000,0.855000,0.855000,0.855000,0.854000,0.854000,0.854000,0.854000,0.854000,0.854000,0.854000,0.854000,0.853000,0.853000,0.853000,0.853000,0.853000,0.852000,0.850000,0.850000,0.849000,0.849000,0.849000,0.849000,0.848000,0.848000,0.848000,0.847000,0.847000,0.847000,0.846000,0.845000,0.844000,0.844000,0.844000,0.842000,0.841000,0.841000,0.840000,0.840000,0.838000,0.837000,0.837000,0.837000,0.836000,0.836000,0.836000,0.836000,0.836000,0.836000,0.836000,0.835000,0.835000,0.835000,0.835000,0.835000,0.835000,0.835000,0.834000,0.832000,0.831000,0.830000,0.830000,0.828000,0.828000,0.826000,0.826000,0.825000,0.825000,0.823000,0.822000,0.822000,0.822000,0.822000,0.822000,0.822000,0.822000,0.822000,0.822000,0.821000,0.821000,0.821000,0.820000,0.818000,0.817000,0.817000,0.817000,0.816000,0.815000,0.815000,0.815000,0.814000,0.812000,0.812000,0.811000,0.811000,0.811000,0.810000,0.810000,0.809000,0.809000,0.808000,0.808000,0.808000,0.808000,0.808000,0.808000,0.808000,0.807000,0.806000,0.806000,0.806000,0.806000,0.805000,0.805000,0.805000,0.804000,0.802000,0.801000,0.800000,0.800000,0.799000,0.799000,0.799000,0.799000,0.799000,0.799000,0.799000,0.798000,0.798000,0.798000,0.796000,0.796000,0.795000,0.793000,0.793000,0.793000,0.792000,0.791000,0.791000,0.791000,0.790000,0.788000,0.788000,0.788000,0.788000,0.788000,0.788000,0.788000,0.787000,0.786000,0.786000,0.786000,0.786000,0.786000,0.786000,0.786000,0.785000,0.785000,0.785000,0.785000,0.785000,0.784000,0.784000,0.783000,0.783000,0.781000,0.780000,0.779000,0.779000,0.778000,0.778000,0.778000,0.775000,0.775000,0.775000,0.775000,0.774000,0.774000,0.774000,0.772000,0.771000,0.770000,0.770000,0.769000,0.768000,0.768000,0.767000,0.767000,0.765000,0.765000,0.765000,0.764000,0.764000,0.764000,0.764000,0.764000,0.764000,0.763000,0.762000,0.762000,0.762000,0.761000,0.760000,0.759000,0.759000,0.757000,0.756000,0.756000,0.756000,0.756000,0.756000,0.754000,0.754000,0.752000,0.751000,0.751000,0.751000,0.749000,0.749000,0.749000,0.749000,0.749000,0.749000,0.749000,0.749000,0.749000,0.747000,0.747000,0.747000,0.747000,0.747000,0.747000,0.747000,0.746000,0.746000,0.746000,0.745000,0.744000,0.744000,0.743000,0.742000,0.742000,0.741000,0.740000,0.739000,0.738000,0.738000,0.738000,0.737000,0.737000,0.736000,0.736000,0.733000,0.733000,0.732000,0.732000,0.731000,0.731000,0.730000,0.729000,0.729000,0.729000,0.729000,0.729000,0.729000,0.729000,0.727000,0.726000,0.724000,0.724000,0.723000,0.723000,0.723000,0.722000,0.721000,0.721000,0.721000,0.721000,0.720000,0.720000,0.720000,0.718000,0.717000,0.717000,0.716000,0.716000,0.715000,0.714000,0.714000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.712000,0.711000,0.710000,0.710000,0.710000,0.709000,0.708000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.706000,0.705000,0.704000,0.703000,0.703000,0.703000,0.703000,0.703000,0.703000,0.703000,0.703000,0.702000,0.702000,0.701000,0.700000,0.700000,0.699000,0.697000,0.697000,0.697000,0.696000,0.696000,0.696000,0.696000,0.696000,0.696000,0.696000,0.696000,0.696000,0.695000,0.695000,0.695000,0.694000,0.693000,0.692000,0.692000,0.690000,0.689000,0.689000,0.689000,0.689000,0.689000,0.689000,0.689000,0.688000,0.687000,0.686000,0.684000,0.684000,0.684000,0.683000,0.683000,0.683000,0.682000,0.681000,0.681000,0.681000,0.681000,0.680000,0.680000,0.680000,0.680000,0.680000,0.679000,0.678000,0.678000,0.677000,0.676000,0.675000,0.674000,0.672000,0.670000,0.670000,0.669000,0.668000,0.666000,0.666000,0.666000,0.666000,0.666000,0.666000,0.666000,0.666000,0.666000,0.664000,0.664000,0.664000,0.664000,0.664000,0.663000,0.662000,0.662000,0.662000,0.662000,0.662000,0.662000,0.662000,0.662000,0.662000,0.661000,0.659000,0.659000,0.658000,0.657000,0.656000,0.654000,0.653000,0.651000,0.649000,0.648000,0.648000,0.648000,0.647000,0.646000,0.646000,0.646000,0.645000,0.644000,0.644000,0.642000,0.641000,0.639000,0.639000,0.639000,0.638000,0.638000,0.638000,0.636000,0.635000,0.635000,0.635000,0.635000,0.635000,0.635000,0.635000,0.633000,0.633000,0.632000,0.632000,0.631000,0.631000,0.630000,0.629000,0.629000,0.627000,0.627000,0.627000,0.626000,0.626000,0.626000,0.625000,0.625000,0.624000,0.624000,0.624000,0.624000,0.623000,0.623000,0.623000,0.623000,0.623000,0.623000,0.622000,0.621000,0.621000,0.621000,0.621000,0.621000,0.621000,0.621000,0.621000,0.620000,0.619000,0.618000,0.617000,0.617000,0.616000,0.615000,0.615000,0.614000,0.614000,0.614000,0.614000,0.614000,0.614000,0.614000,0.613000,0.612000,0.612000,0.612000,0.611000,0.609000,0.609000,0.607000,0.605000,0.604000,0.604000,0.604000,0.603000,0.603000,0.603000,0.603000,0.603000,0.603000,0.603000,0.602000,0.601000,0.601000,0.598000,0.598000,0.598000,0.598000,0.597000,0.595000,0.595000,0.595000,0.594000,0.593000,0.593000,0.593000,0.592000,0.592000,0.592000,0.592000,0.591000,0.591000,0.591000,0.591000,0.591000,0.591000,0.590000,0.589000,0.589000,0.588000,0.587000,0.587000,0.585000,0.585000,0.585000,0.583000,0.582000,0.582000,0.580000,0.578000,0.576000,0.576000,0.574000,0.574000,0.574000,0.573000,0.572000,0.572000,0.572000,0.572000,0.571000,0.571000,0.571000,0.569000,0.569000,0.569000,0.568000,0.567000,0.567000,0.567000,0.565000,0.565000,0.565000,0.564000,0.564000,0.564000,0.563000,0.563000,0.562000,0.562000,0.561000,0.561000,0.560000,0.559000,0.559000,0.559000,0.559000,0.558000,0.558000,0.558000,0.558000,0.558000,0.558000,0.558000,0.557000,0.557000,0.557000,0.556000,0.555000,0.554000,0.554000,0.553000,0.551000,0.551000,0.551000,0.551000,0.551000,0.551000,0.551000,0.549000,0.548000,0.548000,0.548000,0.548000,0.548000,0.548000,0.547000,0.546000,0.546000,0.546000,0.546000,0.545000,0.545000,0.545000,0.544000,0.541000,0.541000,0.541000,0.541000,0.541000,0.541000,0.541000,0.541000,0.541000,0.541000,0.541000,0.541000,0.540000,0.539000,0.539000,0.538000,0.538000,0.537000,0.537000,0.537000,0.537000,0.537000,0.536000,0.536000,0.536000,0.536000,0.535000,0.535000,0.535000,0.535000,0.535000,0.535000,0.534000,0.534000,0.531000,0.531000,0.531000,0.531000,0.531000,0.531000,0.531000,0.531000,0.531000,0.531000,0.530000,0.530000,0.530000,0.530000,0.530000,0.530000,0.529000,0.529000,0.529000,0.528000,0.528000,0.527000,0.527000,0.527000,0.526000,0.526000,0.524000,0.524000,0.523000,0.521000,0.520000,0.520000,0.520000,0.520000,0.520000,0.519000,0.519000,0.519000,0.519000,0.519000,0.518000,0.517000,0.517000,0.517000,0.517000,0.516000,0.516000,0.515000,0.515000,0.515000,0.515000,0.514000,0.514000,0.513000,0.511000,0.510000,0.509000,0.509000,0.509000,0.508000,0.508000,0.508000,0.508000,0.508000,0.508000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.505000,0.505000,0.505000,0.503000,0.503000,0.503000,0.502000,0.502000,0.502000,0.502000,0.501000,0.501000,0.500000,0.499000,0.499000,0.499000,0.499000,0.499000,0.497000,0.497000,0.496000,0.496000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.494000,0.493000,0.493000,0.493000,0.493000,0.492000,0.492000,0.492000,0.492000,0.492000,0.492000,0.492000,0.492000,0.492000,0.492000,0.492000,0.490000,0.490000,0.490000,0.490000,0.488000,0.487000,0.487000,0.485000,0.485000,0.485000,0.483000,0.483000,0.483000,0.483000,0.482000,0.481000,0.481000,0.481000,0.481000,0.480000,0.479000,0.479000,0.479000,0.478000,0.478000,0.478000,0.478000,0.477000,0.477000,0.477000,0.477000,0.477000,0.475000,0.475000,0.474000,0.474000,0.472000,0.470000,0.470000,0.470000,0.470000,0.470000,0.470000,0.470000,0.470000,0.470000,0.470000,0.470000,0.469000,0.469000,0.468000,0.468000,0.468000,0.467000,0.466000,0.466000,0.466000,0.466000,0.466000,0.465000,0.464000,0.464000,0.464000,0.463000,0.463000,0.463000,0.463000,0.463000,0.463000,0.462000,0.462000,0.462000,0.462000,0.462000,0.462000,0.461000,0.458000,0.458000,0.458000,0.458000,0.458000,0.458000,0.457000,0.457000,0.457000,0.456000,0.456000,0.456000,0.455000,0.452000,0.452000,0.451000,0.449000,0.449000,0.449000,0.449000,0.447000,0.447000,0.447000,0.447000,0.447000,0.446000,0.446000,0.446000,0.446000,0.446000,0.446000,0.445000,0.445000,0.445000,0.444000,0.443000,0.443000,0.442000,0.442000,0.441000,0.440000,0.440000,0.440000,0.439000,0.438000,0.438000,0.438000,0.437000,0.436000,0.436000,0.435000,0.433000,0.432000,0.432000,0.432000,0.431000,0.430000,0.430000,0.430000,0.430000,0.430000,0.430000,0.430000,0.430000,0.430000,0.430000,0.430000,0.430000,0.430000,0.430000,0.429000,0.429000,0.429000,0.428000,0.428000,0.428000,0.428000,0.428000,0.428000,0.428000,0.428000,0.427000,0.426000,0.425000,0.423000,0.422000,0.422000,0.421000,0.419000,0.418000,0.418000,0.418000,0.418000,0.418000,0.417000,0.416000,0.416000,0.416000,0.415000,0.415000,0.415000,0.415000,0.415000,0.414000,0.414000,0.414000,0.414000,0.412000,0.412000,0.411000,0.411000,0.411000,0.411000,0.411000,0.410000,0.410000,0.410000,0.409000,0.409000,0.408000,0.406000,0.406000,0.406000,0.406000,0.405000,0.405000,0.405000,0.404000,0.404000,0.404000,0.403000,0.403000,0.403000,0.402000,0.401000,0.401000,0.401000,0.401000,0.400000,0.399000,0.398000,0.398000,0.398000,0.398000,0.397000,0.396000,0.395000,0.395000,0.395000,0.394000,0.394000,0.394000,0.394000,0.394000,0.394000,0.394000,0.394000,0.391000,0.391000,0.391000,0.391000,0.391000,0.390000,0.390000,0.390000,0.390000,0.390000,0.390000,0.390000,0.390000,0.390000,0.389000,0.389000,0.389000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.386000,0.386000,0.386000,0.386000,0.386000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.384000,0.383000,0.383000,0.381000,0.380000,0.380000,0.379000,0.379000,0.379000,0.377000,0.377000,0.377000,0.376000,0.376000,0.374000,0.372000,0.370000,0.368000,0.367000,0.366000,0.365000,0.365000,0.365000,0.365000,0.365000,0.365000,0.365000,0.365000,0.365000,0.364000,0.364000,0.364000,0.364000,0.364000,0.364000,0.363000,0.363000,0.363000,0.362000,0.362000,0.362000,0.361000,0.361000,0.361000,0.360000,0.360000,0.360000,0.359000,0.359000,0.359000,0.358000,0.358000,0.358000,0.357000,0.357000,0.356000,0.356000,0.356000,0.355000,0.355000,0.355000,0.355000,0.355000,0.355000,0.355000,0.354000,0.354000,0.353000,0.353000,0.352000,0.352000,0.352000,0.351000,0.350000,0.350000,0.349000,0.348000,0.348000,0.348000,0.347000,0.347000,0.347000,0.345000,0.344000,0.344000,0.344000,0.344000,0.344000,0.344000,0.344000,0.343000,0.343000,0.342000,0.342000,0.341000,0.341000,0.341000,0.340000,0.339000,0.339000,0.339000,0.339000,0.339000,0.339000,0.339000,0.339000,0.339000,0.339000,0.337000,0.337000,0.337000,0.337000,0.336000,0.336000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.332000,0.331000,0.331000,0.330000,0.330000,0.329000,0.328000,0.325000,0.325000,0.325000,0.325000,0.324000,0.324000,0.324000,0.324000,0.324000,0.324000,0.324000,0.324000,0.324000,0.323000,0.323000,0.322000,0.322000,0.322000,0.322000,0.322000,0.322000,0.322000,0.321000,0.321000,0.320000,0.320000,0.320000,0.320000,0.320000,0.320000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.318000,0.318000,0.318000,0.318000,0.318000,0.318000,0.318000,0.318000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.316000,0.316000,0.316000,0.316000,0.314000,0.314000,0.313000,0.313000,0.313000,0.312000,0.312000,0.312000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.310000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.308000,0.308000,0.308000,0.307000,0.307000,0.307000,0.306000,0.306000,0.306000,0.305000,0.305000,0.305000,0.305000,0.304000,0.304000,0.304000,0.303000,0.303000,0.303000,0.303000,0.303000,0.301000,0.300000,0.300000,0.300000,0.298000,0.298000,0.297000,0.296000,0.295000,0.295000,0.294000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.292000,0.292000,0.292000,0.292000,0.292000,0.292000,0.292000,0.292000,0.292000,0.292000,0.291000,0.288000,0.288000,0.287000,0.287000,0.286000,0.286000,0.286000,0.286000,0.286000,0.286000,0.286000,0.286000,0.286000,0.286000,0.286000,0.286000,0.286000,0.285000,0.285000,0.284000,0.284000,0.283000,0.283000,0.283000,0.283000,0.283000,0.283000,0.282000,0.282000,0.281000,0.281000,0.281000,0.281000,0.280000,0.280000,0.279000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.276000,0.276000,0.275000,0.275000,0.275000,0.274000,0.274000,0.274000,0.274000,0.274000,0.274000,0.274000,0.274000,0.274000,0.273000,0.272000,0.272000,0.272000,0.271000,0.271000,0.271000,0.271000,0.271000,0.271000,0.271000,0.270000,0.270000,0.270000,0.270000,0.269000,0.269000,0.269000,0.269000,0.269000,0.269000,0.269000,0.268000,0.268000,0.268000,0.268000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.266000,0.266000,0.266000,0.266000,0.266000,0.265000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.263000,0.263000,0.263000,0.262000,0.262000,0.262000,0.261000,0.261000,0.261000,0.261000,0.261000,0.261000,0.261000,0.261000,0.261000,0.261000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.258000,0.258000,0.258000,0.258000,0.258000,0.258000,0.258000,0.258000,0.258000,0.258000,0.257000,0.257000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.255000,0.253000,0.253000,0.253000,0.252000,0.252000,0.251000,0.250000,0.250000,0.250000,0.250000,0.249000,0.249000,0.245000,0.245000,0.245000,0.245000,0.245000,0.244000,0.243000,0.243000,0.243000,0.243000,0.242000,0.242000,0.242000,0.241000,0.241000,0.241000,0.241000,0.241000,0.241000,0.240000,0.240000,0.240000,0.239000,0.239000,0.239000,0.239000,0.239000,0.239000,0.239000,0.239000,0.239000,0.239000,0.239000,0.239000,0.239000,0.238000,0.238000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.236000,0.235000,0.235000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.233000,0.233000,0.233000,0.233000,0.233000,0.233000,0.233000,0.232000,0.232000,0.232000,0.232000,0.232000,0.232000,0.231000,0.231000,0.231000,0.231000,0.230000,0.230000,0.230000,0.230000,0.230000,0.230000,0.230000,0.230000,0.230000,0.230000,0.229000,0.228000,0.228000,0.228000,0.228000,0.227000,0.227000,0.227000,0.227000,0.227000,0.227000,0.227000,0.227000,0.227000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.226000,0.225000,0.225000,0.225000,0.225000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.223000,0.223000,0.222000,0.222000,0.221000,0.221000,0.219000,0.219000,0.219000,0.219000,0.219000,0.219000,0.219000,0.219000,0.219000,0.219000,0.219000,0.219000,0.218000,0.217000,0.217000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.212000,0.212000,0.212000,0.212000,0.210000,0.210000,0.210000,0.210000,0.210000,0.210000,0.210000,0.210000,0.210000,0.210000,0.210000,0.209000,0.209000,0.209000,0.209000,0.208000,0.208000,0.208000,0.208000,0.208000,0.208000,0.207000,0.207000,0.207000,0.207000,0.207000,0.207000,0.206000,0.206000,0.206000,0.206000,0.206000,0.206000,0.206000,0.206000,0.206000,0.205000,0.204000,0.204000,0.204000,0.204000,0.204000,0.204000,0.204000,0.204000,0.204000,0.204000,0.204000,0.204000,0.204000,0.204000,0.203000,0.202000,0.202000,0.202000,0.202000,0.202000,0.202000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.200000,0.200000,0.199000,0.199000,0.199000,0.199000,0.198000,0.198000,0.197000,0.197000,0.197000,0.196000,0.196000,0.196000,0.196000,0.196000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.194000,0.193000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.191000,0.191000,0.191000,0.190000,0.190000,0.188000,0.188000,0.188000,0.188000,0.186000,0.184000,0.184000,0.183000,0.183000,0.183000,0.183000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.181000,0.181000,0.181000,0.181000,0.181000,0.181000,0.181000,0.180000,0.180000,0.180000,0.179000,0.179000,0.179000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.175000,0.175000,0.174000,0.174000,0.174000,0.172000,0.172000,0.172000,0.172000,0.171000,0.171000,0.171000,0.170000,0.170000,0.169000,0.169000,0.169000,0.169000,0.169000,0.169000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.167000,0.167000,0.167000,0.167000,0.167000,0.167000,0.167000,0.166000,0.166000,0.166000,0.166000,0.166000,0.165000,0.165000,0.165000,0.165000,0.165000,0.164000,0.164000,0.164000,0.163000,0.163000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.160000,0.160000,0.160000,0.160000,0.159000,0.158000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.154000,0.153000,0.152000,0.152000,0.151000,0.150000,0.150000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.147000,0.147000,0.147000,0.147000,0.147000,0.147000,0.147000,0.147000,0.146000,0.146000,0.146000,0.146000,0.145000,0.145000,0.145000,0.145000,0.145000,0.145000,0.145000,0.145000,0.145000,0.145000,0.145000,0.145000,0.145000,0.144000,0.144000,0.143000,0.142000,0.142000,0.142000,0.142000,0.142000,0.142000,0.142000,0.142000,0.142000,0.142000,0.142000,0.142000,0.142000,0.141000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.138000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.135000,0.135000,0.135000,0.135000,0.135000,0.135000,0.135000,0.135000,0.135000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.131000,0.131000,0.131000,0.131000,0.131000,0.131000,0.131000,0.131000,0.131000,0.131000,0.130000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.127000,0.127000,0.127000,0.126000,0.126000,0.126000,0.126000,0.126000,0.126000,0.126000,0.126000,0.126000,0.126000,0.125000,0.125000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.121000,0.120000,0.120000,0.120000,0.120000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.118000,0.118000,0.117000,0.116000,0.116000,0.116000,0.116000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.114000,0.114000,0.114000,0.114000,0.114000,0.114000,0.114000,0.114000,0.114000,0.114000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.111000,0.111000,0.110000,0.109000,0.109000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.107000,0.107000,0.106000,0.106000,0.105000,0.105000,0.105000,0.105000,0.105000,0.105000,0.104000,0.104000,0.104000,0.103000,0.103000,0.103000,0.103000,0.103000,0.101000,0.101000,0.101000,0.101000,0.100000,0.100000,0.100000,0.100000,0.100000,0.099000,0.099000,0.099000,0.099000,0.098000,0.098000,0.098000,0.098000,0.098000,0.097000,0.097000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.091000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.088000,0.088000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.086000,0.085000,0.085000,0.084000,0.084000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.081000,0.081000,0.081000,0.080000,0.080000,0.080000,0.080000,0.080000,0.080000,0.080000,0.079000,0.078000,0.078000,0.078000,0.078000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.072000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.069000,0.069000,0.069000,0.069000,0.069000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.059000,0.059000,0.059000,0.059000,0.059000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.057000,0.057000,0.057000,0.057000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.049000,0.049000,0.049000,0.049000,0.049000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.040000,0.040000,0.040000,0.039000,0.039000,0.039000,0.039000,0.039000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.030000,0.030000,0.030000,0.030000,0.030000,0.030000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.028000,0.028000,0.028000,0.028000,0.028000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,

==> matlab/KSimaW2_rho095_30K_runs.txt <==
1.000000,0.968167,0.967833,0.967400,0.966933,0.966800,0.966500,0.966133,0.965900,0.965600,0.965200,0.964933,0.964600,0.964133,0.963667,0.963300,0.963067,0.962733,0.962400,0.962100,0.961800,0.961567,0.961300,0.961100,0.960767,0.960567,0.960233,0.959867,0.959567,0.959333,0.959100,0.958767,0.958233,0.957867,0.957700,0.957400,0.956967,0.956733,0.956467,0.956067,0.955867,0.955567,0.955333,0.955000,0.954667,0.954467,0.954233,0.954100,0.953667,0.953367,0.953133,0.952867,0.952600,0.952333,0.952033,0.951700,0.951333,0.950933,0.950533,0.949933,0.949567,0.949367,0.948867,0.948700,0.948167,0.947900,0.947600,0.947300,0.947100,0.946667,0.946367,0.945933,0.945500,0.945000,0.944533,0.944133,0.944000,0.943700,0.943333,0.942833,0.942400,0.942200,0.941900,0.941633,0.941233,0.940767,0.940233,0.940000,0.939767,0.939267,0.938933,0.938467,0.938100,0.937767,0.937333,0.936933,0.936600,0.936167,0.936000,0.935767,0.935133,0.934900,0.934500,0.934167,0.933733,0.933567,0.933067,0.932700,0.932333,0.931933,0.931633,0.931300,0.930833,0.930500,0.930200,0.929800,0.929567,0.929300,0.928800,0.928533,0.928167,0.927867,0.927467,0.927133,0.926800,0.926333,0.925700,0.925167,0.924933,0.924600,0.924133,0.923400,0.922867,0.922633,0.922300,0.922033,0.921733,0.921367,0.920967,0.920667,0.920433,0.920233,0.919800,0.919433,0.919200,0.918667,0.918400,0.917933,0.917667,0.917233,0.916867,0.916567,0.916000,0.915600,0.915033,0.914667,0.914433,0.914133,0.913700,0.913133,0.912733,0.912433,0.912100,0.911833,0.911433,0.910867,0.910433,0.910033,0.909733,0.909300,0.908800,0.908333,0.908000,0.907500,0.907100,0.906800,0.906467,0.906167,0.905733,0.905133,0.904833,0.904467,0.903900,0.903267,0.902767,0.902133,0.901567,0.901000,0.900467,0.900200,0.899800,0.899400,0.899067,0.898567,0.898200,0.897800,0.897233,0.897067,0.896767,0.896267,0.895967,0.895567,0.895200,0.894767,0.894400,0.893967,0.893367,0.892867,0.892433,0.892267,0.891800,0.891367,0.891100,0.890700,0.890400,0.890067,0.889567,0.889167,0.888467,0.887833,0.887367,0.886700,0.886300,0.886000,0.885667,0.885400,0.884800,0.884433,0.883967,0.883467,0.882800,0.882367,0.881967,0.881733,0.880867,0.880300,0.879867,0.879433,0.879033,0.878767,0.878367,0.877933,0.877467,0.876833,0.876500,0.876033,0.875633,0.875367,0.874833,0.874400,0.873933,0.873467,0.873133,0.872900,0.872467,0.872033,0.871700,0.871133,0.870900,0.870667,0.870200,0.869567,0.868967,0.868733,0.868167,0.867733,0.867433,0.867000,0.866533,0.866033,0.865567,0.865067,0.864733,0.864500,0.864000,0.863433,0.863133,0.862733,0.862167,0.861633,0.861200,0.860600,0.860267,0.859767,0.859233,0.858833,0.858400,0.857933,0.857567,0.857067,0.856400,0.855667,0.855233,0.854667,0.854133,0.853900,0.853533,0.852900,0.852367,0.852067,0.851800,0.851300,0.851067,0.850533,0.850133,0.849567,0.849133,0.848933,0.848500,0.848067,0.847633,0.847167,0.846567,0.846167,0.845700,0.845200,0.844867,0.844267,0.843800,0.843233,0.842700,0.842333,0.841900,0.841633,0.841133,0.840867,0.840400,0.839800,0.839333,0.839033,0.838733,0.838367,0.837700,0.837267,0.836967,0.836633,0.836167,0.835767,0.835300,0.834833,0.834233,0.833833,0.833333,0.832933,0.832500,0.832000,0.831600,0.831267,0.830800,0.830400,0.830033,0.829800,0.829433,0.829067,0.828667,0.828233,0.827767,0.827233,0.826867,0.826333,0.825833,0.825500,0.824967,0.824700,0.824300,0.823600,0.823000,0.822400,0.821933,0.821500,0.821100,0.820700,0.820267,0.819933,0.819467,0.818933,0.818700,0.818267,0.817800,0.817433,0.816800,0.816133,0.815700,0.815133,0.814667,0.813967,0.813500,0.813133,0.812800,0.812400,0.812033,0.811467,0.811133,0.810600,0.810067,0.809533,0.808800,0.808300,0.807667,0.807167,0.806800,0.806267,0.805633,0.805133,0.804500,0.803900,0.803367,0.802900,0.802633,0.802100,0.801733,0.801267,0.800667,0.800200,0.799800,0.799200,0.798833,0.798467,0.798200,0.797767,0.797267,0.796667,0.796167,0.795567,0.795200,0.794667,0.794033,0.793367,0.792867,0.792433,0.791867,0.791467,0.790967,0.790400,0.789733,0.789033,0.788500,0.788000,0.787567,0.786867,0.786267,0.785900,0.785567,0.785200,0.784767,0.784400,0.783833,0.783100,0.782633,0.781967,0.781533,0.780867,0.780433,0.779867,0.779267,0.778833,0.778367,0.778000,0.777467,0.776833,0.776267,0.775933,0.775600,0.775433,0.775033,0.774667,0.774333,0.773700,0.773133,0.772433,0.771967,0.771533,0.770933,0.770500,0.770033,0.769467,0.769100,0.768433,0.767933,0.767533,0.766867,0.766333,0.766067,0.765300,0.764800,0.764400,0.763967,0.763400,0.763100,0.762667,0.762133,0.761700,0.761167,0.760733,0.760333,0.759700,0.759267,0.758767,0.758233,0.757800,0.757333,0.756800,0.756300,0.755800,0.755133,0.754800,0.754567,0.754133,0.753600,0.752967,0.752533,0.752167,0.751900,0.751433,0.750967,0.750667,0.750033,0.749700,0.749200,0.748400,0.747900,0.747367,0.746967,0.746067,0.745567,0.745033,0.744667,0.744100,0.743533,0.742967,0.742700,0.742167,0.741667,0.741233,0.740833,0.740300,0.739800,0.739367,0.738800,0.738367,0.737800,0.737233,0.736667,0.736367,0.735900,0.735400,0.735033,0.734700,0.734400,0.733800,0.733400,0.733033,0.732467,0.731800,0.731567,0.731100,0.730300,0.729833,0.729300,0.728833,0.728367,0.727633,0.727200,0.726700,0.726267,0.725867,0.725267,0.724733,0.724267,0.723733,0.723267,0.722867,0.722400,0.721833,0.721467,0.720900,0.720300,0.719833,0.719367,0.718967,0.718467,0.718067,0.717533,0.716967,0.716500,0.715900,0.715433,0.714633,0.714167,0.713667,0.713167,0.712667,0.712067,0.711767,0.711100,0.710800,0.710367,0.709833,0.709533,0.708900,0.708300,0.707833,0.707267,0.706733,0.706100,0.705633,0.705000,0.704433,0.703833,0.703267,0.702733,0.702067,0.701367,0.700833,0.700333,0.699833,0.699333,0.698733,0.698233,0.697700,0.697333,0.696967,0.696567,0.696067,0.695533,0.695233,0.694567,0.694300,0.693800,0.693367,0.692933,0.692400,0.692133,0.691767,0.691233,0.690700,0.690300,0.689867,0.689233,0.688667,0.688167,0.687600,0.687233,0.686833,0.686600,0.686300,0.685900,0.685433,0.684867,0.684433,0.684033,0.683500,0.682967,0.682567,0.681933,0.681300,0.680900,0.680567,0.679933,0.679333,0.678733,0.678300,0.677733,0.677100,0.676600,0.676300,0.675900,0.675700,0.675333,0.674800,0.674333,0.673900,0.673333,0.672700,0.672133,0.671533,0.670900,0.670433,0.669933,0.669433,0.669000,0.668600,0.668233,0.667633,0.667100,0.666767,0.666533,0.666067,0.665633,0.665167,0.664733,0.664100,0.663633,0.662967,0.662633,0.661967,0.661633,0.661333,0.660867,0.660567,0.660000,0.659567,0.658867,0.658400,0.657867,0.657567,0.657167,0.656433,0.656200,0.655833,0.655433,0.655167,0.654533,0.654067,0.653700,0.653167,0.652833,0.652500,0.651900,0.651367,0.650667,0.650300,0.649700,0.649200,0.648867,0.648467,0.647700,0.647133,0.646700,0.646267,0.645733,0.645133,0.644567,0.644200,0.643733,0.643200,0.642867,0.642467,0.641733,0.641333,0.641000,0.640567,0.640133,0.639700,0.639433,0.639100,0.638500,0.638200,0.637600,0.637067,0.636700,0.636133,0.635867,0.635533,0.634967,0.634433,0.634133,0.633700,0.633267,0.632933,0.632367,0.631833,0.631267,0.630733,0.630333,0.629933,0.629433,0.628800,0.628333,0.627933,0.627367,0.627100,0.626567,0.626100,0.625767,0.625267,0.624767,0.624433,0.623933,0.623500,0.623067,0.622733,0.622267,0.622067,0.621933,0.621167,0.620733,0.620400,0.620033,0.619567,0.618933,0.618467,0.618033,0.617667,0.617433,0.617067,0.616700,0.616100,0.615600,0.615367,0.615000,0.614600,0.614033,0.613600,0.613200,0.612600,0.612167,0.611800,0.611233,0.610800,0.610333,0.610167,0.609800,0.609300,0.609000,0.608500,0.607833,0.607367,0.606933,0.606733,0.606333,0.605867,0.605467,0.605000,0.604567,0.603967,0.603467,0.603133,0.602900,0.602467,0.602167,0.601600,0.601000,0.600600,0.600167,0.599567,0.599000,0.598533,0.597967,0.597700,0.597300,0.596800,0.596533,0.596100,0.595667,0.595300,0.594767,0.594267,0.593633,0.593333,0.593000,0.592467,0.592000,0.591433,0.590633,0.590100,0.589600,0.589200,0.588667,0.588200,0.587767,0.587333,0.586667,0.586033,0.585567,0.585067,0.584633,0.584167,0.583900,0.583300,0.582633,0.582267,0.582000,0.581567,0.581167,0.580733,0.580400,0.579900,0.579600,0.579200,0.578800,0.578267,0.577767,0.577300,0.576833,0.576467,0.575933,0.575433,0.575000,0.574667,0.574300,0.573800,0.573400,0.573067,0.572800,0.572067,0.571600,0.571267,0.570900,0.570333,0.569733,0.569333,0.568767,0.568233,0.567800,0.567433,0.567033,0.566667,0.566133,0.565667,0.565400,0.564800,0.564300,0.564000,0.563467,0.563067,0.562567,0.562067,0.561867,0.561300,0.560967,0.560667,0.560200,0.559833,0.559367,0.559033,0.558533,0.557867,0.557233,0.556833,0.556333,0.555967,0.555600,0.555033,0.554733,0.554333,0.554100,0.553533,0.553133,0.552700,0.552367,0.552000,0.551567,0.551167,0.550800,0.550433,0.549867,0.549533,0.548800,0.548267,0.547467,0.546833,0.546300,0.546200,0.545867,0.545600,0.544933,0.544300,0.544000,0.543500,0.543100,0.542667,0.542333,0.542000,0.541500,0.541267,0.540967,0.540300,0.539900,0.539533,0.539033,0.538467,0.538033,0.537400,0.536933,0.536267,0.535767,0.535400,0.534700,0.534367,0.533967,0.533500,0.532933,0.532533,0.531900,0.531433,0.530967,0.530600,0.530267,0.529967,0.529433,0.528833,0.528333,0.527900,0.527400,0.526867,0.526533,0.526300,0.525600,0.525333,0.524833,0.524333,0.523867,0.523433,0.522867,0.522333,0.521867,0.521700,0.521333,0.520967,0.520333,0.520033,0.519833,0.519600,0.519033,0.518767,0.518467,0.518100,0.517433,0.517067,0.516467,0.515933,0.515400,0.514733,0.514200,0.513700,0.513167,0.512733,0.512133,0.511800,0.511500,0.511033,0.510200,0.509667,0.509267,0.508900,0.508700,0.508133,0.507700,0.507367,0.507067,0.506700,0.506400,0.506000,0.505300,0.504967,0.504700,0.504300,0.503867,0.503467,0.502967,0.502533,0.502100,0.501667,0.501300,0.501000,0.500633,0.500200,0.499833,0.499433,0.499033,0.498533,0.498167,0.497733,0.497233,0.496533,0.496267,0.495833,0.495633,0.495267,0.494900,0.494600,0.494233,0.493833,0.493433,0.492933,0.492633,0.492233,0.491967,0.491500,0.491267,0.490933,0.490400,0.489967,0.489800,0.489267,0.488867,0.488467,0.488033,0.487600,0.487367,0.487033,0.486667,0.486133,0.485733,0.485300,0.485000,0.484733,0.484433,0.484033,0.483733,0.483433,0.482967,0.482533,0.482233,0.481733,0.481333,0.481100,0.480733,0.480367,0.479933,0.479400,0.479167,0.478967,0.478667,0.478433,0.478000,0.477533,0.477000,0.476567,0.476133,0.475833,0.475300,0.474933,0.474500,0.474033,0.473400,0.472933,0.472700,0.472367,0.472067,0.471633,0.471300,0.470900,0.470333,0.469900,0.469300,0.468867,0.468467,0.467900,0.467400,0.466700,0.466433,0.466100,0.465767,0.465533,0.465100,0.464667,0.464367,0.463967,0.463700,0.463467,0.462967,0.462567,0.462167,0.461833,0.461467,0.461167,0.460733,0.460200,0.459900,0.459467,0.458900,0.458567,0.458333,0.457933,0.457633,0.457200,0.456800,0.456467,0.456267,0.455933,0.455500,0.454833,0.454467,0.454133,0.453900,0.453500,0.453133,0.452733,0.452333,0.452067,0.451800,0.451500,0.451167,0.450900,0.450467,0.450167,0.449767,0.449433,0.449067,0.448833,0.448433,0.448233,0.447933,0.447567,0.447333,0.446800,0.446400,0.446100,0.445733,0.445467,0.445000,0.444667,0.444433,0.444067,0.443700,0.443000,0.442667,0.442267,0.441767,0.441467,0.441100,0.440667,0.440267,0.439967,0.439467,0.438967,0.438467,0.438133,0.437833,0.437467,0.437233,0.436800,0.436300,0.436000,0.435667,0.435267,0.434733,0.434367,0.433933,0.433767,0.433500,0.433100,0.432633,0.432233,0.431967,0.431567,0.431233,0.431000,0.430467,0.430167,0.429667,0.429133,0.428733,0.428433,0.428133,0.427767,0.427500,0.427133,0.426667,0.426200,0.425633,0.425333,0.424867,0.424500,0.424300,0.424067,0.423867,0.423533,0.423333,0.423133,0.422767,0.422567,0.422300,0.421833,0.421633,0.421300,0.421033,0.420867,0.420433,0.420167,0.419933,0.419700,0.419500,0.418933,0.418567,0.418267,0.417767,0.417533,0.417033,0.416733,0.416467,0.416067,0.415900,0.415633,0.415200,0.414867,0.414333,0.414067,0.413733,0.413267,0.412833,0.412300,0.411933,0.411567,0.411200,0.411000,0.410600,0.410200,0.409767,0.409400,0.409000,0.408800,0.408367,0.407933,0.407633,0.407267,0.406900,0.406467,0.406033,0.405800,0.405533,0.405000,0.404733,0.404533,0.404367,0.404067,0.403767,0.403400,0.403033,0.402700,0.402167,0.401867,0.401400,0.401000,0.400633,0.400300,0.400000,0.399767,0.399533,0.399200,0.398833,0.398667,0.398300,0.397833,0.397400,0.397167,0.396900,0.396667,0.396400,0.396233,0.395867,0.395367,0.394833,0.394467,0.394133,0.393933,0.393667,0.393400,0.393133,0.392767,0.392367,0.391933,0.391567,0.391167,0.390600,0.390300,0.389933,0.389633,0.389300,0.388967,0.388600,0.388367,0.388067,0.387733,0.387433,0.387167,0.386933,0.386667,0.386433,0.386100,0.386000,0.385467,0.385067,0.384767,0.384267,0.383933,0.383800,0.383533,0.383167,0.382900,0.382633,0.382333,0.382133,0.381867,0.381600,0.381433,0.381133,0.380900,0.380600,0.380333,0.380100,0.379733,0.379500,0.379133,0.378633,0.378033,0.377533,0.377067,0.376833,0.376433,0.376067,0.375967,0.375367,0.375033,0.374833,0.374467,0.374133,0.373933,0.373600,0.373033,0.372767,0.372500,0.372300,0.372067,0.371833,0.371433,0.371067,0.370600,0.370267,0.369967,0.369700,0.369333,0.369000,0.368767,0.368300,0.368033,0.367700,0.367400,0.366867,0.366533,0.366033,0.365633,0.365300,0.364867,0.364467,0.364200,0.363933,0.363433,0.363033,0.362733,0.362367,0.362100,0.361767,0.361533,0.361300,0.361067,0.360633,0.360200,0.359700,0.359200,0.358833,0.358633,0.358333,0.358067,0.357733,0.357267,0.357033,0.356767,0.356633,0.356233,0.355833,0.355533,0.355367,0.355067,0.354900,0.354533,0.354400,0.354100,0.354000,0.353800,0.353400,0.353167,0.352967,0.352567,0.352200,0.351867,0.351467,0.351067,0.350733,0.350633,0.350300,0.349967,0.349633,0.349267,0.349033,0.348700,0.348467,0.348333,0.348133,0.347667,0.347333,0.346933,0.346667,0.346367,0.346133,0.345933,0.345667,0.345333,0.344967,0.344700,0.344567,0.344333,0.344100,0.343733,0.343400,0.343200,0.343067,0.342733,0.342367,0.342100,0.341767,0.341500,0.341133,0.340867,0.340700,0.340367,0.339900,0.339733,0.339433,0.338933,0.338633,0.338333,0.338100,0.337967,0.337667,0.337367,0.336933,0.336367,0.336133,0.335667,0.335300,0.335033,0.334633,0.334467,0.333967,0.333633,0.333300,0.333000,0.332800,0.332400,0.332100,0.331767,0.331400,0.331267,0.330967,0.330733,0.330467,0.330267,0.330033,0.329800,0.329433,0.329133,0.328833,0.328533,0.328200,0.328033,0.327733,0.327333,0.326967,0.326767,0.326533,0.326233,0.325967,0.325667,0.325200,0.324867,0.324600,0.324333,0.323867,0.323667,0.323500,0.323067,0.322967,0.322700,0.322433,0.322167,0.321867,0.321700,0.321467,0.321300,0.321000,0.320633,0.320133,0.320067,0.319867,0.319633,0.319300,0.319000,0.318633,0.318300,0.317967,0.317800,0.317333,0.317033,0.316733,0.316400,0.316133,0.315933,0.315600,0.315300,0.315133,0.314933,0.314700,0.314300,0.314100,0.313667,0.313400,0.313200,0.312900,0.312600,0.312467,0.312133,0.311933,0.311500,0.311200,0.310800,0.310433,0.310167,0.309933,0.309700,0.309433,0.309167,0.308933,0.308600,0.308167,0.307933,0.307667,0.307433,0.307267,0.307033,0.306900,0.306667,0.306367,0.305967,0.305633,0.305267,0.305100,0.304933,0.304667,0.304200,0.303967,0.303600,0.303367,0.303200,0.302833,0.302633,0.302233,0.302033,0.301833,0.301333,0.300900,0.300633,0.300467,0.300233,0.299933,0.299667,0.299333,0.299000,0.298867,0.298667,0.298467,0.298233,0.297800,0.297600,0.297267,0.297133,0.297000,0.296867,0.296633,0.296400,0.296133,0.296000,0.295600,0.295367,0.294967,0.294700,0.294533,0.294267,0.293867,0.293700,0.293467,0.293333,0.293067,0.292767,0.292567,0.292333,0.292067,0.291700,0.291567,0.291233,0.291100,0.290533,0.290300,0.289933,0.289767,0.289533,0.289433,0.289133,0.288833,0.288567,0.288300,0.288000,0.287800,0.287367,0.287233,0.286967,0.286633,0.286433,0.286233,0.285900,0.285433,0.285267,0.285200,0.284900,0.284567,0.284300,0.284133,0.283867,0.283733,0.283367,0.283100,0.282967,0.282767,0.282233,0.281933,0.281567,0.281500,0.281167,0.280867,0.280667,0.280433,0.280233,0.279867,0.279733,0.279433,0.279233,0.279033,0.278767,0.278600,0.278367,0.278133,0.277933,0.277633,0.277333,0.277200,0.277067,0.276967,0.276867,0.276733,0.276433,0.276267,0.275900,0.275600,0.275200,0.275000,0.274800,0.274500,0.274300,0.274100,0.273767,0.273500,0.273067,0.272900,0.272700,0.272400,0.272167,0.272000,0.271833,0.271533,0.271300,0.270967,0.270867,0.270733,0.270533,0.270333,0.270067,0.269933,0.269667,0.269367,0.269167,0.268967,0.268667,0.268433,0.268033,0.267633,0.267500,0.267267,0.266933,0.266733,0.266600,0.266367,0.266100,0.265867,0.265667,0.265467,0.265333,0.265067,0.265033,0.264733,0.264533,0.264367,0.264133,0.263900,0.263700,0.263433,0.263233,0.263033,0.262633,0.262367,0.262133,0.261933,0.261800,0.261567,0.261400,0.261233,0.260900,0.260633,0.260467,0.260233,0.259900,0.259700,0.259400,0.259233,0.258833,0.258700,0.258100,0.257900,0.257633,0.257500,0.257267,0.257033,0.256800,0.256633,0.256333,0.256167,0.255967,0.255767,0.255500,0.255300,0.255067,0.254867,0.254767,0.254667,0.254467,0.254233,0.254100,0.253600,0.253300,0.253167,0.252967,0.252700,0.252533,0.252367,0.252167,0.252067,0.251833,0.251700,0.251533,0.251267,0.250967,0.250833,0.250600,0.250267,0.249933,0.249733,0.249400,0.249167,0.249000,0.248800,0.248633,0.248500,0.248300,0.248000,0.247833,0.247533,0.247233,0.247000,0.246900,0.246800,0.246567,0.246233,0.246033,0.245900,0.245733,0.245433,0.245267,0.244933,0.244767,0.244567,0.244500,0.244267,0.244033,0.243867,0.243567,0.243367,0.243133,0.243033,0.242867,0.242733,0.242467,0.242200,0.241900,0.241800,0.241467,0.241400,0.241167,0.240767,0.240600,0.240400,0.240200,0.240000,0.239900,0.239633,0.239567,0.239367,0.238933,0.238667,0.238467,0.238200,0.237967,0.237633,0.237267,0.236933,0.236800,0.236533,0.236367,0.236067,0.235933,0.235533,0.235467,0.235133,0.234867,0.234633,0.234400,0.234233,0.234033,0.233900,0.233767,0.233633,0.233467,0.233367,0.233100,0.233033,0.232833,0.232667,0.232567,0.232400,0.232267,0.232067,0.231833,0.231567,0.231400,0.231100,0.230967,0.230667,0.230300,0.230067,0.229967,0.229867,0.229600,0.229333,0.229133,0.228967,0.228733,0.228467,0.228200,0.227967,0.227800,0.227467,0.227333,0.227267,0.227000,0.226900,0.226833,0.226500,0.226400,0.226033,0.225833,0.225567,0.225433,0.225167,0.225033,0.224667,0.224433,0.224200,0.223867,0.223733,0.223500,0.223333,0.223233,0.223067,0.222900,0.222767,0.222733,0.222667,0.222467,0.222333,0.222033,0.221700,0.221467,0.221267,0.221000,0.220733,0.220500,0.220267,0.220133,0.219867,0.219633,0.219433,0.219267,0.219033,0.218867,0.218600,0.218300,0.218167,0.218033,0.217733,0.217567,0.217400,0.217133,0.216967,0.216767,0.216567,0.216367,0.216067,0.215900,0.215667,0.215433,0.215300,0.215033,0.214867,0.214600,0.214367,0.214200,0.214100,0.213900,0.213767,0.213433,0.213233,0.213100,0.212933,0.212767,0.212533,0.212367,0.212233,0.211867,0.211500,0.211400,0.211200,0.210967,0.210833,0.210467,0.210367,0.210200,0.210033,0.210000,0.209933,0.209767,0.209567,0.209500,0.209400,0.209267,0.209067,0.208833,0.208533,0.208400,0.208300,0.208200,0.208133,0.207967,0.207767,0.207600,0.207500,0.207333,0.207200,0.207067,0.206967,0.206767,0.206600,0.206267,0.206200,0.205833,0.205667,0.205633,0.205400,0.205100,0.204933,0.204700,0.204533,0.204333,0.204100,0.204000,0.203867,0.203733,0.203533,0.203200,0.203133,0.202933,0.202667,0.202567,0.202333,0.202133,0.201967,0.201800,0.201533,0.201467,0.201333,0.201000,0.200800,0.200733,0.200600,0.200333,0.200200,0.200067,0.199667,0.199633,0.199400,0.199067,0.198767,0.198533,0.198333,0.198200,0.198200,0.197967,0.197733,0.197633,0.197467,0.197167,0.197133,0.197000,0.196667,0.196400,0.196133,0.196033,0.195933,0.195633,0.195467,0.195267,0.195200,0.195000,0.194833,0.194667,0.194533,0.194267,0.194067,0.193867,0.193633,0.193467,0.193267,0.193167,0.193100,0.192933,0.192733,0.192567,0.192367,0.192233,0.191933,0.191767,0.191600,0.191467,0.191267,0.191100,0.191067,0.190900,0.190733,0.190533,0.190467,0.190367,0.190167,0.189933,0.189767,0.189600,0.189433,0.189300,0.189167,0.188967,0.188833,0.188767,0.188600,0.188433,0.188233,0.188000,0.187933,0.187733,0.187600,0.187467,0.187133,0.187067,0.186967,0.186800,0.186733,0.186567,0.186467,0.186233,0.186033,0.185833,0.185633,0.185500,0.185267,0.185133,0.184967,0.184700,0.184567,0.184367,0.184233,0.184067,0.183767,0.183633,0.183467,0.183333,0.183200,0.182933,0.182800,0.182733,0.182600,0.182400,0.182167,0.181933,0.181833,0.181533,0.181300,0.181033,0.180767,0.180633,0.180600,0.180433,0.180167,0.180033,0.179700,0.179600,0.179467,0.179367,0.179067,0.178933,0.178833,0.178633,0.178533,0.178433,0.178367,0.178000,0.177733,0.177600,0.177400,0.177300,0.177167,0.177100,0.176900,0.176867,0.176700,0.176600,0.176500,0.176400,0.176100,0.175900,0.175800,0.175633,0.175533,0.175333,0.175233,0.175033,0.174800,0.174700,0.174600,0.174400,0.174367,0.174200,0.173967,0.173767,0.173533,0.173500,0.173300,0.173133,0.173033,0.172767,0.172633,0.172567,0.172500,0.172433,0.172267,0.172133,0.172133,0.171867,0.171800,0.171733,0.171600,0.171467,0.171233,0.171133,0.171000,0.170967,0.170733,0.170600,0.170333,0.170167,0.169933,0.169767,0.169667,0.169433,0.169267,0.169100,0.168933,0.168833,0.168633,0.168533,0.168433,0.168067,0.167833,0.167633,0.167400,0.167333,0.167100,0.167000,0.166833,0.166667,0.166600,0.166400,0.166100,0.165833,0.165633,0.165500,0.165433,0.165167,0.165100,0.164967,0.164900,0.164767,0.164633,0.164400,0.164367,0.164233,0.164067,0.164000,0.163867,0.163733,0.163600,0.163500,0.163167,0.162967,0.162900,0.162633,0.162300,0.162233,0.162133,0.161967,0.161800,0.161700,0.161467,0.161400,0.161300,0.161133,0.160933,0.160767,0.160500,0.160267,0.160167,0.159967,0.159833,0.159700,0.159567,0.159300,0.159100,0.159067,0.159033,0.158933,0.158833,0.158633,0.158367,0.158067,0.157900,0.157833,0.157667,0.157600,0.157533,0.157367,0.157233,0.156967,0.156767,0.156667,0.156433,0.156333,0.156233,0.156167,0.156067,0.155833,0.155600,0.155500,0.155333,0.155300,0.155100,0.154900,0.154833,0.154767,0.154600,0.154500,0.154267,0.154100,0.153867,0.153733,0.153567,0.153367,0.153200,0.153067,0.152900,0.152800,0.152467,0.152300,0.152100,0.152067,0.151867,0.151700,0.151633,0.151400,0.151233,0.151000,0.150800,0.150667,0.150567,0.150433,0.150300,0.150033,0.149967,0.149933,0.149733,0.149667,0.149500,0.149400,0.149267,0.149067,0.148967,0.148767,0.148667,0.148667,0.148500,0.148400,0.148300,0.148133,0.148067,0.148000,0.147867,0.147667,0.147533,0.147467,0.147333,0.147300,0.147133,0.147033,0.146867,0.146633,0.146567,0.146433,0.146233,0.145933,0.145767,0.145467,0.145367,0.145267,0.145100,0.144900,0.144867,0.144667,0.144600,0.144367,0.144333,0.144200,0.144100,0.144000,0.143767,0.143633,0.143533,0.143467,0.143400,0.143233,0.143100,0.142900,0.142700,0.142667,0.142533,0.142367,0.142200,0.142100,0.142033,0.142000,0.141800,0.141633,0.141467,0.141300,0.141100,0.140967,0.140900,0.140700,0.140567,0.140467,0.140367,0.140333,0.140300,0.140200,0.140100,0.139900,0.139633,0.139567,0.139433,0.139267,0.139267,0.139067,0.138967,0.138700,0.138600,0.138433,0.138267,0.138167,0.137967,0.137800,0.137667,0.137533,0.137333,0.137200,0.137067,0.137000,0.136767,0.136567,0.136500,0.136367,0.136267,0.136133,0.135933,0.135900,0.135767,0.135700,0.135667,0.135567,0.135400,0.135367,0.135267,0.135133,0.135100,0.134900,0.134767,0.134633,0.134567,0.134200,0.134133,0.134067,0.134033,0.133900,0.133800,0.133733,0.133600,0.133433,0.133233,0.133200,0.133133,0.133033,0.132933,0.132900,0.132867,0.132800,0.132700,0.132533,0.132333,0.132167,0.132067,0.131933,0.131800,0.131700,0.131567,0.131467,0.131333,0.131233,0.131100,0.131000,0.130867,0.130767,0.130567,0.130500,0.130467,0.130300,0.130233,0.130167,0.130067,0.129967,0.129867,0.129733,0.129667,0.129600,0.129400,0.129333,0.129167,0.128933,0.128800,0.128700,0.128600,0.128500,0.128467,0.128267,0.128200,0.128133,0.128000,0.127833,0.127700,0.127667,0.127600,0.127533,0.127500,0.127433,0.127300,0.127200,0.127067,0.127033,0.126833,0.126800,0.126600,0.126500,0.126467,0.126300,0.126100,0.126000,0.125800,0.125767,0.125667,0.125400,0.125300,0.125067,0.124967,0.124867,0.124733,0.124600,0.124500,0.124267,0.124133,0.123967,0.123933,0.123767,0.123633,0.123533,0.123400,0.123333,0.123200,0.123200,0.123067,0.122900,0.122767,0.122533,0.122400,0.122300,0.122200,0.122067,0.121867,0.121767,0.121567,0.121433,0.121333,0.121167,0.121067,0.121000,0.120933,0.120867,0.120800,0.120767,0.120667,0.120500,0.120367,0.120167,0.120067,0.119900,0.119833,0.119767,0.119633,0.119467,0.119367,0.119200,0.119067,0.118967,0.118800,0.118700,0.118567,0.118433,0.118367,0.118267,0.118233,0.118033,0.118000,0.117900,0.117800,0.117733,0.117467,0.117267,0.117100,0.116933,0.116767,0.116733,0.116700,0.116567,0.116433,0.116400,0.116367,0.116067,0.115933,0.115733,0.115567,0.115433,0.115367,0.115233,0.115033,0.114900,0.114767,0.114667,0.114433,0.114233,0.114200,0.114167,0.114067,0.114033,0.113967,0.113767,0.113533,0.113400,0.113400,0.113267,0.113133,0.113033,0.112933,0.112700,0.112533,0.112467,0.112333,0.112133,0.112000,0.111867,0.111800,0.111700,0.111633,0.111533,0.111467,0.111333,0.111300,0.111200,0.111133,0.111000,0.110967,0.110800,0.110733,0.110600,0.110367,0.110267,0.110100,0.110033,0.109833,0.109800,0.109700,0.109667,0.109600,0.109500,0.109400,0.109267,0.109133,0.109033,0.108933,0.108833,0.108700,0.108633,0.108567,0.108467,0.108400,0.108233,0.108167,0.108100,0.108033,0.107967,0.107967,0.107900,0.107867,0.107767,0.107667,0.107533,0.107533,0.107433,0.107400,0.107367,0.107333,0.107267,0.107200,0.107033,0.106967,0.106800,0.106733,0.106600,0.106567,0.106467,0.106367,0.106333,0.106267,0.106233,0.106133,0.106000,0.106000,0.105967,0.105833,0.105767,0.105600,0.105500,0.105400,0.105333,0.105267,0.105133,0.104967,0.104800,0.104733,0.104600,0.104500,0.104433,0.104433,0.104300,0.104267,0.104100,0.104100,0.104100,0.103967,0.103800,0.103633,0.103400,0.103367,0.103300,0.103200,0.103100,0.103000,0.102933,0.102733,0.102667,0.102433,0.102400,0.102367,0.102300,0.102167,0.102100,0.102000,0.101967,0.101867,0.101767,0.101600,0.101567,0.101500,0.101367,0.101333,0.101233,0.101167,0.100967,0.100833,0.100700,0.100600,0.100600,0.100467,0.100333,0.100267,0.100133,0.100100,0.100033,0.099967,0.099900,0.099833,0.099700,0.099600,0.099500,0.099333,0.099200,0.099067,0.098967,0.098867,0.098700,0.098533,0.098467,0.098367,0.098367,0.098233,0.098100,0.098000,0.097867,0.097667,0.097633,0.097633,0.097533,0.097467,0.097367,0.097333,0.097267,0.097233,0.097200,0.097133,0.097067,0.097033,0.096967,0.096833,0.096733,0.096600,0.096500,0.096433,0.096333,0.096267,0.096133,0.096133,0.096133,0.096000,0.095967,0.095967,0.095900,0.095733,0.095633,0.095533,0.095433,0.095333,0.095233,0.095200,0.095133,0.095100,0.095033,0.095000,0.094900,0.094867,0.094733,0.094500,0.094433,0.094333,0.094200,0.094100,0.093833,0.093767,0.093667,0.093567,0.093533,0.093433,0.093233,0.093133,0.093033,0.093000,0.093000,0.092867,0.092767,0.092733,0.092733,0.092667,0.092467,0.092433,0.092233,0.092100,0.092033,0.091833,0.091833,0.091767,0.091667,0.091633,0.091533,0.091467,0.091367,0.091333,0.091233,0.091133,0.091033,0.090933,0.090800,0.090700,0.090500,0.090467,0.090433,0.090367,0.090267,0.090167,0.090133,0.090067,0.090000,0.089933,0.089800,0.089700,0.089633,0.089633,0.089600,0.089467,0.089433,0.089300,0.089200,0.089167,0.089067,0.088967,0.088867,0.088833,0.088767,0.088700,0.088700,0.088633,0.088567,0.088567,0.088533,0.088533,0.088500,0.088400,0.088233,0.088033,0.087967,0.087967,0.087900,0.087867,0.087633,0.087500,0.087467,0.087433,0.087367,0.087200,0.087167,0.087067,0.086967,0.086833,0.086767,0.086667,0.086667,0.086600,0.086567,0.086500,0.086433,0.086333,0.086300,0.086133,0.086033,0.085900,0.085833,0.085700,0.085567,0.085567,0.085500,0.085467,0.085400,0.085300,0.085233,0.085200,0.085100,0.084933,0.084767,0.084700,0.084667,0.084633,0.084533,0.084533,0.084500,0.084367,0.084267,0.084233,0.084167,0.084100,0.084033,0.083933,0.083833,0.083733,0.083600,0.083467,0.083333,0.083233,0.083000,0.082933,0.082833,0.082767,0.082633,0.082533,0.082400,0.082267,0.082233,0.082100,0.082000,0.081900,0.081833,0.081767,0.081767,0.081733,0.081667,0.081600,0.081567,0.081533,0.081400,0.081333,0.081300,0.081300,0.081233,0.081200,0.081167,0.081133,0.081100,0.081033,0.080967,0.080900,0.080733,0.080633,0.080533,0.080367,0.080333,0.080233,0.080167,0.079933,0.079867,0.079800,0.079733,0.079600,0.079533,0.079533,0.079500,0.079433,0.079400,0.079300,0.079233,0.079233,0.079133,0.079033,0.078900,0.078833,0.078700,0.078633,0.078533,0.078400,0.078400,0.078367,0.078333,0.078300,0.078300,0.078233,0.078233,0.078167,0.078100,0.077933,0.077867,0.077733,0.077633,0.077500,0.077433,0.077367,0.077200,0.077067,0.077000,0.076900,0.076900,0.076800,0.076700,0.076533,0.076433,0.076333,0.076200,0.076067,0.076033,0.076033,0.075967,0.075933,0.075900,0.075833,0.075767,0.075567,0.075533,0.075533,0.075467,0.075333,0.075300,0.075233,0.075233,0.075133,0.075033,0.074933,0.074867,0.074767,0.074733,0.074700,0.074700,0.074667,0.074633,0.074500,0.074400,0.074333,0.074267,0.074233,0.074167,0.074100,0.073900,0.073900,0.073867,0.073833,0.073767,0.073700,0.073567,0.073533,0.073533,0.073367,0.073300,0.073233,0.073100,0.073067,0.072967,0.072967,0.072867,0.072867,0.072700,0.072667,0.072633,0.072500,0.072333,0.072300,0.072267,0.072267,0.072233,0.072200,0.072200,0.072167,0.072067,0.072033,0.071833,0.071733,0.071600,0.071533,0.071500,0.071500,0.071333,0.071300,0.071267,0.071267,0.071200,0.071167,0.071133,0.071000,0.070867,0.070833,0.070767,0.070767,0.070700,0.070633,0.070600,0.070567,0.070467,0.070467,0.070400,0.070333,0.070233,0.070167,0.070133,0.070100,0.070033,0.069967,0.069933,0.069800,0.069700,0.069633,0.069533,0.069533,0.069367,0.069367,0.069300,0.069267,0.069167,0.069133,0.069033,0.068933,0.068800,0.068733,0.068633,0.068633,0.068600,0.068433,0.068367,0.068300,0.068167,0.068133,0.068033,0.068033,0.068000,0.067967,0.067800,0.067767,0.067767,0.067667,0.067633,0.067633,0.067600,0.067500,0.067433,0.067433,0.067300,0.067200,0.067167,0.067133,0.067067,0.067000,0.066967,0.066933,0.066833,0.066767,0.066700,0.066600,0.066567,0.066533,0.066467,0.066367,0.066233,0.066067,0.065967,0.065900,0.065867,0.065833,0.065767,0.065733,0.065600,0.065533,0.065500,0.065367,0.065333,0.065200,0.065133,0.065067,0.064933,0.064933,0.064800,0.064667,0.064533,0.064433,0.064333,0.064333,0.064233,0.064167,0.064067,0.064033,0.063900,0.063833,0.063800,0.063767,0.063633,0.063467,0.063367,0.063333,0.063267,0.063233,0.063200,0.063200,0.063200,0.063067,0.063033,0.063033,0.062967,0.062900,0.062867,0.062833,0.062700,0.062667,0.062467,0.062300,0.062233,0.062200,0.062167,0.062100,0.062000,0.061900,0.061900,0.061900,0.061833,0.061733,0.061567,0.061533,0.061467,0.061467,0.061433,0.061367,0.061233,0.061233,0.061167,0.061167,0.061133,0.061100,0.061067,0.061033,0.061000,0.061000,0.060900,0.060867,0.060733,0.060667,0.060633,0.060600,0.060500,0.060367,0.060300,0.060267,0.060267,0.060267,0.060233,0.060233,0.060167,0.060033,0.060000,0.060000,0.059933,0.059867,0.059833,0.059767,0.059767,0.059733,0.059700,0.059700,0.059667,0.059567,0.059400,0.059333,0.059333,0.059300,0.059267,0.059200,0.059100,0.059100,0.059067,0.059000,0.058900,0.058900,0.058900,0.058833,0.058833,0.058800,0.058767,0.058667,0.058633,0.058533,0.058467,0.058400,0.058367,0.058367,0.058267,0.058233,0.058233,0.058200,0.058167,0.058133,0.058133,0.058100,0.058033,0.057967,0.057867,0.057733,0.057700,0.057700,0.057667,0.057633,0.057600,0.057600,0.057567,0.057467,0.057467,0.057467,0.057433,0.057367,0.057267,0.057133,0.057033,0.057000,0.056867,0.056833,0.056767,0.056700,0.056667,0.056533,0.056467,0.056367,0.056267,0.056167,0.056100,0.056033,0.056000,0.056000,0.055900,0.055900,0.055833,0.055833,0.055800,0.055800,0.055800,0.055700,0.055667,0.055567,0.055533,0.055500,0.055367,0.055233,0.055167,0.055100,0.055067,0.055000,0.054867,0.054867,0.054767,0.054733,0.054733,0.054500,0.054467,0.054433,0.054400,0.054300,0.054167,0.054133,0.054033,0.053967,0.053967,0.053967,0.053867,0.053833,0.053667,0.053633,0.053433,0.053400,0.053333,0.053300,0.053300,0.053300,0.053167,0.053100,0.053100,0.053100,0.053067,0.052933,0.052800,0.052733,0.052733,0.052733,0.052733,0.052700,0.052600,0.052533,0.052467,0.052433,0.052333,0.052300,0.052267,0.052233,0.052100,0.052033,0.052000,0.052000,0.051867,0.051800,0.051700,0.051633,0.051600,0.051600,0.051567,0.051567,0.051533,0.051467,0.051433,0.051433,0.051333,0.051333,0.051267,0.051133,0.051033,0.051000,0.051000,0.050933,0.050867,0.050833,0.050767,0.050767,0.050700,0.050667,0.050600,0.050600,0.050500,0.050500,0.050467,0.050367,0.050333,0.050233,0.050233,0.050233,0.050200,0.050167,0.050133,0.050000,0.049967,0.049933,0.049933,0.049867,0.049767,0.049767,0.049733,0.049700,0.049667,0.049600,0.049567,0.049467,0.049433,0.049400,0.049367,0.049367,0.049333,0.049300,0.049267,0.049233,0.049167,0.049133,0.049100,0.049000,0.048967,0.048967,0.048833,0.048833,0.048800,0.048800,0.048800,0.048733,0.048700,0.048667,0.048600,0.048533,0.048467,0.048400,0.048300,0.048300,0.048267,0.048200,0.048133,0.048067,0.048033,0.047933,0.047933,0.047900,0.047833,0.047767,0.047733,0.047733,0.047733,0.047700,0.047667,0.047633,0.047633,0.047600,0.047600,0.047567,0.047533,0.047500,0.047333,0.047267,0.047267,0.047267,0.047200,0.047200,0.047100,0.047067,0.047033,0.047000,0.046967,0.046933,0.046833,0.046833,0.046800,0.046767,0.046700,0.046667,0.046633,0.046633,0.046533,0.046500,0.046400,0.046367,0.046333,0.046267,0.046267,0.046233,0.046167,0.046133,0.046000,0.045933,0.045900,0.045800,0.045767,0.045767,0.045700,0.045700,0.045667,0.045667,0.045633,0.045567,0.045567,0.045533,0.045467,0.045433,0.045400,0.045367,0.045367,0.045333,0.045300,0.045300,0.045267,0.045267,0.045167,0.045100,0.045033,0.044967,0.044933,0.044933,0.044900,0.044900,0.044867,0.044833,0.044833,0.044767,0.044733,0.044567,0.044467,0.044400,0.044367,0.044333,0.044300,0.044233,0.044233,0.044167,0.044167,0.044133,0.044100,0.044000,0.043900,0.043900,0.043833,0.043767,0.043700,0.043667,0.043667,0.043633,0.043533,0.043500,0.043500,0.043433,0.043400,0.043400,0.043367,0.043333,0.043333,0.043300,0.043233,0.043200,0.043133,0.043100,0.043033,0.043000,0.042967,0.042967,0.042933,0.042867,0.042833,0.042767,0.042700,0.042667,0.042600,0.042533,0.042500,0.042467,0.042400,0.042367,0.042333,0.042300,0.042300,0.042200,0.042167,0.042167,0.042133,0.042100,0.042000,0.041933,0.041833,0.041800,0.041767,0.041767,0.041700,0.041667,0.041633,0.041600,0.041600,0.041500,0.041500,0.041433,0.041433,0.041367,0.041300,0.041300,0.041267,0.041233,0.041200,0.041200,0.041133,0.041033,0.041033,0.041033,0.040933,0.040867,0.040833,0.040800,0.040800,0.040733,0.040733,0.040667,0.040667,0.040667,0.040633,0.040600,0.040600,0.040600,0.040500,0.040500,0.040500,0.040467,0.040467,0.040400,0.040367,0.040367,0.040300,0.040267,0.040200,0.040200,0.040133,0.040033,0.040033,0.040000,0.040000,0.039967,0.039967,0.039900,0.039833,0.039800,0.039633,0.039567,0.039500,0.039500,0.039467,0.039400,0.039400,0.039233,0.039167,0.039100,0.039100,0.039067,0.039033,0.038967,0.038967,0.038967,0.038933,0.038900,0.038900,0.038900,0.038867,0.038867,0.038833,0.038700,0.038667,0.038667,0.038667,0.038600,0.038600,0.038600,0.038533,0.038500,0.038467,0.038400,0.038367,0.038367,0.038300,0.038267,0.038233,0.038200,0.038200,0.038167,0.038133,0.038133,0.038100,0.038033,0.038033,0.038000,0.037900,0.037800,0.037800,0.037767,0.037767,0.037767,0.037733,0.037700,0.037633,0.037600,0.037567,0.037567,0.037533,0.037467,0.037400,0.037400,0.037400,0.037400,0.037367,0.037333,0.037267,0.037200,0.037200,0.037200,0.037167,0.037167,0.037100,0.037100,0.037067,0.036933,0.036867,0.036833,0.036800,0.036800,0.036733,0.036700,0.036633,0.036633,0.036600,0.036567,0.036567,0.036567,0.036500,0.036400,0.036367,0.036333,0.036267,0.036200,0.036167,0.036167,0.036167,0.036133,0.036067,0.036067,0.035967,0.035933,0.035867,0.035833,0.035767,0.035767,0.035733,0.035700,0.035667,0.035667,0.035667,0.035633,0.035600,0.035600,0.035533,0.035467,0.035400,0.035400,0.035400,0.035333,0.035333,0.035333,0.035333,0.035300,0.035167,0.035167,0.035133,0.035100,0.035033,0.035033,0.035033,0.035000,0.034933,0.034900,0.034833,0.034800,0.034767,0.034733,0.034700,0.034700,0.034667,0.034667,0.034633,0.034567,0.034500,0.034433,0.034367,0.034367,0.034267,0.034267,0.034200,0.034167,0.034133,0.034033,0.034000,0.034000,0.033967,0.033933,0.033933,0.033867,0.033833,0.033800,0.033800,0.033800,0.033767,0.033733,0.033700,0.033667,0.033667,0.033633,0.033600,0.033567,0.033567,0.033567,0.033500,0.033467,0.033433,0.033333,0.033300,0.033267,0.033233,0.033167,0.033100,0.033033,0.033000,0.032933,0.032933,0.032933,0.032867,0.032833,0.032767,0.032767,0.032767,0.032767,0.032767,0.032767,0.032767,0.032667,0.032633,0.032567,0.032567,0.032500,0.032500,0.032467,0.032467,0.032433,0.032400,0.032400,0.032367,0.032333,0.032300,0.032300,0.032267,0.032233,0.032167,0.032167,0.032133,0.032133,0.032100,0.032067,0.032067,0.032033,0.032000,0.032000,0.031933,0.031933,0.031933,0.031900,0.031867,0.031867,0.031833,0.031833,0.031833,0.031800,0.031800,0.031767,0.031667,0.031633,0.031633,0.031633,0.031633,0.031633,0.031600,0.031567,0.031533,0.031533,0.031500,0.031500,0.031500,0.031500,0.031500,0.031500,0.031467,0.031400,0.031367,0.031333,0.031333,0.031233,0.031200,0.031100,0.031033,0.031033,0.031000,0.030933,0.030933,0.030833,0.030800,0.030767,0.030733,0.030700,0.030700,0.030700,0.030667,0.030633,0.030567,0.030533,0.030467,0.030367,0.030367,0.030367,0.030367,0.030367,0.030367,0.030367,0.030333,0.030333,0.030267,0.030233,0.030233,0.030233,0.030233,0.030200,0.030133,0.030133,0.030100,0.030100,0.030100,0.030033,0.030033,0.029967,0.029967,0.029933,0.029900,0.029833,0.029767,0.029700,0.029700,0.029633,0.029633,0.029633,0.029633,0.029600,0.029600,0.029600,0.029567,0.029567,0.029500,0.029433,0.029400,0.029400,0.029400,0.029400,0.029367,0.029367,0.029367,0.029333,0.029267,0.029167,0.029133,0.029133,0.029033,0.029033,0.028933,0.028900,0.028900,0.028867,0.028867,0.028833,0.028767,0.028767,0.028733,0.028733,0.028700,0.028667,0.028667,0.028600,0.028567,0.028567,0.028567,0.028567,0.028567,0.028567,0.028533,0.028533,0.028467,0.028433,0.028367,0.028300,0.028267,0.028200,0.028100,0.028100,0.028100,0.028100,0.028033,0.028033,0.028033,0.028000,0.027967,0.027933,0.027833,0.027800,0.027800,0.027800,0.027733,0.027700,0.027700,0.027667,0.027633,0.027600,0.027567,0.027567,0.027533,0.027400,0.027333,0.027267,0.027233,0.027200,0.027167,0.027167,0.027167,0.027133,0.027000,0.027000,0.027000,0.027000,0.026967,0.026967,0.026967,0.026900,0.026900,0.026900,0.026867,0.026833,0.026800,0.026800,0.026767,0.026733,0.026733,0.026733,0.026733,0.026733,0.026733,0.026733,0.026633,0.026600,0.026567,0.026567,0.026567,0.026567,0.026533,0.026533,0.026500,0.026500,0.026433,0.026400,0.026400,0.026367,0.026300,0.026267,0.026267,0.026267,0.026233,0.026167,0.026133,0.026100,0.026067,0.026067,0.026000,0.025967,0.025933,0.025900,0.025867,0.025833,0.025833,0.025800,0.025767,0.025767,0.025733,0.025700,0.025667,0.025633,0.025633,0.025633,0.025633,0.025633,0.025633,0.025600,0.025533,0.025500,0.025467,0.025467,0.025367,0.025333,0.025233,0.025233,0.025233,0.025200,0.025167,0.025133,0.025133,0.025133,0.025133,0.025133,0.025067,0.025033,0.025000,0.024967,0.024933,0.024900,0.024900,0.024833,0.024833,0.024833,0.024833,0.024833,0.024800,0.024700,0.024700,0.024700,0.024700,0.024667,0.024667,0.024633,0.024633,0.024633,0.024633,0.024633,0.024633,0.024600,0.024600,0.024567,0.024567,0.024533,0.024533,0.024533,0.024500,0.024467,0.024467,0.024467,0.024467,0.024433,0.024400,0.024400,0.024367,0.024367,0.024300,0.024233,0.024200,0.024200,0.024200,0.024200,0.024167,0.024100,0.024100,0.024100,0.024100,0.024100,0.024067,0.024033,0.024000,0.024000,0.023967,0.023900,0.023867,0.023867,0.023867,0.023833,0.023833,0.023833,0.023800,0.023767,0.023767,0.023767,0.023767,0.023767,0.023767,0.023733,0.023733,0.023733,0.023700,0.023667,0.023667,0.023667,0.023633,0.023600,0.023600,0.023600,0.023600,0.023600,0.023600,0.023567,0.023567,0.023567,0.023533,0.023533,0.023500,0.023500,0.023500,0.023467,0.023433,0.023433,0.023433,0.023433,0.023433,0.023400,0.023367,0.023333,0.023333,0.023333,0.023300,0.023267,0.023267,0.023267,0.023200,0.023200,0.023200,0.023167,0.023167,0.023167,0.023133,0.023133,0.023133,0.023133,0.023100,0.023067,0.023067,0.023067,0.023067,0.023067,0.023033,0.023033,0.022933,0.022933,0.022867,0.022867,0.022867,0.022867,0.022800,0.022800,0.022767,0.022700,0.022667,0.022600,0.022600,0.022600,0.022567,0.022567,0.022533,0.022500,0.022400,0.022400,0.022367,0.022367,0.022367,0.022333,0.022333,0.022300,0.022300,0.022267,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022167,0.022167,0.022133,0.022100,0.022100,0.022100,0.022100,0.022100,0.022100,0.022067,0.022067,0.022033,0.022000,0.022000,0.022000,0.021967,0.021900,0.021900,0.021833,0.021800,0.021800,0.021800,0.021800,0.021767,0.021767,0.021733,0.021667,0.021667,0.021667,0.021667,0.021667,0.021633,0.021633,0.021633,0.021600,0.021567,0.021567,0.021567,0.021500,0.021467,0.021467,0.021467,0.021433,0.021400,0.021367,0.021367,0.021300,0.021267,0.021233,0.021233,0.021233,0.021133,0.021067,0.021033,0.021000,0.020967,0.020967,0.020967,0.020933,0.020933,0.020933,0.020933,0.020900,0.020867,0.020800,0.020800,0.020767,0.020767,0.020700,0.020700,0.020667,0.020567,0.020533,0.020533,0.020533,0.020500,0.020433,0.020367,0.020333,0.020333,0.020333,0.020300,0.020300,0.020233,0.020233,0.020200,0.020167,0.020167,0.020133,0.020067,0.020033,0.020000,0.019967,0.019933,0.019900,0.019867,0.019867,0.019867,0.019833,0.019833,0.019833,0.019833,0.019800,0.019800,0.019800,0.019800,0.019700,0.019700,0.019700,0.019700,0.019667,0.019667,0.019633,0.019633,0.019533,0.019500,0.019500,0.019500,0.019467,0.019433,0.019433,0.019367,0.019300,0.019300,0.019300,0.019300,0.019233,0.019233,0.019233,0.019233,0.019233,0.019233,0.019167,0.019167,0.019167,0.019133,0.019133,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019067,0.019067,0.019067,0.019000,0.019000,0.018967,0.018967,0.018933,0.018900,0.018833,0.018833,0.018833,0.018800,0.018767,0.018733,0.018700,0.018667,0.018667,0.018667,0.018667,0.018633,0.018567,0.018533,0.018533,0.018533,0.018533,0.018533,0.018533,0.018533,0.018533,0.018500,0.018500,0.018433,0.018400,0.018367,0.018367,0.018333,0.018233,0.018233,0.018200,0.018167,0.018133,0.018133,0.018133,0.018133,0.018133,0.018100,0.018100,0.018100,0.018100,0.018100,0.018033,0.018033,0.018000,0.018000,0.017933,0.017933,0.017933,0.017933,0.017933,0.017900,0.017900,0.017900,0.017867,0.017867,0.017867,0.017867,0.017867,0.017867,0.017867,0.017833,0.017833,0.017767,0.017767,0.017733,0.017733,0.017733,0.017633,0.017633,0.017633,0.017633,0.017633,0.017633,0.017600,0.017600,0.017600,0.017567,0.017567,0.017567,0.017533,0.017533,0.017500,0.017500,0.017400,0.017400,0.017400,0.017333,0.017333,0.017300,0.017300,0.017300,0.017267,0.017233,0.017233,0.017233,0.017233,0.017233,0.017233,0.017200,0.017200,0.017167,0.017167,0.017167,0.017100,0.017100,0.017067,0.017067,0.017033,0.017033,0.017000,0.016933,0.016933,0.016900,0.016900,0.016833,0.016833,0.016833,0.016800,0.016800,0.016800,0.016767,0.016767,0.016733,0.016700,0.016700,0.016700,0.016667,0.016667,0.016633,0.016633,0.016633,0.016633,0.016633,0.016633,0.016633,0.016633,0.016633,0.016633,0.016633,0.016533,0.016533,0.016533,0.016533,0.016533,0.016533,0.016533,0.016467,0.016467,0.016467,0.016467,0.016467,0.016433,0.016433,0.016400,0.016400,0.016400,0.016367,0.016333,0.016333,0.016300,0.016300,0.016267,0.016200,0.016167,0.016133,0.016133,0.016133,0.016133,0.016133,0.016133,0.016133,0.016133,0.016133,0.016133,0.016100,0.016100,0.016100,0.016100,0.016067,0.016067,0.016033,0.016033,0.016033,0.016033,0.016000,0.016000,0.015967,0.015900,0.015900,0.015900,0.015900,0.015833,0.015833,0.015833,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015767,0.015733,0.015733,0.015733,0.015733,0.015700,0.015700,0.015700,0.015700,0.015700,0.015667,0.015667,0.015667,0.015633,0.015600,0.015600,0.015533,0.015500,0.015500,0.015500,0.015500,0.015500,0.015467,0.015433,0.015433,0.015433,0.015433,0.015433,0.015433,0.015433,0.015433,0.015433,0.015400,0.015400,0.015367,0.015367,0.015367,0.015367,0.015367,0.015367,0.015367,0.015333,0.015333,0.015333,0.015333,0.015333,0.015333,0.015333,0.015267,0.015233,0.015233,0.015200,0.015100,0.015100,0.015067,0.015067,0.015067,0.015000,0.015000,0.014967,0.014933,0.014933,0.014933,0.014933,0.014933,0.014867,0.014867,0.014867,0.014867,0.014800,0.014800,0.014800,0.014800,0.014733,0.014667,0.014667,0.014667,0.014667,0.014633,0.014633,0.014633,0.014633,0.014600,0.014600,0.014600,0.014600,0.014600,0.014533,0.014533,0.014533,0.014533,0.014533,0.014533,0.014500,0.014467,0.014467,0.014467,0.014467,0.014433,0.014400,0.014400,0.014333,0.014333,0.014300,0.014300,0.014300,0.014300,0.014267,0.014267,0.014267,0.014267,0.014267,0.014233,0.014133,0.014133,0.014133,0.014067,0.014000,0.014000,0.014000,0.014000,0.013967,0.013967,0.013967,0.013967,0.013967,0.013967,0.013967,0.013967,0.013900,0.013900,0.013900,0.013900,0.013900,0.013867,0.013833,0.013800,0.013800,0.013767,0.013767,0.013767,0.013767,0.013733,0.013733,0.013733,0.013733,0.013700,0.013700,0.013667,0.013667,0.013667,0.013667,0.013667,0.013667,0.013667,0.013667,0.013633,0.013567,0.013533,0.013533,0.013500,0.013467,0.013433,0.013433,0.013400,0.013367,0.013333,0.013333,0.013333,0.013333,0.013333,0.013300,0.013300,0.013300,0.013300,0.013300,0.013233,0.013200,0.013200,0.013167,0.013133,0.013133,0.013133,0.013133,0.013067,0.013033,0.013000,0.013000,0.013000,0.012967,0.012967,0.012967,0.012933,0.012933,0.012933,0.012867,0.012800,0.012800,0.012800,0.012767,0.012767,0.012767,0.012767,0.012767,0.012767,0.012733,0.012733,0.012733,0.012733,0.012733,0.012733,0.012733,0.012700,0.012667,0.012667,0.012667,0.012633,0.012633,0.012633,0.012633,0.012633,0.012567,0.012567,0.012567,0.012567,0.012567,0.012533,0.012533,0.012533,0.012533,0.012533,0.012533,0.012533,0.012500,0.012500,0.012467,0.012467,0.012467,0.012467,0.012467,0.012467,0.012467,0.012467,0.012433,0.012433,0.012433,0.012367,0.012333,0.012300,0.012300,0.012267,0.012233,0.012233,0.012233,0.012233,0.012233,0.012233,0.012200,0.012200,0.012200,0.012200,0.012167,0.012133,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012067,0.012033,0.012033,0.012033,0.012033,0.012033,0.012033,0.012000,0.012000,0.012000,0.012000,0.012000,0.011967,0.011967,0.011967,0.011967,0.011967,0.011967,0.011933,0.011933,0.011933,0.011933,0.011933,0.011933,0.011933,0.011933,0.011933,0.011933,0.011933,0.011933,0.011933,0.011933,0.011900,0.011867,0.011867,0.011833,0.011833,0.011833,0.011833,0.011800,0.011767,0.011767,0.011767,0.011767,0.011767,0.011767,0.011767,0.011733,0.011733,0.011733,0.011633,0.011633,0.011633,0.011600,0.011600,0.011567,0.011567,0.011500,0.011500,0.011433,0.011433,0.011433,0.011433,0.011433,0.011400,0.011400,0.011400,0.011400,0.011400,0.011367,0.011333,0.011333,0.011333,0.011333,0.011333,0.011333,0.011333,0.011333,0.011333,0.011333,0.011333,0.011333,0.011233,0.011233,0.011233,0.011233,0.011233,0.011233,0.011200,0.011200,0.011200,0.011200,0.011133,0.011133,0.011133,0.011133,0.011133,0.011133,0.011133,0.011100,0.011067,0.011067,0.011033,0.011000,0.011000,0.010967,0.010967,0.010933,0.010900,0.010867,0.010867,0.010833,0.010833,0.010800,0.010800,0.010767,0.010767,0.010767,0.010733,0.010733,0.010733,0.010733,0.010667,0.010633,0.010633,0.010633,0.010633,0.010633,0.010633,0.010600,0.010567,0.010533,0.010533,0.010500,0.010500,0.010500,0.010500,0.010500,0.010500,0.010500,0.010500,0.010467,0.010400,0.010400,0.010400,0.010400,0.010367,0.010367,0.010367,0.010367,0.010367,0.010367,0.010367,0.010333,0.010333,0.010333,0.010333,0.010333,0.010333,0.010333,0.010333,0.010333,0.010333,0.010333,0.010333,0.010333,0.010300,0.010300,0.010233,0.010233,0.010233,0.010200,0.010167,0.010167,0.010167,0.010167,0.010100,0.010067,0.010033,0.010033,0.010000,0.010000,0.010000,0.009967,0.009967,0.009967,0.009967,0.009967,0.009933,0.009933,0.009867,0.009867,0.009867,0.009867,0.009867,0.009867,0.009833,0.009833,0.009833,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009767,0.009767,0.009733,0.009633,0.009633,0.009633,0.009633,0.009633,0.009633,0.009600,0.009567,0.009567,0.009567,0.009567,0.009567,0.009567,0.009567,0.009533,0.009533,0.009533,0.009533,0.009533,0.009533,0.009533,0.009533,0.009533,0.009500,0.009433,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009367,0.009367,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009267,0.009267,0.009267,0.009267,0.009267,0.009267,0.009267,0.009233,0.009233,0.009167,0.009167,0.009167,0.009133,0.009133,0.009133,0.009100,0.009100,0.009100,0.009100,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009067,0.009033,0.009033,0.009000,0.008967,0.008967,0.008967,0.008967,0.008933,0.008900,0.008900,0.008900,0.008900,0.008900,0.008867,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008833,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008767,0.008767,0.008767,0.008767,0.008767,0.008767,0.008767,0.008767,0.008767,0.008767,0.008767,0.008767,0.008733,0.008733,0.008733,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008667,0.008633,0.008633,0.008600,0.008567,0.008567,0.008567,0.008567,0.008567,0.008567,0.008567,0.008567,0.008567,0.008567,0.008567,0.008500,0.008500,0.008467,0.008467,0.008433,0.008433,0.008433,0.008400,0.008400,0.008400,0.008400,0.008400,0.008367,0.008367,0.008367,0.008367,0.008367,0.008367,0.008367,0.008367,0.008367,0.008367,0.008333,0.008333,0.008333,0.008333,0.008333,0.008333,0.008333,0.008333,0.008300,0.008300,0.008300,0.008300,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008267,0.008233,0.008233,0.008233,0.008233,0.008233,0.008233,0.008233,0.008233,0.008233,0.008200,0.008200,0.008167,0.008133,0.008133,0.008100,0.008100,0.008067,0.008067,0.008067,0.008067,0.008067,0.008067,0.008067,0.008000,0.008000,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007933,0.007867,0.007867,0.007833,0.007833,0.007833,0.007833,0.007833,0.007833,0.007833,0.007833,0.007833,0.007767,0.007767,0.007767,0.007733,0.007733,0.007733,0.007733,0.007733,0.007733,0.007733,0.007700,0.007700,0.007700,0.007700,0.007700,0.007667,0.007633,0.007633,0.007633,0.007600,0.007600,0.007600,0.007600,0.007600,0.007567,0.007567,0.007567,0.007567,0.007567,0.007567,0.007567,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007533,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007467,0.007467,0.007467,0.007433,0.007433,0.007433,0.007433,0.007433,0.007367,0.007367,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007333,0.007300,0.007267,0.007267,0.007267,0.007267,0.007267,0.007233,0.007233,0.007233,0.007233,0.007233,0.007233,0.007233,0.007233,0.007200,0.007200,0.007200,0.007133,0.007133,0.007133,0.007133,0.007133,0.007133,0.007133,0.007133,0.007133,0.007133,0.007133,0.007133,0.007133,0.007133,0.007100,0.007067,0.007067,0.007033,0.007000,0.007000,0.006967,0.006933,0.006933,0.006933,0.006933,0.006933,0.006933,0.006933,0.006933,0.006933,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006867,0.006867,0.006833,0.006833,0.006833,0.006833,0.006833,0.006833,0.006833,0.006833,0.006800,0.006800,0.006767,0.006767,0.006767,0.006767,0.006767,0.006733,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006667,0.006633,0.006600,0.006600,0.006600,0.006600,0.006600,0.006600,0.006567,0.006533,0.006533,0.006500,0.006467,0.006467,0.006467,0.006467,0.006467,0.006467,0.006467,0.006467,0.006467,0.006467,0.006467,0.006400,0.006400,0.006400,0.006400,0.006367,0.006367,0.006367,0.006367,0.006367,0.006367,0.006367,0.006367,0.006333,0.006333,0.006333,0.006333,0.006333,0.006333,0.006333,0.006333,0.006300,0.006267,0.006267,0.006267,0.006233,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006167,0.006167,0.006133,0.006133,0.006133,0.006133,0.006133,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006067,0.006067,0.006067,0.006067,0.006067,0.006033,0.006033,0.006033,0.006033,0.006033,0.006033,0.006000,0.006000,0.006000,0.006000,0.006000,0.005967,0.005967,0.005967,0.005900,0.005867,0.005867,0.005867,0.005867,0.005867,0.005833,0.005833,0.005833,0.005833,0.005833,0.005833,0.005833,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005767,0.005767,0.005767,0.005767,0.005767,0.005767,0.005767,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005667,0.005633,0.005633,0.005633,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005567,0.005533,0.005533,0.005533,0.005500,0.005500,0.005500,0.005500,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005467,0.005433,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005367,0.005367,0.005367,0.005367,0.005367,0.005367,0.005367,0.005367,0.005333,0.005333,0.005333,0.005333,0.005333,0.005333,0.005333,0.005333,0.005333,0.005333,0.005333,0.005333,0.005333,0.005333,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005267,0.005233,0.005233,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005133,0.005100,0.005067,0.005067,0.005067,0.005067,0.005067,0.005067,0.005067,0.005033,0.005033,0.005033,0.005033,0.005033,0.005033,0.005033,0.005033,0.005033,0.005033,0.005033,0.005033,0.005033,0.005033,0.005000,0.005000,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004967,0.004933,0.004933,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004867,0.004867,0.004867,0.004833,0.004833,0.004833,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004767,0.004767,0.004767,0.004767,0.004767,0.004767,0.004767,0.004767,0.004767,0.004767,0.004767,0.004767,0.004767,0.004733,0.004700,0.004700,0.004700,0.004700,0.004667,0.004667,0.004667,0.004633,0.004633,0.004633,0.004633,0.004633,0.004633,0.004633,0.004633,0.004600,0.004600,0.004600,0.004600,0.004567,0.004567,0.004567,0.004567,0.004533,0.004533,0.004533,0.004533,0.004533,0.004533,0.004533,0.004533,0.004533,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004467,0.004467,0.004467,0.004467,0.004467,0.004467,0.004467,0.004467,0.004467,0.004433,0.004433,0.004433,0.004433,0.004433,0.004433,0.004433,0.004433,0.004433,0.004433,0.004433,0.004433,0.004433,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004367,0.004367,0.004367,0.004367,0.004367,0.004367,0.004333,0.004333,0.004333,0.004333,0.004333,0.004333,0.004333,0.004333,0.004300,0.004300,0.004300,0.004267,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004233,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004167,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004067,0.004033,0.004033,0.004033,0.004033,0.004033,0.003967,0.003967,0.003967,0.003967,0.003967,0.003967,0.003967,0.003967,0.003967,0.003967,0.003967,0.003967,0.003967,0.003933,0.003933,0.003933,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003867,0.003867,0.003867,0.003833,0.003833,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003767,0.003733,0.003733,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003667,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003633,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003567,0.003567,0.003567,0.003567,0.003567,0.003567,0.003567,0.003567,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003533,0.003500,0.003467,0.003467,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003433,0.003400,0.003400,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003367,0.003333,0.003333,0.003333,0.003333,0.003333,0.003333,0.003333,0.003300,0.003300,0.003267,0.003267,0.003267,0.003267,0.003267,0.003267,0.003233,0.003233,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003133,0.003133,0.003133,0.003133,0.003133,0.003133,0.003133,0.003133,0.003100,0.003100,0.003100,0.003100,0.003067,0.003067,0.003067,0.003067,0.003067,0.003067,0.003067,0.003067,0.003067,0.003067,0.003067,0.003067,0.003067,0.003033,0.003033,0.003033,0.003033,0.003033,0.003033,0.003033,0.003033,0.003033,0.003033,0.003033,0.003033,0.003033,0.003000,0.003000,0.003000,0.002967,0.002967,0.002967,0.002967,0.002967,0.002933,0.002933,0.002933,0.002933,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002867,0.002867,0.002833,0.002833,0.002833,0.002833,0.002833,0.002833,0.002833,0.002833,0.002833,0.002833,0.002833,0.002833,0.002833,0.002833,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002767,0.002733,0.002733,0.002733,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002667,0.002667,0.002667,0.002667,0.002667,0.002667,0.002667,0.002667,0.002667,0.002667,0.002667,0.002667,0.002667,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002633,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002567,0.002567,0.002567,0.002567,0.002567,0.002567,0.002567,0.002567,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002533,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002467,0.002433,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002367,0.002333,0.002333,0.002333,0.002333,0.002333,0.002333,0.002333,0.002333,0.002300,0.002300,0.002300,0.002267,0.002267,0.002233,0.002233,0.002233,0.002233,0.002233,0.002233,0.002233,0.002233,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002167,0.002167,0.002167,0.002167,0.002167,0.002167,0.002167,0.002167,0.002133,0.002133,0.002133,0.002133,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002067,0.002033,0.002033,0.002000,0.002000,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001967,0.001933,0.001933,0.001933,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001867,0.001867,0.001867,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001767,0.001767,0.001767,0.001767,0.001767,0.001767,0.001767,0.001767,0.001767,0.001733,0.001733,0.001733,0.001733,0.001733,0.001733,0.001733,0.001733,0.001733,0.001733,0.001700,0.001667,0.001667,0.001667,0.001667,0.001667,0.001667,0.001667,0.001667,0.001667,0.001667,0.001667,0.001667,0.001667,0.001633,0.001633,0.001633,0.001633,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001567,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001533,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001467,0.001467,0.001467,0.001467,0.001467,0.001467,0.001467,0.001467,0.001433,0.001433,0.001433,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001367,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001333,0.001300,0.001300,0.001300,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001267,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001233,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001167,0.001167,0.001167,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001133,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001067,0.001033,0.001033,0.001033,0.001033,0.001033,0.001033,0.001033,0.001033,0.001033,0.001033,0.001033,0.001000,0.001000,0.001000,0.001000,0.001000,0.000967,0.000967,0.000967,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000933,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000867,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000833,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000767,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000733,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000667,0.000667,0.000667,0.000667,0.000667,0.000667,0.000667,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000633,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000567,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000533,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000467,0.000467,0.000467,0.000467,0.000467,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000433,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000367,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000333,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000267,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000233,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000167,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,0.000133,

==> matlab/KSimaW2_rho095_M10_100K_runs.txt <==
1.000000,0.998690,0.998660,0.998650,0.998650,0.998640,0.998640,0.998610,0.998610,0.998600,0.998590,0.998590,0.998590,0.998550,0.998540,0.998540,0.998490,0.998470,0.998440,0.998420,0.998380,0.998370,0.998360,0.998340,0.998330,0.998330,0.998320,0.998300,0.998290,0.998290,0.998280,0.998270,0.998270,0.998260,0.998240,0.998220,0.998220,0.998220,0.998180,0.998160,0.998140,0.998130,0.998110,0.998100,0.998080,0.998050,0.998030,0.998020,0.998020,0.998010,0.998000,0.997990,0.997980,0.997970,0.997930,0.997920,0.997920,0.997910,0.997880,0.997860,0.997830,0.997820,0.997790,0.997760,0.997730,0.997730,0.997720,0.997710,0.997710,0.997700,0.997690,0.997680,0.997680,0.997660,0.997640,0.997620,0.997600,0.997590,0.997590,0.997580,0.997560,0.997550,0.997540,0.997530,0.997520,0.997520,0.997520,0.997520,0.997500,0.997480,0.997450,0.997390,0.997390,0.997380,0.997360,0.997340,0.997340,0.997320,0.997310,0.997310,0.997290,0.997280,0.997270,0.997270,0.997270,0.997250,0.997250,0.997240,0.997220,0.997200,0.997170,0.997160,0.997160,0.997130,0.997120,0.997110,0.997110,0.997110,0.997110,0.997090,0.997070,0.997070,0.997040,0.997020,0.997020,0.997020,0.997020,0.997010,0.997010,0.996990,0.996990,0.996970,0.996960,0.996930,0.996920,0.996920,0.996920,0.996900,0.996890,0.996880,0.996860,0.996850,0.996840,0.996840,0.996840,0.996810,0.996790,0.996780,0.996760,0.996760,0.996750,0.996740,0.996740,0.996730,0.996720,0.996700,0.996680,0.996680,0.996680,0.996680,0.996670,0.996670,0.996660,0.996650,0.996650,0.996630,0.996630,0.996620,0.996620,0.996600,0.996600,0.996580,0.996580,0.996560,0.996550,0.996540,0.996540,0.996530,0.996520,0.996500,0.996490,0.996480,0.996470,0.996460,0.996450,0.996440,0.996440,0.996440,0.996440,0.996420,0.996410,0.996400,0.996400,0.996390,0.996390,0.996390,0.996390,0.996360,0.996350,0.996330,0.996320,0.996290,0.996260,0.996260,0.996250,0.996250,0.996230,0.996230,0.996220,0.996220,0.996220,0.996220,0.996210,0.996200,0.996200,0.996200,0.996180,0.996180,0.996180,0.996170,0.996170,0.996160,0.996150,0.996150,0.996130,0.996130,0.996130,0.996130,0.996120,0.996100,0.996080,0.996080,0.996080,0.996070,0.996070,0.996030,0.996020,0.996020,0.996010,0.996000,0.995990,0.995970,0.995970,0.995970,0.995970,0.995960,0.995960,0.995940,0.995920,0.995920,0.995900,0.995880,0.995870,0.995870,0.995850,0.995850,0.995850,0.995840,0.995840,0.995820,0.995820,0.995810,0.995800,0.995770,0.995770,0.995770,0.995760,0.995750,0.995730,0.995700,0.995690,0.995690,0.995690,0.995670,0.995650,0.995640,0.995610,0.995590,0.995580,0.995560,0.995560,0.995550,0.995540,0.995530,0.995520,0.995520,0.995510,0.995510,0.995490,0.995490,0.995490,0.995470,0.995460,0.995450,0.995450,0.995440,0.995430,0.995420,0.995400,0.995400,0.995400,0.995400,0.995400,0.995380,0.995370,0.995360,0.995360,0.995360,0.995350,0.995330,0.995330,0.995330,0.995330,0.995330,0.995330,0.995320,0.995320,0.995310,0.995310,0.995280,0.995270,0.995270,0.995270,0.995270,0.995260,0.995220,0.995200,0.995180,0.995180,0.995180,0.995160,0.995140,0.995140,0.995140,0.995130,0.995120,0.995110,0.995110,0.995100,0.995100,0.995100,0.995090,0.995090,0.995070,0.995050,0.995030,0.995030,0.995020,0.995010,0.995010,0.995010,0.994990,0.994970,0.994950,0.994920,0.994920,0.994900,0.994870,0.994870,0.994860,0.994860,0.994850,0.994840,0.994830,0.994820,0.994820,0.994820,0.994820,0.994810,0.994790,0.994770,0.994760,0.994760,0.994760,0.994760,0.994740,0.994720,0.994710,0.994710,0.994700,0.994700,0.994690,0.994670,0.994660,0.994660,0.994640,0.994630,0.994630,0.994620,0.994620,0.994600,0.994600,0.994590,0.994590,0.994590,0.994590,0.994580,0.994580,0.994530,0.994520,0.994510,0.994510,0.994500,0.994470,0.994440,0.994430,0.994420,0.994410,0.994400,0.994400,0.994380,0.994360,0.994350,0.994350,0.994330,0.994330,0.994320,0.994290,0.994280,0.994280,0.994260,0.994260,0.994240,0.994230,0.994200,0.994190,0.994170,0.994170,0.994150,0.994150,0.994130,0.994130,0.994120,0.994100,0.994070,0.994070,0.994050,0.994050,0.994050,0.994040,0.994020,0.993990,0.993990,0.993980,0.993980,0.993960,0.993960,0.993940,0.993930,0.993930,0.993930,0.993900,0.993900,0.993870,0.993870,0.993860,0.993860,0.993860,0.993850,0.993850,0.993840,0.993830,0.993830,0.993810,0.993800,0.993800,0.993800,0.993800,0.993780,0.993760,0.993750,0.993740,0.993720,0.993720,0.993690,0.993680,0.993680,0.993650,0.993650,0.993640,0.993630,0.993620,0.993620,0.993610,0.993610,0.993570,0.993560,0.993560,0.993540,0.993520,0.993520,0.993510,0.993470,0.993450,0.993430,0.993420,0.993410,0.993400,0.993390,0.993370,0.993360,0.993350,0.993330,0.993300,0.993290,0.993280,0.993280,0.993280,0.993280,0.993270,0.993270,0.993270,0.993250,0.993250,0.993240,0.993220,0.993220,0.993200,0.993200,0.993180,0.993170,0.993160,0.993160,0.993150,0.993150,0.993150,0.993140,0.993130,0.993130,0.993130,0.993120,0.993100,0.993090,0.993090,0.993080,0.993060,0.993060,0.993060,0.993040,0.993040,0.993020,0.993020,0.993010,0.993000,0.992990,0.992990,0.992960,0.992950,0.992930,0.992930,0.992930,0.992910,0.992910,0.992900,0.992880,0.992870,0.992860,0.992850,0.992850,0.992820,0.992810,0.992800,0.992800,0.992800,0.992790,0.992770,0.992760,0.992750,0.992740,0.992740,0.992730,0.992730,0.992720,0.992700,0.992690,0.992680,0.992670,0.992660,0.992660,0.992660,0.992640,0.992620,0.992600,0.992590,0.992580,0.992580,0.992570,0.992540,0.992530,0.992520,0.992500,0.992500,0.992500,0.992490,0.992480,0.992480,0.992460,0.992460,0.992450,0.992450,0.992440,0.992430,0.992430,0.992420,0.992420,0.992420,0.992400,0.992390,0.992370,0.992370,0.992370,0.992350,0.992320,0.992310,0.992290,0.992280,0.992270,0.992270,0.992250,0.992250,0.992220,0.992200,0.992200,0.992190,0.992180,0.992160,0.992150,0.992150,0.992130,0.992130,0.992100,0.992090,0.992070,0.992060,0.992050,0.992050,0.992050,0.992010,0.992010,0.992010,0.991990,0.991970,0.991970,0.991970,0.991960,0.991960,0.991960,0.991950,0.991930,0.991920,0.991910,0.991900,0.991870,0.991850,0.991840,0.991830,0.991820,0.991820,0.991800,0.991780,0.991780,0.991770,0.991740,0.991720,0.991710,0.991700,0.991690,0.991690,0.991680,0.991660,0.991620,0.991610,0.991610,0.991600,0.991600,0.991600,0.991570,0.991560,0.991560,0.991540,0.991530,0.991520,0.991520,0.991500,0.991490,0.991490,0.991480,0.991460,0.991450,0.991430,0.991430,0.991430,0.991420,0.991410,0.991390,0.991360,0.991360,0.991340,0.991330,0.991330,0.991320,0.991310,0.991290,0.991280,0.991280,0.991270,0.991270,0.991270,0.991250,0.991250,0.991230,0.991200,0.991190,0.991180,0.991170,0.991170,0.991170,0.991170,0.991160,0.991150,0.991140,0.991110,0.991100,0.991100,0.991100,0.991100,0.991090,0.991090,0.991080,0.991040,0.991020,0.991010,0.990990,0.990990,0.990950,0.990940,0.990910,0.990910,0.990910,0.990900,0.990890,0.990870,0.990870,0.990870,0.990860,0.990840,0.990830,0.990810,0.990800,0.990800,0.990800,0.990790,0.990770,0.990760,0.990750,0.990730,0.990710,0.990710,0.990690,0.990680,0.990680,0.990660,0.990660,0.990660,0.990650,0.990650,0.990630,0.990610,0.990600,0.990600,0.990600,0.990530,0.990500,0.990480,0.990470,0.990460,0.990450,0.990420,0.990390,0.990380,0.990380,0.990360,0.990360,0.990350,0.990350,0.990350,0.990350,0.990340,0.990330,0.990320,0.990310,0.990270,0.990260,0.990230,0.990230,0.990200,0.990190,0.990160,0.990160,0.990160,0.990160,0.990160,0.990160,0.990150,0.990150,0.990130,0.990130,0.990130,0.990130,0.990110,0.990100,0.990070,0.990060,0.990060,0.990050,0.990050,0.990050,0.990040,0.990010,0.989990,0.989980,0.989980,0.989980,0.989980,0.989960,0.989960,0.989950,0.989930,0.989920,0.989880,0.989880,0.989870,0.989840,0.989820,0.989800,0.989800,0.989790,0.989790,0.989760,0.989730,0.989720,0.989720,0.989700,0.989680,0.989660,0.989630,0.989610,0.989600,0.989600,0.989600,0.989580,0.989570,0.989570,0.989550,0.989550,0.989550,0.989530,0.989520,0.989520,0.989510,0.989490,0.989460,0.989460,0.989440,0.989430,0.989410,0.989400,0.989370,0.989370,0.989360,0.989340,0.989320,0.989310,0.989290,0.989260,0.989250,0.989230,0.989210,0.989180,0.989180,0.989160,0.989160,0.989120,0.989120,0.989110,0.989080,0.989050,0.989030,0.989010,0.989000,0.988980,0.988980,0.988950,0.988920,0.988900,0.988890,0.988880,0.988860,0.988850,0.988800,0.988790,0.988790,0.988770,0.988740,0.988740,0.988720,0.988700,0.988680,0.988680,0.988660,0.988650,0.988640,0.988620,0.988610,0.988610,0.988590,0.988570,0.988540,0.988530,0.988520,0.988500,0.988480,0.988460,0.988460,0.988460,0.988450,0.988440,0.988440,0.988420,0.988420,0.988410,0.988390,0.988360,0.988330,0.988300,0.988290,0.988270,0.988260,0.988200,0.988160,0.988160,0.988160,0.988130,0.988110,0.988100,0.988100,0.988090,0.988090,0.988070,0.988060,0.988040,0.988030,0.988020,0.988000,0.988000,0.987990,0.987990,0.987990,0.987990,0.987980,0.987970,0.987960,0.987960,0.987950,0.987920,0.987910,0.987890,0.987890,0.987860,0.987810,0.987810,0.987790,0.987790,0.987750,0.987740,0.987730,0.987700,0.987690,0.987670,0.987670,0.987660,0.987640,0.987630,0.987620,0.987600,0.987590,0.987560,0.987560,0.987550,0.987550,0.987540,0.987540,0.987530,0.987480,0.987470,0.987430,0.987400,0.987390,0.987390,0.987370,0.987350,0.987330,0.987320,0.987310,0.987300,0.987290,0.987280,0.987260,0.987240,0.987220,0.987210,0.987210,0.987200,0.987190,0.987180,0.987180,0.987140,0.987100,0.987090,0.987090,0.987030,0.986990,0.986970,0.986950,0.986950,0.986920,0.986870,0.986850,0.986840,0.986840,0.986830,0.986830,0.986800,0.986800,0.986790,0.986770,0.986750,0.986740,0.986740,0.986710,0.986680,0.986670,0.986610,0.986610,0.986600,0.986590,0.986590,0.986570,0.986560,0.986530,0.986510,0.986500,0.986480,0.986470,0.986420,0.986400,0.986400,0.986400,0.986370,0.986340,0.986320,0.986310,0.986280,0.986280,0.986260,0.986250,0.986230,0.986230,0.986220,0.986210,0.986180,0.986160,0.986140,0.986110,0.986110,0.986090,0.986090,0.986070,0.986040,0.986030,0.986020,0.986010,0.985970,0.985960,0.985940,0.985940,0.985940,0.985930,0.985900,0.985890,0.985890,0.985880,0.985840,0.985800,0.985780,0.985750,0.985740,0.985720,0.985700,0.985690,0.985680,0.985650,0.985630,0.985630,0.985610,0.985580,0.985540,0.985520,0.985490,0.985480,0.985480,0.985440,0.985420,0.985410,0.985390,0.985370,0.985360,0.985330,0.985330,0.985290,0.985260,0.985220,0.985180,0.985160,0.985150,0.985140,0.985140,0.985140,0.985130,0.985090,0.985090,0.985080,0.985080,0.985060,0.985050,0.985000,0.984970,0.984940,0.984910,0.984880,0.984860,0.984840,0.984830,0.984830,0.984780,0.984750,0.984740,0.984720,0.984690,0.984670,0.984660,0.984630,0.984630,0.984630,0.984600,0.984600,0.984590,0.984590,0.984580,0.984560,0.984550,0.984510,0.984490,0.984470,0.984430,0.984400,0.984390,0.984370,0.984360,0.984350,0.984350,0.984340,0.984340,0.984310,0.984270,0.984250,0.984220,0.984180,0.984160,0.984130,0.984100,0.984060,0.984030,0.984010,0.983990,0.983990,0.983970,0.983970,0.983960,0.983950,0.983940,0.983930,0.983900,0.983890,0.983890,0.983890,0.983870,0.983840,0.983840,0.983790,0.983770,0.983770,0.983750,0.983740,0.983700,0.983660,0.983640,0.983630,0.983620,0.983590,0.983560,0.983550,0.983530,0.983520,0.983520,0.983510,0.983490,0.983470,0.983460,0.983450,0.983440,0.983410,0.983400,0.983400,0.983390,0.983380,0.983360,0.983350,0.983330,0.983280,0.983250,0.983250,0.983220,0.983190,0.983160,0.983160,0.983140,0.983120,0.983090,0.983050,0.983050,0.983030,0.983010,0.982970,0.982970,0.982930,0.982920,0.982890,0.982880,0.982850,0.982800,0.982790,0.982780,0.982760,0.982740,0.982710,0.982710,0.982690,0.982670,0.982640,0.982620,0.982570,0.982550,0.982520,0.982500,0.982480,0.982460,0.982420,0.982370,0.982330,0.982310,0.982290,0.982260,0.982250,0.982230,0.982210,0.982190,0.982160,0.982160,0.982160,0.982150,0.982110,0.982110,0.982090,0.982090,0.982060,0.982040,0.982020,0.982020,0.981990,0.981960,0.981940,0.981940,0.981930,0.981920,0.981890,0.981870,0.981830,0.981810,0.981800,0.981760,0.981760,0.981730,0.981720,0.981710,0.981710,0.981670,0.981640,0.981630,0.981620,0.981610,0.981590,0.981580,0.981570,0.981570,0.981570,0.981540,0.981510,0.981510,0.981460,0.981430,0.981410,0.981380,0.981340,0.981340,0.981260,0.981240,0.981200,0.981200,0.981180,0.981160,0.981160,0.981140,0.981120,0.981100,0.981090,0.981070,0.981050,0.981050,0.981010,0.980970,0.980950,0.980940,0.980920,0.980910,0.980890,0.980880,0.980850,0.980810,0.980800,0.980800,0.980770,0.980750,0.980750,0.980740,0.980740,0.980730,0.980680,0.980650,0.980640,0.980610,0.980580,0.980540,0.980530,0.980520,0.980470,0.980430,0.980370,0.980340,0.980300,0.980280,0.980260,0.980250,0.980240,0.980240,0.980230,0.980220,0.980190,0.980180,0.980180,0.980160,0.980150,0.980120,0.980080,0.980040,0.980020,0.980010,0.980000,0.980000,0.979970,0.979940,0.979880,0.979850,0.979840,0.979830,0.979810,0.979800,0.979780,0.979770,0.979750,0.979730,0.979730,0.979680,0.979670,0.979660,0.979610,0.979590,0.979570,0.979560,0.979550,0.979540,0.979510,0.979500,0.979480,0.979450,0.979420,0.979420,0.979360,0.979340,0.979320,0.979300,0.979300,0.979260,0.979260,0.979250,0.979240,0.979230,0.979220,0.979190,0.979160,0.979130,0.979100,0.979040,0.979030,0.979000,0.978990,0.978960,0.978930,0.978920,0.978870,0.978870,0.978850,0.978840,0.978810,0.978810,0.978800,0.978760,0.978740,0.978730,0.978690,0.978670,0.978630,0.978610,0.978580,0.978540,0.978520,0.978510,0.978460,0.978430,0.978390,0.978390,0.978360,0.978320,0.978290,0.978270,0.978270,0.978220,0.978220,0.978200,0.978200,0.978180,0.978140,0.978060,0.978020,0.977990,0.977990,0.977960,0.977920,0.977900,0.977880,0.977850,0.977840,0.977810,0.977800,0.977760,0.977730,0.977720,0.977680,0.977660,0.977620,0.977600,0.977560,0.977550,0.977510,0.977470,0.977430,0.977400,0.977370,0.977370,0.977330,0.977330,0.977290,0.977260,0.977230,0.977190,0.977150,0.977140,0.977090,0.977060,0.977010,0.976990,0.976960,0.976920,0.976900,0.976890,0.976860,0.976830,0.976800,0.976790,0.976760,0.976740,0.976730,0.976700,0.976670,0.976650,0.976610,0.976600,0.976570,0.976550,0.976510,0.976460,0.976420,0.976400,0.976350,0.976310,0.976290,0.976240,0.976240,0.976230,0.976200,0.976180,0.976170,0.976160,0.976160,0.976110,0.976080,0.976070,0.976040,0.976000,0.975980,0.975960,0.975930,0.975910,0.975890,0.975870,0.975860,0.975830,0.975810,0.975800,0.975770,0.975730,0.975730,0.975710,0.975650,0.975610,0.975560,0.975550,0.975550,0.975540,0.975530,0.975500,0.975480,0.975450,0.975420,0.975380,0.975360,0.975330,0.975280,0.975250,0.975200,0.975180,0.975170,0.975150,0.975120,0.975110,0.975090,0.975050,0.975040,0.975010,0.974940,0.974910,0.974880,0.974870,0.974860,0.974830,0.974800,0.974780,0.974740,0.974680,0.974660,0.974630,0.974620,0.974600,0.974600,0.974530,0.974510,0.974470,0.974430,0.974410,0.974370,0.974370,0.974340,0.974300,0.974250,0.974190,0.974170,0.974110,0.974100,0.974070,0.974040,0.974000,0.973980,0.973960,0.973950,0.973940,0.973930,0.973880,0.973830,0.973820,0.973790,0.973750,0.973680,0.973660,0.973640,0.973620,0.973600,0.973560,0.973530,0.973500,0.973470,0.973450,0.973440,0.973430,0.973390,0.973340,0.973320,0.973300,0.973240,0.973220,0.973190,0.973150,0.973120,0.973080,0.973080,0.973050,0.973020,0.972980,0.972940,0.972910,0.972880,0.972880,0.972870,0.972850,0.972790,0.972770,0.972730,0.972720,0.972680,0.972640,0.972590,0.972590,0.972570,0.972530,0.972490,0.972470,0.972440,0.972430,0.972380,0.972360,0.972310,0.972300,0.972270,0.972270,0.972260,0.972240,0.972200,0.972170,0.972100,0.972090,0.972050,0.972020,0.971990,0.971960,0.971910,0.971870,0.971840,0.971810,0.971780,0.971730,0.971690,0.971680,0.971640,0.971590,0.971580,0.971560,0.971510,0.971450,0.971420,0.971390,0.971370,0.971360,0.971350,0.971330,0.971300,0.971280,0.971250,0.971210,0.971150,0.971120,0.971110,0.971060,0.971030,0.971000,0.970990,0.970950,0.970860,0.970860,0.970830,0.970830,0.970780,0.970750,0.970740,0.970730,0.970690,0.970650,0.970630,0.970610,0.970600,0.970550,0.970500,0.970480,0.970450,0.970380,0.970360,0.970300,0.970280,0.970270,0.970240,0.970220,0.970200,0.970170,0.970150,0.970120,0.970080,0.970060,0.970030,0.969980,0.969950,0.969930,0.969900,0.969850,0.969820,0.969790,0.969750,0.969720,0.969680,0.969670,0.969650,0.969570,0.969560,0.969500,0.969420,0.969390,0.969360,0.969350,0.969320,0.969310,0.969290,0.969260,0.969220,0.969190,0.969170,0.969160,0.969070,0.969070,0.969000,0.968960,0.968930,0.968900,0.968860,0.968840,0.968780,0.968760,0.968720,0.968690,0.968640,0.968630,0.968600,0.968570,0.968560,0.968500,0.968470,0.968450,0.968400,0.968320,0.968250,0.968220,0.968200,0.968150,0.968110,0.968080,0.968020,0.968000,0.967950,0.967910,0.967870,0.967830,0.967810,0.967800,0.967780,0.967770,0.967750,0.967700,0.967690,0.967670,0.967630,0.967590,0.967540,0.967480,0.967450,0.967370,0.967370,0.967350,0.967280,0.967270,0.967250,0.967190,0.967190,0.967180,0.967150,0.967100,0.967080,0.967040,0.967000,0.966970,0.966950,0.966940,0.966880,0.966860,0.966800,0.966770,0.966730,0.966710,0.966670,0.966640,0.966630,0.966580,0.966560,0.966470,0.966460,0.966440,0.966420,0.966320,0.966280,0.966280,0.966250,0.966240,0.966230,0.966160,0.966100,0.966070,0.966040,0.966010,0.965990,0.965940,0.965880,0.965840,0.965780,0.965720,0.965660,0.965620,0.965550,0.965490,0.965450,0.965440,0.965430,0.965400,0.965340,0.965310,0.965260,0.965230,0.965210,0.965140,0.965120,0.965080,0.965040,0.965000,0.964960,0.964920,0.964890,0.964800,0.964770,0.964720,0.964670,0.964660,0.964600,0.964560,0.964520,0.964490,0.964450,0.964420,0.964410,0.964330,0.964280,0.964240,0.964190,0.964160,0.964130,0.964110,0.964060,0.964010,0.963950,0.963910,0.963900,0.963860,0.963810,0.963800,0.963750,0.963720,0.963670,0.963610,0.963610,0.963610,0.963590,0.963550,0.963490,0.963450,0.963340,0.963290,0.963250,0.963240,0.963230,0.963200,0.963130,0.963090,0.963040,0.962990,0.962930,0.962880,0.962860,0.962830,0.962790,0.962740,0.962710,0.962710,0.962680,0.962650,0.962630,0.962620,0.962590,0.962540,0.962510,0.962460,0.962410,0.962330,0.962300,0.962280,0.962270,0.962260,0.962260,0.962210,0.962170,0.962120,0.962050,0.961980,0.961950,0.961910,0.961870,0.961830,0.961800,0.961770,0.961710,0.961670,0.961650,0.961620,0.961580,0.961550,0.961540,0.961520,0.961440,0.961410,0.961370,0.961350,0.961320,0.961280,0.961260,0.961250,0.961230,0.961210,0.961160,0.961120,0.961080,0.960970,0.960920,0.960890,0.960870,0.960780,0.960690,0.960660,0.960640,0.960630,0.960580,0.960540,0.960500,0.960450,0.960420,0.960400,0.960350,0.960300,0.960250,0.960220,0.960190,0.960150,0.960110,0.960040,0.960010,0.959990,0.959950,0.959870,0.959830,0.959810,0.959770,0.959740,0.959710,0.959660,0.959640,0.959570,0.959520,0.959490,0.959460,0.959440,0.959390,0.959340,0.959310,0.959270,0.959250,0.959240,0.959190,0.959140,0.959120,0.959080,0.959020,0.958970,0.958930,0.958890,0.958870,0.958830,0.958800,0.958750,0.958720,0.958660,0.958610,0.958580,0.958520,0.958450,0.958400,0.958300,0.958270,0.958230,0.958190,0.958150,0.958080,0.958030,0.957970,0.957920,0.957890,0.957850,0.957770,0.957740,0.957720,0.957680,0.957650,0.957610,0.957560,0.957500,0.957420,0.957370,0.957320,0.957260,0.957220,0.957160,0.957100,0.957040,0.957020,0.957000,0.956960,0.956920,0.956880,0.956860,0.956820,0.956750,0.956670,0.956590,0.956540,0.956520,0.956470,0.956410,0.956350,0.956340,0.956300,0.956230,0.956170,0.956150,0.956120,0.956050,0.956020,0.955980,0.955950,0.955910,0.955870,0.955820,0.955790,0.955770,0.955690,0.955650,0.955620,0.955600,0.955540,0.955490,0.955460,0.955390,0.955350,0.955290,0.955260,0.955200,0.955170,0.955120,0.955060,0.954990,0.954900,0.954800,0.954730,0.954670,0.954600,0.954570,0.954550,0.954480,0.954410,0.954350,0.954300,0.954260,0.954260,0.954240,0.954200,0.954090,0.954070,0.954050,0.953980,0.953940,0.953900,0.953840,0.953790,0.953770,0.953740,0.953730,0.953680,0.953650,0.953610,0.953540,0.953490,0.953430,0.953400,0.953320,0.953290,0.953250,0.953190,0.953120,0.953070,0.953010,0.952970,0.952930,0.952870,0.952860,0.952800,0.952770,0.952720,0.952660,0.952590,0.952520,0.952480,0.952440,0.952370,0.952250,0.952230,0.952180,0.952130,0.952090,0.952000,0.951940,0.951860,0.951820,0.951740,0.951710,0.951620,0.951580,0.951530,0.951430,0.951390,0.951310,0.951280,0.951240,0.951210,0.951100,0.951040,0.950980,0.950920,0.950860,0.950800,0.950740,0.950700,0.950610,0.950540,0.950490,0.950420,0.950390,0.950310,0.950260,0.950200,0.950130,0.950080,0.950050,0.950010,0.950010,0.949960,0.949910,0.949850,0.949770,0.949700,0.949670,0.949610,0.949590,0.949550,0.949480,0.949410,0.949390,0.949360,0.949320,0.949230,0.949140,0.949120,0.949040,0.948990,0.948910,0.948880,0.948840,0.948780,0.948750,0.948730,0.948660,0.948630,0.948600,0.948530,0.948470,0.948390,0.948360,0.948330,0.948280,0.948210,0.948160,0.948080,0.948030,0.948020,0.947910,0.947890,0.947860,0.947800,0.947760,0.947730,0.947700,0.947650,0.947560,0.947510,0.947450,0.947390,0.947330,0.947280,0.947240,0.947210,0.947200,0.947130,0.947070,0.947020,0.946980,0.946920,0.946890,0.946830,0.946790,0.946710,0.946630,0.946560,0.946470,0.946410,0.946340,0.946280,0.946250,0.946200,0.946120,0.946050,0.945980,0.945910,0.945840,0.945810,0.945750,0.945680,0.945640,0.945600,0.945550,0.945490,0.945450,0.945400,0.945340,0.945270,0.945200,0.945140,0.945090,0.945080,0.945010,0.944970,0.944920,0.944860,0.944800,0.944730,0.944720,0.944630,0.944550,0.944460,0.944410,0.944320,0.944280,0.944230,0.944150,0.944090,0.944050,0.943990,0.943930,0.943870,0.943820,0.943810,0.943730,0.943680,0.943650,0.943600,0.943560,0.943490,0.943440,0.943330,0.943300,0.943230,0.943190,0.943110,0.943050,0.942990,0.942920,0.942860,0.942800,0.942720,0.942610,0.942580,0.942490,0.942460,0.942430,0.942360,0.942310,0.942280,0.942230,0.942180,0.942120,0.942100,0.942060,0.941970,0.941920,0.941830,0.941790,0.941760,0.941630,0.941580,0.941560,0.941480,0.941370,0.941300,0.941240,0.941130,0.941100,0.941020,0.940970,0.940890,0.940870,0.940820,0.940720,0.940650,0.940610,0.940550,0.940480,0.940400,0.940340,0.940290,0.940200,0.940130,0.940100,0.940060,0.940020,0.939930,0.939880,0.939810,0.939740,0.939700,0.939620,0.939530,0.939490,0.939410,0.939310,0.939270,0.939250,0.939150,0.939070,0.939000,0.938960,0.938900,0.938880,0.938820,0.938730,0.938690,0.938590,0.938540,0.938480,0.938460,0.938440,0.938380,0.938310,0.938220,0.938120,0.938080,0.938000,0.937940,0.937850,0.937740,0.937700,0.937600,0.937520,0.937420,0.937360,0.937320,0.937260,0.937230,0.937070,0.937000,0.936950,0.936870,0.936790,0.936750,0.936660,0.936630,0.936560,0.936530,0.936460,0.936380,0.936300,0.936250,0.936190,0.936140,0.936090,0.936040,0.935990,0.935940,0.935880,0.935790,0.935710,0.935640,0.935580,0.935520,0.935420,0.935340,0.935290,0.935220,0.935180,0.935160,0.935090,0.935030,0.935000,0.934940,0.934880,0.934800,0.934730,0.934670,0.934590,0.934540,0.934480,0.934380,0.934330,0.934260,0.934220,0.934200,0.934090,0.934030,0.933940,0.933820,0.933740,0.933700,0.933630,0.933570,0.933500,0.933390,0.933310,0.933260,0.933210,0.933120,0.933060,0.933010,0.932980,0.932820,0.932800,0.932740,0.932640,0.932600,0.932540,0.932500,0.932410,0.932360,0.932270,0.932180,0.932110,0.932080,0.932070,0.931990,0.931910,0.931860,0.931760,0.931640,0.931560,0.931520,0.931460,0.931410,0.931330,0.931250,0.931150,0.931120,0.931040,0.930960,0.930910,0.930850,0.930790,0.930750,0.930680,0.930650,0.930590,0.930550,0.930510,0.930400,0.930310,0.930230,0.930170,0.930080,0.929980,0.929870,0.929760,0.929660,0.929580,0.929520,0.929470,0.929370,0.929240,0.929180,0.929120,0.929030,0.929010,0.928940,0.928860,0.928750,0.928680,0.928620,0.928560,0.928460,0.928390,0.928310,0.928220,0.928160,0.928100,0.928060,0.928030,0.927970,0.927900,0.927880,0.927820,0.927730,0.927660,0.927600,0.927520,0.927430,0.927370,0.927310,0.927250,0.927210,0.927140,0.927120,0.927070,0.926990,0.926910,0.926880,0.926810,0.926730,0.926660,0.926540,0.926460,0.926370,0.926310,0.926260,0.926190,0.926120,0.926040,0.925990,0.925860,0.925780,0.925700,0.925550,0.925490,0.925370,0.925320,0.925210,0.925140,0.925070,0.924980,0.924860,0.924700,0.924630,0.924580,0.924490,0.924400,0.924340,0.924240,0.924190,0.924110,0.924050,0.923980,0.923880,0.923800,0.923720,0.923670,0.923600,0.923560,0.923490,0.923430,0.923340,0.923270,0.923180,0.923080,0.922990,0.922920,0.922830,0.922790,0.922710,0.922630,0.922570,0.922530,0.922480,0.922420,0.922350,0.922250,0.922160,0.922110,0.922040,0.922010,0.921890,0.921830,0.921750,0.921650,0.921530,0.921430,0.921330,0.921260,0.921150,0.921050,0.920970,0.920910,0.920840,0.920760,0.920710,0.920610,0.920500,0.920440,0.920360,0.920290,0.920220,0.920140,0.920110,0.920050,0.919990,0.919930,0.919870,0.919740,0.919660,0.919570,0.919460,0.919400,0.919320,0.919260,0.919250,0.919160,0.919090,0.919010,0.918920,0.918870,0.918800,0.918740,0.918640,0.918510,0.918400,0.918320,0.918200,0.918130,0.918040,0.918020,0.917930,0.917830,0.917760,0.917700,0.917630,0.917530,0.917460,0.917410,0.917300,0.917220,0.917130,0.917020,0.916930,0.916910,0.916790,0.916730,0.916630,0.916520,0.916430,0.916400,0.916290,0.916220,0.916110,0.916060,0.916020,0.915930,0.915870,0.915760,0.915720,0.915670,0.915620,0.915510,0.915450,0.915400,0.915320,0.915280,0.915230,0.915180,0.915120,0.915000,0.914920,0.914860,0.914810,0.914740,0.914630,0.914530,0.914400,0.914340,0.914230,0.914170,0.914090,0.914020,0.913930,0.913870,0.913740,0.913630,0.913570,0.913470,0.913410,0.913330,0.913250,0.913180,0.913100,0.912980,0.912900,0.912800,0.912730,0.912630,0.912540,0.912470,0.912410,0.912270,0.912140,0.912010,0.911930,0.911880,0.911780,0.911680,0.911580,0.911500,0.911420,0.911360,0.911250,0.911170,0.911140,0.911040,0.910920,0.910860,0.910820,0.910710,0.910630,0.910520,0.910450,0.910380,0.910280,0.910240,0.910150,0.910020,0.909950,0.909850,0.909760,0.909600,0.909490,0.909430,0.909360,0.909290,0.909230,0.909160,0.909060,0.908980,0.908910,0.908830,0.908710,0.908610,0.908550,0.908410,0.908330,0.908190,0.908070,0.907940,0.907850,0.907700,0.907610,0.907590,0.907480,0.907340,0.907220,0.907130,0.907010,0.906960,0.906900,0.906810,0.906740,0.906640,0.906550,0.906440,0.906390,0.906290,0.906190,0.906080,0.905990,0.905900,0.905790,0.905710,0.905620,0.905540,0.905420,0.905380,0.905300,0.905210,0.905140,0.905100,0.905000,0.904900,0.904770,0.904730,0.904680,0.904570,0.904470,0.904400,0.904290,0.904180,0.904110,0.904030,0.903920,0.903820,0.903740,0.903660,0.903530,0.903460,0.903390,0.903290,0.903240,0.903130,0.903050,0.902970,0.902880,0.902780,0.902720,0.902630,0.902560,0.902480,0.902360,0.902270,0.902150,0.902100,0.901990,0.901900,0.901820,0.901740,0.901680,0.901630,0.901550,0.901380,0.901350,0.901230,0.901120,0.901040,0.900930,0.900850,0.900740,0.900660,0.900520,0.900390,0.900260,0.900170,0.900080,0.899960,0.899840,0.899770,0.899660,0.899580,0.899500,0.899440,0.899260,0.899190,0.899120,0.899060,0.898980,0.898930,0.898840,0.898770,0.898650,0.898600,0.898490,0.898380,0.898340,0.898190,0.898060,0.897940,0.897830,0.897760,0.897690,0.897600,0.897510,0.897380,0.897280,0.897240,0.897170,0.897060,0.897010,0.896980,0.896830,0.896680,0.896610,0.896560,0.896500,0.896420,0.896280,0.896210,0.896100,0.896000,0.895870,0.895740,0.895630,0.895520,0.895420,0.895260,0.895150,0.895070,0.895010,0.894910,0.894790,0.894640,0.894550,0.894440,0.894360,0.894240,0.894160,0.894040,0.893950,0.893870,0.893760,0.893630,0.893490,0.893390,0.893290,0.893180,0.893060,0.892980,0.892900,0.892860,0.892730,0.892560,0.892500,0.892380,0.892280,0.892210,0.892080,0.892010,0.891940,0.891810,0.891700,0.891620,0.891510,0.891370,0.891270,0.891180,0.891050,0.890990,0.890880,0.890840,0.890740,0.890630,0.890540,0.890380,0.890310,0.890190,0.890110,0.890000,0.889950,0.889840,0.889750,0.889620,0.889460,0.889370,0.889220,0.889150,0.889050,0.888930,0.888850,0.888730,0.888640,0.888540,0.888470,0.888370,0.888240,0.888170,0.888030,0.887930,0.887830,0.887730,0.887610,0.887510,0.887460,0.887340,0.887260,0.887150,0.887020,0.886960,0.886910,0.886770,0.886650,0.886490,0.886380,0.886250,0.886160,0.886100,0.886010,0.885890,0.885760,0.885600,0.885520,0.885430,0.885320,0.885220,0.885080,0.885020,0.884870,0.884750,0.884630,0.884520,0.884380,0.884310,0.884280,0.884160,0.884000,0.883910,0.883740,0.883700,0.883590,0.883450,0.883340,0.883270,0.883180,0.883110,0.883050,0.882910,0.882820,0.882750,0.882630,0.882510,0.882410,0.882310,0.882170,0.882080,0.881950,0.881870,0.881790,0.881680,0.881560,0.881440,0.881320,0.881250,0.881160,0.881050,0.880970,0.880880,0.880810,0.880740,0.880670,0.880520,0.880450,0.880300,0.880210,0.880110,0.880010,0.879940,0.879790,0.879720,0.879610,0.879450,0.879350,0.879280,0.879200,0.879050,0.878970,0.878870,0.878760,0.878680,0.878580,0.878490,0.878390,0.878280,0.878200,0.878110,0.878000,0.877910,0.877800,0.877710,0.877600,0.877500,0.877400,0.877270,0.877170,0.877080,0.877020,0.876920,0.876770,0.876690,0.876620,0.876490,0.876410,0.876340,0.876220,0.876120,0.876050,0.875930,0.875840,0.875730,0.875590,0.875470,0.875350,0.875240,0.875090,0.875000,0.874900,0.874780,0.874670,0.874580,0.874480,0.874340,0.874260,0.874160,0.874050,0.873950,0.873810,0.873690,0.873610,0.873500,0.873370,0.873220,0.873080,0.873000,0.872910,0.872780,0.872720,0.872610,0.872520,0.872400,0.872310,0.872260,0.872170,0.872030,0.871940,0.871810,0.871670,0.871620,0.871560,0.871440,0.871320,0.871220,0.871050,0.870960,0.870840,0.870680,0.870570,0.870450,0.870370,0.870180,0.870080,0.869980,0.869900,0.869780,0.869600,0.869510,0.869330,0.869230,0.869140,0.869030,0.868860,0.868740,0.868630,0.868480,0.868390,0.868300,0.868200,0.868080,0.868010,0.867900,0.867750,0.867670,0.867520,0.867430,0.867330,0.867260,0.867120,0.867030,0.866910,0.866820,0.866720,0.866600,0.866470,0.866330,0.866160,0.866000,0.865880,0.865750,0.865540,0.865400,0.865300,0.865210,0.865130,0.865000,0.864880,0.864780,0.864690,0.864580,0.864430,0.864280,0.864150,0.864070,0.863960,0.863860,0.863740,0.863630,0.863590,0.863490,0.863290,0.863170,0.863100,0.862990,0.862870,0.862730,0.862580,0.862440,0.862360,0.862240,0.862110,0.862020,0.861860,0.861780,0.861630,0.861470,0.861370,0.861220,0.861090,0.860950,0.860860,0.860710,0.860600,0.860490,0.860330,0.860220,0.860120,0.859990,0.859830,0.859710,0.859600,0.859480,0.859400,0.859320,0.859250,0.859120,0.859020,0.858880,0.858730,0.858630,0.858570,0.858450,0.858310,0.858200,0.858090,0.857980,0.857840,0.857730,0.857630,0.857520,0.857420,0.857240,0.857110,0.856940,0.856830,0.856680,0.856590,0.856550,0.856470,0.856300,0.856140,0.856010,0.855890,0.855730,0.855660,0.855450,0.855290,0.855090,0.854970,0.854890,0.854840,0.854750,0.854670,0.854500,0.854380,0.854270,0.854170,0.854000,0.853890,0.853770,0.853650,0.853540,0.853420,0.853210,0.853100,0.853020,0.852870,0.852780,0.852610,0.852490,0.852410,0.852270,0.852150,0.852060,0.851910,0.851740,0.851640,0.851500,0.851350,0.851280,0.851130,0.850970,0.850860,0.850780,0.850660,0.850560,0.850400,0.850320,0.850200,0.850050,0.849940,0.849780,0.849660,0.849520,0.849380,0.849250,0.849090,0.848950,0.848770,0.848660,0.848540,0.848430,0.848300,0.848140,0.848060,0.847890,0.847780,0.847680,0.847600,0.847460,0.847290,0.847140,0.847010,0.846900,0.846790,0.846690,0.846550,0.846390,0.846260,0.846150,0.845980,0.845860,0.845720,0.845580,0.845420,0.845280,0.845080,0.844970,0.844840,0.844760,0.844640,0.844560,0.844420,0.844290,0.844210,0.844120,0.843900,0.843720,0.843590,0.843450,0.843290,0.843180,0.843090,0.842960,0.842840,0.842670,0.842510,0.842400,0.842260,0.842180,0.842060,0.841920,0.841740,0.841580,0.841400,0.841260,0.841150,0.841010,0.840930,0.840820,0.840680,0.840580,0.840480,0.840350,0.840240,0.840110,0.839980,0.839810,0.839600,0.839530,0.839430,0.839300,0.839200,0.839050,0.838920,0.838800,0.838690,0.838490,0.838360,0.838240,0.838160,0.838020,0.837930,0.837810,0.837580,0.837420,0.837300,0.837070,0.836930,0.836830,0.836720,0.836640,0.836530,0.836420,0.836330,0.836230,0.836130,0.835990,0.835860,0.835720,0.835600,0.835490,0.835390,0.835200,0.835100,0.834960,0.834850,0.834730,0.834590,0.834410,0.834270,0.834180,0.834080,0.833960,0.833800,0.833670,0.833590,0.833470,0.833270,0.833110,0.832890,0.832770,0.832560,0.832440,0.832350,0.832200,0.832060,0.831920,0.831820,0.831760,0.831600,0.831500,0.831420,0.831270,0.831160,0.831110,0.830990,0.830830,0.830760,0.830640,0.830530,0.830390,0.830220,0.830050,0.829930,0.829750,0.829590,0.829390,0.829240,0.829110,0.828990,0.828810,0.828640,0.828520,0.828390,0.828270,0.828130,0.827960,0.827810,0.827690,0.827580,0.827410,0.827260,0.827160,0.827010,0.826900,0.826790,0.826690,0.826560,0.826460,0.826340,0.826240,0.826080,0.825960,0.825830,0.825630,0.825450,0.825360,0.825190,0.825070,0.824930,0.824830,0.824700,0.824580,0.824460,0.824290,0.824120,0.824020,0.823890,0.823750,0.823600,0.823420,0.823260,0.823160,0.823090,0.822910,0.822740,0.822680,0.822520,0.822400,0.822240,0.822050,0.821900,0.821760,0.821610,0.821450,0.821290,0.821210,0.821110,0.820980,0.820890,0.820790,0.820660,0.820590,0.820460,0.820330,0.820240,0.820140,0.820020,0.819850,0.819710,0.819610,0.819500,0.819400,0.819240,0.819140,0.819070,0.818920,0.818770,0.818610,0.818500,0.818400,0.818250,0.818100,0.817930,0.817780,0.817630,0.817580,0.817520,0.817380,0.817260,0.817160,0.817030,0.816950,0.816800,0.816660,0.816570,0.816360,0.816240,0.816090,0.815990,0.815880,0.815720,0.815580,0.815440,0.815300,0.815200,0.815070,0.814920,0.814740,0.814540,0.814440,0.814310,0.814230,0.814100,0.813940,0.813800,0.813670,0.813590,0.813450,0.813340,0.813200,0.813080,0.812930,0.812830,0.812660,0.812520,0.812370,0.812220,0.812070,0.811950,0.811820,0.811610,0.811520,0.811330,0.811230,0.811010,0.810850,0.810740,0.810630,0.810500,0.810340,0.810200,0.810060,0.809980,0.809860,0.809670,0.809570,0.809390,0.809260,0.809170,0.809040,0.808880,0.808770,0.808670,0.808510,0.808350,0.808210,0.808120,0.808010,0.807870,0.807670,0.807550,0.807360,0.807220,0.807100,0.806950,0.806830,0.806630,0.806430,0.806270,0.806030,0.805950,0.805850,0.805640,0.805470,0.805290,0.805120,0.805000,0.804780,0.804640,0.804530,0.804320,0.804180,0.803990,0.803860,0.803740,0.803570,0.803430,0.803270,0.803110,0.802960,0.802850,0.802690,0.802520,0.802370,0.802280,0.802110,0.801980,0.801880,0.801710,0.801560,0.801370,0.801250,0.801100,0.800970,0.800860,0.800720,0.800620,0.800550,0.800410,0.800300,0.800160,0.800020,0.799930,0.799800,0.799630,0.799460,0.799290,0.799220,0.799040,0.798890,0.798690,0.798590,0.798390,0.798330,0.798190,0.798010,0.797820,0.797720,0.797570,0.797440,0.797270,0.797060,0.796990,0.796880,0.796720,0.796580,0.796420,0.796270,0.796110,0.795930,0.795780,0.795700,0.795600,0.795430,0.795290,0.795120,0.794920,0.794780,0.794590,0.794470,0.794300,0.794150,0.794040,0.793850,0.793730,0.793550,0.793400,0.793290,0.793170,0.793060,0.792850,0.792740,0.792570,0.792480,0.792350,0.792160,0.792020,0.791900,0.791750,0.791540,0.791420,0.791240,0.791060,0.790890,0.790740,0.790610,0.790510,0.790340,0.790200,0.790080,0.789920,0.789760,0.789620,0.789500,0.789380,0.789210,0.789040,0.788940,0.788780,0.788690,0.788510,0.788420,0.788270,0.788100,0.787910,0.787780,0.787580,0.787390,0.787300,0.787140,0.786970,0.786810,0.786620,0.786440,0.786250,0.786120,0.785960,0.785690,0.785500,0.785380,0.785260,0.784990,0.784800,0.784680,0.784510,0.784370,0.784190,0.784050,0.783880,0.783740,0.783560,0.783410,0.783190,0.783050,0.782930,0.782760,0.782600,0.782460,0.782210,0.782080,0.781910,0.781700,0.781560,0.781440,0.781240,0.781090,0.780910,0.780780,0.780550,0.780430,0.780280,0.780130,0.779910,0.779770,0.779560,0.779430,0.779230,0.779070,0.778940,0.778810,0.778690,0.778590,0.778430,0.778220,0.778060,0.777860,0.777680,0.777590,0.777490,0.777340,0.777210,0.777010,0.776860,0.776730,0.776520,0.776400,0.776270,0.776150,0.776010,0.775820,0.775680,0.775560,0.775460,0.775320,0.775100,0.774920,0.774780,0.774600,0.774420,0.774310,0.774080,0.773960,0.773840,0.773750,0.773590,0.773430,0.773280,0.773180,0.772990,0.772850,0.772690,0.772540,0.772390,0.772240,0.772070,0.771980,0.771790,0.771570,0.771400,0.771300,0.771110,0.770990,0.770900,0.770760,0.770610,0.770380,0.770230,0.770060,0.769880,0.769750,0.769640,0.769570,0.769380,0.769180,0.768960,0.768780,0.768590,0.768360,0.768260,0.768050,0.767920,0.767730,0.767580,0.767460,0.767300,0.767170,0.767040,0.766880,0.766730,0.766510,0.766300,0.766120,0.765980,0.765860,0.765670,0.765540,0.765370,0.765190,0.765040,0.764870,0.764740,0.764610,0.764480,0.764280,0.764140,0.763990,0.763880,0.763700,0.763560,0.763370,0.763220,0.763110,0.762950,0.762740,0.762570,0.762440,0.762310,0.762190,0.762070,0.761890,0.761720,0.761610,0.761430,0.761210,0.761110,0.760930,0.760790,0.760590,0.760480,0.760350,0.760200,0.760080,0.759900,0.759760,0.759610,0.759490,0.759310,0.759170,0.758990,0.758840,0.758680,0.758490,0.758350,0.758190,0.757970,0.757880,0.757750,0.757580,0.757410,0.757260,0.757130,0.757010,0.756810,0.756680,0.756510,0.756360,0.756220,0.756080,0.755930,0.755820,0.755600,0.755410,0.755240,0.755100,0.754900,0.754740,0.754550,0.754390,0.754250,0.754120,0.754030,0.753910,0.753720,0.753630,0.753470,0.753320,0.753220,0.753050,0.752890,0.752730,0.752520,0.752350,0.752250,0.751970,0.751810,0.751610,0.751440,0.751340,0.751230,0.751080,0.750950,0.750820,0.750670,0.750490,0.750300,0.750210,0.750130,0.749910,0.749730,0.749500,0.749260,0.749120,0.748930,0.748750,0.748640,0.748500,0.748340,0.748200,0.748010,0.747860,0.747630,0.747440,0.747320,0.747230,0.747030,0.746880,0.746720,0.746510,0.746300,0.746120,0.745940,0.745730,0.745580,0.745430,0.745320,0.745100,0.744950,0.744770,0.744530,0.744360,0.744210,0.744080,0.743910,0.743740,0.743460,0.743340,0.743150,0.743020,0.742860,0.742730,0.742540,0.742430,0.742280,0.742090,0.741950,0.741750,0.741600,0.741390,0.741160,0.741020,0.740800,0.740590,0.740450,0.740300,0.740150,0.739990,0.739810,0.739680,0.739550,0.739410,0.739260,0.739030,0.738800,0.738580,0.738390,0.738210,0.737990,0.737800,0.737660,0.737490,0.737270,0.737110,0.736950,0.736730,0.736570,0.736420,0.736330,0.736110,0.735910,0.735670,0.735530,0.735320,0.735100,0.735020,0.734890,0.734780,0.734620,0.734480,0.734370,0.734250,0.734090,0.733950,0.733750,0.733560,0.733340,0.733220,0.733130,0.732870,0.732720,0.732510,0.732350,0.732230,0.732000,0.731870,0.731680,0.731570,0.731370,0.731210,0.730990,0.730880,0.730680,0.730540,0.730370,0.730190,0.730000,0.729800,0.729690,0.729490,0.729250,0.729070,0.728820,0.728700,0.728550,0.728420,0.728290,0.728140,0.727980,0.727760,0.727650,0.727470,0.727260,0.727150,0.727010,0.726840,0.726660,0.726400,0.726260,0.726110,0.725890,0.725750,0.725600,0.725460,0.725300,0.725120,0.724850,0.724630,0.724480,0.724270,0.724060,0.723970,0.723790,0.723670,0.723480,0.723350,0.723190,0.723000,0.722830,0.722670,0.722530,0.722390,0.722210,0.722070,0.721930,0.721750,0.721580,0.721370,0.721190,0.721000,0.720860,0.720800,0.720540,0.720390,0.720190,0.720040,0.719880,0.719720,0.719560,0.719450,0.719230,0.719060,0.718840,0.718630,0.718550,0.718440,0.718260,0.718160,0.717960,0.717830,0.717680,0.717550,0.717280,0.717120,0.716980,0.716760,0.716530,0.716340,0.716230,0.716060,0.715880,0.715650,0.715520,0.715390,0.715220,0.715000,0.714750,0.714540,0.714430,0.714320,0.714140,0.714020,0.713900,0.713770,0.713660,0.713420,0.713200,0.713030,0.712850,0.712650,0.712400,0.712250,0.712160,0.711980,0.711750,0.711660,0.711540,0.711360,0.711180,0.710930,0.710720,0.710490,0.710330,0.710120,0.709950,0.709740,0.709590,0.709360,0.709180,0.709010,0.708860,0.708740,0.708530,0.708350,0.708130,0.707940,0.707750,0.707540,0.707280,0.707150,0.706970,0.706760,0.706650,0.706570,0.706370,0.706190,0.706030,0.705870,0.705710,0.705520,0.705310,0.705100,0.704950,0.704760,0.704520,0.704340,0.704220,0.704090,0.703980,0.703770,0.703610,0.703460,0.703310,0.703110,0.702950,0.702740,0.702560,0.702340,0.702200,0.702020,0.701850,0.701700,0.701570,0.701380,0.701170,0.701040,0.700910,0.700620,0.700470,0.700280,0.700070,0.699870,0.699690,0.699490,0.699420,0.699190,0.699010,0.698820,0.698690,0.698590,0.698500,0.698360,0.698100,0.697980,0.697790,0.697650,0.697490,0.697260,0.697180,0.697040,0.696940,0.696760,0.696590,0.696450,0.696270,0.696160,0.695950,0.695730,0.695560,0.695430,0.695290,0.695130,0.695020,0.694790,0.694680,0.694460,0.694220,0.694050,0.693860,0.693720,0.693520,0.693280,0.693180,0.693050,0.692910,0.692690,0.692540,0.692440,0.692240,0.692100,0.691970,0.691780,0.691580,0.691460,0.691340,0.691170,0.690990,0.690850,0.690670,0.690540,0.690410,0.690190,0.690040,0.689820,0.689620,0.689380,0.689230,0.689060,0.688900,0.688750,0.688600,0.688390,0.688190,0.688070,0.687900,0.687740,0.687630,0.687410,0.687220,0.687090,0.686890,0.686720,0.686470,0.686360,0.686160,0.686040,0.685880,0.685670,0.685560,0.685360,0.685170,0.685060,0.684940,0.684800,0.684610,0.684470,0.684290,0.684000,0.683810,0.683650,0.683510,0.683350,0.683170,0.682930,0.682670,0.682510,0.682370,0.682240,0.682050,0.681920,0.681670,0.681530,0.681360,0.681190,0.681030,0.680930,0.680820,0.680600,0.680400,0.680250,0.680050,0.679870,0.679640,0.679500,0.679320,0.679130,0.678920,0.678760,0.678590,0.678470,0.678280,0.678090,0.677880,0.677720,0.677530,0.677380,0.677210,0.677030,0.676820,0.676670,0.676480,0.676350,0.676190,0.675990,0.675830,0.675680,0.675480,0.675200,0.675010,0.674790,0.674590,0.674400,0.674260,0.674110,0.673960,0.673780,0.673620,0.673470,0.673260,0.673000,0.672760,0.672530,0.672370,0.672240,0.672100,0.671980,0.671780,0.671660,0.671520,0.671320,0.671190,0.670980,0.670780,0.670560,0.670410,0.670240,0.670090,0.669900,0.669730,0.669590,0.669360,0.669070,0.668870,0.668650,0.668500,0.668290,0.668130,0.667880,0.667720,0.667580,0.667310,0.667110,0.666900,0.666720,0.666440,0.666290,0.666060,0.665870,0.665700,0.665500,0.665340,0.665230,0.665080,0.664960,0.664760,0.664570,0.664420,0.664210,0.664040,0.663810,0.663560,0.663310,0.663160,0.663020,0.662800,0.662570,0.662390,0.662200,0.661990,0.661800,0.661590,0.661460,0.661190,0.660950,0.660710,0.660570,0.660400,0.660240,0.660080,0.659890,0.659690,0.659460,0.659360,0.659160,0.659020,0.658740,0.658530,0.658380,0.658240,0.658020,0.657860,0.657680,0.657490,0.657320,0.657180,0.657070,0.656780,0.656620,0.656380,0.656250,0.656130,0.655920,0.655750,0.655520,0.655300,0.655140,0.654980,0.654830,0.654690,0.654540,0.654340,0.654130,0.653960,0.653830,0.653730,0.653570,0.653380,0.653190,0.653030,0.652800,0.652620,0.652440,0.652220,0.651980,0.651820,0.651670,0.651520,0.651310,0.651110,0.650910,0.650690,0.650520,0.650280,0.650080,0.649940,0.649730,0.649540,0.649460,0.649280,0.649110,0.648930,0.648780,0.648580,0.648360,0.648210,0.648080,0.647850,0.647700,0.647520,0.647320,0.647090,0.646950,0.646750,0.646560,0.646370,0.646280,0.646060,0.645900,0.645670,0.645490,0.645340,0.645130,0.644980,0.644780,0.644590,0.644380,0.644160,0.644020,0.643880,0.643750,0.643530,0.643350,0.643190,0.643020,0.642820,0.642600,0.642430,0.642260,0.642060,0.641810,0.641670,0.641520,0.641310,0.641160,0.641010,0.640780,0.640640,0.640470,0.640310,0.640230,0.639980,0.639810,0.639590,0.639440,0.639280,0.639110,0.638910,0.638740,0.638570,0.638330,0.638190,0.637990,0.637700,0.637470,0.637250,0.637040,0.636750,0.636620,0.636370,0.636220,0.636110,0.635960,0.635790,0.635560,0.635430,0.635260,0.635020,0.634920,0.634660,0.634450,0.634240,0.634060,0.633890,0.633640,0.633440,0.633150,0.632970,0.632820,0.632680,0.632500,0.632280,0.632130,0.631970,0.631690,0.631520,0.631320,0.631190,0.631060,0.630900,0.630700,0.630590,0.630350,0.630210,0.630030,0.629840,0.629680,0.629510,0.629230,0.629040,0.628890,0.628720,0.628580,0.628420,0.628190,0.628000,0.627780,0.627570,0.627410,0.627170,0.627050,0.626890,0.626690,0.626490,0.626280,0.626060,0.625890,0.625780,0.625590,0.625390,0.625170,0.624970,0.624840,0.624680,0.624510,0.624280,0.624070,0.623790,0.623580,0.623380,0.623210,0.623030,0.622840,0.622690,0.622550,0.622240,0.622020,0.621830,0.621650,0.621470,0.621260,0.621140,0.620940,0.620700,0.620620,0.620390,0.620200,0.619920,0.619710,0.619530,0.619350,0.619140,0.618930,0.618740,0.618490,0.618300,0.618090,0.617880,0.617730,0.617590,0.617400,0.617180,0.617080,0.616880,0.616680,0.616550,0.616280,0.616120,0.615930,0.615730,0.615600,0.615440,0.615230,0.615040,0.614860,0.614630,0.614420,0.614260,0.614070,0.613970,0.613740,0.613550,0.613450,0.613220,0.612980,0.612830,0.612750,0.612660,0.612540,0.612350,0.612240,0.612140,0.611970,0.611690,0.611560,0.611430,0.611220,0.611020,0.610830,0.610680,0.610580,0.610460,0.610270,0.610060,0.609900,0.609680,0.609500,0.609370,0.609190,0.608990,0.608780,0.608650,0.608510,0.608380,0.608080,0.607910,0.607720,0.607550,0.607390,0.607180,0.606980,0.606700,0.606490,0.606360,0.606160,0.605960,0.605720,0.605510,0.605380,0.605190,0.605030,0.604830,0.604620,0.604420,0.604280,0.604110,0.603890,0.603720,0.603530,0.603290,0.603090,0.602920,0.602720,0.602540,0.602380,0.602210,0.602070,0.601900,0.601750,0.601590,0.601450,0.601240,0.601010,0.600840,0.600670,0.600460,0.600300,0.600110,0.599950,0.599720,0.599530,0.599320,0.599070,0.598920,0.598770,0.598640,0.598540,0.598390,0.598200,0.598030,0.597870,0.597690,0.597520,0.597380,0.597240,0.597080,0.596900,0.596700,0.596540,0.596340,0.596100,0.595870,0.595660,0.595500,0.595350,0.595150,0.594920,0.594740,0.594480,0.594290,0.594100,0.593940,0.593820,0.593620,0.593430,0.593280,0.593030,0.592860,0.592600,0.592470,0.592290,0.592080,0.591900,0.591740,0.591600,0.591410,0.591220,0.591010,0.590870,0.590640,0.590440,0.590210,0.589960,0.589810,0.589490,0.589310,0.589150,0.588910,0.588760,0.588500,0.588180,0.588060,0.587900,0.587640,0.587490,0.587300,0.587120,0.586980,0.586830,0.586660,0.586520,0.586290,0.586120,0.585970,0.585730,0.585550,0.585380,0.585200,0.585000,0.584830,0.584600,0.584440,0.584210,0.584060,0.583850,0.583730,0.583510,0.583300,0.583140,0.582960,0.582720,0.582530,0.582370,0.582140,0.581960,0.581740,0.581540,0.581370,0.581220,0.581040,0.580810,0.580640,0.580420,0.580170,0.579950,0.579690,0.579500,0.579370,0.579220,0.579060,0.578850,0.578700,0.578570,0.578370,0.578170,0.577960,0.577730,0.577570,0.577470,0.577280,0.577120,0.576940,0.576770,0.576590,0.576410,0.576230,0.576000,0.575760,0.575530,0.575320,0.575150,0.574920,0.574790,0.574670,0.574460,0.574230,0.574020,0.573900,0.573720,0.573590,0.573370,0.573150,0.572900,0.572700,0.572510,0.572320,0.572140,0.571900,0.571780,0.571650,0.571500,0.571300,0.571160,0.570980,0.570760,0.570540,0.570360,0.570210,0.570070,0.569830,0.569740,0.569560,0.569430,0.569220,0.569050,0.568880,0.568690,0.568580,0.568410,0.568150,0.567990,0.567740,0.567610,0.567400,0.567240,0.567050,0.566810,0.566680,0.566560,0.566290,0.566130,0.566000,0.565810,0.565620,0.565430,0.565290,0.565110,0.564880,0.564760,0.564480,0.564240,0.564070,0.563830,0.563690,0.563530,0.563320,0.563090,0.562910,0.562680,0.562490,0.562320,0.562170,0.562010,0.561810,0.561530,0.561370,0.561210,0.561020,0.560870,0.560690,0.560490,0.560290,0.560070,0.559870,0.559690,0.559480,0.559300,0.559150,0.558970,0.558800,0.558660,0.558470,0.558320,0.558070,0.557860,0.557640,0.557550,0.557370,0.557140,0.556970,0.556840,0.556640,0.556460,0.556290,0.556000,0.555750,0.555600,0.555410,0.555230,0.555010,0.554790,0.554570,0.554390,0.554240,0.554100,0.553970,0.553770,0.553600,0.553430,0.553310,0.553180,0.552910,0.552780,0.552660,0.552460,0.552280,0.552100,0.551910,0.551750,0.551600,0.551470,0.551280,0.551170,0.550980,0.550760,0.550600,0.550420,0.550240,0.550060,0.549870,0.549670,0.549490,0.549340,0.549150,0.548930,0.548820,0.548560,0.548320,0.548070,0.547850,0.547590,0.547340,0.547090,0.546930,0.546730,0.546590,0.546410,0.546210,0.546020,0.545810,0.545640,0.545490,0.545320,0.545130,0.544870,0.544670,0.544380,0.544220,0.544020,0.543830,0.543620,0.543390,0.543200,0.542970,0.542770,0.542590,0.542380,0.542210,0.542070,0.541850,0.541610,0.541390,0.541230,0.540980,0.540810,0.540610,0.540330,0.540120,0.539950,0.539770,0.539470,0.539300,0.539030,0.538850,0.538730,0.538460,0.538210,0.537970,0.537790,0.537630,0.537430,0.537240,0.537000,0.536890,0.536670,0.536520,0.536350,0.536160,0.535950,0.535730,0.535560,0.535360,0.535200,0.535000,0.534760,0.534560,0.534320,0.534100,0.533940,0.533760,0.533570,0.533370,0.533230,0.533110,0.532900,0.532740,0.532540,0.532280,0.532080,0.531900,0.531720,0.531520,0.531350,0.531110,0.530960,0.530800,0.530650,0.530510,0.530230,0.530040,0.529840,0.529650,0.529430,0.529160,0.529000,0.528790,0.528640,0.528470,0.528170,0.528000,0.527810,0.527650,0.527540,0.527410,0.527210,0.527000,0.526720,0.526540,0.526300,0.526160,0.525950,0.525750,0.525590,0.525410,0.525180,0.525020,0.524840,0.524750,0.524620,0.524490,0.524210,0.524080,0.523920,0.523780,0.523630,0.523490,0.523260,0.523140,0.522940,0.522800,0.522670,0.522480,0.522280,0.522020,0.521810,0.521600,0.521470,0.521340,0.521070,0.520820,0.520630,0.520480,0.520320,0.520150,0.519920,0.519700,0.519600,0.519410,0.519160,0.518920,0.518760,0.518530,0.518310,0.518130,0.517980,0.517780,0.517660,0.517530,0.517360,0.517220,0.516980,0.516770,0.516550,0.516380,0.516210,0.516060,0.515860,0.515710,0.515580,0.515380,0.515230,0.514970,0.514820,0.514690,0.514550,0.514390,0.514230,0.514060,0.513910,0.513700,0.513580,0.513370,0.513240,0.513070,0.512880,0.512700,0.512570,0.512310,0.512160,0.511970,0.511810,0.511670,0.511440,0.511280,0.511100,0.510870,0.510720,0.510570,0.510420,0.510270,0.510110,0.509900,0.509780,0.509600,0.509450,0.509230,0.508970,0.508760,0.508490,0.508210,0.508000,0.507850,0.507620,0.507450,0.507300,0.507140,0.506950,0.506830,0.506660,0.506520,0.506290,0.506170,0.505980,0.505780,0.505570,0.505440,0.505240,0.505090,0.504930,0.504710,0.504590,0.504350,0.504180,0.503960,0.503790,0.503600,0.503440,0.503270,0.503110,0.502890,0.502670,0.502580,0.502390,0.502150,0.501980,0.501770,0.501640,0.501460,0.501260,0.501060,0.500820,0.500640,0.500440,0.500300,0.500070,0.499810,0.499550,0.499400,0.499170,0.499020,0.498790,0.498590,0.498440,0.498270,0.498090,0.497820,0.497620,0.497390,0.497300,0.497100,0.496990,0.496830,0.496620,0.496440,0.496240,0.496100,0.495850,0.495590,0.495350,0.495200,0.495040,0.494860,0.494720,0.494560,0.494370,0.494200,0.493970,0.493820,0.493580,0.493400,0.493250,0.493050,0.492910,0.492720,0.492560,0.492360,0.492260,0.492070,0.491890,0.491690,0.491570,0.491370,0.491190,0.491080,0.490910,0.490690,0.490480,0.490300,0.490100,0.489880,0.489690,0.489520,0.489350,0.489160,0.488970,0.488740,0.488570,0.488430,0.488290,0.488060,0.487830,0.487620,0.487450,0.487230,0.487010,0.486820,0.486630,0.486410,0.486240,0.486010,0.485840,0.485730,0.485550,0.485350,0.485120,0.484890,0.484700,0.484490,0.484280,0.484080,0.483860,0.483730,0.483550,0.483380,0.483100,0.482920,0.482720,0.482540,0.482310,0.482140,0.481960,0.481740,0.481600,0.481440,0.481300,0.481050,0.480870,0.480630,0.480510,0.480360,0.480170,0.479960,0.479690,0.479540,0.479390,0.479170,0.478990,0.478770,0.478640,0.478460,0.478270,0.478170,0.477970,0.477840,0.477650,0.477440,0.477280,0.477110,0.476910,0.476750,0.476560,0.476370,0.476220,0.476090,0.475900,0.475780,0.475710,0.475580,0.475330,0.475190,0.475080,0.474920,0.474800,0.474740,0.474490,0.474300,0.474170,0.473970,0.473750,0.473570,0.473410,0.473160,0.473010,0.472790,0.472580,0.472410,0.472220,0.472080,0.471870,0.471680,0.471520,0.471330,0.471130,0.470870,0.470720,0.470520,0.470270,0.470080,0.469880,0.469700,0.469500,0.469240,0.469050,0.468860,0.468690,0.468520,0.468330,0.468160,0.467980,0.467800,0.467610,0.467460,0.467180,0.467010,0.466820,0.466700,0.466580,0.466430,0.466270,0.466020,0.465850,0.465660,0.465490,0.465360,0.465210,0.465050,0.464890,0.464760,0.464620,0.464540,0.464310,0.464140,0.463890,0.463640,0.463470,0.463240,0.462970,0.462770,0.462580,0.462430,0.462290,0.462020,0.461820,0.461630,0.461500,0.461390,0.461180,0.461040,0.460880,0.460700,0.460520,0.460320,0.460170,0.459950,0.459780,0.459590,0.459300,0.459210,0.459020,0.458850,0.458680,0.458500,0.458330,0.458190,0.458020,0.457880,0.457760,0.457500,0.457340,0.457220,0.457040,0.456870,0.456660,0.456460,0.456310,0.456130,0.455910,0.455700,0.455550,0.455370,0.455210,0.455000,0.454790,0.454670,0.454420,0.454180,0.454010,0.453890,0.453790,0.453670,0.453470,0.453300,0.453090,0.452890,0.452690,0.452500,0.452340,0.452150,0.451990,0.451780,0.451630,0.451440,0.451220,0.451010,0.450830,0.450670,0.450530,0.450330,0.450100,0.449970,0.449770,0.449540,0.449330,0.449190,0.449030,0.448880,0.448760,0.448540,0.448410,0.448280,0.448130,0.447930,0.447650,0.447470,0.447270,0.446980,0.446760,0.446640,0.446460,0.446300,0.446090,0.445900,0.445760,0.445520,0.445380,0.445190,0.444970,0.444780,0.444600,0.444460,0.444330,0.444110,0.443940,0.443740,0.443540,0.443350,0.443280,0.443060,0.442830,0.442640,0.442480,0.442300,0.442100,0.442010,0.441800,0.441720,0.441540,0.441320,0.441140,0.441040,0.440850,0.440700,0.440440,0.440230,0.440020,0.439850,0.439680,0.439460,0.439310,0.439110,0.438920,0.438710,0.438520,0.438270,0.438120,0.437990,0.437810,0.437650,0.437430,0.437280,0.437140,0.436970,0.436820,0.436640,0.436480,0.436260,0.436060,0.435790,0.435630,0.435420,0.435250,0.435050,0.434930,0.434720,0.434540,0.434310,0.434080,0.433840,0.433630,0.433490,0.433210,0.433070,0.432890,0.432770,0.432570,0.432420,0.432240,0.432050,0.431800,0.431640,0.431450,0.431190,0.430910,0.430720,0.430530,0.430420,0.430240,0.430040,0.429930,0.429770,0.429640,0.429450,0.429280,0.429060,0.428890,0.428760,0.428620,0.428470,0.428330,0.428190,0.428020,0.427830,0.427740,0.427550,0.427390,0.427240,0.427050,0.426870,0.426770,0.426590,0.426470,0.426280,0.426110,0.425970,0.425800,0.425600,0.425390,0.425250,0.425050,0.424850,0.424710,0.424500,0.424320,0.424140,0.423980,0.423820,0.423670,0.423490,0.423310,0.423140,0.422900,0.422730,0.422610,0.422410,0.422210,0.421940,0.421830,0.421660,0.421500,0.421290,0.421120,0.420920,0.420770,0.420590,0.420400,0.420200,0.420010,0.419850,0.419680,0.419520,0.419420,0.419240,0.419000,0.418790,0.418630,0.418430,0.418230,0.418010,0.417850,0.417700,0.417490,0.417300,0.417130,0.417020,0.416790,0.416620,0.416380,0.416140,0.415930,0.415710,0.415520,0.415370,0.415200,0.414990,0.414770,0.414660,0.414530,0.414430,0.414260,0.414190,0.414070,0.413780,0.413580,0.413380,0.413140,0.413010,0.412840,0.412710,0.412540,0.412370,0.412220,0.412040,0.411890,0.411630,0.411480,0.411250,0.411140,0.410880,0.410710,0.410540,0.410370,0.410180,0.409980,0.409800,0.409650,0.409460,0.409290,0.409090,0.408940,0.408790,0.408650,0.408500,0.408350,0.408240,0.408070,0.407870,0.407610,0.407430,0.407270,0.407090,0.406950,0.406800,0.406690,0.406480,0.406300,0.406210,0.405990,0.405820,0.405610,0.405480,0.405270,0.405110,0.404950,0.404830,0.404680,0.404500,0.404320,0.404040,0.403860,0.403660,0.403570,0.403420,0.403270,0.403060,0.402830,0.402630,0.402410,0.402250,0.402160,0.402010,0.401870,0.401750,0.401650,0.401480,0.401320,0.401200,0.400950,0.400790,0.400630,0.400440,0.400270,0.400110,0.399980,0.399870,0.399670,0.399540,0.399430,0.399310,0.399120,0.398910,0.398810,0.398700,0.398530,0.398380,0.398160,0.398000,0.397830,0.397720,0.397510,0.397350,0.397160,0.397050,0.396820,0.396700,0.396540,0.396320,0.396110,0.395950,0.395750,0.395620,0.395510,0.395300,0.395120,0.395000,0.394830,0.394650,0.394540,0.394390,0.394230,0.394090,0.393910,0.393700,0.393570,0.393370,0.393230,0.393090,0.392900,0.392730,0.392450,0.392340,0.392070,0.391890,0.391720,0.391630,0.391430,0.391240,0.391110,0.390980,0.390870,0.390720,0.390550,0.390390,0.390240,0.390010,0.389870,0.389700,0.389460,0.389330,0.389130,0.388970,0.388790,0.388690,0.388540,0.388380,0.388220,0.388120,0.387910,0.387790,0.387650,0.387520,0.387330,0.387170,0.387010,0.386950,0.386830,0.386740,0.386640,0.386420,0.386300,0.386130,0.385940,0.385760,0.385590,0.385450,0.385330,0.385110,0.385010,0.384840,0.384740,0.384600,0.384460,0.384280,0.384090,0.383940,0.383860,0.383690,0.383480,0.383360,0.383170,0.383020,0.382820,0.382620,0.382430,0.382280,0.382070,0.381950,0.381730,0.381580,0.381420,0.381250,0.381090,0.380890,0.380670,0.380480,0.380330,0.380190,0.379990,0.379840,0.379630,0.379420,0.379270,0.379130,0.378930,0.378790,0.378660,0.378470,0.378330,0.378210,0.378070,0.377830,0.377580,0.377470,0.377350,0.377210,0.377100,0.376880,0.376700,0.376470,0.376240,0.376040,0.375920,0.375810,0.375610,0.375440,0.375260,0.375130,0.374990,0.374860,0.374690,0.374510,0.374430,0.374250,0.374090,0.373930,0.373790,0.373670,0.373430,0.373260,0.373020,0.372830,0.372690,0.372430,0.372230,0.372000,0.371810,0.371650,0.371500,0.371320,0.371190,0.371010,0.370820,0.370570,0.370370,0.370250,0.370100,0.369910,0.369700,0.369500,0.369310,0.369090,0.369000,0.368760,0.368660,0.368500,0.368360,0.368260,0.368020,0.367810,0.367690,0.367540,0.367380,0.367230,0.367100,0.366960,0.366800,0.366680,0.366530,0.366320,0.366130,0.365970,0.365820,0.365690,0.365440,0.365190,0.365070,0.364920,0.364820,0.364700,0.364560,0.364440,0.364240,0.364050,0.363920,0.363850,0.363700,0.363490,0.363290,0.363130,0.362960,0.362770,0.362570,0.362450,0.362300,0.362190,0.362010,0.361830,0.361700,0.361530,0.361340,0.361250,0.361140,0.360990,0.360810,0.360590,0.360490,0.360340,0.360190,0.360050,0.359920,0.359780,0.359580,0.359400,0.359220,0.359060,0.358830,0.358720,0.358590,0.358420,0.358310,0.358190,0.358040,0.357940,0.357800,0.357690,0.357510,0.357360,0.357210,0.357080,0.356920,0.356800,0.356630,0.356520,0.356310,0.356180,0.356020,0.355820,0.355660,0.355470,0.355240,0.355040,0.354880,0.354670,0.354430,0.354270,0.354120,0.353910,0.353760,0.353580,0.353490,0.353290,0.353130,0.353040,0.352900,0.352830,0.352610,0.352450,0.352220,0.352080,0.351940,0.351760,0.351610,0.351440,0.351340,0.351190,0.351070,0.350870,0.350750,0.350620,0.350310,0.350180,0.350020,0.349850,0.349620,0.349490,0.349330,0.349240,0.349100,0.348940,0.348770,0.348600,0.348460,0.348260,0.348100,0.348010,0.347780,0.347540,0.347430,0.347260,0.347140,0.346990,0.346800,0.346630,0.346450,0.346270,0.346150,0.345920,0.345780,0.345580,0.345460,0.345370,0.345160,0.345050,0.344930,0.344760,0.344580,0.344470,0.344310,0.344160,0.343970,0.343800,0.343670,0.343550,0.343390,0.343280,0.343120,0.342990,0.342740,0.342560,0.342370,0.342250,0.342150,0.342040,0.341940,0.341800,0.341660,0.341480,0.341320,0.341160,0.341000,0.340870,0.340730,0.340480,0.340390,0.340280,0.340110,0.339960,0.339770,0.339630,0.339510,0.339360,0.339200,0.339060,0.338960,0.338820,0.338650,0.338440,0.338370,0.338150,0.337980,0.337810,0.337610,0.337490,0.337330,0.337160,0.337010,0.336880,0.336720,0.336590,0.336460,0.336260,0.336070,0.336000,0.335830,0.335710,0.335560,0.335350,0.335170,0.335020,0.334860,0.334740,0.334660,0.334560,0.334430,0.334300,0.334150,0.334010,0.333890,0.333810,0.333680,0.333500,0.333340,0.333220,0.333040,0.332890,0.332740,0.332620,0.332450,0.332310,0.332100,0.331990,0.331780,0.331530,0.331360,0.331180,0.331080,0.330880,0.330730,0.330640,0.330560,0.330350,0.330190,0.330070,0.329930,0.329800,0.329660,0.329460,0.329260,0.329120,0.328980,0.328820,0.328670,0.328550,0.328360,0.328210,0.328040,0.327880,0.327720,0.327610,0.327490,0.327370,0.327250,0.327070,0.326880,0.326650,0.326500,0.326380,0.326190,0.326070,0.325920,0.325790,0.325570,0.325410,0.325160,0.324930,0.324750,0.324610,0.324450,0.324300,0.324200,0.323990,0.323820,0.323650,0.323520,0.323350,0.323220,0.323050,0.322850,0.322670,0.322470,0.322350,0.322240,0.322110,0.321940,0.321810,0.321690,0.321590,0.321450,0.321270,0.321130,0.320930,0.320760,0.320620,0.320470,0.320300,0.320130,0.320020,0.319900,0.319690,0.319500,0.319270,0.319160,0.318950,0.318730,0.318600,0.318400,0.318210,0.318030,0.317920,0.317860,0.317610,0.317500,0.317380,0.317190,0.316990,0.316850,0.316710,0.316580,0.316420,0.316200,0.316010,0.315840,0.315700,0.315620,0.315470,0.315360,0.315240,0.315060,0.314940,0.314830,0.314650,0.314500,0.314340,0.314150,0.313980,0.313800,0.313710,0.313500,0.313300,0.313140,0.313030,0.312860,0.312710,0.312520,0.312370,0.312320,0.312110,0.311990,0.311840,0.311710,0.311580,0.311420,0.311300,0.311150,0.310960,0.310820,0.310650,0.310560,0.310450,0.310310,0.310190,0.309980,0.309840,0.309740,0.309640,0.309460,0.309280,0.309160,0.309010,0.308780,0.308640,0.308540,0.308400,0.308230,0.308100,0.308000,0.307870,0.307740,0.307590,0.307310,0.307140,0.307010,0.306850,0.306680,0.306560,0.306380,0.306220,0.306000,0.305830,0.305690,0.305590,0.305440,0.305290,0.305160,0.304980,0.304820,0.304680,0.304570,0.304430,0.304270,0.304110,0.303960,0.303840,0.303710,0.303590,0.303450,0.303290,0.303150,0.303080,0.302920,0.302820,0.302700,0.302570,0.302400,0.302180,0.301960,0.301860,0.301750,0.301580,0.301390,0.301270,0.301130,0.300960,0.300810,0.300720,0.300600,0.300440,0.300260,0.300100,0.299910,0.299840,0.299730,0.299580,0.299420,0.299330,0.299220,0.299080,0.298980,0.298840,0.298690,0.298610,0.298450,0.298330,0.298160,0.298000,0.297860,0.297710,0.297540,0.297370,0.297200,0.297060,0.296940,0.296820,0.296660,0.296550,0.296410,0.296230,0.296080,0.295980,0.295830,0.295690,0.295480,0.295380,0.295250,0.295110,0.295020,0.294870,0.294780,0.294670,0.294470,0.294330,0.294140,0.294060,0.293890,0.293800,0.293650,0.293550,0.293410,0.293280,0.293070,0.292950,0.292770,0.292630,0.292500,0.292340,0.292160,0.291950,0.291880,0.291710,0.291560,0.291360,0.291280,0.291220,0.291140,0.291060,0.290950,0.290840,0.290710,0.290510,0.290410,0.290230,0.290060,0.289980,0.289830,0.289690,0.289610,0.289510,0.289380,0.289260,0.289080,0.288940,0.288840,0.288720,0.288590,0.288420,0.288260,0.288140,0.288030,0.287880,0.287740,0.287570,0.287410,0.287270,0.287170,0.286990,0.286850,0.286690,0.286590,0.286460,0.286300,0.286240,0.286060,0.285970,0.285800,0.285680,0.285590,0.285420,0.285280,0.285160,0.285010,0.284880,0.284800,0.284690,0.284570,0.284440,0.284280,0.284130,0.284020,0.283890,0.283790,0.283660,0.283510,0.283320,0.283170,0.283010,0.282830,0.282670,0.282600,0.282470,0.282270,0.282070,0.281990,0.281890,0.281710,0.281600,0.281450,0.281330,0.281200,0.281090,0.280900,0.280800,0.280700,0.280550,0.280420,0.280320,0.280220,0.280080,0.279950,0.279680,0.279580,0.279420,0.279310,0.279120,0.278900,0.278790,0.278580,0.278400,0.278310,0.278200,0.278070,0.277870,0.277710,0.277650,0.277560,0.277410,0.277300,0.277110,0.276970,0.276810,0.276720,0.276560,0.276470,0.276300,0.276110,0.276010,0.275870,0.275720,0.275570,0.275400,0.275260,0.275050,0.274980,0.274820,0.274680,0.274550,0.274430,0.274300,0.274190,0.273980,0.273810,0.273710,0.273570,0.273410,0.273270,0.273180,0.273010,0.272810,0.272670,0.272510,0.272350,0.272240,0.272150,0.272010,0.271930,0.271850,0.271790,0.271690,0.271580,0.271420,0.271270,0.271120,0.270950,0.270770,0.270670,0.270520,0.270370,0.270300,0.270190,0.270070,0.269870,0.269640,0.269540,0.269420,0.269340,0.269210,0.269120,0.268990,0.268880,0.268740,0.268550,0.268420,0.268280,0.268200,0.268120,0.267960,0.267800,0.267640,0.267520,0.267440,0.267260,0.267030,0.266910,0.266800,0.266660,0.266550,0.266490,0.266370,0.266220,0.266080,0.265970,0.265820,0.265640,0.265500,0.265370,0.265220,0.265170,0.265070,0.264950,0.264840,0.264710,0.264640,0.264480,0.264290,0.264150,0.264020,0.263940,0.263790,0.263620,0.263450,0.263390,0.263280,0.263130,0.262980,0.262910,0.262790,0.262630,0.262520,0.262400,0.262300,0.262220,0.262130,0.262040,0.261870,0.261800,0.261700,0.261550,0.261430,0.261340,0.261200,0.261030,0.260860,0.260740,0.260590,0.260390,0.260270,0.260110,0.260030,0.259910,0.259790,0.259640,0.259530,0.259400,0.259280,0.259200,0.259100,0.258930,0.258820,0.258660,0.258500,0.258430,0.258250,0.258140,0.258010,0.257870,0.257780,0.257650,0.257570,0.257490,0.257370,0.257230,0.257110,0.257010,0.256840,0.256710,0.256550,0.256490,0.256390,0.256250,0.256100,0.255970,0.255860,0.255710,0.255590,0.255450,0.255370,0.255260,0.255140,0.255020,0.254940,0.254770,0.254640,0.254520,0.254400,0.254210,0.254090,0.254000,0.253830,0.253720,0.253580,0.253400,0.253300,0.253230,0.253080,0.252960,0.252810,0.252680,0.252590,0.252470,0.252320,0.252220,0.252100,0.251980,0.251850,0.251790,0.251720,0.251550,0.251420,0.251320,0.251140,0.250990,0.250870,0.250810,0.250660,0.250530,0.250410,0.250250,0.250150,0.250010,0.249850,0.249760,0.249700,0.249610,0.249520,0.249410,0.249350,0.249160,0.248980,0.248910,0.248780,0.248680,0.248530,0.248410,0.248360,0.248230,0.248120,0.247950,0.247860,0.247770,0.247620,0.247520,0.247400,0.247300,0.247180,0.247070,0.246900,0.246810,0.246720,0.246590,0.246470,0.246320,0.246190,0.246060,0.245940,0.245850,0.245720,0.245580,0.245450,0.245290,0.245080,0.244910,0.244790,0.244690,0.244560,0.244390,0.244260,0.244140,0.244040,0.243880,0.243720,0.243640,0.243470,0.243360,0.243240,0.243130,0.243020,0.242900,0.242780,0.242620,0.242510,0.242360,0.242250,0.242110,0.241990,0.241850,0.241680,0.241520,0.241470,0.241340,0.241200,0.241090,0.240920,0.240750,0.240640,0.240530,0.240430,0.240270,0.240180,0.240040,0.239940,0.239840,0.239700,0.239520,0.239400,0.239170,0.239040,0.238910,0.238810,0.238640,0.238510,0.238420,0.238310,0.238150,0.238050,0.237900,0.237720,0.237620,0.237430,0.237290,0.237060,0.236990,0.236860,0.236780,0.236690,0.236550,0.236410,0.236320,0.236180,0.236060,0.235950,0.235860,0.235750,0.235650,0.235460,0.235380,0.235260,0.235100,0.234890,0.234760,0.234600,0.234440,0.234350,0.234260,0.234110,0.233990,0.233840,0.233720,0.233630,0.233480,0.233360,0.233280,0.233170,0.232970,0.232730,0.232570,0.232470,0.232340,0.232190,0.232100,0.232010,0.231850,0.231680,0.231610,0.231560,0.231470,0.231400,0.231240,0.231100,0.230950,0.230870,0.230770,0.230680,0.230530,0.230390,0.230230,0.230120,0.230060,0.229970,0.229870,0.229760,0.229690,0.229580,0.229470,0.229320,0.229210,0.229130,0.228930,0.228780,0.228620,0.228520,0.228360,0.228300,0.228130,0.227960,0.227820,0.227740,0.227620,0.227460,0.227280,0.227160,0.227070,0.227000,0.226870,0.226750,0.226670,0.226570,0.226450,0.226390,0.226310,0.226210,0.226100,0.225950,0.225810,0.225650,0.225510,0.225400,0.225270,0.225190,0.225070,0.224880,0.224750,0.224610,0.224580,0.224450,0.224340,0.224170,0.224070,0.223930,0.223840,0.223730,0.223630,0.223450,0.223350,0.223220,0.223120,0.223050,0.222950,0.222850,0.222770,0.222650,0.222530,0.222440,0.222260,0.222100,0.221960,0.221860,0.221730,0.221640,0.221490,0.221440,0.221360,0.221160,0.221040,0.220950,0.220880,0.220760,0.220650,0.220550,0.220440,0.220360,0.220180,0.220070,0.219990,0.219910,0.219830,0.219680,0.219590,0.219520,0.219450,0.219320,0.219240,0.219160,0.219090,0.218890,0.218800,0.218670,0.218610,0.218510,0.218380,0.218280,0.218080,0.217940,0.217820,0.217720,0.217610,0.217480,0.217420,0.217300,0.217200,0.217040,0.216980,0.216830,0.216750,0.216660,0.216440,0.216300,0.216170,0.215980,0.215900,0.215720,0.215640,0.215560,0.215470,0.215330,0.215170,0.215100,0.215000,0.214890,0.214800,0.214660,0.214550,0.214450,0.214350,0.214270,0.214110,0.214040,0.213940,0.213850,0.213750,0.213680,0.213520,0.213440,0.213330,0.213270,0.213180,0.213050,0.212960,0.212800,0.212670,0.212560,0.212430,0.212330,0.212230,0.212140,0.211990,0.211900,0.211740,0.211630,0.211490,0.211390,0.211310,0.211170,0.211060,0.210880,0.210740,0.210580,0.210490,0.210360,0.210260,0.210140,0.210020,0.209960,0.209860,0.209740,0.209620,0.209520,0.209360,0.209240,0.209130,0.209060,0.208920,0.208790,0.208700,0.208550,0.208390,0.208360,0.208260,0.208130,0.208010,0.207930,0.207710,0.207570,0.207490,0.207390,0.207250,0.207180,0.207050,0.206930,0.206860,0.206760,0.206660,0.206570,0.206430,0.206370,0.206210,0.206060,0.205970,0.205920,0.205800,0.205630,0.205540,0.205360,0.205150,0.205030,0.204930,0.204830,0.204730,0.204600,0.204500,0.204440,0.204300,0.204170,0.204010,0.203840,0.203790,0.203720,0.203630,0.203500,0.203350,0.203260,0.203130,0.203040,0.202950,0.202870,0.202770,0.202640,0.202590,0.202500,0.202390,0.202270,0.202180,0.202080,0.202030,0.201920,0.201790,0.201650,0.201520,0.201430,0.201270,0.201140,0.200950,0.200810,0.200710,0.200600,0.200490,0.200340,0.200230,0.200110,0.200040,0.199900,0.199770,0.199630,0.199480,0.199340,0.199180,0.199080,0.198980,0.198890,0.198780,0.198720,0.198660,0.198550,0.198450,0.198330,0.198220,0.198130,0.198030,0.197920,0.197870,0.197780,0.197650,0.197550,0.197440,0.197330,0.197190,0.197120,0.197030,0.196920,0.196850,0.196740,0.196650,0.196580,0.196460,0.196400,0.196330,0.196170,0.196100,0.196010,0.195920,0.195840,0.195760,0.195600,0.195500,0.195450,0.195350,0.195230,0.195170,0.195070,0.195010,0.194890,0.194730,0.194650,0.194560,0.194490,0.194450,0.194390,0.194270,0.194160,0.194090,0.193930,0.193860,0.193760,0.193630,0.193550,0.193420,0.193330,0.193240,0.193080,0.192990,0.192900,0.192770,0.192710,0.192600,0.192510,0.192440,0.192350,0.192200,0.192100,0.191970,0.191850,0.191700,0.191570,0.191510,0.191420,0.191330,0.191250,0.191100,0.190970,0.190880,0.190800,0.190680,0.190540,0.190360,0.190270,0.190140,0.189970,0.189890,0.189790,0.189680,0.189650,0.189530,0.189460,0.189410,0.189370,0.189280,0.189220,0.189060,0.188950,0.188830,0.188710,0.188630,0.188510,0.188410,0.188310,0.188210,0.188090,0.188000,0.187960,0.187860,0.187720,0.187630,0.187530,0.187380,0.187320,0.187180,0.187140,0.187050,0.186970,0.186860,0.186790,0.186740,0.186640,0.186490,0.186410,0.186320,0.186240,0.186080,0.185950,0.185830,0.185760,0.185630,0.185560,0.185420,0.185250,0.185140,0.185050,0.184870,0.184750,0.184640,0.184550,0.184410,0.184250,0.184140,0.184080,0.183970,0.183890,0.183780,0.183660,0.183590,0.183520,0.183410,0.183290,0.183170,0.183100,0.182990,0.182860,0.182780,0.182640,0.182580,0.182430,0.182320,0.182230,0.182130,0.181990,0.181910,0.181810,0.181720,0.181620,0.181560,0.181430,0.181340,0.181220,0.181160,0.181010,0.180900,0.180810,0.180720,0.180640,0.180580,0.180460,0.180350,0.180270,0.180220,0.180110,0.180040,0.179890,0.179790,0.179710,0.179640,0.179540,0.179480,0.179360,0.179320,0.179250,0.179180,0.179080,0.179040,0.178910,0.178840,0.178780,0.178690,0.178610,0.178530,0.178450,0.178420,0.178290,0.178220,0.178130,0.178090,0.178010,0.177930,0.177840,0.177750,0.177590,0.177520,0.177420,0.177300,0.177210,0.177170,0.177090,0.176950,0.176870,0.176770,0.176660,0.176570,0.176450,0.176360,0.176270,0.176180,0.176110,0.175970,0.175840,0.175760,0.175630,0.175550,0.175460,0.175410,0.175310,0.175230,0.175140,0.175040,0.174890,0.174780,0.174680,0.174580,0.174540,0.174470,0.174350,0.174280,0.174190,0.174050,0.173980,0.173850,0.173770,0.173650,0.173580,0.173500,0.173430,0.173310,0.173160,0.173080,0.173040,0.172920,0.172840,0.172770,0.172730,0.172620,0.172540,0.172430,0.172350,0.172220,0.172140,0.172040,0.171930,0.171870,0.171820,0.171660,0.171580,0.171480,0.171350,0.171290,0.171170,0.171090,0.170950,0.170890,0.170830,0.170770,0.170660,0.170570,0.170470,0.170360,0.170330,0.170260,0.170230,0.170140,0.170040,0.169970,0.169880,0.169810,0.169740,0.169620,0.169540,0.169490,0.169420,0.169340,0.169260,0.169210,0.169120,0.168990,0.168900,0.168770,0.168750,0.168640,0.168480,0.168390,0.168250,0.168150,0.168020,0.167900,0.167740,0.167680,0.167560,0.167510,0.167400,0.167310,0.167170,0.167130,0.167020,0.166920,0.166850,0.166780,0.166690,0.166580,0.166490,0.166410,0.166340,0.166290,0.166190,0.166070,0.165910,0.165780,0.165710,0.165690,0.165630,0.165580,0.165490,0.165340,0.165240,0.165170,0.165090,0.164960,0.164860,0.164800,0.164730,0.164690,0.164600,0.164470,0.164340,0.164260,0.164160,0.164130,0.164050,0.163920,0.163810,0.163680,0.163580,0.163520,0.163440,0.163340,0.163250,0.163210,0.163150,0.163070,0.162970,0.162870,0.162760,0.162650,0.162560,0.162440,0.162370,0.162290,0.162200,0.162090,0.162020,0.161980,0.161880,0.161800,0.161710,0.161640,0.161550,0.161460,0.161350,0.161300,0.161160,0.161120,0.161020,0.160930,0.160890,0.160830,0.160760,0.160700,0.160630,0.160520,0.160420,0.160300,0.160270,0.160210,0.160100,0.159990,0.159910,0.159800,0.159720,0.159650,0.159570,0.159490,0.159410,0.159320,0.159230,0.159160,0.159090,0.158990,0.158950,0.158870,0.158820,0.158720,0.158610,0.158550,0.158490,0.158390,0.158320,0.158240,0.158130,0.158020,0.157960,0.157880,0.157810,0.157730,0.157590,0.157500,0.157400,0.157340,0.157290,0.157210,0.157140,0.157050,0.156960,0.156860,0.156750,0.156670,0.156610,0.156470,0.156370,0.156270,0.156220,0.156110,0.156060,0.155990,0.155900,0.155810,0.155720,0.155660,0.155520,0.155470,0.155370,0.155310,0.155210,0.155140,0.155050,0.155000,0.154930,0.154860,0.154800,0.154690,0.154610,0.154530,0.154460,0.154390,0.154320,0.154260,0.154210,0.154070,0.154000,0.153870,0.153790,0.153690,0.153680,0.153640,0.153610,0.153530,0.153470,0.153410,0.153270,0.153190,0.153090,0.153050,0.152960,0.152910,0.152800,0.152740,0.152700,0.152650,0.152520,0.152400,0.152280,0.152190,0.152120,0.152030,0.151950,0.151820,0.151740,0.151670,0.151590,0.151570,0.151490,0.151320,0.151280,0.151230,0.151170,0.151140,0.151030,0.150950,0.150870,0.150780,0.150660,0.150580,0.150480,0.150350,0.150220,0.150080,0.150020,0.149950,0.149850,0.149740,0.149620,0.149540,0.149490,0.149400,0.149320,0.149240,0.149140,0.148960,0.148880,0.148790,0.148670,0.148620,0.148530,0.148430,0.148350,0.148290,0.148190,0.148080,0.147990,0.147860,0.147750,0.147660,0.147580,0.147490,0.147430,0.147350,0.147250,0.147120,0.147070,0.147030,0.146900,0.146820,0.146760,0.146670,0.146600,0.146510,0.146380,0.146360,0.146280,0.146190,0.146080,0.146000,0.145900,0.145820,0.145760,0.145730,0.145590,0.145560,0.145490,0.145380,0.145330,0.145160,0.145070,0.145050,0.144940,0.144770,0.144680,0.144560,0.144460,0.144400,0.144320,0.144240,0.144180,0.144050,0.143930,0.143870,0.143780,0.143730,0.143660,0.143600,0.143550,0.143480,0.143410,0.143320,0.143260,0.143200,0.143100,0.143020,0.142970,0.142890,0.142790,0.142660,0.142590,0.142530,0.142360,0.142310,0.142220,0.142110,0.142040,0.141970,0.141920,0.141780,0.141730,0.141600,0.141510,0.141450,0.141360,0.141310,0.141220,0.141160,0.141120,0.141010,0.140900,0.140840,0.140740,0.140640,0.140570,0.140520,0.140490,0.140450,0.140360,0.140270,0.140200,0.140130,0.140040,0.139940,0.139890,0.139840,0.139780,0.139710,0.139580,0.139470,0.139400,0.139300,0.139190,0.139100,0.139000,0.138900,0.138830,0.138760,0.138690,0.138630,0.138560,0.138510,0.138450,0.138360,0.138250,0.138160,0.138070,0.138010,0.137920,0.137870,0.137780,0.137700,0.137620,0.137550,0.137470,0.137370,0.137300,0.137220,0.137110,0.137050,0.136990,0.136880,0.136810,0.136740,0.136620,0.136590,0.136480,0.136400,0.136400,0.136330,0.136240,0.136150,0.136080,0.135970,0.135900,0.135810,0.135760,0.135660,0.135560,0.135480,0.135380,0.135320,0.135290,0.135220,0.135120,0.135060,0.134950,0.134910,0.134870,0.134820,0.134760,0.134690,0.134650,0.134590,0.134490,0.134440,0.134390,0.134310,0.134210,0.134170,0.134130,0.134080,0.133970,0.133870,0.133760,0.133710,0.133620,0.133490,0.133440,0.133350,0.133300,0.133210,0.133150,0.133070,0.132990,0.132950,0.132870,0.132800,0.132690,0.132560,0.132440,0.132390,0.132320,0.132250,0.132140,0.132070,0.131990,0.131960,0.131860,0.131780,0.131700,0.131610,0.131470,0.131390,0.131320,0.131300,0.131230,0.131120,0.131060,0.131000,0.130870,0.130830,0.130730,0.130670,0.130570,0.130520,0.130440,0.130380,0.130290,0.130220,0.130160,0.130060,0.129980,0.129910,0.129830,0.129730,0.129700,0.129640,0.129560,0.129440,0.129360,0.129310,0.129250,0.129190,0.129090,0.128970,0.128930,0.128880,0.128840,0.128750,0.128680,0.128610,0.128500,0.128410,0.128330,0.128240,0.128160,0.128070,0.128000,0.127890,0.127810,0.127730,0.127640,0.127570,0.127500,0.127400,0.127340,0.127250,0.127220,0.127170,0.127080,0.127030,0.126960,0.126870,0.126730,0.126690,0.126620,0.126530,0.126460,0.126410,0.126290,0.126270,0.126230,0.126160,0.126110,0.126040,0.125960,0.125910,0.125830,0.125770,0.125720,0.125690,0.125590,0.125500,0.125410,0.125370,0.125350,0.125280,0.125220,0.125190,0.125120,0.125030,0.124940,0.124860,0.124800,0.124750,0.124690,0.124630,0.124560,0.124480,0.124370,0.124290,0.124200,0.124080,0.123980,0.123910,0.123850,0.123710,0.123660,0.123620,0.123560,0.123520,0.123480,0.123410,0.123320,0.123190,0.123100,0.122950,0.122870,0.122780,0.122710,0.122670,0.122630,0.122560,0.122460,0.122390,0.122320,0.122210,0.122160,0.122100,0.122020,0.121950,0.121890,0.121830,0.121770,0.121710,0.121640,0.121580,0.121530,0.121490,0.121400,0.121320,0.121200,0.121130,0.121080,0.120990,0.120940,0.120850,0.120800,0.120770,0.120670,0.120610,0.120560,0.120510,0.120440,0.120370,0.120260,0.120200,0.120090,0.120050,0.119940,0.119890,0.119780,0.119720,0.119670,0.119620,0.119570,0.119510,0.119440,0.119430,0.119370,0.119320,0.119190,0.119120,0.119060,0.119010,0.118910,0.118810,0.118740,0.118670,0.118550,0.118480,0.118410,0.118350,0.118240,0.118160,0.118110,0.118080,0.117990,0.117950,0.117910,0.117820,0.117760,0.117660,0.117580,0.117500,0.117400,0.117340,0.117310,0.117280,0.117250,0.117230,0.117180,0.117100,0.117060,0.117000,0.116920,0.116860,0.116810,0.116730,0.116660,0.116560,0.116500,0.116460,0.116380,0.116330,0.116270,0.116180,0.116100,0.116050,0.115970,0.115890,0.115740,0.115610,0.115530,0.115480,0.115420,0.115360,0.115300,0.115260,0.115220,0.115170,0.115090,0.115020,0.114970,0.114900,0.114850,0.114790,0.114730,0.114640,0.114560,0.114480,0.114410,0.114380,0.114320,0.114280,0.114230,0.114200,0.114080,0.114010,0.113950,0.113900,0.113810,0.113720,0.113650,0.113580,0.113550,0.113470,0.113400,0.113350,0.113290,0.113250,0.113230,0.113160,0.113100,0.112980,0.112900,0.112810,0.112760,0.112640,0.112590,0.112500,0.112440,0.112370,0.112330,0.112210,0.112090,0.112070,0.112000,0.111930,0.111910,0.111850,0.111790,0.111730,0.111680,0.111620,0.111570,0.111540,0.111460,0.111330,0.111240,0.111160,0.111090,0.111050,0.111000,0.110940,0.110900,0.110780,0.110680,0.110640,0.110610,0.110530,0.110450,0.110390,0.110300,0.110220,0.110150,0.110110,0.110040,0.109990,0.109910,0.109870,0.109800,0.109750,0.109620,0.109560,0.109490,0.109430,0.109380,0.109320,0.109290,0.109240,0.109150,0.109050,0.109000,0.108950,0.108910,0.108870,0.108800,0.108770,0.108750,0.108680,0.108560,0.108480,0.108430,0.108320,0.108270,0.108160,0.108070,0.108030,0.107980,0.107910,0.107870,0.107840,0.107750,0.107670,0.107600,0.107540,0.107480,0.107380,0.107300,0.107220,0.107190,0.107120,0.107040,0.107010,0.106910,0.106850,0.106810,0.106740,0.106730,0.106690,0.106640,0.106570,0.106500,0.106420,0.106370,0.106280,0.106230,0.106170,0.106120,0.106060,0.105980,0.105930,0.105830,0.105710,0.105580,0.105500,0.105420,0.105340,0.105290,0.105260,0.105190,0.105150,0.105080,0.105030,0.104980,0.104920,0.104870,0.104790,0.104770,0.104700,0.104630,0.104560,0.104470,0.104410,0.104330,0.104260,0.104180,0.104120,0.104100,0.104030,0.103950,0.103880,0.103780,0.103720,0.103640,0.103590,0.103580,0.103530,0.103500,0.103480,0.103420,0.103400,0.103370,0.103350,0.103270,0.103230,0.103200,0.103150,0.103100,0.103010,0.102940,0.102890,0.102830,0.102810,0.102710,0.102680,0.102600,0.102580,0.102530,0.102470,0.102390,0.102310,0.102230,0.102190,0.102130,0.102080,0.102040,0.101950,0.101920,0.101890,0.101850,0.101780,0.101740,0.101680,0.101580,0.101490,0.101450,0.101400,0.101300,0.101200,0.101110,0.101070,0.100990,0.100910,0.100880,0.100810,0.100720,0.100660,0.100620,0.100550,0.100480,0.100420,0.100360,0.100270,0.100230,0.100160,0.100110,0.100080,0.100010,0.099950,0.099910,0.099830,0.099770,0.099730,0.099650,0.099620,0.099570,0.099510,0.099480,0.099420,0.099360,0.099290,0.099200,0.099150,0.099130,0.099110,0.099060,0.099010,0.098960,0.098900,0.098820,0.098750,0.098680,0.098630,0.098570,0.098530,0.098500,0.098460,0.098390,0.098340,0.098300,0.098260,0.098220,0.098190,0.098120,0.098030,0.097950,0.097900,0.097810,0.097710,0.097630,0.097550,0.097490,0.097450,0.097410,0.097370,0.097310,0.097250,0.097170,0.097100,0.097070,0.097020,0.096950,0.096880,0.096830,0.096760,0.096680,0.096630,0.096580,0.096550,0.096510,0.096460,0.096380,0.096310,0.096270,0.096220,0.096150,0.096140,0.096080,0.095990,0.095930,0.095890,0.095800,0.095780,0.095620,0.095570,0.095480,0.095440,0.095350,0.095260,0.095210,0.095110,0.095040,0.094960,0.094880,0.094860,0.094730,0.094670,0.094570,0.094540,0.094510,0.094480,0.094460,0.094420,0.094380,0.094340,0.094290,0.094250,0.094200,0.094150,0.094090,0.094020,0.093950,0.093890,0.093820,0.093760,0.093720,0.093690,0.093640,0.093550,0.093500,0.093440,0.093400,0.093350,0.093260,0.093160,0.093130,0.093090,0.093050,0.093010,0.092920,0.092860,0.092810,0.092760,0.092700,0.092640,0.092600,0.092500,0.092420,0.092380,0.092330,0.092240,0.092170,0.092110,0.092050,0.092020,0.091940,0.091920,0.091820,0.091790,0.091770,0.091710,0.091650,0.091560,0.091530,0.091460,0.091370,0.091320,0.091270,0.091230,0.091210,0.091110,0.091060,0.091020,0.090980,0.090940,0.090900,0.090870,0.090830,0.090750,0.090630,0.090510,0.090410,0.090350,0.090320,0.090260,0.090210,0.090180,0.090110,0.090090,0.090030,0.089970,0.089880,0.089840,0.089820,0.089790,0.089770,0.089720,0.089680,0.089620,0.089600,0.089550,0.089500,0.089450,0.089400,0.089320,0.089240,0.089150,0.089090,0.088970,0.088880,0.088830,0.088790,0.088700,0.088620,0.088540,0.088500,0.088450,0.088420,0.088380,0.088340,0.088280,0.088250,0.088220,0.088170,0.088100,0.088030,0.087970,0.087870,0.087820,0.087770,0.087660,0.087610,0.087550,0.087510,0.087450,0.087400,0.087360,0.087310,0.087270,0.087240,0.087150,0.087110,0.087040,0.086990,0.086920,0.086860,0.086730,0.086700,0.086620,0.086570,0.086550,0.086500,0.086470,0.086460,0.086340,0.086280,0.086240,0.086210,0.086140,0.086110,0.086100,0.086060,0.086040,0.085990,0.085910,0.085860,0.085790,0.085750,0.085690,0.085660,0.085610,0.085570,0.085530,0.085470,0.085420,0.085360,0.085330,0.085310,0.085280,0.085230,0.085180,0.085120,0.085050,0.085000,0.084960,0.084930,0.084890,0.084850,0.084820,0.084760,0.084730,0.084660,0.084590,0.084550,0.084490,0.084430,0.084390,0.084350,0.084270,0.084200,0.084140,0.084110,0.084060,0.084000,0.083960,0.083910,0.083840,0.083800,0.083720,0.083710,0.083650,0.083590,0.083500,0.083430,0.083390,0.083350,0.083310,0.083280,0.083250,0.083210,0.083160,0.083120,0.083050,0.082980,0.082940,0.082880,0.082850,0.082810,0.082710,0.082660,0.082560,0.082480,0.082430,0.082370,0.082310,0.082250,0.082190,0.082100,0.082050,0.082010,0.081930,0.081900,0.081800,0.081770,0.081710,0.081670,0.081590,0.081480,0.081400,0.081350,0.081290,0.081250,0.081200,0.081180,0.081150,0.081080,0.081030,0.081000,0.080890,0.080840,0.080740,0.080710,0.080680,0.080640,0.080620,0.080570,0.080540,0.080510,0.080470,0.080420,0.080360,0.080280,0.080220,0.080200,0.080130,0.080050,0.080000,0.079970,0.079920,0.079860,0.079790,0.079760,0.079710,0.079660,0.079610,0.079540,0.079510,0.079440,0.079380,0.079350,0.079300,0.079240,0.079190,0.079140,0.079010,0.078970,0.078920,0.078890,0.078860,0.078820,0.078790,0.078740,0.078700,0.078670,0.078620,0.078590,0.078490,0.078480,0.078400,0.078380,0.078330,0.078290,0.078250,0.078210,0.078180,0.078130,0.078080,0.078010,0.077940,0.077910,0.077840,0.077830,0.077760,0.077720,0.077700,0.077670,0.077600,0.077540,0.077490,0.077450,0.077390,0.077330,0.077290,0.077220,0.077170,0.077120,0.077070,0.077030,0.076970,0.076910,0.076880,0.076830,0.076790,0.076750,0.076720,0.076650,0.076590,0.076520,0.076460,0.076390,0.076340,0.076320,0.076300,0.076240,0.076170,0.076120,0.076070,0.075980,0.075960,0.075900,0.075830,0.075790,0.075750,0.075690,0.075650,0.075570,0.075530,0.075500,0.075460,0.075390,0.075360,0.075340,0.075340,0.075320,0.075240,0.075220,0.075160,0.075080,0.075000,0.074930,0.074880,0.074830,0.074760,0.074710,0.074670,0.074610,0.074570,0.074480,0.074420,0.074370,0.074280,0.074250,0.074200,0.074160,0.074130,0.074090,0.074060,0.074000,0.073950,0.073870,0.073840,0.073800,0.073770,0.073730,0.073660,0.073620,0.073570,0.073540,0.073520,0.073480,0.073420,0.073370,0.073300,0.073260,0.073180,0.073120,0.073070,0.073020,0.072970,0.072930,0.072900,0.072820,0.072790,0.072750,0.072730,0.072720,0.072690,0.072650,0.072600,0.072560,0.072510,0.072490,0.072440,0.072400,0.072370,0.072300,0.072270,0.072220,0.072160,0.072110,0.072090,0.072050,0.072030,0.072010,0.071960,0.071900,0.071870,0.071830,0.071770,0.071690,0.071650,0.071610,0.071540,0.071500,0.071450,0.071380,0.071320,0.071260,0.071200,0.071170,0.071120,0.071090,0.071010,0.070970,0.070910,0.070800,0.070760,0.070710,0.070680,0.070600,0.070550,0.070510,0.070460,0.070410,0.070370,0.070320,0.070250,0.070180,0.070110,0.070060,0.070010,0.069980,0.069930,0.069880,0.069830,0.069780,0.069710,0.069670,0.069630,0.069590,0.069560,0.069560,0.069460,0.069390,0.069370,0.069350,0.069290,0.069260,0.069230,0.069200,0.069170,0.069160,0.069130,0.069050,0.069000,0.068970,0.068920,0.068890,0.068880,0.068830,0.068770,0.068720,0.068650,0.068620,0.068580,0.068520,0.068480,0.068440,0.068410,0.068370,0.068360,0.068310,0.068290,0.068250,0.068210,0.068130,0.068090,0.068050,0.068000,0.067960,0.067930,0.067920,0.067840,0.067770,0.067720,0.067680,0.067610,0.067570,0.067570,0.067550,0.067530,0.067460,0.067450,0.067390,0.067340,0.067280,0.067230,0.067170,0.067150,0.067090,0.067070,0.067040,0.067010,0.066950,0.066930,0.066870,0.066830,0.066790,0.066720,0.066690,0.066660,0.066530,0.066500,0.066470,0.066420,0.066420,0.066340,0.066300,0.066250,0.066230,0.066190,0.066120,0.066090,0.066040,0.065970,0.065890,0.065840,0.065810,0.065780,0.065720,0.065700,0.065670,0.065660,0.065620,0.065570,0.065500,0.065450,0.065430,0.065390,0.065350,0.065300,0.065290,0.065230,0.065190,0.065180,0.065160,0.065140,0.065080,0.065040,0.064990,0.064980,0.064950,0.064900,0.064890,0.064840,0.064820,0.064780,0.064730,0.064690,0.064640,0.064550,0.064510,0.064460,0.064440,0.064430,0.064420,0.064400,0.064360,0.064330,0.064300,0.064280,0.064220,0.064170,0.064150,0.064080,0.064060,0.064000,0.063940,0.063890,0.063850,0.063790,0.063710,0.063680,0.063640,0.063590,0.063530,0.063510,0.063440,0.063400,0.063350,0.063260,0.063210,0.063170,0.063140,0.063130,0.063090,0.063040,0.063010,0.062940,0.062900,0.062820,0.062780,0.062750,0.062750,0.062710,0.062690,0.062670,0.062590,0.062580,0.062530,0.062500,0.062460,0.062400,0.062350,0.062330,0.062290,0.062200,0.062180,0.062150,0.062100,0.062060,0.062020,0.061970,0.061960,0.061960,0.061940,0.061900,0.061880,0.061830,0.061790,0.061740,0.061660,0.061610,0.061570,0.061480,0.061440,0.061410,0.061380,0.061350,0.061330,0.061280,0.061200,0.061170,0.061150,0.061100,0.061080,0.061030,0.061000,0.060950,0.060880,0.060830,0.060810,0.060760,0.060700,0.060670,0.060610,0.060580,0.060540,0.060510,0.060450,0.060410,0.060340,0.060300,0.060300,0.060280,0.060250,0.060220,0.060160,0.060130,0.060060,0.060030,0.059950,0.059920,0.059870,0.059810,0.059740,0.059720,0.059680,0.059650,0.059600,0.059580,0.059560,0.059500,0.059470,0.059460,0.059430,0.059380,0.059320,0.059280,0.059240,0.059190,0.059130,0.059110,0.059080,0.059060,0.059050,0.059000,0.058980,0.058950,0.058900,0.058870,0.058820,0.058770,0.058750,0.058720,0.058690,0.058670,0.058640,0.058610,0.058580,0.058530,0.058490,0.058440,0.058400,0.058370,0.058300,0.058270,0.058230,0.058170,0.058140,0.058120,0.058110,0.058070,0.058040,0.058010,0.057970,0.057940,0.057880,0.057860,0.057790,0.057740,0.057690,0.057620,0.057600,0.057560,0.057490,0.057430,0.057400,0.057340,0.057300,0.057270,0.057230,0.057190,0.057170,0.057160,0.057150,0.057110,0.057070,0.057020,0.056980,0.056960,0.056930,0.056900,0.056860,0.056840,0.056810,0.056780,0.056780,0.056740,0.056690,0.056640,0.056630,0.056570,0.056550,0.056480,0.056460,0.056380,0.056330,0.056300,0.056280,0.056230,0.056190,0.056130,0.056110,0.056100,0.056040,0.056020,0.056000,0.055960,0.055930,0.055900,0.055850,0.055830,0.055800,0.055780,0.055730,0.055700,0.055660,0.055620,0.055570,0.055530,0.055490,0.055460,0.055430,0.055410,0.055350,0.055290,0.055280,0.055250,0.055210,0.055160,0.055100,0.055080,0.055060,0.055020,0.054960,0.054920,0.054900,0.054820,0.054770,0.054740,0.054730,0.054690,0.054690,0.054670,0.054610,0.054580,0.054540,0.054510,0.054450,0.054430,0.054410,0.054350,0.054320,0.054300,0.054270,0.054260,0.054250,0.054210,0.054170,0.054120,0.054080,0.054030,0.054020,0.053970,0.053930,0.053930,0.053890,0.053830,0.053750,0.053710,0.053650,0.053620,0.053560,0.053540,0.053520,0.053490,0.053430,0.053380,0.053320,0.053300,0.053290,0.053240,0.053200,0.053190,0.053110,0.053110,0.053050,0.053000,0.052980,0.052960,0.052890,0.052870,0.052860,0.052850,0.052830,0.052800,0.052780,0.052750,0.052650,0.052590,0.052540,0.052520,0.052490,0.052430,0.052380,0.052340,0.052300,0.052270,0.052260,0.052230,0.052200,0.052150,0.052140,0.052130,0.052110,0.052070,0.052010,0.051980,0.051940,0.051890,0.051860,0.051830,0.051790,0.051730,0.051710,0.051670,0.051650,0.051630,0.051590,0.051560,0.051560,0.051520,0.051500,0.051440,0.051410,0.051350,0.051280,0.051220,0.051210,0.051200,0.051170,0.051140,0.051090,0.051070,0.051020,0.050980,0.050960,0.050940,0.050940,0.050930,0.050880,0.050870,0.050820,0.050780,0.050770,0.050750,0.050720,0.050680,0.050660,0.050650,0.050610,0.050590,0.050580,0.050540,0.050510,0.050480,0.050450,0.050420,0.050400,0.050380,0.050320,0.050310,0.050290,0.050260,0.050230,0.050200,0.050160,0.050120,0.050100,0.050070,0.050070,0.050030,0.049990,0.049960,0.049940,0.049900,0.049890,0.049820,0.049780,0.049740,0.049670,0.049610,0.049600,0.049570,0.049540,0.049510,0.049500,0.049450,0.049430,0.049370,0.049350,0.049320,0.049280,0.049220,0.049200,0.049160,0.049130,0.049100,0.049080,0.049060,0.049050,0.049040,0.049020,0.048990,0.048960,0.048940,0.048920,0.048900,0.048870,0.048860,0.048820,0.048810,0.048780,0.048750,0.048710,0.048630,0.048600,0.048590,0.048560,0.048530,0.048500,0.048480,0.048460,0.048420,0.048410,0.048370,0.048340,0.048300,0.048260,0.048240,0.048170,0.048130,0.048110,0.048090,0.048060,0.048040,0.047990,0.047950,0.047910,0.047860,0.047840,0.047780,0.047770,0.047730,0.047700,0.047640,0.047590,0.047560,0.047540,0.047490,0.047400,0.047380,0.047350,0.047310,0.047310,0.047260,0.047250,0.047240,0.047210,0.047180,0.047140,0.047100,0.047070,0.046970,0.046910,0.046850,0.046800,0.046730,0.046700,0.046670,0.046630,0.046610,0.046590,0.046590,0.046570,0.046550,0.046510,0.046450,0.046420,0.046350,0.046290,0.046290,0.046270,0.046230,0.046210,0.046210,0.046170,0.046120,0.046090,0.046070,0.046040,0.046000,0.045980,0.045950,0.045920,0.045880,0.045860,0.045850,0.045810,0.045760,0.045760,0.045730,0.045690,0.045640,0.045620,0.045560,0.045540,0.045510,0.045470,0.045470,0.045470,0.045450,0.045430,0.045410,0.045370,0.045310,0.045280,0.045270,0.045210,0.045170,0.045160,0.045110,0.045090,0.045060,0.045030,0.045000,0.045000,0.044970,0.044950,0.044940,0.044900,0.044900,0.044880,0.044860,0.044840,0.044790,0.044750,0.044730,0.044710,0.044710,0.044680,0.044630,0.044620,0.044590,0.044590,0.044570,0.044530,0.044490,0.044490,0.044450,0.044440,0.044400,0.044360,0.044340,0.044280,0.044270,0.044230,0.044210,0.044180,0.044160,0.044160,0.044150,0.044120,0.044100,0.044070,0.044040,0.044020,0.043940,0.043910,0.043880,0.043850,0.043810,0.043780,0.043760,0.043740,0.043690,0.043660,0.043610,0.043580,0.043520,0.043490,0.043480,0.043450,0.043420,0.043400,

==> matlab/KSimaW2_rho095_M2_100K_runs.txt <==
1.000000,0.966610,0.966340,0.966110,0.965740,0.965440,0.965120,0.964780,0.964460,0.964200,0.963790,0.963500,0.963150,0.962870,0.962560,0.962150,0.961770,0.961570,0.961240,0.960980,0.960690,0.960300,0.960050,0.959720,0.959360,0.959040,0.958780,0.958470,0.958170,0.957820,0.957460,0.957150,0.956960,0.956610,0.956150,0.955990,0.955650,0.955370,0.955020,0.954720,0.954370,0.954060,0.953720,0.953420,0.953160,0.952770,0.952430,0.952190,0.951740,0.951370,0.950940,0.950630,0.950340,0.950010,0.949650,0.949310,0.948920,0.948640,0.948350,0.948010,0.947620,0.947270,0.946930,0.946590,0.946210,0.945830,0.945640,0.945230,0.944680,0.944300,0.943940,0.943590,0.943240,0.942790,0.942430,0.942120,0.941880,0.941600,0.941300,0.940880,0.940510,0.940140,0.939730,0.939290,0.938950,0.938530,0.938230,0.937840,0.937500,0.937050,0.936700,0.936410,0.935980,0.935610,0.935240,0.934870,0.934520,0.934220,0.933920,0.933550,0.933210,0.932840,0.932550,0.932210,0.931800,0.931470,0.931070,0.930720,0.930250,0.929760,0.929510,0.929100,0.928730,0.928440,0.928140,0.927780,0.927330,0.927020,0.926700,0.926330,0.925850,0.925500,0.925160,0.924690,0.924250,0.923950,0.923650,0.923240,0.922850,0.922470,0.922160,0.921850,0.921500,0.921170,0.920730,0.920420,0.920010,0.919620,0.919280,0.918910,0.918540,0.918210,0.917860,0.917560,0.917160,0.916800,0.916370,0.916010,0.915650,0.915290,0.914890,0.914520,0.914050,0.913550,0.913240,0.912880,0.912490,0.912080,0.911700,0.911210,0.910740,0.910320,0.909840,0.909440,0.909070,0.908760,0.908360,0.907970,0.907480,0.907170,0.906820,0.906420,0.905950,0.905490,0.905060,0.904690,0.904270,0.903880,0.903470,0.902990,0.902670,0.902350,0.901880,0.901510,0.901130,0.900790,0.900430,0.900060,0.899700,0.899170,0.898760,0.898330,0.897920,0.897540,0.897050,0.896570,0.896190,0.895770,0.895390,0.895000,0.894550,0.894180,0.893790,0.893350,0.892830,0.892380,0.892010,0.891500,0.891200,0.890750,0.890410,0.890000,0.889560,0.889250,0.888770,0.888320,0.887890,0.887530,0.887060,0.886730,0.886380,0.885950,0.885410,0.884970,0.884570,0.884270,0.883840,0.883380,0.883050,0.882690,0.882330,0.881850,0.881420,0.880940,0.880510,0.879930,0.879590,0.879170,0.878710,0.878260,0.877790,0.877320,0.876890,0.876560,0.875930,0.875510,0.875020,0.874530,0.874170,0.873710,0.873180,0.872670,0.872180,0.871780,0.871320,0.870980,0.870560,0.870070,0.869700,0.869370,0.868940,0.868510,0.868020,0.867660,0.867250,0.866920,0.866590,0.866110,0.865750,0.865360,0.864940,0.864580,0.864090,0.863660,0.863180,0.862690,0.862350,0.861870,0.861490,0.861130,0.860660,0.860140,0.859790,0.859410,0.859050,0.858550,0.858140,0.857760,0.857220,0.856730,0.856300,0.855690,0.855210,0.854800,0.854350,0.853860,0.853520,0.853060,0.852660,0.852150,0.851790,0.851300,0.850830,0.850350,0.849890,0.849410,0.848940,0.848420,0.847920,0.847490,0.847060,0.846550,0.846140,0.845650,0.845220,0.844920,0.844400,0.843960,0.843440,0.842920,0.842510,0.842000,0.841450,0.840910,0.840660,0.840100,0.839700,0.839250,0.838790,0.838290,0.837900,0.837310,0.836800,0.836460,0.836040,0.835640,0.835070,0.834530,0.834120,0.833700,0.833270,0.832790,0.832300,0.831810,0.831310,0.830740,0.830270,0.829910,0.829320,0.828870,0.828500,0.828060,0.827590,0.827130,0.826640,0.826060,0.825590,0.825010,0.824540,0.824070,0.823550,0.823070,0.822610,0.822170,0.821850,0.821440,0.820930,0.820510,0.820050,0.819580,0.819080,0.818690,0.818240,0.817700,0.817170,0.816630,0.816160,0.815750,0.815290,0.814850,0.814430,0.813990,0.813510,0.813140,0.812710,0.812280,0.811770,0.811220,0.810780,0.810470,0.810080,0.809610,0.809150,0.808690,0.808230,0.807760,0.807260,0.806730,0.806220,0.805690,0.805320,0.804910,0.804350,0.803890,0.803410,0.802870,0.802430,0.801900,0.801430,0.800980,0.800440,0.799940,0.799390,0.798930,0.798450,0.797980,0.797430,0.797010,0.796470,0.795960,0.795430,0.794990,0.794540,0.793920,0.793450,0.792990,0.792490,0.792130,0.791610,0.791110,0.790680,0.790180,0.789750,0.789300,0.788820,0.788440,0.787920,0.787440,0.786920,0.786520,0.786100,0.785580,0.785070,0.784630,0.784170,0.783640,0.783070,0.782440,0.781950,0.781510,0.780910,0.780420,0.779940,0.779430,0.778920,0.778390,0.777910,0.777380,0.776920,0.776460,0.775870,0.775260,0.774730,0.774230,0.773800,0.773230,0.772770,0.772210,0.771570,0.771030,0.770560,0.769950,0.769580,0.769110,0.768660,0.768090,0.767640,0.767050,0.766590,0.766020,0.765520,0.764960,0.764510,0.764040,0.763530,0.763140,0.762670,0.762180,0.761710,0.761150,0.760740,0.760210,0.759720,0.759250,0.758850,0.758410,0.757890,0.757380,0.756910,0.756360,0.755900,0.755410,0.754970,0.754460,0.753950,0.753470,0.752870,0.752320,0.751840,0.751440,0.751010,0.750460,0.749980,0.749590,0.749080,0.748610,0.748090,0.747550,0.747030,0.746530,0.746110,0.745650,0.745120,0.744630,0.744170,0.743750,0.743330,0.742850,0.742520,0.742020,0.741450,0.740980,0.740530,0.740110,0.739570,0.739020,0.738460,0.737870,0.737460,0.737060,0.736420,0.736000,0.735510,0.735030,0.734530,0.734200,0.733810,0.733430,0.732800,0.732190,0.731710,0.731270,0.730720,0.730310,0.729870,0.729380,0.728920,0.728470,0.727850,0.727120,0.726480,0.726020,0.725340,0.725020,0.724540,0.724230,0.723640,0.723200,0.722740,0.722270,0.721790,0.721310,0.720860,0.720340,0.719760,0.719370,0.718900,0.718460,0.717900,0.717430,0.716890,0.716330,0.715880,0.715240,0.714720,0.714160,0.713760,0.713290,0.712870,0.712400,0.711770,0.711280,0.710820,0.710430,0.710000,0.709580,0.709120,0.708700,0.708190,0.707690,0.707230,0.706770,0.706230,0.705810,0.705300,0.704900,0.704430,0.703940,0.703310,0.702820,0.702330,0.701870,0.701370,0.700970,0.700440,0.699880,0.699460,0.698960,0.698370,0.697790,0.697350,0.696720,0.696380,0.695820,0.695260,0.694740,0.694160,0.693790,0.693370,0.692900,0.692270,0.691800,0.691390,0.690870,0.690370,0.689820,0.689330,0.688930,0.688420,0.687910,0.687460,0.686940,0.686520,0.686050,0.685680,0.685180,0.684700,0.684300,0.683720,0.683260,0.682890,0.682380,0.681800,0.681300,0.680740,0.680160,0.679690,0.679110,0.678610,0.678070,0.677530,0.677050,0.676640,0.676280,0.675800,0.675410,0.674920,0.674490,0.673890,0.673370,0.672910,0.672460,0.671860,0.671390,0.670940,0.670360,0.669910,0.669440,0.669010,0.668650,0.668380,0.667890,0.667460,0.666980,0.666520,0.666070,0.665550,0.665030,0.664570,0.664170,0.663650,0.663210,0.662820,0.662260,0.661810,0.661330,0.660810,0.660270,0.659850,0.659380,0.658920,0.658410,0.657850,0.657330,0.656910,0.656390,0.655880,0.655390,0.654930,0.654460,0.654030,0.653540,0.652970,0.652480,0.652010,0.651390,0.650910,0.650320,0.649850,0.649390,0.648890,0.648450,0.647910,0.647510,0.646980,0.646520,0.646180,0.645640,0.645190,0.644690,0.644180,0.643660,0.643220,0.642810,0.642350,0.642000,0.641560,0.640990,0.640360,0.639850,0.639350,0.638810,0.638530,0.637960,0.637600,0.637180,0.636790,0.636400,0.635890,0.635350,0.635010,0.634520,0.633990,0.633480,0.633000,0.632420,0.632030,0.631530,0.631150,0.630770,0.630300,0.629800,0.629330,0.628920,0.628460,0.628060,0.627600,0.627140,0.626720,0.626300,0.625780,0.625370,0.624760,0.624260,0.623840,0.623390,0.622880,0.622350,0.621820,0.621350,0.620840,0.620450,0.620070,0.619680,0.619260,0.618900,0.618390,0.617920,0.617530,0.617010,0.616550,0.616100,0.615630,0.615280,0.614980,0.614470,0.613990,0.613430,0.612920,0.612500,0.611990,0.611570,0.611050,0.610570,0.610070,0.609630,0.609200,0.608710,0.608320,0.607820,0.607400,0.606800,0.606340,0.605940,0.605500,0.605080,0.604760,0.604450,0.603920,0.603450,0.603130,0.602590,0.602250,0.601720,0.601250,0.600670,0.600270,0.599900,0.599480,0.599070,0.598470,0.598180,0.597760,0.597420,0.596960,0.596510,0.596040,0.595610,0.595150,0.594780,0.594270,0.593780,0.593270,0.592780,0.592390,0.591970,0.591410,0.590890,0.590510,0.589990,0.589580,0.589060,0.588670,0.588190,0.587800,0.587370,0.586950,0.586540,0.586080,0.585580,0.585090,0.584660,0.584230,0.583880,0.583470,0.583090,0.582630,0.582190,0.581670,0.581210,0.580830,0.580330,0.579800,0.579280,0.578870,0.578330,0.578000,0.577530,0.577170,0.576820,0.576270,0.575760,0.575300,0.574790,0.574320,0.573860,0.573260,0.572820,0.572290,0.571940,0.571500,0.571020,0.570560,0.570130,0.569730,0.569280,0.568770,0.568290,0.567800,0.567290,0.566820,0.566430,0.566060,0.565650,0.565180,0.564790,0.564290,0.563770,0.563240,0.562890,0.562470,0.562090,0.561540,0.561070,0.560620,0.560190,0.559630,0.559190,0.558850,0.558400,0.557960,0.557550,0.557050,0.556720,0.556320,0.556060,0.555810,0.555310,0.554810,0.554400,0.553920,0.553570,0.553060,0.552670,0.552200,0.551800,0.551340,0.550860,0.550420,0.550110,0.549680,0.549130,0.548600,0.548040,0.547540,0.547080,0.546600,0.546290,0.545850,0.545420,0.545000,0.544530,0.544090,0.543670,0.543290,0.542900,0.542420,0.542010,0.541620,0.541090,0.540650,0.540220,0.539850,0.539320,0.538890,0.538490,0.538080,0.537630,0.537180,0.536840,0.536530,0.536060,0.535570,0.535170,0.534670,0.534260,0.533870,0.533260,0.532760,0.532320,0.531850,0.531510,0.531090,0.530750,0.530180,0.529750,0.529260,0.528780,0.528430,0.527960,0.527440,0.527100,0.526610,0.526130,0.525810,0.525260,0.524780,0.524400,0.524020,0.523630,0.523130,0.522750,0.522300,0.521810,0.521240,0.520810,0.520420,0.520100,0.519590,0.519110,0.518700,0.518240,0.517770,0.517360,0.516990,0.516600,0.516140,0.515620,0.515130,0.514750,0.514270,0.513950,0.513580,0.513200,0.512920,0.512450,0.512140,0.511730,0.511260,0.510870,0.510610,0.510180,0.509770,0.509330,0.508740,0.508330,0.507870,0.507480,0.507030,0.506570,0.506150,0.505730,0.505370,0.504910,0.504530,0.504040,0.503650,0.503190,0.502760,0.502310,0.501910,0.501440,0.501030,0.500600,0.500180,0.499820,0.499430,0.498970,0.498460,0.498040,0.497700,0.497330,0.496950,0.496670,0.496260,0.495810,0.495360,0.494930,0.494530,0.494100,0.493660,0.493320,0.492880,0.492530,0.492080,0.491730,0.491240,0.490840,0.490490,0.490100,0.489610,0.489180,0.488780,0.488380,0.487930,0.487470,0.487040,0.486540,0.486160,0.485780,0.485350,0.485100,0.484510,0.484150,0.483710,0.483280,0.482840,0.482420,0.482070,0.481600,0.481240,0.480790,0.480460,0.480070,0.479680,0.479360,0.478980,0.478540,0.478130,0.477800,0.477350,0.476910,0.476510,0.476080,0.475830,0.475470,0.475070,0.474700,0.474330,0.473940,0.473510,0.473130,0.472830,0.472390,0.472010,0.471510,0.471170,0.470770,0.470370,0.469940,0.469480,0.469050,0.468700,0.468290,0.467900,0.467570,0.467140,0.466670,0.466330,0.466040,0.465640,0.465270,0.464890,0.464540,0.464160,0.463750,0.463350,0.462880,0.462550,0.462100,0.461690,0.461340,0.460960,0.460580,0.460130,0.459700,0.459330,0.459010,0.458620,0.458160,0.457780,0.457360,0.456890,0.456470,0.455990,0.455540,0.455180,0.454800,0.454370,0.453960,0.453510,0.453130,0.452770,0.452290,0.452030,0.451640,0.451250,0.450940,0.450540,0.450290,0.449870,0.449410,0.449100,0.448720,0.448290,0.447900,0.447550,0.447120,0.446740,0.446390,0.445990,0.445570,0.445350,0.444950,0.444660,0.444300,0.444000,0.443610,0.443270,0.442990,0.442670,0.442310,0.441940,0.441460,0.441000,0.440700,0.440320,0.439920,0.439620,0.439210,0.438800,0.438430,0.438200,0.437860,0.437440,0.437060,0.436710,0.436320,0.435840,0.435500,0.435200,0.434870,0.434520,0.434230,0.433780,0.433410,0.433060,0.432730,0.432400,0.432060,0.431780,0.431400,0.430960,0.430610,0.430270,0.429900,0.429550,0.429240,0.428920,0.428630,0.428230,0.427900,0.427560,0.427220,0.426950,0.426630,0.426260,0.425930,0.425670,0.425330,0.425020,0.424680,0.424330,0.423980,0.423620,0.423320,0.422890,0.422440,0.422050,0.421690,0.421320,0.421000,0.420560,0.420190,0.419800,0.419530,0.419140,0.418970,0.418640,0.418320,0.417930,0.417560,0.417300,0.417010,0.416690,0.416290,0.415970,0.415630,0.415350,0.414970,0.414580,0.414250,0.413920,0.413610,0.413300,0.413030,0.412560,0.412290,0.411850,0.411650,0.411240,0.410830,0.410480,0.410220,0.409910,0.409620,0.409360,0.409000,0.408640,0.408320,0.408000,0.407830,0.407390,0.407010,0.406690,0.406300,0.406000,0.405740,0.405360,0.405030,0.404730,0.404430,0.404040,0.403720,0.403310,0.403010,0.402730,0.402340,0.401980,0.401620,0.401190,0.400940,0.400550,0.400190,0.399840,0.399500,0.399080,0.398800,0.398450,0.398080,0.397720,0.397450,0.397140,0.396840,0.396500,0.396070,0.395750,0.395480,0.395160,0.394800,0.394380,0.394090,0.393660,0.393320,0.392910,0.392560,0.392150,0.391710,0.391420,0.391070,0.390840,0.390410,0.390040,0.389640,0.389320,0.389050,0.388620,0.388220,0.387900,0.387530,0.387250,0.386910,0.386560,0.386300,0.386050,0.385660,0.385380,0.385140,0.384840,0.384610,0.384300,0.384040,0.383710,0.383320,0.382970,0.382700,0.382360,0.382020,0.381770,0.381450,0.381030,0.380630,0.380220,0.379920,0.379530,0.379260,0.378960,0.378670,0.378400,0.378040,0.377740,0.377400,0.377090,0.376760,0.376350,0.375950,0.375600,0.375320,0.375060,0.374800,0.374460,0.374170,0.373900,0.373610,0.373350,0.373040,0.372740,0.372480,0.372260,0.371920,0.371610,0.371220,0.370950,0.370630,0.370380,0.370020,0.369720,0.369400,0.369080,0.368760,0.368380,0.368070,0.367770,0.367460,0.367200,0.366950,0.366650,0.366320,0.365960,0.365700,0.365350,0.365030,0.364690,0.364370,0.364090,0.363780,0.363430,0.363130,0.362810,0.362440,0.362070,0.361850,0.361520,0.361250,0.361030,0.360660,0.360330,0.360070,0.359800,0.359520,0.359220,0.358930,0.358540,0.358220,0.357930,0.357640,0.357390,0.357170,0.356890,0.356500,0.356130,0.355910,0.355600,0.355250,0.355010,0.354700,0.354350,0.354090,0.353790,0.353480,0.353260,0.352920,0.352620,0.352240,0.352010,0.351730,0.351450,0.351100,0.350780,0.350420,0.350130,0.349760,0.349400,0.349190,0.348900,0.348640,0.348400,0.347990,0.347710,0.347410,0.347070,0.346760,0.346530,0.346240,0.345980,0.345670,0.345350,0.344970,0.344730,0.344420,0.344200,0.343840,0.343580,0.343200,0.342850,0.342510,0.342230,0.342020,0.341750,0.341350,0.341020,0.340650,0.340320,0.340000,0.339690,0.339440,0.339260,0.338980,0.338740,0.338430,0.338210,0.337870,0.337540,0.337240,0.336940,0.336570,0.336270,0.335960,0.335550,0.335240,0.335010,0.334740,0.334490,0.334240,0.333890,0.333570,0.333300,0.333000,0.332720,0.332430,0.332120,0.331790,0.331450,0.331090,0.330800,0.330590,0.330470,0.330250,0.329990,0.329830,0.329560,0.329250,0.328960,0.328610,0.328310,0.327990,0.327660,0.327440,0.327040,0.326770,0.326530,0.326150,0.325810,0.325550,0.325270,0.324980,0.324690,0.324320,0.324020,0.323820,0.323490,0.323110,0.322880,0.322530,0.322280,0.322080,0.321900,0.321680,0.321320,0.321040,0.320690,0.320410,0.320200,0.319920,0.319570,0.319340,0.319120,0.318810,0.318530,0.318160,0.317860,0.317590,0.317330,0.317030,0.316740,0.316480,0.316250,0.315930,0.315730,0.315450,0.315210,0.314960,0.314610,0.314400,0.314100,0.313830,0.313610,0.313280,0.313010,0.312750,0.312490,0.312180,0.311960,0.311670,0.311420,0.311160,0.310990,0.310670,0.310470,0.310250,0.309960,0.309680,0.309410,0.309060,0.308740,0.308410,0.308160,0.307910,0.307640,0.307450,0.307180,0.306930,0.306730,0.306500,0.306250,0.306000,0.305720,0.305390,0.305100,0.304890,0.304570,0.304310,0.304080,0.303790,0.303530,0.303410,0.303180,0.302940,0.302700,0.302400,0.302140,0.301840,0.301630,0.301430,0.301180,0.300940,0.300660,0.300490,0.300210,0.299980,0.299680,0.299430,0.299210,0.298870,0.298670,0.298420,0.298140,0.297940,0.297700,0.297410,0.297090,0.296820,0.296560,0.296230,0.296020,0.295740,0.295470,0.295190,0.294960,0.294700,0.294410,0.294190,0.293890,0.293660,0.293430,0.293100,0.292780,0.292460,0.292160,0.291920,0.291640,0.291340,0.291070,0.290850,0.290570,0.290270,0.289900,0.289550,0.289280,0.289090,0.288750,0.288430,0.288210,0.287960,0.287620,0.287360,0.287150,0.286920,0.286710,0.286460,0.286170,0.285780,0.285520,0.285300,0.285010,0.284740,0.284450,0.284220,0.284030,0.283750,0.283490,0.283130,0.282880,0.282680,0.282380,0.282060,0.281790,0.281610,0.281440,0.281180,0.280970,0.280720,0.280420,0.280250,0.279950,0.279690,0.279390,0.279060,0.278820,0.278510,0.278280,0.278020,0.277770,0.277500,0.277280,0.277010,0.276790,0.276550,0.276260,0.276020,0.275740,0.275550,0.275280,0.275110,0.274930,0.274610,0.274380,0.274060,0.273900,0.273660,0.273340,0.273180,0.272960,0.272820,0.272530,0.272210,0.271980,0.271620,0.271350,0.271160,0.270880,0.270580,0.270350,0.270100,0.269880,0.269690,0.269400,0.269240,0.268960,0.268700,0.268420,0.268140,0.267800,0.267610,0.267320,0.267080,0.266950,0.266630,0.266350,0.266000,0.265830,0.265670,0.265590,0.265360,0.265090,0.264880,0.264630,0.264350,0.264150,0.263890,0.263600,0.263360,0.263140,0.262960,0.262720,0.262500,0.262210,0.261990,0.261710,0.261440,0.261180,0.260990,0.260720,0.260520,0.260260,0.260020,0.259760,0.259520,0.259250,0.259040,0.258820,0.258660,0.258490,0.258160,0.257860,0.257600,0.257410,0.257180,0.256900,0.256750,0.256530,0.256210,0.255970,0.255810,0.255600,0.255430,0.255290,0.255070,0.254820,0.254620,0.254370,0.254130,0.253920,0.253750,0.253560,0.253290,0.253020,0.252900,0.252770,0.252590,0.252370,0.252140,0.251840,0.251640,0.251370,0.251200,0.250990,0.250750,0.250530,0.250250,0.250090,0.249940,0.249690,0.249490,0.249250,0.249050,0.248790,0.248530,0.248270,0.248040,0.247710,0.247550,0.247240,0.247020,0.246760,0.246580,0.246390,0.246100,0.245900,0.245690,0.245370,0.245110,0.244950,0.244720,0.244460,0.244240,0.244110,0.243850,0.243610,0.243420,0.243150,0.242830,0.242540,0.242290,0.242060,0.241840,0.241660,0.241490,0.241320,0.241080,0.240940,0.240720,0.240500,0.240310,0.240120,0.239870,0.239640,0.239480,0.239220,0.239040,0.238820,0.238580,0.238330,0.238090,0.237820,0.237620,0.237370,0.237180,0.236940,0.236800,0.236570,0.236410,0.236130,0.235930,0.235740,0.235520,0.235320,0.235190,0.235010,0.234760,0.234510,0.234230,0.234050,0.233780,0.233570,0.233300,0.233090,0.232910,0.232630,0.232420,0.232220,0.232010,0.231830,0.231570,0.231380,0.231270,0.231060,0.230860,0.230620,0.230480,0.230330,0.230180,0.230000,0.229750,0.229550,0.229430,0.229210,0.229050,0.228860,0.228620,0.228400,0.228190,0.228020,0.227920,0.227580,0.227370,0.227210,0.227000,0.226790,0.226550,0.226350,0.226110,0.225870,0.225640,0.225440,0.225220,0.225040,0.224890,0.224690,0.224370,0.224140,0.223870,0.223750,0.223550,0.223320,0.223130,0.222960,0.222700,0.222520,0.222370,0.222220,0.222070,0.221770,0.221510,0.221370,0.221130,0.220970,0.220780,0.220510,0.220370,0.220110,0.219930,0.219760,0.219540,0.219300,0.219110,0.218920,0.218660,0.218530,0.218420,0.218210,0.217990,0.217850,0.217610,0.217420,0.217170,0.216900,0.216730,0.216550,0.216370,0.216230,0.216090,0.215770,0.215570,0.215450,0.215210,0.215060,0.214850,0.214670,0.214480,0.214270,0.214120,0.213960,0.213740,0.213590,0.213400,0.213230,0.213000,0.212810,0.212650,0.212430,0.212200,0.211860,0.211670,0.211420,0.211280,0.211090,0.210910,0.210720,0.210500,0.210310,0.210170,0.209970,0.209680,0.209470,0.209360,0.209250,0.209120,0.208840,0.208640,0.208530,0.208340,0.208160,0.207930,0.207700,0.207470,0.207280,0.207080,0.206720,0.206540,0.206380,0.206260,0.205990,0.205780,0.205580,0.205410,0.205250,0.205040,0.204820,0.204580,0.204380,0.204220,0.203950,0.203780,0.203560,0.203340,0.203170,0.202920,0.202720,0.202580,0.202410,0.202280,0.202040,0.201830,0.201660,0.201500,0.201320,0.201090,0.200900,0.200680,0.200450,0.200330,0.200150,0.200030,0.199840,0.199660,0.199520,0.199310,0.199100,0.198830,0.198570,0.198420,0.198350,0.198170,0.198010,0.197770,0.197580,0.197400,0.197170,0.196920,0.196690,0.196510,0.196340,0.196210,0.196060,0.195950,0.195760,0.195560,0.195360,0.195160,0.195030,0.194880,0.194620,0.194450,0.194220,0.194020,0.193850,0.193650,0.193480,0.193260,0.193080,0.192900,0.192710,0.192520,0.192290,0.192160,0.191990,0.191830,0.191620,0.191490,0.191300,0.191100,0.190960,0.190780,0.190570,0.190290,0.190170,0.190010,0.189750,0.189630,0.189520,0.189250,0.189030,0.188890,0.188720,0.188580,0.188370,0.188170,0.187980,0.187840,0.187700,0.187510,0.187370,0.187160,0.187010,0.186840,0.186750,0.186520,0.186290,0.186170,0.186030,0.185860,0.185750,0.185570,0.185440,0.185230,0.185050,0.184870,0.184670,0.184500,0.184280,0.184100,0.183930,0.183690,0.183540,0.183410,0.183190,0.182990,0.182810,0.182600,0.182460,0.182360,0.182130,0.181890,0.181730,0.181510,0.181320,0.181070,0.180920,0.180790,0.180650,0.180560,0.180450,0.180320,0.180100,0.179940,0.179760,0.179630,0.179460,0.179350,0.179230,0.179080,0.178850,0.178710,0.178510,0.178390,0.178220,0.178100,0.177900,0.177790,0.177600,0.177430,0.177270,0.177100,0.176940,0.176800,0.176620,0.176480,0.176310,0.176110,0.175940,0.175760,0.175500,0.175380,0.175300,0.175150,0.175020,0.174890,0.174730,0.174570,0.174370,0.174210,0.174180,0.174050,0.173920,0.173750,0.173620,0.173530,0.173340,0.173190,0.173030,0.172900,0.172720,0.172620,0.172500,0.172280,0.172110,0.172000,0.171830,0.171610,0.171440,0.171200,0.171060,0.170980,0.170830,0.170730,0.170580,0.170370,0.170250,0.170020,0.169830,0.169590,0.169500,0.169370,0.169230,0.169080,0.168860,0.168720,0.168580,0.168430,0.168310,0.168160,0.168000,0.167800,0.167630,0.167450,0.167340,0.167230,0.167060,0.166910,0.166740,0.166610,0.166440,0.166240,0.166090,0.165950,0.165790,0.165560,0.165380,0.165210,0.164980,0.164890,0.164810,0.164670,0.164580,0.164330,0.164170,0.163960,0.163790,0.163610,0.163460,0.163300,0.163150,0.162990,0.162880,0.162640,0.162440,0.162310,0.162140,0.161930,0.161750,0.161520,0.161270,0.161070,0.160930,0.160850,0.160730,0.160500,0.160330,0.160190,0.160080,0.159960,0.159790,0.159660,0.159540,0.159410,0.159260,0.159130,0.159010,0.158870,0.158740,0.158590,0.158460,0.158400,0.158230,0.158120,0.158000,0.157820,0.157610,0.157440,0.157250,0.157120,0.156990,0.156870,0.156720,0.156500,0.156390,0.156210,0.156070,0.155920,0.155780,0.155620,0.155510,0.155380,0.155270,0.155110,0.155000,0.154820,0.154760,0.154650,0.154500,0.154300,0.154140,0.154020,0.153890,0.153740,0.153640,0.153540,0.153330,0.153220,0.153130,0.152960,0.152820,0.152670,0.152490,0.152350,0.152190,0.152090,0.151930,0.151740,0.151570,0.151420,0.151330,0.151230,0.151100,0.150990,0.150860,0.150770,0.150670,0.150520,0.150310,0.150170,0.150060,0.149910,0.149820,0.149640,0.149400,0.149280,0.149170,0.149040,0.148890,0.148760,0.148700,0.148560,0.148430,0.148280,0.148200,0.148020,0.147890,0.147790,0.147610,0.147520,0.147390,0.147210,0.147090,0.146940,0.146790,0.146580,0.146430,0.146340,0.146250,0.146100,0.145990,0.145920,0.145790,0.145690,0.145560,0.145450,0.145360,0.145250,0.145100,0.145020,0.144860,0.144690,0.144600,0.144430,0.144230,0.144040,0.143900,0.143700,0.143590,0.143420,0.143280,0.143190,0.143050,0.142950,0.142850,0.142720,0.142590,0.142490,0.142350,0.142230,0.142120,0.141990,0.141890,0.141750,0.141580,0.141490,0.141410,0.141280,0.141160,0.141010,0.140870,0.140740,0.140610,0.140400,0.140320,0.140140,0.140030,0.139920,0.139760,0.139630,0.139520,0.139400,0.139270,0.139180,0.139030,0.138920,0.138780,0.138670,0.138600,0.138530,0.138420,0.138360,0.138270,0.138110,0.138040,0.137900,0.137740,0.137590,0.137420,0.137320,0.137190,0.137090,0.137050,0.136840,0.136700,0.136540,0.136400,0.136290,0.136210,0.136040,0.135850,0.135710,0.135540,0.135430,0.135290,0.135190,0.135060,0.134950,0.134870,0.134710,0.134570,0.134490,0.134320,0.134230,0.134100,0.133930,0.133840,0.133710,0.133590,0.133440,0.133330,0.133260,0.133100,0.132970,0.132810,0.132700,0.132550,0.132420,0.132280,0.132130,0.131940,0.131840,0.131770,0.131670,0.131570,0.131430,0.131260,0.131170,0.131080,0.131010,0.130910,0.130760,0.130670,0.130600,0.130470,0.130330,0.130190,0.130070,0.129920,0.129810,0.129710,0.129550,0.129450,0.129270,0.129070,0.128910,0.128800,0.128670,0.128590,0.128490,0.128380,0.128180,0.128030,0.127890,0.127810,0.127630,0.127480,0.127410,0.127290,0.127130,0.127040,0.126930,0.126830,0.126710,0.126570,0.126440,0.126300,0.126240,0.126090,0.125980,0.125890,0.125690,0.125580,0.125460,0.125350,0.125270,0.125150,0.125050,0.124900,0.124770,0.124650,0.124560,0.124520,0.124390,0.124280,0.124070,0.123870,0.123780,0.123680,0.123530,0.123360,0.123260,0.123140,0.123000,0.122900,0.122830,0.122690,0.122600,0.122540,0.122420,0.122380,0.122260,0.122140,0.122010,0.121860,0.121720,0.121590,0.121510,0.121400,0.121280,0.121170,0.121100,0.120990,0.120830,0.120650,0.120570,0.120500,0.120430,0.120310,0.120200,0.120070,0.119970,0.119860,0.119740,0.119620,0.119390,0.119280,0.119230,0.119120,0.119060,0.118990,0.118870,0.118830,0.118680,0.118530,0.118420,0.118260,0.118140,0.118050,0.117900,0.117810,0.117700,0.117580,0.117460,0.117360,0.117290,0.117210,0.117070,0.117000,0.116870,0.116790,0.116700,0.116640,0.116540,0.116410,0.116330,0.116180,0.116040,0.115900,0.115790,0.115680,0.115610,0.115500,0.115390,0.115310,0.115250,0.115120,0.115020,0.114890,0.114750,0.114650,0.114590,0.114500,0.114380,0.114290,0.114190,0.114050,0.113950,0.113810,0.113690,0.113620,0.113510,0.113380,0.113270,0.113200,0.113120,0.113000,0.112880,0.112760,0.112660,0.112600,0.112540,0.112410,0.112300,0.112240,0.112140,0.112030,0.111950,0.111830,0.111680,0.111630,0.111530,0.111440,0.111360,0.111240,0.111080,0.111040,0.110960,0.110830,0.110740,0.110600,0.110490,0.110410,0.110330,0.110220,0.110130,0.110030,0.109940,0.109860,0.109810,0.109710,0.109680,0.109620,0.109500,0.109380,0.109230,0.109140,0.109060,0.108940,0.108830,0.108720,0.108640,0.108510,0.108360,0.108270,0.108190,0.108070,0.107980,0.107850,0.107750,0.107710,0.107650,0.107530,0.107410,0.107300,0.107190,0.107070,0.106960,0.106900,0.106790,0.106700,0.106610,0.106520,0.106410,0.106290,0.106230,0.106120,0.106030,0.105960,0.105850,0.105730,0.105680,0.105580,0.105480,0.105410,0.105310,0.105190,0.105100,0.105040,0.104930,0.104880,0.104830,0.104730,0.104640,0.104540,0.104440,0.104340,0.104270,0.104180,0.104110,0.103970,0.103920,0.103840,0.103770,0.103610,0.103560,0.103420,0.103320,0.103130,0.103010,0.102950,0.102840,0.102740,0.102640,0.102520,0.102380,0.102260,0.102190,0.102090,0.102010,0.101890,0.101780,0.101700,0.101570,0.101470,0.101360,0.101280,0.101190,0.101120,0.101060,0.100940,0.100860,0.100760,0.100650,0.100590,0.100500,0.100360,0.100270,0.100230,0.100150,0.100020,0.099910,0.099820,0.099720,0.099600,0.099520,0.099370,0.099340,0.099270,0.099150,0.099100,0.099040,0.098950,0.098850,0.098790,0.098660,0.098590,0.098500,0.098400,0.098310,0.098220,0.098170,0.098100,0.098010,0.097920,0.097820,0.097690,0.097620,0.097550,0.097430,0.097400,0.097320,0.097260,0.097190,0.097140,0.096990,0.096870,0.096730,0.096690,0.096580,0.096520,0.096430,0.096350,0.096190,0.096060,0.096010,0.095920,0.095830,0.095740,0.095590,0.095470,0.095370,0.095240,0.095140,0.095090,0.094990,0.094900,0.094840,0.094750,0.094600,0.094490,0.094410,0.094270,0.094180,0.094070,0.094020,0.093950,0.093890,0.093800,0.093730,0.093660,0.093610,0.093460,0.093410,0.093320,0.093200,0.093040,0.092950,0.092810,0.092740,0.092630,0.092540,0.092500,0.092380,0.092270,0.092160,0.092100,0.092000,0.091950,0.091890,0.091770,0.091700,0.091630,0.091560,0.091500,0.091430,0.091380,0.091270,0.091220,0.091180,0.091080,0.090980,0.090910,0.090850,0.090760,0.090660,0.090570,0.090470,0.090410,0.090390,0.090290,0.090190,0.090150,0.090050,0.089960,0.089890,0.089810,0.089680,0.089570,0.089480,0.089370,0.089280,0.089210,0.089170,0.089080,0.089010,0.088930,0.088820,0.088790,0.088700,0.088630,0.088570,0.088460,0.088340,0.088220,0.088140,0.088060,0.087970,0.087860,0.087770,0.087670,0.087570,0.087510,0.087370,0.087280,0.087190,0.087120,0.087050,0.087010,0.086890,0.086730,0.086650,0.086600,0.086540,0.086480,0.086410,0.086350,0.086300,0.086220,0.086160,0.086080,0.085980,0.085850,0.085770,0.085740,0.085680,0.085610,0.085540,0.085470,0.085410,0.085340,0.085290,0.085220,0.085160,0.085090,0.085020,0.084940,0.084910,0.084830,0.084760,0.084680,0.084570,0.084450,0.084330,0.084260,0.084210,0.084150,0.084060,0.084040,0.083920,0.083850,0.083760,0.083710,0.083650,0.083550,0.083470,0.083380,0.083310,0.083190,0.083130,0.083050,0.082960,0.082850,0.082760,0.082650,0.082600,0.082540,0.082480,0.082420,0.082330,0.082300,0.082240,0.082150,0.082030,0.081940,0.081900,0.081810,0.081720,0.081590,0.081500,0.081380,0.081280,0.081160,0.081100,0.081050,0.080910,0.080730,0.080690,0.080640,0.080560,0.080480,0.080430,0.080360,0.080270,0.080190,0.080140,0.080070,0.080000,0.079950,0.079870,0.079790,0.079730,0.079680,0.079600,0.079530,0.079450,0.079390,0.079330,0.079210,0.079140,0.079070,0.078990,0.078950,0.078900,0.078840,0.078750,0.078710,0.078660,0.078580,0.078520,0.078450,0.078390,0.078320,0.078260,0.078210,0.078150,0.078050,0.077940,0.077860,0.077770,0.077690,0.077620,0.077540,0.077440,0.077340,0.077300,0.077210,0.077160,0.077090,0.077020,0.076960,0.076830,0.076800,0.076680,0.076590,0.076520,0.076460,0.076410,0.076350,0.076250,0.076180,0.076110,0.076020,0.075870,0.075820,0.075720,0.075630,0.075570,0.075460,0.075410,0.075330,0.075220,0.075160,0.075060,0.075030,0.074960,0.074920,0.074820,0.074740,0.074670,0.074620,0.074540,0.074460,0.074360,0.074270,0.074170,0.074090,0.074010,0.073960,0.073930,0.073890,0.073830,0.073770,0.073680,0.073550,0.073460,0.073400,0.073290,0.073200,0.073170,0.073160,0.073120,0.073080,0.073000,0.072900,0.072790,0.072710,0.072640,0.072530,0.072450,0.072380,0.072270,0.072160,0.072090,0.072030,0.071980,0.071910,0.071850,0.071800,0.071720,0.071640,0.071570,0.071490,0.071440,0.071360,0.071320,0.071260,0.071130,0.071060,0.070980,0.070950,0.070880,0.070810,0.070760,0.070680,0.070600,0.070480,0.070370,0.070300,0.070270,0.070180,0.070150,0.070100,0.070020,0.069980,0.069940,0.069820,0.069790,0.069690,0.069640,0.069590,0.069510,0.069450,0.069350,0.069290,0.069180,0.069100,0.069080,0.069040,0.068990,0.068920,0.068850,0.068770,0.068680,0.068670,0.068580,0.068540,0.068460,0.068440,0.068370,0.068330,0.068260,0.068230,0.068180,0.068120,0.068050,0.068010,0.067910,0.067820,0.067770,0.067720,0.067670,0.067620,0.067550,0.067470,0.067390,0.067310,0.067180,0.067120,0.067070,0.067020,0.066960,0.066870,0.066790,0.066660,0.066590,0.066530,0.066490,0.066420,0.066390,0.066340,0.066330,0.066230,0.066220,0.066170,0.066150,0.066090,0.066010,0.065930,0.065910,0.065860,0.065800,0.065760,0.065720,0.065660,0.065620,0.065590,0.065520,0.065430,0.065380,0.065330,0.065260,0.065230,0.065130,0.065060,0.064990,0.064920,0.064880,0.064850,0.064800,0.064710,0.064680,0.064610,0.064550,0.064450,0.064400,0.064360,0.064310,0.064260,0.064170,0.064130,0.064100,0.064050,0.063990,0.063960,0.063880,0.063850,0.063800,0.063770,0.063690,0.063620,0.063590,0.063490,0.063460,0.063380,0.063350,0.063320,0.063290,0.063220,0.063210,0.063140,0.063110,0.063080,0.063020,0.062990,0.062890,0.062860,0.062810,0.062750,0.062730,0.062660,0.062620,0.062580,0.062550,0.062490,0.062460,0.062420,0.062390,0.062340,0.062280,0.062260,0.062200,0.062110,0.062020,0.061960,0.061910,0.061850,0.061780,0.061760,0.061700,0.061630,0.061590,0.061530,0.061470,0.061420,0.061390,0.061340,0.061270,0.061250,0.061170,0.061140,0.061080,0.061050,0.061010,0.060950,0.060840,0.060800,0.060750,0.060690,0.060650,0.060560,0.060520,0.060490,0.060470,0.060390,0.060330,0.060270,0.060230,0.060180,0.060100,0.060070,0.059990,0.059920,0.059860,0.059770,0.059730,0.059680,0.059660,0.059580,0.059510,0.059470,0.059430,0.059380,0.059360,0.059320,0.059280,0.059240,0.059110,0.059050,0.058980,0.058930,0.058850,0.058810,0.058760,0.058720,0.058660,0.058610,0.058560,0.058470,0.058420,0.058350,0.058300,0.058240,0.058180,0.058070,0.058060,0.058040,0.058020,0.057990,0.057960,0.057920,0.057860,0.057800,0.057720,0.057660,0.057590,0.057560,0.057520,0.057470,0.057430,0.057360,0.057300,0.057280,0.057210,0.057170,0.057090,0.057070,0.057030,0.056980,0.056950,0.056870,0.056830,0.056790,0.056740,0.056700,0.056670,0.056640,0.056620,0.056570,0.056460,0.056370,0.056270,0.056250,0.056150,0.056120,0.056050,0.055990,0.055960,0.055880,0.055860,0.055800,0.055780,0.055720,0.055610,0.055500,0.055430,0.055360,0.055310,0.055280,0.055230,0.055140,0.055090,0.055030,0.054970,0.054920,0.054870,0.054820,0.054800,0.054710,0.054690,0.054660,0.054620,0.054590,0.054530,0.054440,0.054410,0.054330,0.054290,0.054270,0.054230,0.054200,0.054110,0.054030,0.054010,0.053930,0.053850,0.053810,0.053760,0.053710,0.053670,0.053650,0.053610,0.053590,0.053540,0.053460,0.053400,0.053350,0.053310,0.053280,0.053210,0.053140,0.053100,0.053040,0.053020,0.053010,0.052930,0.052890,0.052830,0.052760,0.052710,0.052660,0.052650,0.052620,0.052560,0.052500,0.052390,0.052360,0.052330,0.052220,0.052130,0.052070,0.052030,0.051960,0.051850,0.051830,0.051750,0.051720,0.051690,0.051680,0.051610,0.051570,0.051470,0.051420,0.051390,0.051340,0.051320,0.051270,0.051180,0.051160,0.051120,0.051070,0.051060,0.051010,0.050940,0.050880,0.050850,0.050760,0.050730,0.050700,0.050650,0.050640,0.050620,0.050600,0.050550,0.050510,0.050410,0.050380,0.050330,0.050240,0.050190,0.050100,0.050030,0.050000,0.049970,0.049940,0.049910,0.049830,0.049800,0.049780,0.049700,0.049640,0.049600,0.049550,0.049530,0.049490,0.049460,0.049420,0.049340,0.049290,0.049240,0.049200,0.049190,0.049110,0.049070,0.049010,0.048950,0.048900,0.048860,0.048850,0.048840,0.048790,0.048750,0.048710,0.048670,0.048590,0.048540,0.048510,0.048450,0.048420,0.048380,0.048340,0.048320,0.048270,0.048230,0.048200,0.048160,0.048110,0.048060,0.048020,0.047960,0.047920,0.047840,0.047820,0.047800,0.047760,0.047700,0.047650,0.047550,0.047440,0.047360,0.047320,0.047290,0.047220,0.047150,0.047120,0.047080,0.047000,0.046970,0.046950,0.046900,0.046860,0.046810,0.046750,0.046690,0.046590,0.046530,0.046470,0.046390,0.046370,0.046350,0.046290,0.046240,0.046210,0.046160,0.046130,0.046090,0.046030,0.046010,0.045970,0.045940,0.045910,0.045870,0.045830,0.045770,0.045750,0.045720,0.045660,0.045600,0.045580,0.045550,0.045490,0.045460,0.045420,0.045380,0.045300,0.045270,0.045240,0.045190,0.045150,0.045100,0.045070,0.045010,0.044970,0.044950,0.044910,0.044910,0.044860,0.044810,0.044750,0.044700,0.044650,0.044580,0.044560,0.044550,0.044520,0.044490,0.044440,0.044410,0.044350,0.044300,0.044260,0.044230,0.044200,0.044150,0.044130,0.044070,0.044060,0.044010,0.043990,0.043950,0.043880,0.043860,0.043810,0.043780,0.043750,0.043680,0.043640,0.043580,0.043540,0.043520,0.043510,0.043470,0.043420,0.043380,0.043330,0.043320,0.043280,0.043230,0.043160,0.043130,0.043100,0.043080,0.043010,0.042960,0.042920,0.042850,0.042820,0.042790,0.042750,0.042710,0.042680,0.042650,0.042620,0.042600,0.042560,0.042530,0.042490,0.042450,0.042430,0.042370,0.042310,0.042260,0.042230,0.042200,0.042150,0.042120,0.042090,0.042060,0.042030,0.042000,0.041950,0.041870,0.041840,0.041810,0.041740,0.041700,0.041650,0.041640,0.041620,0.041580,0.041560,0.041530,0.041490,0.041440,0.041380,0.041370,0.041330,0.041250,0.041220,0.041190,0.041150,0.041120,0.041090,0.041050,0.041030,0.040960,0.040930,0.040810,0.040790,0.040750,0.040730,0.040720,0.040670,0.040640,0.040610,0.040570,0.040500,0.040470,0.040410,0.040380,0.040340,0.040320,0.040280,0.040250,0.040230,0.040220,0.040190,0.040140,0.040110,0.040040,0.040020,0.040000,0.039970,0.039900,0.039840,0.039820,0.039790,0.039760,0.039690,0.039670,0.039620,0.039590,0.039560,0.039500,0.039470,0.039460,0.039390,0.039320,0.039280,0.039260,0.039220,0.039190,0.039170,0.039100,0.039050,0.039010,0.038970,0.038930,0.038900,0.038870,0.038850,0.038810,0.038800,0.038770,0.038710,0.038670,0.038650,0.038610,0.038600,0.038560,0.038530,0.038520,0.038490,0.038440,0.038410,0.038360,0.038320,0.038300,0.038300,0.038260,0.038220,0.038160,0.038140,0.038120,0.038120,0.038090,0.038060,0.038030,0.038020,0.038010,0.037960,0.037940,0.037880,0.037880,0.037830,0.037810,0.037720,0.037700,0.037680,0.037640,0.037600,0.037540,0.037480,0.037470,0.037450,0.037450,0.037440,0.037400,0.037380,0.037340,0.037250,0.037230,0.037170,0.037150,0.037130,0.037110,0.037090,0.037070,0.037040,0.037020,0.037010,0.036950,0.036920,0.036920,0.036890,0.036880,0.036870,0.036850,0.036790,0.036750,0.036720,0.036690,0.036660,0.036600,0.036530,0.036500,0.036470,0.036440,0.036410,0.036350,0.036320,0.036250,0.036210,0.036180,0.036170,0.036090,0.036060,0.036050,0.036030,0.036000,0.035950,0.035940,0.035910,0.035850,0.035830,0.035750,0.035710,0.035670,0.035660,0.035640,0.035580,0.035540,0.035490,0.035430,0.035410,0.035370,0.035350,0.035320,0.035270,0.035270,0.035210,0.035180,0.035130,0.035100,0.035050,0.034990,0.034960,0.034900,0.034870,0.034850,0.034830,0.034830,0.034780,0.034750,0.034690,0.034630,0.034620,0.034590,0.034570,0.034520,0.034450,0.034410,0.034360,0.034320,0.034230,0.034210,0.034190,0.034170,0.034150,0.034120,0.034070,0.034030,0.033970,0.033930,0.033860,0.033850,0.033820,0.033780,0.033770,0.033720,0.033720,0.033690,0.033600,0.033590,0.033530,0.033520,0.033490,0.033440,0.033410,0.033380,0.033340,0.033300,0.033270,0.033230,0.033180,0.033150,0.033090,0.033060,0.033030,0.032980,0.032950,0.032920,0.032890,0.032840,0.032810,0.032790,0.032760,0.032690,0.032600,0.032570,0.032540,0.032520,0.032500,0.032470,0.032430,0.032410,0.032370,0.032340,0.032300,0.032270,0.032200,0.032120,0.032100,0.032070,0.032030,0.031990,0.031890,0.031880,0.031850,0.031770,0.031740,0.031710,0.031680,0.031670,0.031650,0.031580,0.031570,0.031540,0.031510,0.031470,0.031390,0.031390,0.031390,0.031370,0.031320,0.031310,0.031280,0.031270,0.031210,0.031180,0.031160,0.031140,0.031100,0.031080,0.031050,0.031040,0.031040,0.030990,0.030960,0.030930,0.030900,0.030890,0.030860,0.030850,0.030840,0.030800,0.030780,0.030760,0.030720,0.030700,0.030680,0.030640,0.030620,0.030590,0.030580,0.030570,0.030520,0.030480,0.030460,0.030420,0.030380,0.030340,0.030290,0.030280,0.030260,0.030230,0.030220,0.030220,0.030190,0.030140,0.030120,0.030100,0.030070,0.030040,0.030000,0.029970,0.029970,0.029950,0.029910,0.029870,0.029820,0.029780,0.029750,0.029740,0.029720,0.029700,0.029680,0.029640,0.029630,0.029600,0.029560,0.029560,0.029530,0.029510,0.029500,0.029480,0.029470,0.029450,0.029430,0.029410,0.029370,0.029360,0.029350,0.029320,0.029290,0.029230,0.029230,0.029200,0.029180,0.029150,0.029140,0.029070,0.029050,0.029030,0.029010,0.028990,0.028970,0.028970,0.028910,0.028890,0.028860,0.028840,0.028780,0.028760,0.028740,0.028710,0.028670,0.028620,0.028610,0.028580,0.028550,0.028520,0.028510,0.028440,0.028430,0.028430,0.028430,0.028430,0.028430,0.028390,0.028380,0.028370,0.028360,0.028350,0.028330,0.028320,0.028310,0.028250,0.028220,0.028210,0.028170,0.028150,0.028100,0.028080,0.028050,0.028020,0.027980,0.027960,0.027930,0.027840,0.027830,0.027810,0.027810,0.027780,0.027750,0.027720,0.027680,0.027660,0.027650,0.027640,0.027630,0.027620,0.027610,0.027600,0.027570,0.027530,0.027520,0.027500,0.027430,0.027400,0.027390,0.027370,0.027350,0.027320,0.027300,0.027250,0.027200,0.027190,0.027170,0.027160,0.027150,0.027150,0.027110,0.027100,0.027090,0.027030,0.027000,0.026950,0.026920,0.026900,0.026890,0.026860,0.026840,0.026820,0.026790,0.026750,0.026740,0.026730,0.026690,0.026650,0.026590,0.026550,0.026480,0.026470,0.026460,0.026460,0.026420,0.026400,0.026380,0.026340,0.026290,0.026280,0.026260,0.026240,0.026200,0.026170,0.026120,0.026090,0.026070,0.026040,0.026000,0.025980,0.025950,0.025930,0.025910,0.025850,0.025800,0.025760,0.025720,0.025700,0.025680,0.025670,0.025660,0.025630,0.025610,0.025570,0.025550,0.025500,0.025490,0.025480,0.025440,0.025430,0.025430,0.025420,0.025400,0.025370,0.025340,0.025330,0.025300,0.025290,0.025260,0.025220,0.025170,0.025150,0.025120,0.025090,0.025050,0.025040,0.025020,0.024980,0.024970,0.024960,0.024920,0.024900,0.024890,0.024830,0.024800,0.024800,0.024780,0.024750,0.024730,0.024720,0.024710,0.024710,0.024690,0.024660,0.024620,0.024600,0.024590,0.024580,0.024580,0.024530,0.024500,0.024480,0.024480,0.024460,0.024450,0.024410,0.024390,0.024360,0.024330,0.024280,0.024280,0.024280,0.024260,0.024250,0.024240,0.024220,0.024210,0.024180,0.024150,0.024140,0.024120,0.024050,0.024030,0.024020,0.024010,0.023980,0.023940,0.023910,0.023890,0.023890,0.023870,0.023850,0.023820,0.023790,0.023780,0.023780,0.023740,0.023700,0.023660,0.023630,0.023620,0.023570,0.023560,0.023540,0.023520,0.023500,0.023490,0.023480,0.023470,0.023460,0.023430,0.023390,0.023390,0.023360,0.023360,0.023350,0.023320,0.023300,0.023270,0.023260,0.023240,0.023190,0.023170,0.023150,0.023110,0.023090,0.023060,0.023010,0.023010,0.023000,0.022980,0.022950,0.022930,0.022920,0.022880,0.022880,0.022860,0.022810,0.022790,0.022770,0.022750,0.022730,0.022730,0.022690,0.022670,0.022640,0.022640,0.022610,0.022610,0.022600,0.022590,0.022570,0.022570,0.022550,0.022540,0.022510,0.022500,0.022490,0.022470,0.022450,0.022400,0.022360,0.022340,0.022330,0.022310,0.022280,0.022250,0.022220,0.022190,0.022190,0.022180,0.022160,0.022160,0.022130,0.022090,0.022060,0.022050,0.022040,0.021990,0.021970,0.021920,0.021890,0.021850,0.021800,0.021780,0.021750,0.021740,0.021720,0.021700,0.021690,0.021670,0.021650,0.021650,0.021630,0.021620,0.021610,0.021580,0.021580,0.021550,0.021510,0.021500,0.021500,0.021490,0.021470,0.021470,0.021430,0.021400,0.021390,0.021390,0.021390,0.021340,0.021310,0.021260,0.021250,0.021240,0.021210,0.021180,0.021170,0.021150,0.021150,0.021120,0.021090,0.021040,0.021010,0.020980,0.020950,0.020930,0.020900,0.020890,0.020890,0.020870,0.020850,0.020840,0.020800,0.020770,0.020740,0.020700,0.020650,0.020630,0.020600,0.020580,0.020550,0.020520,0.020510,0.020480,0.020440,0.020440,0.020420,0.020400,0.020380,0.020350,0.020340,0.020330,0.020310,0.020300,0.020290,0.020280,0.020270,0.020270,0.020260,0.020260,0.020240,0.020220,0.020210,0.020190,0.020170,0.020140,0.020120,0.020110,0.020100,0.020080,0.020060,0.020020,0.019990,0.019980,0.019950,0.019950,0.019940,0.019930,0.019920,0.019890,0.019870,0.019840,0.019830,0.019790,0.019770,0.019740,0.019730,0.019710,0.019670,0.019650,0.019640,0.019590,0.019570,0.019540,0.019520,0.019520,0.019510,0.019490,0.019480,0.019430,0.019400,0.019380,0.019370,0.019330,0.019320,0.019320,0.019320,0.019290,0.019260,0.019230,0.019210,0.019200,0.019180,0.019170,0.019150,0.019140,0.019140,0.019120,0.019110,0.019070,0.019020,0.019010,0.018970,0.018940,0.018910,0.018910,0.018910,0.018900,0.018860,0.018830,0.018820,0.018790,0.018780,0.018760,0.018740,0.018730,0.018720,0.018700,0.018690,0.018690,0.018670,0.018670,0.018660,0.018650,0.018640,0.018630,0.018610,0.018570,0.018550,0.018540,0.018510,0.018490,0.018460,0.018430,0.018410,0.018400,0.018370,0.018360,0.018320,0.018290,0.018260,0.018260,0.018250,0.018250,0.018230,0.018210,0.018180,0.018170,0.018140,0.018110,0.018100,0.018070,0.018040,0.018030,0.018030,0.018010,0.017970,0.017920,0.017870,0.017860,0.017850,0.017820,0.017820,0.017810,0.017780,0.017780,0.017770,0.017740,0.017730,0.017720,0.017710,0.017680,0.017650,0.017620,0.017590,0.017590,0.017570,0.017540,0.017530,0.017520,0.017510,0.017490,0.017480,0.017430,0.017430,0.017390,0.017340,0.017330,0.017300,0.017300,0.017260,0.017250,0.017220,0.017180,0.017170,0.017140,0.017110,0.017100,0.017060,0.017050,0.017020,0.016990,0.016990,0.016960,0.016940,0.016940,0.016940,0.016920,0.016890,0.016860,0.016860,0.016840,0.016810,0.016790,0.016790,0.016770,0.016720,0.016720,0.016700,0.016650,0.016630,0.016630,0.016630,0.016610,0.016590,0.016560,0.016550,0.016550,0.016520,0.016500,0.016500,0.016500,0.016490,0.016480,0.016460,0.016440,0.016420,0.016420,0.016400,0.016380,0.016370,0.016360,0.016350,0.016340,0.016290,0.016280,0.016260,0.016250,0.016240,0.016230,0.016220,0.016210,0.016200,0.016190,0.016180,0.016160,0.016130,0.016120,0.016110,0.016100,0.016090,0.016060,0.016040,0.016000,0.015990,0.015970,0.015960,0.015930,0.015900,0.015890,0.015880,0.015850,0.015830,0.015820,0.015800,0.015800,0.015800,0.015800,0.015780,0.015780,0.015780,0.015760,0.015730,0.015730,0.015700,0.015700,0.015690,0.015680,0.015650,0.015640,0.015620,0.015620,0.015610,0.015600,0.015580,0.015550,0.015550,0.015550,0.015550,0.015530,0.015510,0.015510,0.015510,0.015510,0.015490,0.015450,0.015440,0.015430,0.015390,0.015370,0.015330,0.015320,0.015290,0.015280,0.015260,0.015250,0.015240,0.015220,0.015200,0.015180,0.015170,0.015170,0.015150,0.015140,0.015140,0.015110,0.015070,0.015070,0.015040,0.015040,0.015010,0.015000,0.014980,0.014970,0.014970,0.014970,0.014940,0.014930,0.014920,0.014910,0.014870,0.014850,0.014840,0.014830,0.014790,0.014760,0.014760,0.014750,0.014730,0.014730,0.014710,0.014680,0.014660,0.014650,0.014640,0.014620,0.014570,0.014540,0.014530,0.014510,0.014510,0.014490,0.014480,0.014480,0.014470,0.014470,0.014450,0.014440,0.014430,0.014420,0.014410,0.014390,0.014370,0.014360,0.014330,0.014330,0.014320,0.014300,0.014300,0.014300,0.014300,0.014280,0.014260,0.014240,0.014240,0.014240,0.014220,0.014210,0.014190,0.014180,0.014160,0.014120,0.014120,0.014090,0.014090,0.014090,0.014070,0.014050,0.014050,0.014030,0.014020,0.014020,0.014000,0.013980,0.013980,0.013970,0.013970,0.013940,0.013930,0.013930,0.013920,0.013910,0.013900,0.013870,0.013860,0.013850,0.013850,0.013840,0.013830,0.013820,0.013810,0.013810,0.013790,0.013780,0.013770,0.013750,0.013750,0.013720,0.013710,0.013700,0.013690,0.013650,0.013650,0.013610,0.013600,0.013580,0.013560,0.013540,0.013510,0.013510,0.013490,0.013480,0.013450,0.013450,0.013450,0.013420,0.013420,0.013400,0.013380,0.013360,0.013350,0.013340,0.013340,0.013330,0.013320,0.013310,0.013310,0.013300,0.013290,0.013290,0.013240,0.013220,0.013200,0.013180,0.013160,0.013150,0.013140,0.013130,0.013110,0.013110,0.013110,0.013110,0.013110,0.013110,0.013100,0.013100,0.013100,0.013080,0.013070,0.013060,0.013050,0.013050,0.013030,0.013030,0.013020,0.012990,0.012990,0.012980,0.012980,0.012940,0.012930,0.012880,0.012860,0.012840,0.012840,0.012830,0.012790,0.012750,0.012720,0.012690,0.012680,0.012680,0.012650,0.012640,0.012630,0.012600,0.012590,0.012590,0.012590,0.012570,0.012570,0.012560,0.012520,0.012520,0.012510,0.012500,0.012470,0.012460,0.012460,0.012440,0.012420,0.012420,0.012410,0.012390,0.012390,0.012380,0.012350,0.012350,0.012330,0.012310,0.012300,0.012300,0.012290,0.012270,0.012270,0.012260,0.012260,0.012240,0.012230,0.012230,0.012220,0.012200,0.012190,0.012180,0.012180,0.012150,0.012130,0.012120,0.012120,0.012120,0.012100,0.012090,0.012090,0.012070,0.012050,0.012030,0.012010,0.011990,0.011960,0.011940,0.011920,0.011920,0.011910,0.011900,0.011890,0.011860,0.011860,0.011850,0.011830,0.011800,0.011800,0.011800,0.011800,0.011800,0.011790,0.011770,0.011760,0.011750,0.011750,0.011740,0.011740,0.011740,0.011740,0.011740,0.011710,0.011700,0.011670,0.011670,0.011660,0.011650,0.011650,0.011610,0.011610,0.011600,0.011580,0.011550,0.011540,0.011510,0.011500,0.011490,0.011490,0.011480,0.011480,0.011470,0.011440,0.011440,0.011440,0.011440,0.011430,0.011420,0.011410,0.011410,0.011410,0.011410,0.011400,0.011390,0.011380,0.011380,0.011380,0.011370,0.011370,0.011340,0.011330,0.011320,0.011310,0.011300,0.011290,0.011290,0.011280,0.011280,0.011280,0.011260,0.011260,0.011260,0.011260,0.011260,0.011260,0.011240,0.011230,0.011220,0.011200,0.011170,0.011170,0.011160,0.011150,0.011130,0.011120,0.011110,0.011100,0.011080,0.011070,0.011030,0.011020,0.011020,0.011000,0.010990,0.010970,0.010940,0.010900,0.010890,0.010890,0.010890,0.010890,0.010880,0.010860,0.010850,0.010840,0.010820,0.010820,0.010820,0.010820,0.010810,0.010790,0.010770,0.010770,0.010770,0.010760,0.010750,0.010740,0.010720,0.010720,0.010700,0.010680,0.010660,0.010640,0.010630,0.010610,0.010610,0.010600,0.010580,0.010570,0.010560,0.010560,0.010550,0.010540,0.010530,0.010500,0.010480,0.010460,0.010460,0.010450,0.010430,0.010400,0.010400,0.010370,0.010370,0.010360,0.010350,0.010340,0.010340,0.010330,0.010320,0.010300,0.010280,0.010270,0.010260,0.010240,0.010240,0.010240,0.010230,0.010230,0.010220,0.010210,0.010200,0.010190,0.010190,0.010180,0.010170,0.010170,0.010160,0.010160,0.010150,0.010150,0.010130,0.010120,0.010110,0.010100,0.010100,0.010100,0.010090,0.010070,0.010060,0.010060,0.010020,0.010020,0.010010,0.010000,0.009990,0.009980,0.009970,0.009940,0.009930,0.009910,0.009900,0.009880,0.009870,0.009860,0.009840,0.009840,0.009840,0.009830,0.009830,0.009830,0.009830,0.009830,0.009820,0.009800,0.009790,0.009790,0.009790,0.009780,0.009770,0.009760,0.009750,0.009750,0.009740,0.009730,0.009720,0.009710,0.009710,0.009710,0.009690,0.009680,0.009660,0.009650,0.009630,0.009610,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009590,0.009570,0.009550,0.009540,0.009530,0.009530,0.009530,0.009520,0.009510,0.009510,0.009500,0.009500,0.009460,0.009430,0.009430,0.009420,0.009400,0.009400,0.009400,0.009370,0.009360,0.009360,0.009340,0.009330,0.009320,0.009320,0.009310,0.009300,0.009300,0.009290,0.009290,0.009290,0.009260,0.009250,0.009250,0.009250,0.009230,0.009230,0.009210,0.009200,0.009190,0.009170,0.009150,0.009150,0.009140,0.009140,0.009130,0.009130,0.009130,0.009130,0.009130,0.009130,0.009130,0.009120,0.009120,0.009100,0.009090,0.009090,0.009090,0.009080,0.009070,0.009070,0.009060,0.009060,0.009060,0.009050,0.009050,0.009040,0.009030,0.009030,0.009030,0.009010,0.008990,0.008990,0.008980,0.008970,0.008960,0.008960,0.008940,0.008940,0.008920,0.008910,0.008900,0.008900,0.008900,0.008900,0.008900,0.008890,0.008890,0.008880,0.008870,0.008860,0.008840,0.008840,0.008830,0.008830,0.008830,0.008800,0.008780,0.008770,0.008750,0.008720,0.008720,0.008720,0.008720,0.008720,0.008710,0.008700,0.008700,0.008700,0.008700,0.008690,0.008690,0.008690,0.008690,0.008680,0.008680,0.008680,0.008680,0.008670,0.008640,0.008610,0.008590,0.008590,0.008590,0.008570,0.008560,0.008550,0.008540,0.008540,0.008540,0.008540,0.008530,0.008520,0.008520,0.008520,0.008510,0.008510,0.008500,0.008490,0.008460,0.008450,0.008450,0.008450,0.008440,0.008440,0.008420,0.008420,0.008410,0.008410,0.008400,0.008400,0.008400,0.008390,0.008390,0.008390,0.008380,0.008380,0.008380,0.008370,0.008370,0.008370,0.008370,0.008360,0.008360,0.008340,0.008330,0.008320,0.008310,0.008310,0.008310,0.008310,0.008290,0.008290,0.008260,0.008260,0.008260,0.008260,0.008250,0.008240,0.008230,0.008210,0.008200,0.008160,0.008160,0.008140,0.008140,0.008120,0.008100,0.008080,0.008080,0.008080,0.008070,0.008070,0.008060,0.008060,0.008050,0.008050,0.008040,0.008030,0.008010,0.008000,0.008000,0.007980,0.007970,0.007970,0.007950,0.007940,0.007930,0.007920,0.007900,0.007890,0.007890,0.007890,0.007880,0.007870,0.007860,0.007860,0.007860,0.007850,0.007840,0.007840,0.007840,0.007840,0.007820,0.007810,0.007780,0.007730,0.007680,0.007670,0.007660,0.007640,0.007620,0.007610,0.007590,0.007590,0.007580,0.007570,0.007570,0.007570,0.007570,0.007550,0.007550,0.007550,0.007530,0.007530,0.007530,0.007530,0.007530,0.007520,0.007510,0.007510,0.007500,0.007500,0.007480,0.007480,0.007470,0.007450,0.007440,0.007440,0.007440,0.007430,0.007420,0.007410,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007390,0.007380,0.007370,0.007370,0.007340,0.007340,0.007340,0.007340,0.007340,0.007340,0.007320,0.007300,0.007290,0.007290,0.007290,0.007290,0.007280,0.007280,0.007270,0.007260,0.007260,0.007260,0.007250,0.007250,0.007250,0.007250,0.007240,0.007230,0.007220,0.007210,0.007190,0.007190,0.007170,0.007150,0.007140,0.007140,0.007130,0.007130,0.007110,0.007100,0.007100,0.007100,0.007100,0.007090,0.007090,0.007070,0.007040,0.007040,0.007020,0.007000,0.006990,0.006990,0.006970,0.006960,0.006940,0.006940,0.006930,0.006910,0.006900,0.006880,0.006880,0.006880,0.006860,0.006840,0.006840,0.006840,0.006830,0.006810,0.006810,0.006800,0.006800,0.006790,0.006790,0.006770,0.006770,0.006770,0.006770,0.006770,0.006770,0.006750,0.006750,0.006750,0.006750,0.006720,0.006710,0.006700,0.006700,0.006700,0.006690,0.006690,0.006690,0.006690,0.006670,0.006670,0.006670,0.006670,0.006660,0.006650,0.006650,0.006650,0.006650,0.006650,0.006620,0.006610,0.006600,0.006590,0.006580,0.006540,0.006540,0.006530,0.006520,0.006520,0.006500,0.006500,0.006500,0.006490,0.006480,0.006470,0.006470,0.006460,0.006460,0.006430,0.006430,0.006410,0.006410,0.006410,0.006410,0.006400,0.006390,0.006390,0.006390,0.006380,0.006380,0.006370,0.006370,0.006370,0.006370,0.006360,0.006360,0.006320,0.006300,0.006290,0.006290,0.006290,0.006290,0.006290,0.006280,0.006270,0.006270,0.006270,0.006270,0.006270,0.006270,0.006260,0.006260,0.006260,0.006250,0.006250,0.006250,0.006230,0.006230,0.006210,0.006190,0.006180,0.006180,0.006180,0.006170,0.006170,0.006170,0.006170,0.006170,0.006170,0.006150,0.006140,0.006130,0.006120,0.006120,0.006120,0.006120,0.006110,0.006110,0.006110,0.006090,0.006080,0.006080,0.006080,0.006080,0.006070,0.006070,0.006070,0.006070,0.006070,0.006070,0.006050,0.006040,0.006030,0.006030,0.006030,0.006030,0.006030,0.006020,0.006000,0.005990,0.005990,0.005990,0.005990,0.005980,0.005980,0.005980,0.005980,0.005980,0.005980,0.005980,0.005980,0.005980,0.005980,0.005980,0.005970,0.005970,0.005960,0.005960,0.005950,0.005950,0.005950,0.005950,0.005940,0.005940,0.005930,0.005930,0.005930,0.005930,0.005920,0.005920,0.005920,0.005920,0.005910,0.005910,0.005900,0.005860,0.005860,0.005850,0.005830,0.005820,0.005810,0.005810,0.005800,0.005800,0.005790,0.005790,0.005790,0.005790,0.005770,0.005760,0.005750,0.005750,0.005730,0.005730,0.005710,0.005700,0.005700,0.005690,0.005680,0.005670,0.005660,0.005660,0.005660,0.005650,0.005650,0.005650,0.005630,0.005620,0.005620,0.005620,0.005610,0.005590,0.005580,0.005580,0.005580,0.005570,0.005530,0.005510,0.005500,0.005500,0.005490,0.005480,0.005480,0.005460,0.005450,0.005450,0.005440,0.005440,0.005440,0.005440,0.005440,0.005440,0.005440,0.005430,0.005410,0.005410,0.005400,0.005390,0.005390,0.005380,0.005380,0.005370,0.005360,0.005350,0.005340,0.005340,0.005340,0.005340,0.005340,0.005320,0.005320,0.005320,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005300,0.005300,0.005280,0.005270,0.005270,0.005260,0.005260,0.005250,0.005250,0.005240,0.005240,0.005240,0.005240,0.005230,0.005230,0.005220,0.005220,0.005220,0.005210,0.005200,0.005200,0.005190,0.005190,0.005190,0.005180,0.005180,0.005180,0.005180,0.005180,0.005170,0.005170,0.005170,0.005170,0.005170,0.005170,0.005170,0.005160,0.005160,0.005150,0.005140,0.005140,0.005130,0.005130,0.005130,0.005130,0.005130,0.005120,0.005110,0.005110,0.005110,0.005110,0.005090,0.005080,0.005080,0.005070,0.005040,0.005040,0.005040,0.005040,0.005040,0.005030,0.005030,0.005010,0.005000,0.005000,0.005000,0.005000,0.004990,0.004990,0.004990,0.004990,0.004990,0.004990,0.004990,0.004990,0.004990,0.004990,0.004980,0.004970,0.004970,0.004970,0.004960,0.004950,0.004920,0.004900,0.004890,0.004890,0.004890,0.004880,0.004880,0.004880,0.004880,0.004880,0.004880,0.004870,0.004870,0.004870,0.004870,0.004870,0.004870,0.004870,0.004840,0.004840,0.004830,0.004830,0.004820,0.004820,0.004810,0.004810,0.004810,0.004810,0.004800,0.004790,0.004790,0.004790,0.004790,0.004790,0.004790,0.004790,0.004790,0.004790,0.004780,0.004780,0.004780,0.004770,0.004770,0.004760,0.004750,0.004750,0.004740,0.004740,0.004730,0.004720,0.004710,0.004710,0.004700,0.004690,0.004690,0.004690,0.004690,0.004670,0.004670,0.004670,0.004670,0.004640,0.004630,0.004630,0.004630,0.004630,0.004630,0.004630,0.004620,0.004610,0.004600,0.004600,0.004600,0.004590,0.004590,0.004580,0.004570,0.004550,0.004540,0.004530,0.004530,0.004520,0.004510,0.004510,0.004510,0.004500,0.004490,0.004490,0.004490,0.004490,0.004480,0.004480,0.004480,0.004470,0.004470,0.004460,0.004460,0.004450,0.004440,0.004430,0.004430,0.004410,0.004410,0.004390,0.004390,0.004390,0.004370,0.004360,0.004350,0.004350,0.004350,0.004340,0.004340,0.004330,0.004310,0.004310,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004290,0.004280,0.004270,0.004270,0.004270,0.004270,0.004270,0.004270,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004250,0.004250,0.004250,0.004250,0.004250,0.004250,0.004250,0.004250,0.004240,0.004230,0.004230,0.004220,0.004220,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004190,0.004190,0.004190,0.004190,0.004190,0.004190,0.004160,0.004160,0.004160,0.004160,0.004150,0.004140,0.004140,0.004140,0.004140,0.004140,0.004140,0.004140,0.004140,0.004130,0.004120,0.004120,0.004120,0.004120,0.004110,0.004100,0.004100,0.004100,0.004090,0.004090,0.004080,0.004080,0.004080,0.004080,0.004060,0.004050,0.004050,0.004040,0.004040,0.004040,0.004030,0.004030,0.004030,0.004030,0.004030,0.004030,0.004030,0.004020,0.004010,0.003990,0.003990,0.003980,0.003970,0.003970,0.003970,0.003970,0.003970,0.003970,0.003970,0.003960,0.003960,0.003960,0.003960,0.003960,0.003960,0.003950,0.003950,0.003940,0.003940,0.003930,0.003930,0.003930,0.003930,0.003930,0.003930,0.003920,0.003920,0.003920,0.003920,0.003920,0.003910,0.003910,0.003910,0.003900,0.003890,0.003890,0.003870,0.003870,0.003870,0.003870,0.003870,0.003870,0.003870,0.003870,0.003860,0.003860,0.003850,0.003840,0.003840,0.003830,0.003830,0.003830,0.003820,0.003820,0.003810,0.003810,0.003790,0.003790,0.003780,0.003770,0.003770,0.003760,0.003750,0.003750,0.003750,0.003740,0.003730,0.003730,0.003730,0.003730,0.003730,0.003720,0.003720,0.003720,0.003720,0.003720,0.003720,0.003720,0.003720,0.003720,0.003710,0.003700,0.003700,0.003690,0.003690,0.003660,0.003660,0.003660,0.003660,0.003660,0.003660,0.003660,0.003660,0.003650,0.003650,0.003650,0.003650,0.003650,0.003650,0.003650,0.003650,0.003640,0.003630,0.003630,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003590,0.003580,0.003580,0.003570,0.003570,0.003570,0.003570,0.003560,0.003530,0.003530,0.003530,0.003530,0.003530,0.003530,0.003530,0.003530,0.003520,0.003520,0.003520,0.003510,0.003500,0.003500,0.003500,0.003490,0.003490,0.003490,0.003490,0.003480,0.003480,0.003460,0.003460,0.003460,0.003450,0.003450,0.003450,0.003450,0.003450,0.003450,0.003440,0.003440,0.003440,0.003440,0.003430,0.003430,0.003430,0.003430,0.003420,0.003420,0.003420,0.003420,0.003410,0.003410,0.003410,0.003410,0.003410,0.003400,0.003380,0.003370,0.003370,0.003370,0.003370,0.003370,0.003370,0.003370,0.003360,0.003340,0.003340,0.003340,0.003330,0.003330,0.003320,0.003310,0.003290,0.003290,0.003290,0.003270,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003230,0.003230,0.003230,0.003210,0.003210,0.003210,0.003210,0.003200,0.003200,0.003200,0.003200,0.003180,0.003180,0.003180,0.003180,0.003180,0.003170,0.003170,0.003160,0.003160,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003150,0.003140,0.003140,0.003140,0.003140,0.003130,0.003130,0.003130,0.003130,0.003130,0.003130,0.003120,0.003120,0.003120,0.003120,0.003120,0.003120,0.003120,0.003110,0.003110,0.003110,0.003110,0.003100,0.003080,0.003080,0.003080,0.003080,0.003080,0.003060,0.003050,0.003050,0.003050,0.003050,0.003050,0.003040,0.003040,0.003040,0.003040,0.003040,0.003030,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003010,0.003010,0.003000,0.002990,0.002980,0.002980,0.002970,0.002970,0.002970,0.002970,0.002970,0.002970,0.002970,0.002970,0.002960,0.002960,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002950,0.002940,0.002940,0.002930,0.002930,0.002930,0.002930,0.002930,0.002930,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002920,0.002910,0.002900,0.002890,0.002890,0.002890,0.002890,0.002880,0.002880,0.002880,0.002880,0.002880,0.002880,0.002870,0.002870,0.002860,0.002860,0.002860,0.002860,0.002860,0.002860,0.002850,0.002850,0.002850,0.002850,0.002850,0.002850,0.002850,0.002850,0.002840,0.002840,0.002840,0.002840,0.002840,0.002840,0.002840,0.002830,0.002830,0.002820,0.002820,0.002810,0.002800,0.002800,0.002800,0.002790,0.002780,0.002760,0.002760,0.002760,0.002760,0.002760,0.002750,0.002750,0.002750,0.002740,0.002740,0.002740,0.002730,0.002730,0.002730,0.002720,0.002720,0.002720,0.002710,0.002700,0.002700,0.002700,0.002700,0.002700,0.002690,0.002690,0.002680,0.002670,0.002670,0.002670,0.002670,0.002670,0.002670,0.002670,0.002670,0.002670,0.002660,0.002660,0.002650,0.002650,0.002650,0.002650,0.002650,0.002650,0.002650,0.002640,0.002630,0.002630,0.002620,0.002620,0.002620,0.002620,0.002620,0.002620,0.002620,0.002620,0.002610,0.002610,0.002610,0.002600,0.002600,0.002600,0.002600,0.002590,0.002590,0.002590,0.002590,0.002590,0.002590,0.002590,0.002590,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002570,0.002570,0.002570,0.002570,0.002570,0.002570,0.002560,0.002560,0.002560,0.002540,0.002540,0.002530,0.002530,0.002530,0.002530,0.002520,0.002520,0.002510,0.002510,0.002510,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002490,0.002470,0.002460,0.002460,0.002460,0.002460,0.002450,0.002440,0.002440,0.002440,0.002430,0.002430,0.002430,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002410,0.002410,0.002400,0.002390,0.002390,0.002380,0.002380,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002370,0.002360,0.002350,0.002350,0.002350,0.002350,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002320,0.002320,0.002320,0.002320,0.002320,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002300,0.002300,0.002290,0.002290,0.002290,0.002290,0.002290,0.002280,0.002280,0.002280,0.002260,0.002250,0.002250,0.002250,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002240,0.002230,0.002230,0.002230,0.002220,0.002220,0.002220,0.002210,0.002210,0.002210,0.002210,0.002200,0.002200,0.002190,0.002180,0.002170,0.002170,0.002170,0.002170,0.002170,0.002170,0.002170,0.002160,0.002150,0.002150,0.002150,0.002150,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002130,0.002130,0.002130,0.002130,0.002130,0.002130,0.002120,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002090,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002080,0.002070,0.002070,0.002070,0.002070,0.002060,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002040,0.002040,0.002040,0.002040,0.002030,0.002020,0.002010,0.002010,0.002010,0.002010,0.002010,0.002010,0.002010,0.002010,0.001970,0.001960,0.001960,0.001960,0.001960,0.001960,0.001960,0.001950,0.001950,0.001950,0.001950,0.001950,0.001950,0.001950,0.001950,0.001950,0.001950,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001920,0.001920,0.001920,0.001920,0.001920,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001890,0.001890,0.001890,0.001880,0.001880,0.001870,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001840,0.001840,0.001840,0.001830,0.001810,0.001800,0.001790,0.001790,0.001790,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001770,0.001770,0.001770,0.001760,0.001760,0.001740,0.001730,0.001730,0.001730,0.001730,0.001720,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001700,0.001700,0.001700,0.001700,0.001700,0.001690,0.001690,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001670,0.001670,0.001670,0.001670,0.001670,0.001650,0.001650,0.001650,0.001650,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001620,0.001620,0.001620,0.001620,0.001620,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001600,0.001600,0.001600,0.001600,0.001590,0.001590,0.001590,0.001590,0.001590,0.001590,0.001580,0.001580,0.001580,0.001570,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001550,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001530,0.001520,0.001510,0.001510,0.001510,0.001510,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001490,0.001490,0.001490,0.001490,0.001490,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001470,0.001470,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001450,0.001450,0.001450,0.001450,0.001450,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001400,0.001400,0.001390,0.001390,0.001390,0.001390,0.001390,0.001390,0.001390,0.001390,0.001390,0.001380,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001350,0.001350,0.001350,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001330,0.001330,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001320,0.001310,0.001310,0.001310,0.001310,0.001310,0.001310,0.001310,0.001310,0.001310,0.001310,0.001310,0.001310,0.001300,0.001300,0.001300,0.001290,0.001290,0.001290,0.001290,0.001290,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001260,0.001260,0.001250,0.001250,0.001250,0.001250,0.001240,0.001240,0.001240,0.001240,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001190,0.001190,0.001190,0.001190,0.001190,0.001190,0.001190,0.001190,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001140,0.001140,0.001140,0.001140,0.001140,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001110,0.001110,0.001110,0.001110,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001090,0.001090,0.001080,0.001080,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001030,0.001030,0.001020,0.001020,0.001010,0.001010,0.001010,0.001010,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000980,0.000960,0.000960,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000910,0.000910,0.000910,0.000910,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000890,0.000890,0.000890,0.000890,0.000890,0.000880,0.000880,0.000880,0.000880,0.000870,0.000870,0.000870,0.000870,0.000870,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000830,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000770,0.000770,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000750,0.000750,0.000750,0.000750,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000730,0.000730,0.000730,0.000730,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000670,0.000670,0.000670,0.000660,0.000660,0.000660,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000640,0.000640,0.000630,0.000630,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000610,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000580,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000540,0.000540,0.000540,0.000540,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000510,0.000510,0.000510,0.000510,0.000510,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000480,0.000480,0.000480,0.000480,0.000480,0.000470,0.000460,0.000460,0.000460,0.000460,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000440,0.000440,0.000440,0.000440,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000400,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000360,0.000360,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000330,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000310,0.000310,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000270,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,

==> matlab/KSimaW2_rho095_M5_100K_runs.txt <==
1.000000,0.995350,0.995310,0.995260,0.995210,0.995170,0.995130,0.995120,0.995080,0.995030,0.994970,0.994920,0.994880,0.994840,0.994800,0.994750,0.994690,0.994590,0.994530,0.994480,0.994430,0.994410,0.994350,0.994290,0.994210,0.994200,0.994160,0.994090,0.994030,0.993980,0.993910,0.993880,0.993860,0.993800,0.993720,0.993680,0.993600,0.993570,0.993540,0.993490,0.993420,0.993370,0.993330,0.993280,0.993220,0.993190,0.993150,0.993070,0.993040,0.993020,0.992950,0.992900,0.992880,0.992840,0.992770,0.992740,0.992700,0.992680,0.992650,0.992610,0.992550,0.992510,0.992460,0.992410,0.992350,0.992320,0.992270,0.992230,0.992230,0.992220,0.992150,0.992080,0.992040,0.992030,0.991970,0.991950,0.991880,0.991860,0.991840,0.991800,0.991770,0.991760,0.991710,0.991680,0.991630,0.991560,0.991510,0.991470,0.991430,0.991390,0.991330,0.991290,0.991260,0.991230,0.991180,0.991140,0.991050,0.991020,0.990960,0.990910,0.990880,0.990870,0.990790,0.990770,0.990730,0.990670,0.990620,0.990570,0.990520,0.990460,0.990370,0.990290,0.990250,0.990210,0.990190,0.990190,0.990160,0.990140,0.990110,0.990020,0.990000,0.989960,0.989900,0.989840,0.989810,0.989780,0.989750,0.989700,0.989650,0.989560,0.989460,0.989420,0.989410,0.989380,0.989330,0.989300,0.989220,0.989180,0.989160,0.989110,0.989040,0.988990,0.988950,0.988890,0.988850,0.988840,0.988780,0.988760,0.988740,0.988690,0.988650,0.988630,0.988600,0.988590,0.988520,0.988490,0.988450,0.988390,0.988270,0.988180,0.988120,0.988050,0.988020,0.988010,0.987940,0.987870,0.987840,0.987760,0.987730,0.987710,0.987610,0.987550,0.987480,0.987420,0.987390,0.987320,0.987280,0.987250,0.987160,0.987080,0.987030,0.986990,0.986960,0.986910,0.986870,0.986810,0.986770,0.986740,0.986690,0.986660,0.986620,0.986580,0.986550,0.986500,0.986450,0.986420,0.986380,0.986330,0.986290,0.986260,0.986260,0.986190,0.986170,0.986130,0.986100,0.986060,0.986010,0.985950,0.985840,0.985810,0.985790,0.985760,0.985710,0.985650,0.985560,0.985520,0.985500,0.985450,0.985390,0.985350,0.985290,0.985240,0.985210,0.985130,0.985110,0.985060,0.985020,0.984990,0.984950,0.984910,0.984850,0.984770,0.984730,0.984660,0.984580,0.984530,0.984480,0.984460,0.984380,0.984340,0.984290,0.984230,0.984170,0.984120,0.984100,0.984080,0.984030,0.983980,0.983920,0.983900,0.983870,0.983840,0.983820,0.983770,0.983720,0.983690,0.983640,0.983590,0.983540,0.983480,0.983430,0.983410,0.983360,0.983240,0.983230,0.983180,0.983130,0.983080,0.983050,0.983000,0.982970,0.982950,0.982870,0.982780,0.982750,0.982710,0.982640,0.982600,0.982520,0.982520,0.982470,0.982440,0.982370,0.982300,0.982230,0.982180,0.982150,0.982110,0.982050,0.982010,0.981980,0.981960,0.981920,0.981900,0.981880,0.981840,0.981790,0.981770,0.981710,0.981600,0.981570,0.981500,0.981460,0.981450,0.981390,0.981310,0.981260,0.981200,0.981160,0.981120,0.981050,0.980970,0.980860,0.980780,0.980710,0.980660,0.980590,0.980530,0.980460,0.980410,0.980340,0.980300,0.980200,0.980130,0.980060,0.980010,0.979940,0.979920,0.979860,0.979800,0.979730,0.979670,0.979590,0.979500,0.979450,0.979370,0.979330,0.979290,0.979200,0.979170,0.979140,0.979050,0.978960,0.978910,0.978860,0.978840,0.978810,0.978770,0.978730,0.978700,0.978610,0.978490,0.978410,0.978350,0.978320,0.978250,0.978190,0.978160,0.978120,0.978060,0.978030,0.977980,0.977920,0.977830,0.977700,0.977640,0.977600,0.977540,0.977450,0.977390,0.977350,0.977310,0.977240,0.977180,0.977130,0.977100,0.977070,0.976950,0.976880,0.976820,0.976750,0.976700,0.976600,0.976560,0.976510,0.976460,0.976390,0.976350,0.976330,0.976240,0.976180,0.976110,0.976010,0.975900,0.975880,0.975810,0.975770,0.975740,0.975670,0.975610,0.975560,0.975500,0.975440,0.975390,0.975340,0.975240,0.975130,0.975060,0.974990,0.974950,0.974900,0.974830,0.974740,0.974690,0.974620,0.974530,0.974480,0.974380,0.974310,0.974260,0.974210,0.974120,0.974070,0.974030,0.974010,0.973930,0.973840,0.973730,0.973690,0.973640,0.973540,0.973490,0.973420,0.973330,0.973250,0.973210,0.973160,0.973090,0.973030,0.972950,0.972890,0.972800,0.972740,0.972690,0.972590,0.972500,0.972450,0.972380,0.972360,0.972270,0.972230,0.972160,0.972080,0.972000,0.971940,0.971900,0.971830,0.971740,0.971670,0.971600,0.971530,0.971440,0.971390,0.971320,0.971250,0.971210,0.971140,0.971110,0.971050,0.970970,0.970880,0.970810,0.970740,0.970600,0.970510,0.970410,0.970310,0.970240,0.970160,0.970090,0.970030,0.969950,0.969870,0.969790,0.969690,0.969610,0.969540,0.969470,0.969390,0.969320,0.969250,0.969160,0.969110,0.969050,0.968980,0.968920,0.968840,0.968770,0.968690,0.968610,0.968580,0.968530,0.968440,0.968360,0.968310,0.968260,0.968190,0.968110,0.968000,0.967970,0.967890,0.967820,0.967720,0.967580,0.967420,0.967340,0.967270,0.967180,0.967070,0.966980,0.966860,0.966800,0.966700,0.966610,0.966520,0.966460,0.966350,0.966250,0.966160,0.966120,0.966050,0.965980,0.965930,0.965810,0.965750,0.965640,0.965550,0.965430,0.965390,0.965300,0.965210,0.965120,0.965060,0.965030,0.964910,0.964810,0.964700,0.964610,0.964510,0.964420,0.964270,0.964210,0.964080,0.964010,0.963930,0.963820,0.963750,0.963710,0.963590,0.963510,0.963460,0.963370,0.963280,0.963200,0.963140,0.963080,0.963050,0.962980,0.962930,0.962880,0.962830,0.962720,0.962610,0.962560,0.962490,0.962360,0.962270,0.962190,0.962100,0.961960,0.961850,0.961810,0.961710,0.961660,0.961570,0.961480,0.961420,0.961340,0.961240,0.961140,0.961010,0.960900,0.960700,0.960630,0.960550,0.960430,0.960360,0.960280,0.960220,0.960140,0.960070,0.959980,0.959870,0.959730,0.959670,0.959580,0.959480,0.959410,0.959290,0.959150,0.959040,0.958930,0.958860,0.958760,0.958610,0.958510,0.958420,0.958320,0.958230,0.958150,0.958090,0.958050,0.957950,0.957800,0.957740,0.957620,0.957500,0.957440,0.957340,0.957220,0.957120,0.956950,0.956860,0.956770,0.956650,0.956590,0.956540,0.956440,0.956310,0.956180,0.956030,0.955990,0.955950,0.955890,0.955800,0.955670,0.955620,0.955480,0.955400,0.955280,0.955170,0.955120,0.955030,0.954950,0.954860,0.954770,0.954710,0.954590,0.954410,0.954290,0.954210,0.954140,0.954020,0.953900,0.953740,0.953590,0.953510,0.953390,0.953260,0.953160,0.953100,0.953020,0.952830,0.952760,0.952700,0.952600,0.952470,0.952360,0.952300,0.952240,0.952100,0.952000,0.951880,0.951820,0.951730,0.951670,0.951550,0.951440,0.951310,0.951220,0.951180,0.951080,0.950950,0.950820,0.950720,0.950590,0.950530,0.950450,0.950360,0.950280,0.950200,0.950140,0.950060,0.949970,0.949870,0.949770,0.949680,0.949630,0.949520,0.949380,0.949260,0.949130,0.949020,0.948890,0.948820,0.948730,0.948620,0.948560,0.948400,0.948210,0.948140,0.948020,0.947920,0.947810,0.947730,0.947600,0.947450,0.947320,0.947240,0.947180,0.947110,0.947020,0.946900,0.946720,0.946640,0.946550,0.946430,0.946340,0.946230,0.946070,0.946000,0.945890,0.945770,0.945710,0.945590,0.945460,0.945300,0.945220,0.945110,0.944930,0.944830,0.944740,0.944550,0.944440,0.944360,0.944230,0.944100,0.943970,0.943830,0.943710,0.943570,0.943450,0.943350,0.943290,0.943170,0.943110,0.943010,0.942930,0.942860,0.942790,0.942650,0.942540,0.942360,0.942210,0.942140,0.942040,0.941960,0.941810,0.941700,0.941560,0.941490,0.941340,0.941260,0.941200,0.941030,0.940840,0.940710,0.940580,0.940500,0.940360,0.940280,0.940140,0.940010,0.939880,0.939710,0.939540,0.939460,0.939330,0.939100,0.939010,0.938850,0.938690,0.938580,0.938420,0.938290,0.938180,0.938020,0.937900,0.937770,0.937600,0.937470,0.937340,0.937230,0.937030,0.936890,0.936780,0.936710,0.936610,0.936500,0.936410,0.936250,0.936140,0.936020,0.935910,0.935730,0.935590,0.935450,0.935350,0.935190,0.935050,0.934970,0.934840,0.934700,0.934620,0.934470,0.934370,0.934270,0.934140,0.933950,0.933840,0.933670,0.933550,0.933430,0.933310,0.933180,0.933020,0.932910,0.932780,0.932620,0.932470,0.932260,0.932180,0.932060,0.931930,0.931760,0.931660,0.931520,0.931390,0.931240,0.931100,0.930980,0.930800,0.930710,0.930620,0.930450,0.930330,0.930160,0.930030,0.929940,0.929860,0.929690,0.929540,0.929370,0.929230,0.929140,0.929050,0.928910,0.928790,0.928640,0.928460,0.928340,0.928240,0.928130,0.928030,0.927900,0.927820,0.927700,0.927600,0.927520,0.927430,0.927210,0.927040,0.926870,0.926740,0.926610,0.926510,0.926490,0.926370,0.926260,0.926140,0.925980,0.925830,0.925700,0.925540,0.925410,0.925280,0.925080,0.924920,0.924740,0.924600,0.924450,0.924370,0.924310,0.924170,0.924010,0.923890,0.923760,0.923570,0.923430,0.923330,0.923180,0.923070,0.923000,0.922910,0.922770,0.922640,0.922580,0.922390,0.922190,0.922030,0.921820,0.921700,0.921540,0.921450,0.921300,0.921170,0.921040,0.920870,0.920730,0.920560,0.920350,0.920200,0.920040,0.919910,0.919720,0.919530,0.919350,0.919220,0.919040,0.918880,0.918670,0.918450,0.918300,0.918150,0.918030,0.917860,0.917710,0.917500,0.917370,0.917300,0.917120,0.916890,0.916710,0.916550,0.916360,0.916120,0.915960,0.915820,0.915670,0.915520,0.915300,0.915190,0.915050,0.914920,0.914720,0.914570,0.914460,0.914330,0.914170,0.914040,0.913940,0.913720,0.913540,0.913410,0.913250,0.913180,0.912960,0.912870,0.912680,0.912520,0.912340,0.912150,0.912020,0.911860,0.911670,0.911490,0.911290,0.911190,0.910950,0.910760,0.910640,0.910450,0.910220,0.910070,0.909880,0.909680,0.909540,0.909390,0.909230,0.908960,0.908780,0.908590,0.908360,0.908140,0.907960,0.907750,0.907550,0.907400,0.907280,0.907180,0.907010,0.906810,0.906670,0.906510,0.906350,0.906190,0.905920,0.905790,0.905580,0.905350,0.905200,0.904950,0.904720,0.904550,0.904380,0.904200,0.904070,0.903940,0.903810,0.903610,0.903470,0.903320,0.903230,0.903090,0.902870,0.902720,0.902560,0.902390,0.902260,0.902070,0.901860,0.901690,0.901490,0.901400,0.901290,0.901050,0.900850,0.900700,0.900540,0.900460,0.900290,0.900110,0.899880,0.899740,0.899600,0.899410,0.899170,0.899030,0.898850,0.898690,0.898530,0.898430,0.898230,0.897990,0.897880,0.897690,0.897540,0.897370,0.897230,0.897100,0.896950,0.896800,0.896660,0.896500,0.896370,0.896220,0.896080,0.895890,0.895760,0.895550,0.895270,0.895100,0.894900,0.894820,0.894640,0.894490,0.894290,0.894140,0.893930,0.893760,0.893490,0.893220,0.893020,0.892830,0.892630,0.892440,0.892330,0.892120,0.891910,0.891740,0.891490,0.891320,0.891140,0.890950,0.890790,0.890570,0.890420,0.890190,0.890030,0.889810,0.889600,0.889400,0.889230,0.889070,0.888860,0.888600,0.888470,0.888310,0.888100,0.887930,0.887810,0.887700,0.887530,0.887340,0.887090,0.886820,0.886740,0.886540,0.886270,0.886070,0.885850,0.885660,0.885460,0.885250,0.885100,0.884920,0.884690,0.884430,0.884210,0.884090,0.883830,0.883630,0.883490,0.883380,0.883210,0.882990,0.882780,0.882620,0.882420,0.882220,0.882000,0.881800,0.881530,0.881320,0.881100,0.880860,0.880680,0.880490,0.880270,0.880140,0.879910,0.879700,0.879480,0.879270,0.879100,0.878930,0.878790,0.878640,0.878510,0.878330,0.878120,0.877930,0.877730,0.877550,0.877370,0.877200,0.877080,0.876880,0.876620,0.876470,0.876180,0.875890,0.875700,0.875480,0.875330,0.875100,0.874770,0.874560,0.874340,0.874070,0.873880,0.873670,0.873430,0.873130,0.872890,0.872700,0.872570,0.872360,0.872160,0.871940,0.871710,0.871500,0.871280,0.871040,0.870880,0.870740,0.870540,0.870370,0.870170,0.870000,0.869790,0.869580,0.869460,0.869270,0.869090,0.868840,0.868680,0.868510,0.868300,0.868020,0.867830,0.867620,0.867390,0.867170,0.866910,0.866680,0.866410,0.866260,0.866050,0.865900,0.865680,0.865540,0.865330,0.865130,0.864890,0.864680,0.864490,0.864290,0.864110,0.863980,0.863830,0.863670,0.863490,0.863270,0.863070,0.862850,0.862620,0.862400,0.862230,0.861950,0.861760,0.861620,0.861440,0.861230,0.860960,0.860750,0.860520,0.860310,0.860050,0.859870,0.859670,0.859560,0.859400,0.859250,0.859040,0.858770,0.858520,0.858360,0.858140,0.857980,0.857790,0.857610,0.857500,0.857310,0.857130,0.856960,0.856780,0.856550,0.856290,0.856150,0.855900,0.855760,0.855450,0.855260,0.854950,0.854700,0.854480,0.854280,0.853990,0.853780,0.853480,0.853210,0.852950,0.852750,0.852560,0.852380,0.852110,0.851870,0.851670,0.851420,0.851200,0.851000,0.850830,0.850660,0.850460,0.850250,0.850060,0.849860,0.849620,0.849400,0.849180,0.848990,0.848780,0.848550,0.848340,0.848090,0.847850,0.847710,0.847520,0.847280,0.847080,0.846830,0.846630,0.846330,0.846160,0.845890,0.845730,0.845490,0.845220,0.844990,0.844710,0.844480,0.844290,0.843990,0.843800,0.843540,0.843370,0.843140,0.842950,0.842730,0.842530,0.842240,0.841990,0.841740,0.841490,0.841290,0.841060,0.840950,0.840750,0.840480,0.840220,0.839980,0.839680,0.839430,0.839260,0.839090,0.838890,0.838650,0.838420,0.838280,0.838010,0.837770,0.837550,0.837310,0.837100,0.836820,0.836590,0.836390,0.836150,0.835970,0.835780,0.835560,0.835340,0.835050,0.834860,0.834670,0.834490,0.834320,0.834120,0.833850,0.833660,0.833470,0.833270,0.833040,0.832830,0.832600,0.832420,0.832240,0.832020,0.831830,0.831610,0.831400,0.831170,0.830990,0.830760,0.830530,0.830320,0.830060,0.829780,0.829600,0.829420,0.829250,0.829060,0.828920,0.828670,0.828410,0.828200,0.827950,0.827790,0.827620,0.827340,0.827120,0.826860,0.826630,0.826420,0.826120,0.825870,0.825690,0.825400,0.825150,0.824850,0.824640,0.824370,0.824240,0.824010,0.823780,0.823550,0.823310,0.823060,0.822790,0.822530,0.822260,0.822000,0.821860,0.821640,0.821380,0.821230,0.821000,0.820770,0.820500,0.820230,0.819980,0.819640,0.819420,0.819130,0.818880,0.818700,0.818500,0.818320,0.818000,0.817860,0.817660,0.817410,0.817070,0.816910,0.816660,0.816450,0.816230,0.815800,0.815610,0.815410,0.815210,0.814940,0.814670,0.814370,0.814100,0.813790,0.813630,0.813340,0.813060,0.812810,0.812550,0.812280,0.812030,0.811770,0.811520,0.811210,0.810900,0.810690,0.810480,0.810270,0.810060,0.809860,0.809550,0.809280,0.809020,0.808730,0.808410,0.808270,0.808060,0.807770,0.807510,0.807230,0.806960,0.806720,0.806540,0.806220,0.806030,0.805800,0.805610,0.805400,0.805180,0.804880,0.804650,0.804410,0.804230,0.803970,0.803730,0.803520,0.803320,0.803180,0.802910,0.802550,0.802320,0.802100,0.801860,0.801570,0.801330,0.801110,0.800900,0.800640,0.800370,0.800140,0.799880,0.799650,0.799450,0.799270,0.799040,0.798780,0.798430,0.798110,0.797830,0.797540,0.797300,0.797100,0.796850,0.796640,0.796340,0.796020,0.795790,0.795560,0.795300,0.795120,0.794820,0.794530,0.794320,0.794160,0.793870,0.793550,0.793330,0.793120,0.792780,0.792420,0.792230,0.792000,0.791830,0.791580,0.791310,0.791040,0.790780,0.790510,0.790280,0.789930,0.789690,0.789460,0.789170,0.788870,0.788560,0.788310,0.787950,0.787820,0.787500,0.787290,0.787030,0.786760,0.786500,0.786280,0.785950,0.785640,0.785420,0.785070,0.784780,0.784550,0.784270,0.783930,0.783610,0.783430,0.783280,0.783040,0.782840,0.782580,0.782250,0.782070,0.781780,0.781500,0.781170,0.780950,0.780730,0.780400,0.780160,0.779830,0.779530,0.779280,0.778990,0.778650,0.778390,0.778220,0.778070,0.777760,0.777490,0.777140,0.776940,0.776700,0.776400,0.776150,0.775910,0.775720,0.775390,0.775130,0.774920,0.774620,0.774340,0.774040,0.773830,0.773620,0.773360,0.773140,0.772850,0.772610,0.772350,0.772000,0.771820,0.771590,0.771320,0.771130,0.770810,0.770530,0.770340,0.770110,0.769870,0.769630,0.769450,0.769150,0.768790,0.768550,0.768300,0.767920,0.767600,0.767300,0.767030,0.766740,0.766440,0.766200,0.765980,0.765680,0.765420,0.765170,0.764940,0.764740,0.764380,0.764160,0.763910,0.763660,0.763280,0.763020,0.762770,0.762540,0.762190,0.761930,0.761690,0.761380,0.761120,0.760910,0.760620,0.760370,0.760010,0.759690,0.759430,0.759190,0.758990,0.758780,0.758540,0.758280,0.757970,0.757710,0.757500,0.757290,0.757060,0.756870,0.756590,0.756420,0.756160,0.755950,0.755690,0.755360,0.755080,0.754760,0.754460,0.754250,0.753960,0.753680,0.753410,0.753070,0.752820,0.752570,0.752330,0.752100,0.751760,0.751410,0.751040,0.750850,0.750560,0.750280,0.750030,0.749830,0.749530,0.749310,0.749090,0.748650,0.748430,0.748220,0.747990,0.747740,0.747460,0.747210,0.746980,0.746700,0.746470,0.746180,0.745980,0.745700,0.745450,0.745230,0.744890,0.744620,0.744390,0.744130,0.743890,0.743660,0.743440,0.743110,0.742900,0.742650,0.742440,0.742190,0.741890,0.741710,0.741420,0.741100,0.740820,0.740490,0.740310,0.740010,0.739660,0.739360,0.739030,0.738740,0.738480,0.738290,0.738030,0.737760,0.737540,0.737260,0.737050,0.736840,0.736400,0.736100,0.735890,0.735700,0.735480,0.735150,0.734900,0.734560,0.734300,0.733960,0.733650,0.733370,0.733010,0.732720,0.732560,0.732350,0.732070,0.731880,0.731660,0.731360,0.731120,0.730780,0.730560,0.730370,0.730040,0.729740,0.729470,0.729170,0.728910,0.728670,0.728440,0.728150,0.727930,0.727660,0.727280,0.726950,0.726680,0.726420,0.726150,0.725800,0.725390,0.725050,0.724790,0.724460,0.724110,0.723810,0.723550,0.723280,0.722960,0.722740,0.722450,0.722220,0.722040,0.721850,0.721520,0.721260,0.721030,0.720830,0.720540,0.720270,0.720050,0.719750,0.719560,0.719270,0.719000,0.718730,0.718410,0.718210,0.717910,0.717660,0.717350,0.717090,0.716790,0.716500,0.716230,0.715950,0.715710,0.715490,0.715140,0.714830,0.714590,0.714350,0.714010,0.713750,0.713510,0.713270,0.712930,0.712630,0.712390,0.712100,0.711820,0.711520,0.711280,0.710920,0.710570,0.710380,0.710160,0.709970,0.709690,0.709400,0.709110,0.708850,0.708570,0.708310,0.708020,0.707750,0.707410,0.707110,0.706720,0.706450,0.706170,0.705900,0.705630,0.705280,0.705000,0.704760,0.704570,0.704300,0.704070,0.703730,0.703510,0.703130,0.702770,0.702500,0.702190,0.701830,0.701530,0.701320,0.701120,0.700830,0.700570,0.700320,0.699980,0.699730,0.699460,0.699180,0.698890,0.698560,0.698260,0.698000,0.697740,0.697470,0.697170,0.696790,0.696530,0.696250,0.695860,0.695530,0.695210,0.694880,0.694540,0.694300,0.694020,0.693770,0.693510,0.693220,0.693000,0.692680,0.692490,0.692180,0.691930,0.691690,0.691420,0.691090,0.690820,0.690520,0.690260,0.689850,0.689520,0.689320,0.689070,0.688770,0.688560,0.688280,0.688040,0.687760,0.687480,0.687140,0.686910,0.686600,0.686400,0.686090,0.685720,0.685450,0.685190,0.684840,0.684560,0.684170,0.683880,0.683640,0.683470,0.683180,0.682870,0.682550,0.682330,0.682060,0.681740,0.681380,0.681100,0.680790,0.680470,0.680240,0.680000,0.679680,0.679470,0.679110,0.678830,0.678570,0.678220,0.677920,0.677570,0.677340,0.677130,0.676820,0.676530,0.676280,0.675910,0.675640,0.675340,0.675110,0.674890,0.674690,0.674340,0.674110,0.673870,0.673570,0.673320,0.672960,0.672660,0.672280,0.672020,0.671750,0.671410,0.671230,0.670910,0.670580,0.670330,0.670100,0.669820,0.669470,0.669180,0.668960,0.668680,0.668370,0.667980,0.667790,0.667530,0.667250,0.667010,0.666770,0.666530,0.666170,0.665990,0.665690,0.665480,0.665290,0.665080,0.664840,0.664580,0.664260,0.663990,0.663720,0.663470,0.663240,0.662960,0.662650,0.662340,0.662060,0.661870,0.661640,0.661380,0.661110,0.660800,0.660560,0.660210,0.659870,0.659580,0.659370,0.659090,0.658760,0.658550,0.658240,0.658010,0.657650,0.657390,0.657190,0.656900,0.656560,0.656170,0.655890,0.655650,0.655300,0.655070,0.654770,0.654410,0.654190,0.654010,0.653770,0.653460,0.653250,0.653020,0.652710,0.652430,0.652240,0.651950,0.651660,0.651380,0.651080,0.650780,0.650490,0.650210,0.649810,0.649510,0.649250,0.648810,0.648530,0.648260,0.647940,0.647610,0.647330,0.646950,0.646640,0.646400,0.645990,0.645730,0.645440,0.645210,0.644940,0.644740,0.644380,0.644180,0.643980,0.643610,0.643330,0.643090,0.642810,0.642530,0.642280,0.642060,0.641760,0.641590,0.641230,0.640970,0.640660,0.640350,0.640120,0.639880,0.639500,0.639250,0.638900,0.638530,0.638270,0.637930,0.637630,0.637310,0.637070,0.636750,0.636510,0.636240,0.636050,0.635810,0.635460,0.635170,0.634870,0.634570,0.634200,0.633860,0.633610,0.633400,0.633080,0.632830,0.632580,0.632250,0.631910,0.631670,0.631230,0.630840,0.630610,0.630340,0.630060,0.629700,0.629500,0.629220,0.629040,0.628700,0.628400,0.628160,0.627850,0.627500,0.627250,0.626950,0.626660,0.626450,0.626180,0.625920,0.625600,0.625320,0.625020,0.624710,0.624470,0.624170,0.623890,0.623490,0.623200,0.622880,0.622540,0.622210,0.621910,0.621620,0.621340,0.621080,0.620860,0.620590,0.620330,0.620060,0.619830,0.619540,0.619290,0.619050,0.618800,0.618490,0.618240,0.617990,0.617690,0.617420,0.617120,0.616770,0.616490,0.616210,0.616010,0.615630,0.615330,0.615090,0.614740,0.614460,0.614160,0.613930,0.613600,0.613390,0.613160,0.612930,0.612710,0.612470,0.612140,0.611950,0.611660,0.611400,0.611110,0.610930,0.610670,0.610340,0.609980,0.609690,0.609390,0.609140,0.608810,0.608510,0.608150,0.607900,0.607690,0.607370,0.607060,0.606750,0.606360,0.606120,0.605750,0.605450,0.605220,0.604820,0.604520,0.604220,0.603990,0.603730,0.603450,0.603150,0.602810,0.602490,0.602190,0.601940,0.601640,0.601380,0.601090,0.600760,0.600480,0.600120,0.599780,0.599490,0.599170,0.598770,0.598530,0.598150,0.597940,0.597640,0.597360,0.597020,0.596760,0.596540,0.596330,0.596090,0.595820,0.595570,0.595280,0.595030,0.594790,0.594590,0.594270,0.594020,0.593690,0.593290,0.593040,0.592730,0.592390,0.592110,0.591760,0.591480,0.591190,0.590870,0.590590,0.590290,0.590100,0.589830,0.589490,0.589110,0.588850,0.588500,0.588190,0.587910,0.587560,0.587240,0.586880,0.586430,0.586110,0.585760,0.585530,0.585220,0.584910,0.584750,0.584370,0.584160,0.583940,0.583680,0.583460,0.583240,0.582890,0.582520,0.582330,0.582100,0.581830,0.581510,0.581200,0.580880,0.580570,0.580320,0.580060,0.579730,0.579480,0.579230,0.579000,0.578680,0.578470,0.578200,0.577930,0.577650,0.577350,0.577080,0.576680,0.576400,0.576130,0.575870,0.575690,0.575470,0.575160,0.574890,0.574610,0.574310,0.574050,0.573790,0.573420,0.573180,0.572860,0.572560,0.572170,0.571890,0.571590,0.571280,0.570990,0.570670,0.570280,0.569960,0.569670,0.569440,0.569170,0.568910,0.568600,0.568310,0.568010,0.567760,0.567540,0.567300,0.567050,0.566710,0.566350,0.566030,0.565790,0.565450,0.565140,0.564940,0.564710,0.564480,0.564150,0.563850,0.563600,0.563310,0.562980,0.562600,0.562360,0.562110,0.561760,0.561540,0.561140,0.560850,0.560530,0.560280,0.559960,0.559620,0.559340,0.559020,0.558770,0.558420,0.558150,0.557940,0.557610,0.557420,0.557190,0.556870,0.556570,0.556230,0.555900,0.555550,0.555300,0.555060,0.554870,0.554620,0.554400,0.554100,0.553930,0.553610,0.553380,0.553070,0.552820,0.552520,0.552290,0.552080,0.551770,0.551490,0.551230,0.551060,0.550730,0.550420,0.550130,0.549850,0.549650,0.549430,0.549180,0.548810,0.548540,0.548220,0.547900,0.547630,0.547410,0.547070,0.546730,0.546400,0.546120,0.545810,0.545550,0.545270,0.545070,0.544850,0.544590,0.544240,0.543860,0.543650,0.543250,0.542990,0.542650,0.542390,0.542090,0.541760,0.541390,0.541110,0.540930,0.540670,0.540490,0.540280,0.539980,0.539800,0.539490,0.539180,0.538900,0.538650,0.538410,0.538110,0.537730,0.537440,0.537190,0.536960,0.536630,0.536410,0.535990,0.535750,0.535450,0.535130,0.534860,0.534550,0.534260,0.534070,0.533880,0.533650,0.533380,0.533140,0.532830,0.532550,0.532320,0.532030,0.531820,0.531520,0.531250,0.530980,0.530720,0.530520,0.530280,0.530050,0.529800,0.529470,0.529140,0.528820,0.528480,0.528170,0.527880,0.527630,0.527320,0.526970,0.526720,0.526450,0.526250,0.525970,0.525700,0.525440,0.525100,0.524920,0.524640,0.524370,0.524050,0.523720,0.523390,0.523090,0.522770,0.522450,0.522080,0.521830,0.521530,0.521230,0.520900,0.520620,0.520380,0.520030,0.519800,0.519470,0.519190,0.518800,0.518550,0.518350,0.518060,0.517830,0.517570,0.517360,0.517060,0.516700,0.516450,0.516250,0.516000,0.515730,0.515510,0.515210,0.514970,0.514660,0.514330,0.514130,0.513890,0.513630,0.513340,0.513140,0.512840,0.512570,0.512160,0.511910,0.511570,0.511290,0.511040,0.510760,0.510540,0.510250,0.509920,0.509690,0.509390,0.509110,0.508800,0.508510,0.508150,0.507950,0.507720,0.507380,0.507210,0.506980,0.506700,0.506400,0.506180,0.505860,0.505630,0.505430,0.505150,0.504860,0.504560,0.504270,0.503920,0.503630,0.503280,0.503090,0.502880,0.502510,0.502230,0.501950,0.501670,0.501400,0.501140,0.500890,0.500640,0.500440,0.500160,0.499930,0.499670,0.499400,0.499050,0.498770,0.498460,0.498260,0.497950,0.497690,0.497370,0.497120,0.496780,0.496510,0.496140,0.495930,0.495660,0.495380,0.495060,0.494780,0.494460,0.494210,0.493960,0.493630,0.493320,0.493250,0.493040,0.492790,0.492490,0.492180,0.491860,0.491530,0.491250,0.490930,0.490670,0.490440,0.490180,0.489950,0.489680,0.489430,0.489160,0.488840,0.488620,0.488320,0.487970,0.487780,0.487590,0.487380,0.487110,0.486910,0.486690,0.486490,0.486230,0.485970,0.485700,0.485270,0.484960,0.484650,0.484380,0.484120,0.483860,0.483530,0.483320,0.483030,0.482770,0.482460,0.482310,0.482090,0.481730,0.481450,0.481240,0.480910,0.480700,0.480380,0.480030,0.479780,0.479560,0.479320,0.479110,0.478960,0.478700,0.478400,0.478080,0.477780,0.477460,0.477210,0.477010,0.476710,0.476460,0.476200,0.475980,0.475550,0.475370,0.475140,0.474880,0.474640,0.474400,0.474150,0.473850,0.473590,0.473180,0.472950,0.472630,0.472340,0.472140,0.471920,0.471680,0.471400,0.471130,0.470930,0.470730,0.470460,0.470170,0.469920,0.469680,0.469460,0.469220,0.468980,0.468780,0.468550,0.468220,0.467930,0.467640,0.467400,0.467130,0.466850,0.466540,0.466370,0.466120,0.465860,0.465670,0.465390,0.465150,0.464760,0.464550,0.464220,0.463960,0.463750,0.463480,0.463280,0.462980,0.462790,0.462450,0.462210,0.461840,0.461520,0.461310,0.461060,0.460820,0.460590,0.460310,0.459950,0.459690,0.459350,0.459120,0.458860,0.458610,0.458340,0.457970,0.457720,0.457440,0.457230,0.456990,0.456710,0.456450,0.456210,0.455970,0.455700,0.455500,0.455130,0.454900,0.454520,0.454230,0.454000,0.453810,0.453540,0.453190,0.452840,0.452590,0.452380,0.452040,0.451760,0.451580,0.451350,0.451140,0.450860,0.450620,0.450370,0.450060,0.449760,0.449400,0.449020,0.448770,0.448490,0.448170,0.447810,0.447530,0.447340,0.447050,0.446740,0.446410,0.446180,0.445880,0.445620,0.445400,0.445160,0.444920,0.444710,0.444460,0.444220,0.443970,0.443750,0.443460,0.443200,0.442920,0.442680,0.442350,0.442110,0.441900,0.441690,0.441490,0.441190,0.440950,0.440650,0.440400,0.440140,0.439960,0.439750,0.439430,0.439190,0.439010,0.438800,0.438530,0.438320,0.438010,0.437710,0.437380,0.436990,0.436820,0.436480,0.436120,0.435810,0.435570,0.435330,0.435110,0.434800,0.434650,0.434410,0.434090,0.433830,0.433620,0.433370,0.433030,0.432700,0.432430,0.432130,0.431870,0.431520,0.431300,0.431060,0.430850,0.430630,0.430290,0.430000,0.429750,0.429460,0.429170,0.428900,0.428570,0.428320,0.428020,0.427790,0.427410,0.427200,0.427000,0.426770,0.426510,0.426250,0.425940,0.425710,0.425500,0.425300,0.424990,0.424680,0.424440,0.424150,0.423850,0.423560,0.423310,0.423070,0.422770,0.422500,0.422310,0.421940,0.421690,0.421530,0.421300,0.420980,0.420690,0.420420,0.420160,0.419950,0.419640,0.419420,0.419230,0.418930,0.418730,0.418580,0.418250,0.418010,0.417710,0.417380,0.417100,0.416870,0.416570,0.416290,0.416020,0.415760,0.415570,0.415270,0.415070,0.414740,0.414510,0.414310,0.414060,0.413840,0.413600,0.413370,0.413090,0.412840,0.412610,0.412380,0.412030,0.411750,0.411470,0.411190,0.410910,0.410650,0.410340,0.410140,0.409940,0.409720,0.409500,0.409220,0.409000,0.408840,0.408570,0.408290,0.408050,0.407870,0.407680,0.407430,0.407210,0.407030,0.406830,0.406500,0.406280,0.406040,0.405830,0.405650,0.405440,0.405170,0.404950,0.404660,0.404400,0.404120,0.403820,0.403430,0.403200,0.403050,0.402850,0.402580,0.402300,0.402080,0.401870,0.401640,0.401400,0.401160,0.400850,0.400570,0.400380,0.400200,0.399930,0.399680,0.399370,0.399100,0.398770,0.398540,0.398260,0.398010,0.397800,0.397570,0.397270,0.397040,0.396820,0.396650,0.396470,0.396190,0.396030,0.395860,0.395650,0.395400,0.395200,0.395080,0.394840,0.394560,0.394360,0.394170,0.393950,0.393590,0.393400,0.393210,0.392910,0.392700,0.392540,0.392340,0.392090,0.391890,0.391690,0.391430,0.391240,0.391060,0.390870,0.390560,0.390280,0.389960,0.389660,0.389440,0.389150,0.388850,0.388600,0.388370,0.388040,0.387680,0.387370,0.387170,0.386940,0.386770,0.386410,0.386180,0.385920,0.385660,0.385420,0.385220,0.384860,0.384540,0.384220,0.384010,0.383690,0.383500,0.383230,0.383040,0.382860,0.382650,0.382430,0.382260,0.381880,0.381660,0.381390,0.381220,0.380990,0.380730,0.380500,0.380260,0.380110,0.379900,0.379670,0.379450,0.379070,0.378700,0.378530,0.378300,0.377990,0.377790,0.377450,0.377210,0.376980,0.376790,0.376590,0.376340,0.376120,0.375860,0.375640,0.375310,0.375100,0.374820,0.374590,0.374410,0.374180,0.373990,0.373790,0.373520,0.373260,0.372970,0.372770,0.372550,0.372300,0.372060,0.371740,0.371530,0.371310,0.371050,0.370840,0.370650,0.370350,0.370080,0.369810,0.369560,0.369340,0.369090,0.368890,0.368660,0.368440,0.368220,0.368040,0.367820,0.367590,0.367390,0.367160,0.366910,0.366710,0.366440,0.366110,0.365840,0.365660,0.365370,0.365060,0.364820,0.364650,0.364360,0.364200,0.364010,0.363790,0.363610,0.363470,0.363290,0.363030,0.362830,0.362660,0.362500,0.362220,0.361960,0.361820,0.361580,0.361320,0.361070,0.360840,0.360640,0.360480,0.360220,0.359970,0.359690,0.359460,0.359170,0.358960,0.358710,0.358410,0.358200,0.358040,0.357850,0.357590,0.357320,0.357110,0.356850,0.356590,0.356360,0.356000,0.355680,0.355550,0.355320,0.355150,0.354890,0.354690,0.354530,0.354330,0.354060,0.353810,0.353550,0.353380,0.353180,0.353000,0.352720,0.352530,0.352340,0.352110,0.351920,0.351750,0.351510,0.351300,0.351110,0.350860,0.350610,0.350380,0.350190,0.349990,0.349710,0.349470,0.349210,0.348980,0.348760,0.348570,0.348290,0.348090,0.347890,0.347690,0.347420,0.347170,0.346990,0.346710,0.346490,0.346260,0.346010,0.345780,0.345570,0.345300,0.345110,0.344860,0.344620,0.344410,0.344160,0.343940,0.343730,0.343460,0.343220,0.342980,0.342790,0.342550,0.342390,0.342210,0.341990,0.341800,0.341590,0.341310,0.341140,0.340910,0.340640,0.340400,0.340150,0.339880,0.339640,0.339390,0.339220,0.338990,0.338850,0.338660,0.338490,0.338340,0.338080,0.337890,0.337670,0.337520,0.337310,0.337050,0.336800,0.336560,0.336370,0.336140,0.335930,0.335750,0.335540,0.335320,0.335060,0.334900,0.334770,0.334600,0.334400,0.334220,0.333960,0.333710,0.333550,0.333360,0.333080,0.332820,0.332630,0.332380,0.332300,0.332060,0.331890,0.331700,0.331510,0.331230,0.331030,0.330860,0.330600,0.330340,0.330090,0.329820,0.329550,0.329330,0.329110,0.328850,0.328580,0.328370,0.328170,0.327880,0.327660,0.327410,0.327230,0.327050,0.326840,0.326550,0.326300,0.326090,0.325880,0.325660,0.325490,0.325220,0.325000,0.324810,0.324580,0.324300,0.324150,0.323980,0.323760,0.323500,0.323290,0.323100,0.322940,0.322710,0.322430,0.322190,0.321970,0.321770,0.321610,0.321300,0.321070,0.320820,0.320600,0.320440,0.320260,0.320090,0.319880,0.319760,0.319560,0.319320,0.319100,0.318900,0.318730,0.318530,0.318250,0.318080,0.317840,0.317630,0.317420,0.317170,0.317000,0.316640,0.316460,0.316320,0.316110,0.315910,0.315710,0.315450,0.315220,0.315030,0.314870,0.314680,0.314510,0.314350,0.314070,0.313800,0.313570,0.313380,0.313170,0.313060,0.312880,0.312670,0.312400,0.312180,0.312030,0.311810,0.311570,0.311330,0.311150,0.310870,0.310630,0.310420,0.310180,0.309960,0.309740,0.309540,0.309320,0.309050,0.308840,0.308600,0.308420,0.308240,0.307980,0.307750,0.307540,0.307350,0.307150,0.306920,0.306770,0.306580,0.306420,0.306260,0.306010,0.305760,0.305600,0.305430,0.305270,0.305140,0.304840,0.304670,0.304440,0.304250,0.304030,0.303800,0.303590,0.303440,0.303200,0.302880,0.302670,0.302430,0.302210,0.301970,0.301810,0.301560,0.301390,0.301190,0.300910,0.300640,0.300340,0.300120,0.299920,0.299700,0.299420,0.299230,0.299100,0.298870,0.298740,0.298540,0.298350,0.298210,0.298050,0.297860,0.297700,0.297490,0.297230,0.296920,0.296710,0.296520,0.296370,0.296150,0.295900,0.295730,0.295570,0.295330,0.295120,0.294960,0.294670,0.294390,0.294220,0.294070,0.293920,0.293720,0.293620,0.293430,0.293180,0.293000,0.292890,0.292630,0.292420,0.292280,0.292080,0.291950,0.291730,0.291600,0.291290,0.291070,0.290810,0.290670,0.290510,0.290350,0.290230,0.290000,0.289780,0.289620,0.289450,0.289300,0.289110,0.288920,0.288720,0.288480,0.288290,0.288080,0.287940,0.287770,0.287510,0.287220,0.286990,0.286790,0.286640,0.286480,0.286270,0.286060,0.285880,0.285650,0.285430,0.285230,0.285060,0.284750,0.284560,0.284340,0.284100,0.283880,0.283720,0.283440,0.283240,0.283000,0.282820,0.282600,0.282450,0.282290,0.282110,0.281890,0.281640,0.281390,0.281180,0.280920,0.280740,0.280420,0.280110,0.279870,0.279610,0.279430,0.279280,0.279010,0.278890,0.278640,0.278510,0.278370,0.278200,0.278020,0.277860,0.277670,0.277400,0.277150,0.276970,0.276780,0.276660,0.276400,0.276230,0.275970,0.275770,0.275650,0.275510,0.275380,0.275180,0.274950,0.274810,0.274570,0.274390,0.274210,0.274000,0.273840,0.273650,0.273400,0.273250,0.273070,0.272910,0.272700,0.272480,0.272330,0.272130,0.271920,0.271720,0.271500,0.271250,0.271130,0.270890,0.270730,0.270530,0.270410,0.270260,0.270070,0.269930,0.269700,0.269510,0.269380,0.269160,0.268980,0.268790,0.268520,0.268200,0.268020,0.267900,0.267650,0.267440,0.267250,0.267080,0.266900,0.266740,0.266630,0.266400,0.266180,0.265990,0.265820,0.265580,0.265310,0.265160,0.264910,0.264690,0.264450,0.264280,0.264120,0.263930,0.263790,0.263560,0.263330,0.263160,0.262990,0.262830,0.262710,0.262490,0.262250,0.262040,0.261800,0.261630,0.261370,0.261140,0.260930,0.260740,0.260540,0.260340,0.260180,0.259980,0.259760,0.259550,0.259460,0.259280,0.259100,0.258910,0.258640,0.258470,0.258220,0.258040,0.257820,0.257610,0.257470,0.257290,0.257130,0.256960,0.256810,0.256640,0.256450,0.256190,0.256040,0.255850,0.255600,0.255430,0.255240,0.255080,0.254910,0.254730,0.254580,0.254430,0.254300,0.254100,0.253970,0.253820,0.253590,0.253420,0.253170,0.252950,0.252820,0.252640,0.252450,0.252240,0.252070,0.251920,0.251860,0.251620,0.251430,0.251190,0.251010,0.250880,0.250670,0.250420,0.250220,0.250050,0.249810,0.249670,0.249480,0.249320,0.249130,0.248930,0.248670,0.248420,0.248250,0.248080,0.247950,0.247700,0.247470,0.247330,0.247130,0.246990,0.246760,0.246610,0.246350,0.246190,0.245970,0.245820,0.245610,0.245520,0.245400,0.245210,0.245050,0.244890,0.244710,0.244570,0.244440,0.244260,0.244140,0.243890,0.243760,0.243650,0.243460,0.243290,0.243150,0.242980,0.242820,0.242640,0.242480,0.242330,0.242170,0.242050,0.241830,0.241680,0.241600,0.241440,0.241250,0.241160,0.241000,0.240840,0.240740,0.240580,0.240410,0.240250,0.240110,0.239940,0.239870,0.239710,0.239570,0.239380,0.239190,0.239000,0.238770,0.238650,0.238480,0.238300,0.238160,0.237990,0.237820,0.237600,0.237410,0.237280,0.237190,0.236920,0.236770,0.236590,0.236410,0.236260,0.236080,0.235880,0.235690,0.235580,0.235370,0.235260,0.235020,0.234920,0.234700,0.234460,0.234250,0.234050,0.233910,0.233750,0.233560,0.233410,0.233220,0.233000,0.232850,0.232700,0.232550,0.232410,0.232280,0.232100,0.231920,0.231680,0.231470,0.231320,0.231170,0.231040,0.230920,0.230770,0.230630,0.230430,0.230240,0.230060,0.229850,0.229680,0.229530,0.229360,0.229200,0.229090,0.228950,0.228720,0.228580,0.228440,0.228260,0.228060,0.227880,0.227690,0.227590,0.227380,0.227240,0.227120,0.227010,0.226740,0.226510,0.226300,0.226060,0.225930,0.225750,0.225640,0.225450,0.225270,0.225040,0.224830,0.224640,0.224490,0.224330,0.224090,0.223920,0.223830,0.223670,0.223460,0.223320,0.223160,0.222990,0.222830,0.222690,0.222530,0.222390,0.222280,0.222170,0.222000,0.221850,0.221690,0.221510,0.221300,0.221120,0.221010,0.220910,0.220770,0.220630,0.220510,0.220430,0.220210,0.220030,0.219900,0.219760,0.219610,0.219470,0.219310,0.219190,0.219080,0.218970,0.218820,0.218720,0.218540,0.218360,0.218180,0.218020,0.217880,0.217700,0.217600,0.217440,0.217350,0.217190,0.217040,0.216860,0.216720,0.216610,0.216410,0.216260,0.216150,0.215960,0.215720,0.215540,0.215410,0.215290,0.215080,0.214970,0.214830,0.214730,0.214550,0.214380,0.214230,0.214060,0.213900,0.213780,0.213650,0.213480,0.213340,0.213160,0.213000,0.212790,0.212700,0.212490,0.212320,0.212170,0.212060,0.211860,0.211690,0.211580,0.211430,0.211330,0.211190,0.211060,0.210950,0.210800,0.210640,0.210480,0.210340,0.210170,0.210010,0.209880,0.209700,0.209560,0.209430,0.209300,0.209140,0.209030,0.208880,0.208670,0.208560,0.208460,0.208360,0.208190,0.208030,0.207870,0.207640,0.207540,0.207430,0.207300,0.207150,0.206940,0.206750,0.206620,0.206480,0.206260,0.206120,0.205940,0.205700,0.205600,0.205490,0.205390,0.205270,0.205110,0.205000,0.204850,0.204660,0.204540,0.204350,0.204200,0.204080,0.203920,0.203780,0.203600,0.203490,0.203420,0.203280,0.203120,0.202990,0.202890,0.202730,0.202590,0.202430,0.202330,0.202200,0.202020,0.201890,0.201760,0.201580,0.201430,0.201320,0.201210,0.201150,0.200980,0.200820,0.200630,0.200490,0.200350,0.200080,0.199880,0.199790,0.199590,0.199510,0.199330,0.199210,0.199170,0.199050,0.198850,0.198750,0.198640,0.198530,0.198390,0.198240,0.198090,0.197910,0.197780,0.197600,0.197460,0.197190,0.196980,0.196830,0.196690,0.196540,0.196410,0.196200,0.196060,0.195920,0.195750,0.195610,0.195390,0.195250,0.195080,0.194930,0.194850,0.194720,0.194580,0.194450,0.194250,0.194050,0.193950,0.193820,0.193650,0.193580,0.193400,0.193280,0.193100,0.192990,0.192870,0.192730,0.192630,0.192520,0.192400,0.192220,0.192070,0.191940,0.191830,0.191670,0.191520,0.191410,0.191230,0.191150,0.191050,0.190980,0.190860,0.190710,0.190600,0.190430,0.190270,0.190140,0.189930,0.189800,0.189710,0.189610,0.189450,0.189280,0.189180,0.189010,0.188900,0.188740,0.188580,0.188440,0.188310,0.188190,0.188010,0.187910,0.187800,0.187680,0.187540,0.187440,0.187290,0.187130,0.187050,0.186950,0.186840,0.186730,0.186600,0.186480,0.186310,0.186210,0.186100,0.185910,0.185890,0.185770,0.185640,0.185510,0.185400,0.185220,0.185040,0.184870,0.184660,0.184460,0.184380,0.184240,0.184120,0.184040,0.183890,0.183750,0.183570,0.183440,0.183330,0.183200,0.183070,0.182930,0.182830,0.182760,0.182650,0.182550,0.182450,0.182250,0.182090,0.181990,0.181870,0.181720,0.181600,0.181510,0.181360,0.181180,0.181060,0.180860,0.180680,0.180560,0.180350,0.180230,0.180060,0.179950,0.179790,0.179660,0.179530,0.179420,0.179310,0.179130,0.178980,0.178830,0.178660,0.178600,0.178370,0.178260,0.178120,0.178060,0.177870,0.177710,0.177650,0.177540,0.177360,0.177220,0.177080,0.176910,0.176770,0.176670,0.176530,0.176420,0.176250,0.176110,0.175970,0.175870,0.175700,0.175600,0.175480,0.175310,0.175170,0.175020,0.174920,0.174820,0.174700,0.174560,0.174450,0.174310,0.174210,0.174050,0.173940,0.173820,0.173700,0.173590,0.173470,0.173290,0.173160,0.173020,0.172920,0.172770,0.172630,0.172490,0.172410,0.172320,0.172190,0.172030,0.171870,0.171760,0.171600,0.171390,0.171280,0.171140,0.171010,0.170960,0.170830,0.170620,0.170480,0.170370,0.170220,0.170020,0.169900,0.169820,0.169650,0.169580,0.169470,0.169380,0.169270,0.169070,0.168910,0.168790,0.168700,0.168580,0.168440,0.168380,0.168260,0.168110,0.167950,0.167850,0.167720,0.167550,0.167490,0.167370,0.167290,0.167110,0.167010,0.166860,0.166770,0.166650,0.166520,0.166410,0.166310,0.166180,0.166090,0.166010,0.165820,0.165680,0.165470,0.165370,0.165180,0.165100,0.164970,0.164830,0.164720,0.164580,0.164440,0.164250,0.164170,0.164090,0.163980,0.163890,0.163780,0.163670,0.163560,0.163410,0.163200,0.163040,0.162890,0.162760,0.162620,0.162450,0.162310,0.162120,0.161980,0.161850,0.161730,0.161590,0.161510,0.161420,0.161310,0.161180,0.161060,0.160910,0.160790,0.160700,0.160620,0.160500,0.160420,0.160320,0.160200,0.160070,0.159910,0.159820,0.159740,0.159670,0.159580,0.159410,0.159210,0.159110,0.158990,0.158880,0.158690,0.158500,0.158350,0.158220,0.158090,0.157980,0.157850,0.157700,0.157590,0.157450,0.157370,0.157220,0.157130,0.157040,0.156890,0.156790,0.156670,0.156580,0.156530,0.156450,0.156310,0.156200,0.156070,0.155980,0.155880,0.155820,0.155720,0.155600,0.155490,0.155360,0.155290,0.155090,0.154980,0.154940,0.154790,0.154710,0.154650,0.154470,0.154330,0.154180,0.154090,0.153940,0.153840,0.153700,0.153560,0.153470,0.153320,0.153230,0.153120,0.153040,0.152920,0.152820,0.152750,0.152660,0.152580,0.152450,0.152330,0.152150,0.152060,0.151940,0.151890,0.151750,0.151610,0.151500,0.151340,0.151180,0.151070,0.150930,0.150780,0.150670,0.150560,0.150490,0.150380,0.150250,0.150140,0.150030,0.149940,0.149810,0.149690,0.149570,0.149420,0.149310,0.149180,0.149030,0.148920,0.148770,0.148670,0.148460,0.148340,0.148210,0.148070,0.147960,0.147740,0.147650,0.147520,0.147470,0.147380,0.147300,0.147140,0.147060,0.146920,0.146780,0.146650,0.146540,0.146360,0.146320,0.146190,0.146050,0.145890,0.145780,0.145700,0.145600,0.145540,0.145400,0.145300,0.145180,0.145040,0.144960,0.144850,0.144750,0.144600,0.144510,0.144410,0.144300,0.144200,0.144130,0.144110,0.144040,0.143910,0.143790,0.143710,0.143620,0.143470,0.143390,0.143280,0.143140,0.143030,0.142920,0.142800,0.142710,0.142600,0.142490,0.142330,0.142250,0.142180,0.142090,0.141980,0.141920,0.141790,0.141650,0.141560,0.141400,0.141330,0.141260,0.141180,0.141070,0.140970,0.140860,0.140770,0.140640,0.140510,0.140440,0.140350,0.140310,0.140180,0.140070,0.139960,0.139850,0.139700,0.139630,0.139540,0.139410,0.139330,0.139120,0.139050,0.138930,0.138820,0.138720,0.138590,0.138500,0.138360,0.138300,0.138130,0.138010,0.137930,0.137840,0.137760,0.137670,0.137570,0.137500,0.137360,0.137290,0.137240,0.137110,0.136990,0.136870,0.136750,0.136720,0.136610,0.136510,0.136420,0.136330,0.136200,0.136110,0.136050,0.135980,0.135810,0.135700,0.135640,0.135530,0.135380,0.135250,0.135150,0.135020,0.134910,0.134880,0.134730,0.134590,0.134460,0.134390,0.134260,0.134160,0.134040,0.133900,0.133750,0.133640,0.133540,0.133450,0.133380,0.133280,0.133220,0.133120,0.133070,0.132970,0.132900,0.132770,0.132690,0.132590,0.132440,0.132340,0.132260,0.132190,0.132140,0.131980,0.131930,0.131760,0.131660,0.131590,0.131530,0.131410,0.131250,0.131110,0.131020,0.130930,0.130880,0.130790,0.130670,0.130630,0.130600,0.130500,0.130380,0.130270,0.130160,0.130090,0.129980,0.129920,0.129830,0.129720,0.129560,0.129540,0.129440,0.129380,0.129240,0.129110,0.128990,0.128880,0.128800,0.128690,0.128600,0.128440,0.128330,0.128250,0.128170,0.128070,0.127970,0.127910,0.127820,0.127760,0.127690,0.127570,0.127500,0.127420,0.127310,0.127220,0.127140,0.127060,0.126940,0.126850,0.126740,0.126620,0.126540,0.126460,0.126330,0.126250,0.126180,0.126100,0.125940,0.125820,0.125730,0.125640,0.125540,0.125400,0.125290,0.125200,0.125080,0.124990,0.124880,0.124770,0.124690,0.124680,0.124570,0.124520,0.124430,0.124340,0.124250,0.124160,0.124110,0.124030,0.123930,0.123820,0.123730,0.123630,0.123520,0.123390,0.123310,0.123220,0.123160,0.123080,0.122980,0.122890,0.122810,0.122770,0.122680,0.122470,0.122390,0.122300,0.122230,0.122150,0.122100,0.122030,0.121940,0.121860,0.121810,0.121730,0.121620,0.121560,0.121490,0.121370,0.121290,0.121200,0.121130,0.121060,0.120930,0.120780,0.120740,0.120670,0.120590,0.120510,0.120420,0.120270,0.120180,0.120090,0.120000,0.119960,0.119830,0.119760,0.119710,0.119620,0.119550,0.119510,0.119440,0.119370,0.119330,0.119250,0.119180,0.119050,0.118920,0.118830,0.118730,0.118620,0.118480,0.118410,0.118320,0.118200,0.118030,0.117930,0.117850,0.117780,0.117720,0.117610,0.117510,0.117400,0.117310,0.117190,0.117090,0.117000,0.116890,0.116850,0.116750,0.116670,0.116570,0.116510,0.116470,0.116450,0.116390,0.116360,0.116310,0.116220,0.116130,0.116040,0.115990,0.115870,0.115790,0.115720,0.115630,0.115540,0.115450,0.115380,0.115310,0.115230,0.115190,0.115130,0.115010,0.114940,0.114870,0.114790,0.114690,0.114550,0.114490,0.114420,0.114300,0.114180,0.114070,0.113980,0.113870,0.113760,0.113660,0.113590,0.113540,0.113520,0.113460,0.113400,0.113290,0.113200,0.113120,0.113010,0.112920,0.112860,0.112680,0.112540,0.112460,0.112370,0.112280,0.112170,0.112150,0.112000,0.111960,0.111850,0.111790,0.111680,0.111600,0.111500,0.111400,0.111340,0.111200,0.111150,0.111110,0.111030,0.110950,0.110860,0.110760,0.110630,0.110520,0.110440,0.110400,0.110280,0.110230,0.110160,0.110080,0.110040,0.109920,0.109820,0.109690,0.109620,0.109530,0.109460,0.109400,0.109340,0.109250,0.109150,0.109080,0.109010,0.108930,0.108870,0.108780,0.108660,0.108610,0.108560,0.108490,0.108450,0.108340,0.108220,0.108160,0.108090,0.108020,0.107930,0.107820,0.107760,0.107680,0.107610,0.107560,0.107470,0.107390,0.107300,0.107180,0.107090,0.106990,0.106900,0.106790,0.106670,0.106540,0.106420,0.106320,0.106200,0.106120,0.106050,0.105940,0.105860,0.105780,0.105680,0.105640,0.105530,0.105380,0.105300,0.105240,0.105140,0.105080,0.105020,0.104920,0.104850,0.104750,0.104690,0.104640,0.104610,0.104540,0.104430,0.104390,0.104300,0.104220,0.104130,0.104070,0.104020,0.103930,0.103810,0.103710,0.103620,0.103590,0.103510,0.103440,0.103400,0.103320,0.103250,0.103200,0.103120,0.103050,0.103010,0.102900,0.102810,0.102740,0.102650,0.102600,0.102550,0.102440,0.102340,0.102250,0.102170,0.102090,0.102000,0.101920,0.101820,0.101740,0.101710,0.101670,0.101570,0.101520,0.101410,0.101340,0.101250,0.101190,0.101160,0.101090,0.101010,0.100950,0.100890,0.100820,0.100710,0.100620,0.100550,0.100520,0.100460,0.100380,0.100340,0.100290,0.100230,0.100120,0.100030,0.099920,0.099890,0.099810,0.099760,0.099680,0.099630,0.099540,0.099480,0.099370,0.099220,0.099150,0.099060,0.098970,0.098950,0.098880,0.098810,0.098710,0.098640,0.098550,0.098500,0.098440,0.098370,0.098330,0.098240,0.098130,0.098040,0.097970,0.097930,0.097870,0.097790,0.097690,0.097640,0.097590,0.097520,0.097490,0.097400,0.097350,0.097290,0.097250,0.097170,0.097080,0.097000,0.096930,0.096860,0.096780,0.096720,0.096630,0.096590,0.096510,0.096430,0.096360,0.096280,0.096170,0.096130,0.096020,0.095920,0.095830,0.095760,0.095710,0.095650,0.095580,0.095480,0.095380,0.095310,0.095230,0.095160,0.095090,0.095010,0.094890,0.094810,0.094630,0.094580,0.094520,0.094460,0.094360,0.094310,0.094290,0.094220,0.094160,0.094100,0.094010,0.093950,0.093880,0.093820,0.093730,0.093560,0.093480,0.093410,0.093330,0.093230,0.093190,0.093140,0.093100,0.093060,0.093010,0.092950,0.092850,0.092740,0.092680,0.092590,0.092520,0.092440,0.092380,0.092300,0.092230,0.092200,0.092160,0.092050,0.091930,0.091850,0.091770,0.091680,0.091610,0.091520,0.091480,0.091410,0.091360,0.091280,0.091220,0.091140,0.091070,0.091030,0.091010,0.090900,0.090790,0.090750,0.090650,0.090560,0.090530,0.090480,0.090410,0.090310,0.090220,0.090160,0.089990,0.089930,0.089850,0.089780,0.089710,0.089590,0.089490,0.089430,0.089340,0.089280,0.089190,0.089120,0.089020,0.088980,0.088940,0.088910,0.088820,0.088740,0.088670,0.088610,0.088510,0.088420,0.088370,0.088290,0.088200,0.088100,0.088050,0.087950,0.087940,0.087900,0.087840,0.087800,0.087730,0.087650,0.087560,0.087470,0.087360,0.087330,0.087270,0.087190,0.087140,0.087020,0.086980,0.086890,0.086800,0.086710,0.086670,0.086540,0.086520,0.086470,0.086340,0.086260,0.086220,0.086170,0.086070,0.085960,0.085910,0.085850,0.085780,0.085700,0.085620,0.085550,0.085450,0.085370,0.085330,0.085270,0.085210,0.085140,0.085040,0.084970,0.084910,0.084850,0.084810,0.084740,0.084630,0.084520,0.084510,0.084430,0.084360,0.084280,0.084200,0.084120,0.084100,0.084020,0.083920,0.083900,0.083810,0.083750,0.083700,0.083660,0.083620,0.083550,0.083530,0.083500,0.083450,0.083430,0.083420,0.083340,0.083310,0.083280,0.083230,0.083180,0.083100,0.083020,0.082930,0.082820,0.082730,0.082650,0.082590,0.082480,0.082410,0.082340,0.082280,0.082250,0.082230,0.082090,0.082040,0.082000,0.081910,0.081840,0.081790,0.081690,0.081630,0.081600,0.081540,0.081490,0.081410,0.081320,0.081260,0.081240,0.081170,0.081020,0.080960,0.080860,0.080790,0.080730,0.080670,0.080620,0.080540,0.080480,0.080410,0.080370,0.080340,0.080270,0.080210,0.080170,0.080100,0.080040,0.080000,0.079990,0.079890,0.079810,0.079740,0.079660,0.079650,0.079570,0.079410,0.079340,0.079290,0.079220,0.079150,0.079100,0.078990,0.078950,0.078890,0.078790,0.078690,0.078650,0.078590,0.078500,0.078480,0.078420,0.078340,0.078290,0.078210,0.078140,0.078090,0.078030,0.077940,0.077850,0.077760,0.077710,0.077660,0.077600,0.077510,0.077450,0.077390,0.077320,0.077310,0.077250,0.077180,0.077110,0.077060,0.076980,0.076890,0.076830,0.076760,0.076690,0.076610,0.076570,0.076520,0.076480,0.076390,0.076320,0.076220,0.076150,0.076130,0.076020,0.075980,0.075950,0.075910,0.075860,0.075760,0.075710,0.075640,0.075580,0.075500,0.075480,0.075380,0.075300,0.075210,0.075180,0.075130,0.075110,0.074980,0.074910,0.074860,0.074790,0.074760,0.074710,0.074630,0.074580,0.074530,0.074450,0.074400,0.074390,0.074330,0.074270,0.074250,0.074230,0.074130,0.074100,0.074050,0.073990,0.073930,0.073850,0.073780,0.073670,0.073600,0.073560,0.073490,0.073450,0.073380,0.073290,0.073220,0.073170,0.073130,0.073070,0.073040,0.073000,0.072960,0.072900,0.072860,0.072810,0.072700,0.072640,0.072590,0.072540,0.072450,0.072410,0.072340,0.072270,0.072230,0.072160,0.072100,0.072040,0.072000,0.071940,0.071890,0.071840,0.071790,0.071750,0.071690,0.071640,0.071580,0.071540,0.071500,0.071400,0.071310,0.071260,0.071200,0.071180,0.071110,0.071030,0.070990,0.070950,0.070940,0.070900,0.070840,0.070780,0.070710,0.070640,0.070570,0.070530,0.070460,0.070390,0.070320,0.070240,0.070160,0.070110,0.070030,0.069970,0.069930,0.069860,0.069790,0.069710,0.069630,0.069590,0.069560,0.069500,0.069450,0.069300,0.069250,0.069210,0.069150,0.069080,0.069010,0.068970,0.068910,0.068810,0.068730,0.068680,0.068650,0.068620,0.068590,0.068530,0.068500,0.068420,0.068370,0.068340,0.068280,0.068230,0.068160,0.068110,0.068030,0.067970,0.067920,0.067880,0.067800,0.067740,0.067710,0.067650,0.067610,0.067560,0.067530,0.067480,0.067400,0.067330,0.067280,0.067250,0.067160,0.067110,0.067090,0.067060,0.067030,0.066940,0.066860,0.066770,0.066760,0.066750,0.066700,0.066660,0.066620,0.066560,0.066480,0.066440,0.066370,0.066370,0.066330,0.066270,0.066180,0.066090,0.066060,0.066020,0.065950,0.065910,0.065880,0.065790,0.065730,0.065720,0.065670,0.065610,0.065570,0.065520,0.065440,0.065430,0.065380,0.065340,0.065260,0.065210,0.065110,0.065080,0.065020,0.064930,0.064850,0.064790,0.064730,0.064660,0.064600,0.064540,0.064490,0.064450,0.064410,0.064340,0.064310,0.064250,0.064180,0.064140,0.064120,0.064060,0.064010,0.063980,0.063930,0.063880,0.063860,0.063840,0.063790,0.063720,0.063620,0.063550,0.063490,0.063420,0.063400,0.063320,0.063270,0.063210,0.063130,0.063080,0.063030,0.063010,0.062990,0.062960,0.062890,0.062800,0.062690,0.062650,0.062620,0.062540,0.062490,0.062430,0.062400,0.062360,0.062300,0.062240,0.062190,0.062100,0.062080,0.062030,0.061980,0.061920,0.061870,0.061790,0.061680,0.061590,0.061530,0.061490,0.061410,0.061340,0.061270,0.061220,0.061170,0.061120,0.061050,0.061010,0.060960,0.060920,0.060870,0.060870,0.060840,0.060790,0.060730,0.060690,0.060620,0.060550,0.060520,0.060490,0.060440,0.060370,0.060340,0.060300,0.060240,0.060140,0.060080,0.060040,0.060020,0.059980,0.059900,0.059850,0.059840,0.059770,0.059710,0.059650,0.059610,0.059560,0.059480,0.059460,0.059430,0.059400,0.059350,0.059280,0.059250,0.059240,0.059170,0.059150,0.059110,0.059050,0.058990,0.058940,0.058880,0.058850,0.058790,0.058760,0.058730,0.058700,0.058680,0.058650,0.058640,0.058610,0.058540,0.058500,0.058460,0.058390,0.058370,0.058300,0.058240,0.058200,0.058170,0.058100,0.058080,0.058030,0.057950,0.057920,0.057890,0.057870,0.057860,0.057800,0.057760,0.057710,0.057680,0.057580,0.057530,0.057490,0.057390,0.057370,0.057340,0.057250,0.057220,0.057190,0.057120,0.057090,0.057060,0.057020,0.056980,0.056910,0.056850,0.056770,0.056700,0.056680,0.056630,0.056550,0.056490,0.056350,0.056330,0.056270,0.056240,0.056190,0.056150,0.056120,0.056080,0.056050,0.056030,0.055980,0.055950,0.055890,0.055870,0.055790,0.055740,0.055710,0.055680,0.055660,0.055560,0.055500,0.055470,0.055460,0.055400,0.055390,0.055360,0.055300,0.055240,0.055160,0.055080,0.055070,0.055040,0.054990,0.054970,0.054920,0.054890,0.054840,0.054740,0.054700,0.054670,0.054620,0.054560,0.054530,0.054490,0.054450,0.054370,0.054300,0.054270,0.054240,0.054180,0.054110,0.054090,0.054030,0.054010,0.053980,0.053940,0.053860,0.053830,0.053760,0.053720,0.053690,0.053660,0.053610,0.053590,0.053550,0.053510,0.053480,0.053440,0.053430,0.053390,0.053340,0.053320,0.053250,0.053200,0.053170,0.053120,0.053060,0.053010,0.052970,0.052920,0.052910,0.052890,0.052840,0.052790,0.052750,0.052720,0.052690,0.052640,0.052610,0.052580,0.052520,0.052460,0.052430,0.052410,0.052370,0.052280,0.052240,0.052220,0.052210,0.052130,0.052060,0.052010,0.051990,0.051940,0.051910,0.051860,0.051790,0.051740,0.051690,0.051670,0.051650,0.051620,0.051600,0.051580,0.051490,0.051470,0.051390,0.051360,0.051310,0.051300,0.051230,0.051220,0.051180,0.051130,0.051130,0.051090,0.051030,0.050980,0.050950,0.050900,0.050840,0.050820,0.050810,0.050740,0.050680,0.050630,0.050580,0.050510,0.050500,0.050420,0.050380,0.050320,0.050280,0.050240,0.050190,0.050170,0.050120,0.050050,0.050010,0.049980,0.049890,0.049840,0.049830,0.049810,0.049740,0.049730,0.049670,0.049660,0.049600,0.049550,0.049490,0.049430,0.049410,0.049400,0.049370,0.049340,0.049320,0.049290,0.049240,0.049220,0.049160,0.049120,0.049090,0.049090,0.049040,0.048980,0.048930,0.048880,0.048840,0.048820,0.048760,0.048740,0.048710,0.048670,0.048640,0.048610,0.048580,0.048560,0.048520,0.048500,0.048430,0.048400,0.048370,0.048330,0.048290,0.048250,0.048230,0.048170,0.048120,0.048080,0.048060,0.048010,0.047960,0.047920,0.047890,0.047820,0.047790,0.047750,0.047700,0.047700,0.047660,0.047610,0.047530,0.047450,0.047380,0.047310,0.047280,0.047270,0.047240,0.047210,0.047180,0.047140,0.047080,0.047060,0.047040,0.047020,0.047000,0.046940,0.046890,0.046850,0.046820,0.046810,0.046780,0.046760,0.046690,0.046650,0.046610,0.046580,0.046540,0.046500,0.046470,0.046420,0.046400,0.046360,0.046330,0.046290,0.046220,0.046190,0.046140,0.046130,0.046090,0.046040,0.046020,0.046020,0.045990,0.045950,0.045920,0.045910,0.045890,0.045840,0.045820,0.045770,0.045720,0.045660,0.045620,0.045540,0.045460,0.045450,0.045420,0.045350,0.045280,0.045230,0.045190,0.045140,0.045100,0.045050,0.044990,0.044930,0.044880,0.044860,0.044820,0.044780,0.044730,0.044700,0.044690,0.044620,0.044560,0.044530,0.044490,0.044440,0.044380,0.044300,0.044280,0.044210,0.044150,0.044070,0.044070,0.044000,0.043990,0.043940,0.043860,0.043810,0.043770,0.043750,0.043720,0.043640,0.043550,0.043520,0.043490,0.043420,0.043400,0.043350,0.043330,0.043300,0.043250,0.043200,0.043160,0.043140,0.043100,0.043070,0.043050,0.043010,0.042990,0.042960,0.042930,0.042870,0.042860,0.042830,0.042810,0.042800,0.042740,0.042710,0.042660,0.042660,0.042640,0.042600,0.042600,0.042600,0.042570,0.042550,0.042460,0.042420,0.042380,0.042360,0.042340,0.042310,0.042270,0.042220,0.042190,0.042140,0.042100,0.042080,0.042070,0.042010,0.041970,0.041970,0.041960,0.041920,0.041900,0.041860,0.041830,0.041810,0.041760,0.041690,0.041640,0.041600,0.041550,0.041550,0.041500,0.041480,0.041460,0.041400,0.041350,0.041350,0.041300,0.041280,0.041250,0.041230,0.041210,0.041160,0.041080,0.041050,0.041050,0.041010,0.040990,0.040960,0.040930,0.040880,0.040830,0.040820,0.040820,0.040770,0.040760,0.040750,0.040700,0.040670,0.040640,0.040610,0.040560,0.040480,0.040400,0.040340,0.040300,0.040290,0.040290,0.040260,0.040220,0.040190,0.040170,0.040120,0.040080,0.040060,0.040020,0.039980,0.039950,0.039880,0.039810,0.039800,0.039750,0.039720,0.039710,0.039710,0.039670,0.039660,0.039630,0.039590,0.039560,0.039480,0.039460,0.039420,0.039360,0.039350,0.039340,0.039330,0.039310,0.039260,0.039230,0.039200,0.039190,0.039150,0.039120,0.039110,0.039070,0.039040,0.039010,0.038980,0.038910,0.038880,0.038820,0.038790,0.038750,0.038690,0.038670,0.038670,0.038640,0.038610,0.038570,0.038540,0.038480,0.038420,0.038390,0.038370,0.038340,0.038320,0.038280,0.038200,0.038170,0.038140,0.038100,0.038090,0.038060,0.038030,0.037990,0.037970,0.037960,0.037940,0.037880,0.037840,0.037790,0.037770,0.037710,0.037680,0.037670,0.037630,0.037580,0.037530,0.037490,0.037490,0.037450,0.037430,0.037400,0.037380,0.037350,0.037340,0.037330,0.037280,0.037260,0.037240,0.037220,0.037150,0.037140,0.037110,0.037060,0.037040,0.037000,0.036990,0.036950,0.036930,0.036900,0.036880,0.036860,0.036810,0.036770,0.036720,0.036700,0.036650,0.036620,0.036600,0.036570,0.036550,0.036540,0.036490,0.036460,0.036430,0.036410,0.036360,0.036310,0.036280,0.036270,0.036260,0.036240,0.036190,0.036170,0.036100,0.036080,0.036050,0.036020,0.036010,0.035980,0.035950,0.035940,0.035910,0.035890,0.035870,0.035860,0.035840,0.035810,0.035790,0.035720,0.035680,0.035630,0.035590,0.035570,0.035550,0.035520,0.035470,0.035440,0.035400,0.035380,0.035330,0.035270,0.035230,0.035180,0.035130,0.035080,0.035050,0.035010,0.034980,0.034970,0.034930,0.034880,0.034860,0.034810,0.034780,0.034780,0.034770,0.034740,0.034700,0.034680,0.034620,0.034590,0.034570,0.034550,0.034530,0.034490,0.034440,0.034430,0.034420,0.034370,0.034360,0.034320,0.034280,0.034260,0.034240,0.034230,0.034190,0.034150,0.034140,0.034110,0.034080,0.034050,0.034010,0.033940,0.033920,0.033860,0.033850,0.033840,0.033800,0.033780,0.033770,0.033740,0.033740,0.033710,0.033690,0.033660,0.033610,0.033560,0.033560,0.033520,0.033500,0.033470,0.033470,0.033470,0.033470,0.033470,0.033440,0.033380,0.033350,0.033320,0.033320,0.033260,0.033220,0.033190,0.033160,0.033140,0.033120,0.033110,0.033100,0.033080,0.033040,0.033000,0.032980,0.032960,0.032910,0.032910,0.032870,0.032840,0.032840,0.032800,0.032760,0.032740,0.032730,0.032700,0.032660,0.032650,0.032630,0.032630,0.032610,0.032590,0.032540,0.032500,0.032480,0.032470,0.032460,0.032440,0.032360,0.032320,0.032300,0.032240,0.032200,0.032190,0.032150,0.032110,0.032070,0.032050,0.032030,0.031970,0.031940,0.031920,0.031890,0.031880,0.031860,0.031850,0.031840,0.031800,0.031800,0.031780,0.031750,0.031710,0.031700,0.031690,0.031640,0.031630,0.031630,0.031620,0.031590,0.031510,0.031440,0.031430,0.031410,0.031390,0.031370,0.031340,0.031330,0.031290,0.031260,0.031240,0.031200,0.031200,0.031180,0.031140,0.031130,0.031090,0.031060,0.031030,0.031010,0.031000,0.030920,0.030880,0.030850,0.030830,0.030810,0.030790,0.030770,0.030770,0.030760,0.030730,0.030680,0.030630,0.030610,0.030580,0.030530,0.030520,0.030500,0.030490,0.030460,0.030430,0.030400,0.030370,0.030330,0.030290,0.030240,0.030230,0.030220,0.030210,0.030200,0.030170,0.030150,0.030130,0.030120,0.030090,0.030090,0.030090,0.030030,0.030010,0.029990,0.029970,0.029940,0.029900,0.029900,0.029880,0.029840,0.029800,0.029750,0.029730,0.029700,0.029690,0.029690,0.029650,0.029630,0.029620,0.029620,0.029600,0.029560,0.029540,0.029520,0.029490,0.029490,0.029460,0.029440,0.029410,0.029390,0.029360,0.029310,0.029260,0.029240,0.029210,0.029180,0.029160,0.029110,0.029100,0.029080,0.029070,0.029030,0.028980,0.028950,0.028940,0.028900,0.028870,0.028860,0.028830,0.028820,0.028810,0.028770,0.028750,0.028730,0.028720,0.028700,0.028680,0.028680,0.028670,0.028620,0.028580,0.028560,0.028550,0.028550,0.028520,0.028480,0.028460,0.028440,0.028420,0.028380,0.028360,0.028320,0.028300,0.028260,0.028240,0.028220,0.028190,0.028170,0.028130,0.028110,0.028080,0.028030,0.028010,0.028010,0.027960,0.027930,0.027890,0.027860,0.027830,0.027830,0.027800,0.027760,0.027710,0.027710,0.027670,0.027650,0.027630,0.027600,0.027550,0.027550,0.027530,0.027510,0.027480,0.027460,0.027440,0.027410,0.027360,0.027310,0.027290,0.027260,0.027240,0.027200,0.027180,0.027140,0.027140,0.027120,0.027090,0.027080,0.027060,0.027040,0.027020,0.026980,0.026980,0.026970,0.026950,0.026910,0.026880,0.026850,0.026850,0.026840,0.026800,0.026770,0.026740,0.026700,0.026690,0.026680,0.026660,0.026620,0.026590,0.026540,0.026500,0.026500,0.026470,0.026450,0.026410,0.026370,0.026340,0.026320,0.026310,0.026300,0.026270,0.026250,0.026220,0.026210,0.026210,0.026150,0.026130,0.026120,0.026090,0.026080,0.026060,0.026020,0.026000,0.025940,0.025930,0.025900,0.025870,0.025870,0.025840,0.025790,0.025770,0.025750,0.025750,0.025730,0.025710,0.025680,0.025650,0.025640,0.025630,0.025620,0.025610,0.025590,0.025580,0.025560,0.025560,0.025500,0.025470,0.025460,0.025430,0.025380,0.025370,0.025350,0.025330,0.025330,0.025310,0.025270,0.025240,0.025230,0.025180,0.025180,0.025180,0.025130,0.025130,0.025120,0.025080,0.025070,0.025040,0.025040,0.025040,0.025030,0.025020,0.024980,0.024980,0.024950,0.024920,0.024890,0.024870,0.024830,0.024820,0.024790,0.024750,0.024750,0.024720,0.024720,0.024690,0.024690,0.024660,0.024630,0.024610,0.024600,0.024570,0.024540,0.024520,0.024500,0.024480,0.024460,0.024410,0.024400,0.024380,0.024360,0.024320,0.024290,0.024290,0.024270,0.024230,0.024230,0.024230,0.024210,0.024180,0.024150,0.024110,0.024100,0.024090,0.024080,0.024070,0.024060,0.024040,0.024040,0.024010,0.024000,0.024000,0.023980,0.023980,0.023950,0.023940,0.023910,0.023890,0.023890,0.023880,0.023850,0.023820,0.023790,0.023770,0.023740,0.023730,0.023700,0.023700,0.023700,0.023690,0.023650,0.023590,0.023550,0.023510,0.023490,0.023460,0.023450,0.023450,0.023440,0.023420,0.023400,0.023380,0.023360,0.023360,0.023330,0.023300,0.023280,0.023240,0.023230,0.023220,0.023180,0.023120,0.023110,0.023080,0.023080,0.023080,0.023050,0.023030,0.023020,0.023000,0.022980,0.022970,0.022920,0.022890,0.022880,0.022850,0.022820,0.022820,0.022810,0.022760,0.022720,0.022710,0.022690,0.022690,0.022670,0.022630,0.022620,0.022600,0.022590,0.022570,0.022560,0.022550,0.022530,0.022520,0.022500,0.022490,0.022470,0.022470,0.022460,0.022460,0.022410,0.022400,0.022360,0.022340,0.022310,0.022280,0.022250,0.022240,0.022220,0.022190,0.022180,0.022170,0.022130,0.022110,0.022100,0.022090,0.022090,0.022080,0.022050,0.022020,0.022020,0.021990,0.021980,0.021940,0.021910,0.021900,0.021900,0.021880,0.021850,0.021840,0.021800,0.021760,0.021750,0.021750,0.021740,0.021700,0.021690,0.021690,0.021670,0.021670,0.021630,0.021620,0.021610,0.021610,0.021600,0.021590,0.021540,0.021520,0.021510,0.021470,0.021440,0.021440,0.021430,0.021380,0.021330,0.021300,0.021300,0.021270,0.021260,0.021240,0.021210,0.021200,0.021190,0.021190,0.021170,0.021160,0.021120,0.021110,0.021090,0.021060,0.021060,0.021050,0.021030,0.021030,0.021020,0.021010,0.021010,0.020970,0.020950,0.020940,0.020930,0.020890,0.020880,0.020880,0.020830,0.020800,0.020800,0.020800,0.020800,0.020800,0.020780,0.020760,0.020760,0.020740,0.020740,0.020730,0.020710,0.020700,0.020690,0.020690,0.020680,0.020670,0.020670,0.020660,0.020660,0.020640,0.020620,0.020560,0.020530,0.020520,0.020460,0.020430,0.020430,0.020420,0.020390,0.020370,0.020360,0.020300,0.020260,0.020220,0.020200,0.020160,0.020160,0.020120,0.020110,0.020090,0.020070,0.020050,0.020040,0.020020,0.019980,0.019970,0.019960,0.019960,0.019960,0.019950,0.019920,0.019900,0.019900,0.019890,0.019860,0.019830,0.019810,0.019790,0.019780,0.019770,0.019760,0.019750,0.019730,0.019720,0.019700,0.019700,0.019670,0.019650,0.019630,0.019620,0.019600,0.019600,0.019600,0.019600,0.019570,0.019550,0.019510,0.019500,0.019460,0.019460,0.019440,0.019430,0.019410,0.019380,0.019380,0.019330,0.019330,0.019310,0.019300,0.019290,0.019290,0.019280,0.019250,0.019210,0.019190,0.019160,0.019150,0.019150,0.019110,0.019110,0.019080,0.019050,0.019040,0.019030,0.019030,0.019030,0.018990,0.018990,0.018970,0.018950,0.018950,0.018940,0.018910,0.018900,0.018880,0.018870,0.018860,0.018840,0.018810,0.018800,0.018780,0.018770,0.018770,0.018750,0.018740,0.018730,0.018730,0.018720,0.018720,0.018680,0.018670,0.018660,0.018650,0.018640,0.018620,0.018600,0.018590,0.018590,0.018570,0.018550,0.018540,0.018540,0.018510,0.018510,0.018490,0.018440,0.018410,0.018410,0.018410,0.018400,0.018390,0.018370,0.018370,0.018320,0.018320,0.018290,0.018280,0.018240,0.018210,0.018200,0.018200,0.018160,0.018150,0.018120,0.018090,0.018050,0.018020,0.018000,0.017980,0.017970,0.017960,0.017940,0.017920,0.017900,0.017870,0.017860,0.017850,0.017850,0.017850,0.017830,0.017820,0.017820,0.017810,0.017810,0.017790,0.017780,0.017780,0.017770,0.017750,0.017750,0.017750,0.017730,0.017710,0.017700,0.017670,0.017660,0.017620,0.017620,0.017610,0.017600,0.017570,0.017560,0.017550,0.017520,0.017510,0.017460,0.017460,0.017440,0.017420,0.017410,0.017400,0.017390,0.017380,0.017360,0.017350,0.017310,0.017300,0.017300,0.017280,0.017270,0.017240,0.017230,0.017210,0.017200,0.017180,0.017150,0.017130,0.017120,0.017090,0.017090,0.017090,0.017050,0.017050,0.017030,0.017030,0.017000,0.016990,0.016970,0.016950,0.016950,0.016950,0.016930,0.016930,0.016920,0.016900,0.016900,0.016890,0.016860,0.016860,0.016850,0.016820,0.016800,0.016790,0.016760,0.016750,0.016740,0.016720,0.016710,0.016700,0.016700,0.016700,0.016690,0.016640,0.016630,0.016610,0.016600,0.016590,0.016570,0.016570,0.016560,0.016540,0.016520,0.016490,0.016460,0.016450,0.016420,0.016410,0.016410,0.016400,0.016380,0.016370,0.016360,0.016350,0.016340,0.016320,0.016310,0.016290,0.016260,0.016260,0.016230,0.016230,0.016220,0.016190,0.016170,0.016150,0.016130,0.016110,0.016100,0.016100,0.016070,0.016070,0.016050,0.016050,0.016040,0.016040,0.016030,0.016010,0.015990,0.015980,0.015940,0.015940,0.015910,0.015910,0.015890,0.015880,0.015850,0.015850,0.015850,0.015850,0.015840,0.015820,0.015810,0.015810,0.015800,0.015800,0.015800,0.015750,0.015750,0.015730,0.015730,0.015720,0.015710,0.015710,0.015700,0.015700,0.015690,0.015680,0.015680,0.015670,0.015640,0.015640,0.015640,0.015620,0.015610,0.015610,0.015610,0.015580,0.015580,0.015560,0.015540,0.015520,0.015500,0.015490,0.015490,0.015480,0.015480,0.015460,0.015450,0.015440,0.015440,0.015430,0.015410,0.015390,0.015390,0.015390,0.015380,0.015370,0.015360,0.015350,0.015320,0.015310,0.015300,0.015280,0.015270,0.015260,0.015250,0.015220,0.015210,0.015210,0.015180,0.015180,0.015140,0.015130,0.015090,0.015080,0.015080,0.015070,0.015050,0.015010,0.015000,0.014980,0.014980,0.014950,0.014950,0.014940,0.014910,0.014910,0.014910,0.014880,0.014880,0.014870,0.014830,0.014810,0.014790,0.014790,0.014770,0.014750,0.014750,0.014750,0.014750,0.014740,0.014730,0.014720,0.014710,0.014690,0.014680,0.014680,0.014670,0.014650,0.014640,0.014630,0.014620,0.014600,0.014600,0.014600,0.014580,0.014560,0.014530,0.014530,0.014500,0.014490,0.014490,0.014470,0.014460,0.014450,0.014440,0.014430,0.014410,0.014410,0.014410,0.014400,0.014380,0.014350,0.014350,0.014350,0.014340,0.014340,0.014340,0.014330,0.014320,0.014320,0.014320,0.014320,0.014290,0.014280,0.014280,0.014260,0.014220,0.014220,0.014220,0.014210,0.014200,0.014160,0.014160,0.014150,0.014140,0.014130,0.014120,0.014120,0.014100,0.014090,0.014080,0.014060,0.014060,0.014060,0.014060,0.014030,0.014020,0.014020,0.014020,0.014020,0.014010,0.013980,0.013970,0.013940,0.013930,0.013920,0.013920,0.013900,0.013900,0.013890,0.013890,0.013890,0.013860,0.013850,0.013840,0.013820,0.013810,0.013790,0.013780,0.013760,0.013720,0.013710,0.013700,0.013700,0.013670,0.013660,0.013650,0.013650,0.013630,0.013600,0.013550,0.013550,0.013550,0.013540,0.013530,0.013530,0.013520,0.013510,0.013490,0.013490,0.013490,0.013470,0.013460,0.013450,0.013430,0.013420,0.013420,0.013420,0.013410,0.013390,0.013360,0.013350,0.013350,0.013330,0.013310,0.013300,0.013290,0.013280,0.013270,0.013260,0.013260,0.013250,0.013230,0.013220,0.013210,0.013200,0.013180,0.013170,0.013160,0.013130,0.013130,0.013120,0.013100,0.013090,0.013080,0.013060,0.013050,0.013020,0.013010,0.013000,0.012990,0.012990,0.012970,0.012960,0.012930,0.012900,0.012870,0.012870,0.012850,0.012830,0.012830,0.012820,0.012820,0.012810,0.012790,0.012780,0.012780,0.012770,0.012770,0.012750,0.012740,0.012720,0.012720,0.012710,0.012710,0.012700,0.012690,0.012680,0.012680,0.012660,0.012650,0.012640,0.012630,0.012630,0.012610,0.012600,0.012600,0.012580,0.012580,0.012570,0.012560,0.012550,0.012550,0.012550,0.012550,0.012550,0.012530,0.012520,0.012510,0.012500,0.012480,0.012470,0.012470,0.012430,0.012420,0.012390,0.012380,0.012370,0.012330,0.012330,0.012330,0.012320,0.012290,0.012290,0.012280,0.012270,0.012260,0.012260,0.012250,0.012250,0.012240,0.012240,0.012230,0.012220,0.012210,0.012200,0.012200,0.012190,0.012180,0.012180,0.012160,0.012150,0.012140,0.012130,0.012130,0.012110,0.012100,0.012100,0.012080,0.012070,0.012070,0.012070,0.012060,0.012050,0.012030,0.012030,0.012030,0.012010,0.012000,0.011950,0.011950,0.011920,0.011910,0.011900,0.011900,0.011900,0.011900,0.011890,0.011880,0.011870,0.011870,0.011860,0.011850,0.011840,0.011820,0.011810,0.011780,0.011780,0.011770,0.011770,0.011770,0.011770,0.011760,0.011740,0.011730,0.011710,0.011690,0.011680,0.011680,0.011670,0.011640,0.011620,0.011610,0.011600,0.011590,0.011580,0.011570,0.011560,0.011540,0.011510,0.011510,0.011510,0.011490,0.011480,0.011480,0.011470,0.011470,0.011470,0.011460,0.011460,0.011460,0.011460,0.011430,0.011430,0.011430,0.011420,0.011400,0.011390,0.011380,0.011370,0.011370,0.011360,0.011340,0.011340,0.011330,0.011300,0.011290,0.011280,0.011280,0.011270,0.011270,0.011270,0.011250,0.011250,0.011240,0.011230,0.011230,0.011220,0.011220,0.011210,0.011200,0.011190,0.011190,0.011190,0.011190,0.011190,0.011180,0.011170,0.011170,0.011150,0.011140,0.011140,0.011140,0.011100,0.011080,0.011080,0.011080,0.011050,0.011030,0.011020,0.011020,0.010980,0.010970,0.010970,0.010960,0.010950,0.010950,0.010940,0.010920,0.010920,0.010910,0.010900,0.010900,0.010890,0.010890,0.010880,0.010880,0.010870,0.010870,0.010870,0.010860,0.010860,0.010850,0.010840,0.010820,0.010820,0.010800,0.010800,0.010790,0.010770,0.010760,0.010740,0.010730,0.010730,0.010720,0.010720,0.010720,0.010720,0.010720,0.010710,0.010700,0.010700,0.010690,0.010690,0.010690,0.010680,0.010670,0.010660,0.010660,0.010660,0.010650,0.010650,0.010650,0.010640,0.010630,0.010620,0.010620,0.010620,0.010610,0.010600,0.010600,0.010600,0.010600,0.010590,0.010590,0.010590,0.010590,0.010580,0.010560,0.010560,0.010530,0.010510,0.010490,0.010480,0.010480,0.010430,0.010410,0.010380,0.010360,0.010360,0.010360,0.010350,0.010350,0.010340,0.010320,0.010320,0.010320,0.010320,0.010310,0.010300,0.010300,0.010290,0.010270,0.010260,0.010250,0.010220,0.010210,0.010210,0.010210,0.010210,0.010200,0.010170,0.010170,0.010150,0.010150,0.010130,0.010120,0.010120,0.010120,0.010120,0.010120,0.010120,0.010100,0.010090,0.010080,0.010080,0.010050,0.010050,0.010050,0.010040,0.010040,0.010010,0.010010,0.010000,0.009990,0.009990,0.009990,0.009980,0.009980,0.009980,0.009960,0.009950,0.009950,0.009940,0.009940,0.009940,0.009940,0.009940,0.009920,0.009920,0.009920,0.009900,0.009890,0.009880,0.009870,0.009860,0.009850,0.009830,0.009820,0.009810,0.009810,0.009780,0.009780,0.009770,0.009750,0.009750,0.009750,0.009740,0.009740,0.009740,0.009740,0.009730,0.009720,0.009710,0.009660,0.009660,0.009650,0.009650,0.009640,0.009610,0.009590,0.009590,0.009570,0.009560,0.009560,0.009560,0.009560,0.009550,0.009550,0.009550,0.009530,0.009530,0.009530,0.009510,0.009510,0.009510,0.009500,0.009490,0.009470,0.009460,0.009440,0.009440,0.009420,0.009380,0.009380,0.009350,0.009340,0.009340,0.009340,0.009340,0.009340,0.009340,0.009340,0.009340,0.009340,0.009340,0.009320,0.009300,0.009300,0.009280,0.009250,0.009240,0.009230,0.009230,0.009220,0.009220,0.009200,0.009190,0.009180,0.009180,0.009180,0.009170,0.009170,0.009160,0.009150,0.009140,0.009130,0.009130,0.009130,0.009130,0.009130,0.009120,0.009110,0.009100,0.009100,0.009100,0.009100,0.009090,0.009080,0.009080,0.009080,0.009070,0.009060,0.009050,0.009040,0.009030,0.009010,0.009010,0.008970,0.008960,0.008930,0.008930,0.008910,0.008910,0.008910,0.008900,0.008900,0.008880,0.008870,0.008860,0.008850,0.008850,0.008840,0.008830,0.008830,0.008830,0.008820,0.008820,0.008820,0.008810,0.008810,0.008810,0.008810,0.008810,0.008810,0.008800,0.008780,0.008750,0.008750,0.008740,0.008730,0.008710,0.008710,0.008710,0.008710,0.008710,0.008710,0.008690,0.008690,0.008690,0.008690,0.008670,0.008660,0.008650,0.008650,0.008620,0.008600,0.008580,0.008570,0.008570,0.008570,0.008570,0.008550,0.008550,0.008550,0.008550,0.008550,0.008540,0.008530,0.008510,0.008500,0.008480,0.008480,0.008470,0.008460,0.008460,0.008460,0.008460,0.008460,0.008460,0.008450,0.008430,0.008420,0.008410,0.008410,0.008400,0.008380,0.008380,0.008370,0.008370,0.008370,0.008370,0.008360,0.008350,0.008330,0.008330,0.008320,0.008310,0.008310,0.008290,0.008290,0.008270,0.008270,0.008270,0.008260,0.008260,0.008260,0.008260,0.008250,0.008240,0.008240,0.008230,0.008230,0.008210,0.008210,0.008200,0.008190,0.008190,0.008190,0.008190,0.008190,0.008190,0.008170,0.008160,0.008140,0.008140,0.008130,0.008130,0.008130,0.008120,0.008120,0.008110,0.008100,0.008100,0.008090,0.008090,0.008080,0.008080,0.008080,0.008070,0.008060,0.008060,0.008060,0.008050,0.008050,0.008050,0.008040,0.008040,0.008040,0.008040,0.008040,0.008040,0.008030,0.008030,0.008030,0.008030,0.008020,0.008010,0.008010,0.008000,0.007990,0.007980,0.007970,0.007970,0.007960,0.007950,0.007940,0.007930,0.007930,0.007920,0.007910,0.007900,0.007880,0.007880,0.007860,0.007860,0.007860,0.007830,0.007810,0.007800,0.007790,0.007790,0.007780,0.007780,0.007780,0.007780,0.007770,0.007770,0.007750,0.007750,0.007750,0.007750,0.007750,0.007750,0.007750,0.007740,0.007730,0.007720,0.007720,0.007710,0.007700,0.007680,0.007680,0.007660,0.007640,0.007640,0.007640,0.007640,0.007640,0.007640,0.007630,0.007620,0.007620,0.007620,0.007620,0.007610,0.007600,0.007600,0.007600,0.007590,0.007570,0.007570,0.007570,0.007560,0.007560,0.007540,0.007540,0.007530,0.007530,0.007500,0.007500,0.007490,0.007480,0.007470,0.007470,0.007470,0.007460,0.007460,0.007430,0.007430,0.007430,0.007430,0.007430,0.007420,0.007420,0.007400,0.007380,0.007370,0.007360,0.007360,0.007360,0.007360,0.007360,0.007360,0.007360,0.007360,0.007350,0.007350,0.007350,0.007350,0.007340,0.007340,0.007320,0.007310,0.007300,0.007300,0.007300,0.007300,0.007290,0.007290,0.007290,0.007280,0.007280,0.007280,0.007280,0.007280,0.007280,0.007280,0.007270,0.007270,0.007260,0.007260,0.007260,0.007260,0.007250,0.007230,0.007220,0.007200,0.007200,0.007200,0.007200,0.007200,0.007190,0.007170,0.007170,0.007170,0.007160,0.007140,0.007140,0.007140,0.007120,0.007110,0.007110,0.007110,0.007110,0.007100,0.007090,0.007080,0.007060,0.007060,0.007050,0.007050,0.007040,0.007040,0.007040,0.007040,0.007030,0.007030,0.007030,0.007000,0.006990,0.006990,0.006990,0.006990,0.006980,0.006980,0.006980,0.006980,0.006970,0.006960,0.006960,0.006960,0.006950,0.006930,0.006930,0.006930,0.006910,0.006910,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006880,0.006880,0.006880,0.006870,0.006870,0.006850,0.006840,0.006840,0.006840,0.006810,0.006800,0.006800,0.006790,0.006790,0.006790,0.006780,0.006770,0.006770,0.006730,0.006720,0.006720,0.006720,0.006720,0.006690,0.006680,0.006680,0.006680,0.006670,0.006670,0.006660,0.006660,0.006640,0.006640,0.006640,0.006640,0.006640,0.006630,0.006620,0.006610,0.006610,0.006610,0.006600,0.006600,0.006580,0.006580,0.006570,0.006570,0.006570,0.006570,0.006560,0.006560,0.006550,0.006550,0.006550,0.006550,0.006550,0.006550,0.006550,0.006550,0.006530,0.006530,0.006520,0.006520,0.006520,0.006500,0.006490,0.006480,0.006480,0.006470,0.006470,0.006470,0.006460,0.006450,0.006430,0.006430,0.006420,0.006420,0.006410,0.006410,0.006410,0.006400,0.006400,0.006390,0.006390,0.006370,0.006370,0.006370,0.006370,0.006370,0.006370,0.006360,0.006360,0.006360,0.006360,0.006360,0.006360,0.006340,0.006340,0.006340,0.006340,0.006330,0.006310,0.006290,0.006280,0.006270,0.006260,0.006250,0.006250,0.006240,0.006230,0.006230,0.006230,0.006200,0.006190,0.006170,0.006160,0.006140,0.006140,0.006130,0.006130,0.006120,0.006120,0.006120,0.006110,0.006100,0.006090,0.006090,0.006090,0.006080,0.006070,0.006070,0.006070,0.006060,0.006060,0.006050,0.006050,0.006050,0.006050,0.006050,0.006050,0.006050,0.006050,0.006040,0.006030,0.006010,0.006010,0.006000,0.006000,0.005990,0.005980,0.005980,0.005980,0.005970,0.005970,0.005970,0.005970,0.005970,0.005960,0.005960,0.005950,0.005950,0.005940,0.005940,0.005930,0.005930,0.005930,0.005920,0.005910,0.005910,0.005910,0.005910,0.005910,0.005890,0.005890,0.005890,0.005890,0.005880,0.005870,0.005870,0.005870,0.005850,0.005840,0.005820,0.005810,0.005800,0.005800,0.005800,0.005790,0.005770,0.005770,0.005760,0.005760,0.005760,0.005760,0.005750,0.005750,0.005750,0.005740,0.005740,0.005740,0.005740,0.005720,0.005700,0.005690,0.005690,0.005690,0.005690,0.005690,0.005680,0.005680,0.005680,0.005680,0.005680,0.005670,0.005660,0.005650,0.005650,0.005640,0.005640,0.005640,0.005640,0.005640,0.005620,0.005620,0.005620,0.005620,0.005620,0.005620,0.005620,0.005610,0.005610,0.005610,0.005600,0.005600,0.005590,0.005580,0.005580,0.005580,0.005580,0.005580,0.005580,0.005570,0.005560,0.005550,0.005530,0.005520,0.005520,0.005510,0.005510,0.005500,0.005490,0.005480,0.005480,0.005480,0.005480,0.005460,0.005460,0.005460,0.005460,0.005450,0.005440,0.005440,0.005440,0.005440,0.005430,0.005410,0.005410,0.005400,0.005390,0.005390,0.005390,0.005390,0.005390,0.005380,0.005370,0.005370,0.005350,0.005350,0.005350,0.005350,0.005350,0.005340,0.005330,0.005330,0.005330,0.005330,0.005330,0.005330,0.005320,0.005310,0.005310,0.005310,0.005300,0.005290,0.005290,0.005290,0.005280,0.005280,0.005280,0.005280,0.005280,0.005260,0.005250,0.005230,0.005230,0.005230,0.005230,0.005220,0.005200,0.005200,0.005190,0.005170,0.005170,0.005170,0.005170,0.005170,0.005170,0.005150,0.005150,0.005140,0.005140,0.005140,0.005140,0.005120,0.005120,0.005110,0.005110,0.005110,0.005110,0.005110,0.005100,0.005090,0.005080,0.005080,0.005080,0.005080,0.005070,0.005070,0.005060,0.005060,0.005050,0.005050,0.005050,0.005040,0.005030,0.005030,0.005030,0.005020,0.005020,0.005020,0.005020,0.005010,0.005010,0.005010,0.005010,0.005010,0.004990,0.004990,0.004990,0.004990,0.004980,0.004980,0.004980,0.004980,0.004980,0.004970,0.004970,0.004970,0.004970,0.004970,0.004960,0.004960,0.004960,0.004960,0.004950,0.004940,0.004940,0.004940,0.004940,0.004930,0.004920,0.004910,0.004900,0.004900,0.004900,0.004890,0.004880,0.004880,0.004880,0.004880,0.004880,0.004880,0.004880,0.004880,0.004860,0.004860,0.004860,0.004860,0.004860,0.004850,0.004850,0.004850,0.004850,0.004850,0.004850,0.004840,0.004830,0.004810,0.004810,0.004800,0.004800,0.004800,0.004800,0.004790,0.004790,0.004790,0.004790,0.004790,0.004790,0.004790,0.004770,0.004770,0.004770,0.004770,0.004770,0.004770,0.004760,0.004750,0.004720,0.004710,0.004710,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004680,0.004680,0.004680,0.004680,0.004680,0.004680,0.004670,0.004670,0.004670,0.004670,0.004660,0.004640,0.004640,0.004640,0.004640,0.004630,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004590,0.004590,0.004590,0.004590,0.004590,0.004590,0.004580,0.004580,0.004580,0.004560,0.004550,0.004550,0.004540,0.004540,0.004540,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004520,0.004510,0.004510,0.004510,0.004510,0.004510,0.004510,0.004510,0.004510,0.004510,0.004510,0.004500,0.004480,0.004480,0.004480,0.004470,0.004450,0.004450,0.004450,0.004450,0.004450,0.004450,0.004440,0.004440,0.004440,0.004440,0.004440,0.004440,0.004440,0.004440,0.004440,0.004440,0.004440,0.004410,0.004410,0.004410,0.004410,0.004410,0.004410,0.004410,0.004390,0.004380,0.004370,0.004370,0.004370,0.004360,0.004360,0.004330,0.004330,0.004330,0.004330,0.004330,0.004330,0.004330,0.004320,0.004320,0.004320,0.004310,0.004310,0.004310,0.004300,0.004300,0.004300,0.004300,0.004300,0.004290,0.004290,0.004290,0.004290,0.004290,0.004290,0.004280,0.004270,0.004270,0.004270,0.004260,0.004250,0.004250,0.004250,0.004250,0.004250,0.004240,0.004240,0.004220,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004190,0.004180,0.004180,0.004180,0.004180,0.004170,0.004170,0.004160,0.004150,0.004150,0.004150,0.004130,0.004110,0.004110,0.004110,0.004100,0.004100,0.004100,0.004090,0.004090,0.004090,0.004080,0.004080,0.004070,0.004070,0.004060,0.004060,0.004060,0.004060,0.004050,0.004050,0.004030,0.004010,0.004000,0.004000,0.003990,0.003990,0.003980,0.003980,0.003970,0.003970,0.003970,0.003960,0.003960,0.003960,0.003960,0.003960,0.003950,0.003950,0.003930,0.003930,0.003930,0.003920,0.003910,0.003910,0.003900,0.003890,0.003890,0.003870,0.003870,0.003860,0.003860,0.003850,0.003850,0.003840,0.003840,0.003840,0.003840,0.003830,0.003820,0.003820,0.003820,0.003820,0.003820,0.003820,0.003800,0.003790,0.003790,0.003790,0.003780,0.003780,0.003770,0.003770,0.003770,0.003770,0.003770,0.003770,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003760,0.003750,0.003730,0.003730,0.003730,0.003730,0.003730,0.003720,0.003710,0.003700,0.003690,0.003690,0.003690,0.003690,0.003690,0.003690,0.003680,0.003670,0.003670,0.003670,0.003670,0.003670,0.003660,0.003640,0.003640,0.003630,0.003630,0.003630,0.003620,0.003620,0.003620,0.003620,0.003620,0.003610,0.003610,0.003610,0.003610,0.003610,0.003610,0.003610,0.003610,0.003610,0.003600,0.003590,0.003590,0.003590,0.003590,0.003590,0.003580,0.003570,0.003570,0.003570,0.003570,0.003560,0.003560,0.003560,0.003560,0.003560,0.003560,0.003560,0.003550,0.003550,0.003530,0.003530,0.003530,0.003510,0.003500,0.003500,0.003490,0.003490,0.003480,0.003470,0.003460,0.003460,0.003460,0.003450,0.003430,0.003430,0.003430,0.003430,0.003420,0.003410,0.003410,0.003410,0.003410,0.003410,0.003410,0.003410,0.003410,0.003410,0.003410,0.003390,0.003390,0.003390,0.003390,0.003380,0.003380,0.003380,0.003380,0.003380,0.003380,0.003370,0.003370,0.003370,0.003370,0.003370,0.003370,0.003360,0.003360,0.003350,0.003340,0.003340,0.003340,0.003340,0.003340,0.003340,0.003340,0.003340,0.003340,0.003320,0.003320,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003290,0.003280,0.003280,0.003280,0.003280,0.003270,0.003270,0.003260,0.003260,0.003260,0.003260,0.003260,0.003250,0.003250,0.003240,0.003230,0.003230,0.003220,0.003210,0.003210,0.003210,0.003200,0.003200,0.003200,0.003190,0.003170,0.003170,0.003160,0.003160,0.003150,0.003150,0.003150,0.003150,0.003140,0.003130,0.003120,0.003120,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003110,0.003100,0.003100,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003070,0.003060,0.003050,0.003050,0.003050,0.003050,0.003050,0.003040,0.003040,0.003040,0.003040,0.003030,0.003030,0.003030,0.003030,0.003030,0.003030,0.003030,0.003030,0.003020,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003000,0.003000,0.003000,0.003000,0.002990,0.002970,0.002960,0.002960,0.002960,0.002960,0.002960,0.002960,0.002960,0.002960,0.002950,0.002930,0.002930,0.002930,0.002910,0.002910,0.002900,0.002900,0.002900,0.002900,0.002900,0.002890,0.002880,0.002880,0.002880,0.002880,0.002880,0.002870,0.002870,0.002870,0.002870,0.002860,0.002860,0.002860,0.002860,0.002860,0.002860,0.002860,0.002860,0.002850,0.002830,0.002830,0.002830,0.002830,0.002810,0.002810,0.002810,0.002810,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002790,0.002790,0.002780,0.002780,0.002780,0.002780,0.002780,0.002780,0.002770,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002750,0.002750,0.002750,0.002750,0.002740,0.002740,0.002740,0.002740,0.002730,0.002730,0.002730,0.002730,0.002720,0.002720,0.002720,0.002720,0.002720,0.002710,0.002710,0.002710,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002690,0.002690,0.002680,0.002680,0.002670,0.002660,0.002660,0.002660,0.002660,0.002660,0.002660,0.002660,0.002660,0.002660,0.002660,0.002660,0.002650,0.002650,0.002650,0.002650,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002620,0.002610,0.002610,0.002600,0.002600,0.002590,0.002590,0.002590,0.002590,0.002590,0.002590,0.002590,0.002590,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002580,0.002570,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002540,0.002540,0.002530,0.002520,0.002520,0.002510,0.002510,0.002500,0.002500,0.002500,0.002500,0.002500,0.002490,0.002490,0.002490,0.002490,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002460,0.002460,0.002460,0.002460,0.002460,0.002460,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002450,0.002430,0.002420,0.002390,0.002380,0.002380,0.002380,0.002380,0.002380,0.002380,0.002380,0.002380,0.002380,0.002370,0.002360,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002340,0.002340,0.002340,0.002340,0.002330,0.002330,0.002320,0.002300,0.002300,0.002300,0.002290,0.002290,0.002290,0.002290,0.002290,0.002280,0.002270,0.002270,0.002250,0.002250,0.002250,0.002240,0.002240,0.002230,0.002230,0.002230,0.002230,0.002230,0.002230,0.002220,0.002220,0.002220,0.002220,0.002220,0.002220,0.002220,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002190,0.002190,0.002190,0.002190,0.002190,0.002190,0.002190,0.002190,0.002190,0.002190,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002180,0.002170,0.002170,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002140,0.002140,0.002140,0.002140,0.002130,0.002130,0.002130,0.002130,0.002130,0.002130,0.002120,0.002120,0.002120,0.002120,0.002120,0.002120,0.002110,0.002110,0.002110,0.002110,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002090,0.002090,0.002090,0.002090,0.002090,0.002090,0.002090,0.002090,0.002090,0.002090,0.002080,0.002080,0.002070,0.002070,0.002070,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002050,0.002050,0.002050,0.002050,0.002040,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002020,0.002020,0.002020,0.002020,0.002020,0.002020,0.002020,0.002020,0.002020,0.002010,0.002010,0.002010,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.001990,0.001990,0.001990,0.001990,0.001990,0.001980,0.001980,0.001970,0.001970,0.001970,0.001970,0.001970,0.001970,0.001960,0.001960,0.001960,0.001950,0.001950,0.001950,0.001950,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001940,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001930,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001910,0.001910,0.001910,0.001900,0.001900,0.001890,0.001890,0.001890,0.001890,0.001880,0.001880,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001850,0.001850,0.001840,0.001840,0.001840,0.001840,0.001830,0.001830,0.001830,0.001830,0.001820,0.001820,0.001810,0.001810,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001790,0.001790,0.001790,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001780,0.001770,0.001770,0.001770,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001750,0.001750,0.001750,0.001750,0.001750,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001700,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001690,0.001680,0.001680,0.001680,0.001680,0.001680,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001660,0.001660,0.001660,0.001650,0.001650,0.001650,0.001650,0.001650,0.001640,0.001640,0.001640,0.001640,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001600,0.001590,0.001580,0.001580,0.001580,0.001580,0.001580,0.001580,0.001570,0.001570,0.001570,0.001560,0.001560,0.001560,0.001550,0.001540,0.001540,0.001540,0.001540,0.001540,0.001530,0.001530,0.001530,0.001530,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001520,0.001510,0.001510,0.001510,0.001510,0.001500,0.001500,0.001500,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001490,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001470,0.001470,0.001470,0.001470,0.001470,0.001470,0.001470,0.001460,0.001460,0.001450,0.001450,0.001450,0.001450,0.001440,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001430,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001420,0.001410,0.001410,0.001400,0.001400,0.001400,0.001390,0.001390,0.001390,0.001390,0.001390,0.001390,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001360,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001340,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001320,

==> matlab/KSimaW2_rho099.9_100K_runs.txt <==
1.000000,0.997680,0.997650,0.997620,0.997600,0.997550,0.997530,0.997520,0.997500,0.997490,0.997460,0.997430,0.997370,0.997300,0.997300,0.997250,0.997240,0.997190,0.997150,0.997140,0.997120,0.997110,0.997070,0.997040,0.996980,0.996960,0.996950,0.996890,0.996860,0.996830,0.996800,0.996780,0.996720,0.996720,0.996700,0.996680,0.996650,0.996650,0.996650,0.996610,0.996610,0.996580,0.996560,0.996550,0.996540,0.996500,0.996450,0.996430,0.996410,0.996360,0.996330,0.996300,0.996290,0.996280,0.996230,0.996220,0.996190,0.996150,0.996110,0.996100,0.996070,0.996050,0.995980,0.995970,0.995960,0.995940,0.995900,0.995870,0.995840,0.995800,0.995790,0.995760,0.995740,0.995720,0.995690,0.995670,0.995620,0.995610,0.995570,0.995550,0.995520,0.995470,0.995460,0.995420,0.995410,0.995370,0.995340,0.995300,0.995260,0.995210,0.995200,0.995200,0.995180,0.995140,0.995080,0.995030,0.994990,0.994970,0.994950,0.994920,0.994900,0.994870,0.994840,0.994810,0.994800,0.994770,0.994740,0.994740,0.994730,0.994690,0.994640,0.994620,0.994600,0.994550,0.994470,0.994440,0.994410,0.994360,0.994340,0.994340,0.994320,0.994290,0.994260,0.994200,0.994150,0.994110,0.994070,0.994050,0.994030,0.994000,0.993970,0.993940,0.993910,0.993900,0.993870,0.993840,0.993800,0.993780,0.993740,0.993720,0.993700,0.993680,0.993660,0.993630,0.993600,0.993600,0.993550,0.993510,0.993510,0.993490,0.993410,0.993380,0.993370,0.993360,0.993290,0.993250,0.993200,0.993160,0.993160,0.993130,0.993090,0.993050,0.993030,0.993020,0.992980,0.992940,0.992910,0.992820,0.992760,0.992720,0.992660,0.992630,0.992570,0.992530,0.992480,0.992450,0.992410,0.992360,0.992290,0.992290,0.992250,0.992230,0.992210,0.992190,0.992160,0.992140,0.992110,0.992040,0.992030,0.992020,0.992000,0.991990,0.991960,0.991940,0.991910,0.991870,0.991810,0.991760,0.991700,0.991680,0.991600,0.991530,0.991500,0.991450,0.991410,0.991370,0.991370,0.991340,0.991280,0.991260,0.991240,0.991210,0.991160,0.991110,0.991090,0.991070,0.991030,0.991020,0.991000,0.990930,0.990890,0.990880,0.990860,0.990830,0.990800,0.990750,0.990730,0.990700,0.990640,0.990580,0.990560,0.990520,0.990480,0.990470,0.990430,0.990370,0.990340,0.990310,0.990250,0.990190,0.990180,0.990140,0.990090,0.990040,0.989990,0.989940,0.989900,0.989870,0.989810,0.989780,0.989720,0.989640,0.989610,0.989570,0.989550,0.989520,0.989480,0.989450,0.989430,0.989370,0.989350,0.989300,0.989250,0.989220,0.989170,0.989120,0.989060,0.989020,0.988980,0.988960,0.988910,0.988860,0.988820,0.988750,0.988710,0.988660,0.988640,0.988590,0.988560,0.988550,0.988520,0.988500,0.988440,0.988410,0.988330,0.988280,0.988240,0.988210,0.988150,0.988130,0.988030,0.987950,0.987930,0.987850,0.987830,0.987790,0.987760,0.987710,0.987620,0.987590,0.987550,0.987500,0.987460,0.987400,0.987330,0.987290,0.987260,0.987210,0.987170,0.987110,0.987040,0.986990,0.986950,0.986930,0.986900,0.986870,0.986810,0.986780,0.986760,0.986750,0.986660,0.986630,0.986630,0.986580,0.986530,0.986490,0.986430,0.986380,0.986340,0.986310,0.986290,0.986220,0.986150,0.986140,0.986090,0.986050,0.986000,0.985950,0.985910,0.985890,0.985860,0.985810,0.985800,0.985770,0.985700,0.985640,0.985600,0.985540,0.985480,0.985460,0.985430,0.985380,0.985330,0.985310,0.985250,0.985180,0.985140,0.985080,0.985060,0.985020,0.985000,0.984960,0.984910,0.984900,0.984850,0.984800,0.984760,0.984720,0.984680,0.984650,0.984570,0.984490,0.984470,0.984440,0.984390,0.984350,0.984290,0.984240,0.984210,0.984180,0.984130,0.984070,0.984000,0.983990,0.983930,0.983890,0.983860,0.983850,0.983800,0.983740,0.983660,0.983610,0.983570,0.983550,0.983530,0.983430,0.983350,0.983290,0.983240,0.983210,0.983190,0.983100,0.983080,0.983030,0.982990,0.982960,0.982910,0.982850,0.982740,0.982690,0.982640,0.982610,0.982560,0.982500,0.982490,0.982420,0.982400,0.982370,0.982290,0.982260,0.982240,0.982200,0.982180,0.982140,0.982110,0.982060,0.982010,0.981980,0.981920,0.981860,0.981830,0.981760,0.981710,0.981680,0.981580,0.981540,0.981470,0.981420,0.981350,0.981260,0.981240,0.981190,0.981150,0.981100,0.981000,0.980920,0.980880,0.980850,0.980830,0.980780,0.980720,0.980680,0.980640,0.980560,0.980490,0.980440,0.980370,0.980330,0.980280,0.980200,0.980160,0.980090,0.980040,0.979980,0.979960,0.979900,0.979880,0.979860,0.979800,0.979710,0.979650,0.979600,0.979510,0.979450,0.979410,0.979320,0.979260,0.979230,0.979110,0.979040,0.978950,0.978910,0.978830,0.978810,0.978740,0.978680,0.978600,0.978540,0.978450,0.978400,0.978300,0.978240,0.978210,0.978150,0.978090,0.978050,0.978010,0.977950,0.977920,0.977890,0.977820,0.977750,0.977700,0.977660,0.977610,0.977530,0.977510,0.977460,0.977400,0.977360,0.977270,0.977210,0.977190,0.977130,0.977080,0.976960,0.976890,0.976840,0.976760,0.976720,0.976670,0.976620,0.976580,0.976500,0.976430,0.976370,0.976290,0.976230,0.976170,0.976100,0.976040,0.976000,0.975910,0.975860,0.975780,0.975720,0.975640,0.975620,0.975600,0.975570,0.975510,0.975450,0.975340,0.975270,0.975180,0.975090,0.975040,0.974950,0.974880,0.974820,0.974760,0.974710,0.974670,0.974600,0.974550,0.974490,0.974410,0.974330,0.974270,0.974220,0.974220,0.974190,0.974140,0.974070,0.974030,0.973990,0.973940,0.973850,0.973800,0.973750,0.973710,0.973650,0.973600,0.973530,0.973460,0.973370,0.973310,0.973280,0.973210,0.973140,0.973070,0.972970,0.972940,0.972930,0.972860,0.972800,0.972750,0.972690,0.972560,0.972460,0.972430,0.972390,0.972350,0.972290,0.972210,0.972140,0.972070,0.972010,0.971920,0.971870,0.971820,0.971770,0.971710,0.971630,0.971580,0.971490,0.971430,0.971390,0.971340,0.971300,0.971260,0.971180,0.971160,0.971100,0.971050,0.971030,0.970980,0.970890,0.970850,0.970800,0.970750,0.970710,0.970620,0.970580,0.970530,0.970500,0.970480,0.970420,0.970410,0.970400,0.970350,0.970290,0.970220,0.970180,0.970080,0.970030,0.969990,0.969900,0.969820,0.969750,0.969700,0.969640,0.969570,0.969500,0.969420,0.969350,0.969270,0.969160,0.969060,0.969000,0.968930,0.968840,0.968810,0.968760,0.968680,0.968620,0.968610,0.968510,0.968480,0.968430,0.968370,0.968360,0.968310,0.968220,0.968160,0.968070,0.968020,0.967960,0.967880,0.967840,0.967800,0.967760,0.967700,0.967650,0.967600,0.967540,0.967470,0.967350,0.967290,0.967240,0.967190,0.967130,0.967080,0.967010,0.966980,0.966900,0.966830,0.966760,0.966670,0.966620,0.966570,0.966450,0.966410,0.966340,0.966280,0.966230,0.966190,0.966130,0.966050,0.965980,0.965880,0.965850,0.965820,0.965760,0.965670,0.965590,0.965530,0.965490,0.965440,0.965390,0.965350,0.965270,0.965210,0.965160,0.965130,0.965060,0.964980,0.964940,0.964910,0.964860,0.964790,0.964780,0.964760,0.964700,0.964610,0.964600,0.964520,0.964440,0.964390,0.964310,0.964230,0.964190,0.964140,0.964080,0.964030,0.963960,0.963900,0.963880,0.963830,0.963760,0.963660,0.963540,0.963480,0.963450,0.963390,0.963290,0.963230,0.963150,0.963100,0.962990,0.962970,0.962890,0.962810,0.962720,0.962640,0.962560,0.962510,0.962490,0.962410,0.962340,0.962190,0.962140,0.962090,0.962020,0.961900,0.961850,0.961790,0.961700,0.961650,0.961600,0.961490,0.961460,0.961350,0.961300,0.961270,0.961250,0.961210,0.961180,0.961080,0.961020,0.960990,0.960960,0.960930,0.960890,0.960840,0.960790,0.960770,0.960710,0.960660,0.960560,0.960480,0.960420,0.960290,0.960240,0.960200,0.960100,0.960040,0.959980,0.959890,0.959830,0.959750,0.959660,0.959620,0.959520,0.959470,0.959380,0.959300,0.959250,0.959170,0.959140,0.959080,0.959040,0.958960,0.958830,0.958760,0.958680,0.958640,0.958590,0.958490,0.958410,0.958360,0.958330,0.958280,0.958210,0.958170,0.958090,0.958050,0.957950,0.957900,0.957850,0.957790,0.957710,0.957680,0.957620,0.957580,0.957510,0.957430,0.957360,0.957250,0.957180,0.957100,0.957020,0.956980,0.956860,0.956790,0.956720,0.956660,0.956560,0.956510,0.956470,0.956410,0.956350,0.956260,0.956190,0.956100,0.956040,0.955970,0.955930,0.955880,0.955830,0.955790,0.955740,0.955680,0.955590,0.955480,0.955430,0.955390,0.955320,0.955250,0.955200,0.955120,0.955030,0.954950,0.954890,0.954850,0.954770,0.954680,0.954640,0.954500,0.954400,0.954340,0.954310,0.954260,0.954210,0.954120,0.954020,0.953960,0.953920,0.953890,0.953790,0.953720,0.953630,0.953580,0.953490,0.953390,0.953340,0.953310,0.953270,0.953190,0.953090,0.953040,0.952980,0.952950,0.952810,0.952750,0.952690,0.952630,0.952590,0.952530,0.952450,0.952360,0.952270,0.952220,0.952190,0.952130,0.952120,0.952090,0.952020,0.951980,0.951930,0.951860,0.951780,0.951740,0.951660,0.951610,0.951500,0.951420,0.951310,0.951220,0.951180,0.951140,0.951050,0.951010,0.950890,0.950820,0.950760,0.950690,0.950590,0.950560,0.950470,0.950440,0.950370,0.950290,0.950230,0.950170,0.950100,0.950040,0.950000,0.949900,0.949830,0.949740,0.949700,0.949650,0.949550,0.949480,0.949410,0.949320,0.949200,0.949130,0.949060,0.949010,0.948950,0.948900,0.948840,0.948740,0.948710,0.948660,0.948570,0.948500,0.948400,0.948360,0.948300,0.948220,0.948200,0.948140,0.948080,0.947990,0.947900,0.947760,0.947710,0.947650,0.947580,0.947560,0.947520,0.947450,0.947370,0.947290,0.947240,0.947160,0.947080,0.947000,0.946920,0.946870,0.946840,0.946760,0.946660,0.946650,0.946560,0.946460,0.946380,0.946300,0.946200,0.946170,0.946110,0.946020,0.945950,0.945870,0.945770,0.945710,0.945660,0.945580,0.945480,0.945390,0.945330,0.945300,0.945270,0.945240,0.945200,0.945170,0.945130,0.945040,0.944960,0.944930,0.944860,0.944760,0.944720,0.944680,0.944640,0.944530,0.944480,0.944420,0.944380,0.944310,0.944290,0.944200,0.944110,0.944030,0.943940,0.943880,0.943830,0.943760,0.943660,0.943570,0.943530,0.943470,0.943360,0.943240,0.943190,0.943100,0.943070,0.943000,0.942910,0.942850,0.942760,0.942680,0.942560,0.942460,0.942380,0.942310,0.942250,0.942200,0.942090,0.942060,0.941930,0.941830,0.941690,0.941590,0.941520,0.941470,0.941380,0.941330,0.941220,0.941200,0.941100,0.941000,0.940920,0.940890,0.940830,0.940750,0.940650,0.940550,0.940480,0.940390,0.940330,0.940270,0.940210,0.940170,0.940070,0.940040,0.939950,0.939880,0.939810,0.939730,0.939650,0.939560,0.939510,0.939390,0.939310,0.939180,0.939130,0.939040,0.938960,0.938870,0.938810,0.938760,0.938670,0.938620,0.938540,0.938440,0.938370,0.938270,0.938190,0.938130,0.938060,0.937950,0.937870,0.937810,0.937720,0.937630,0.937530,0.937450,0.937380,0.937330,0.937290,0.937180,0.937110,0.937050,0.936930,0.936850,0.936820,0.936690,0.936640,0.936550,0.936490,0.936450,0.936400,0.936360,0.936300,0.936210,0.936150,0.936120,0.936040,0.935990,0.935930,0.935820,0.935770,0.935670,0.935520,0.935490,0.935410,0.935340,0.935200,0.935140,0.935040,0.934940,0.934850,0.934790,0.934690,0.934630,0.934550,0.934470,0.934370,0.934290,0.934220,0.934210,0.934160,0.934020,0.933900,0.933800,0.933750,0.933680,0.933590,0.933530,0.933480,0.933390,0.933330,0.933250,0.933180,0.933080,0.933000,0.932940,0.932880,0.932750,0.932660,0.932590,0.932500,0.932410,0.932360,0.932260,0.932210,0.932140,0.932110,0.932040,0.932020,0.931950,0.931890,0.931790,0.931690,0.931630,0.931530,0.931430,0.931390,0.931270,0.931200,0.931110,0.931060,0.931020,0.930940,0.930890,0.930830,0.930760,0.930740,0.930700,0.930630,0.930570,0.930530,0.930420,0.930300,0.930240,0.930120,0.930000,0.929920,0.929830,0.929740,0.929640,0.929560,0.929450,0.929320,0.929220,0.929160,0.929130,0.929090,0.929010,0.928980,0.928920,0.928900,0.928850,0.928760,0.928670,0.928610,0.928530,0.928490,0.928400,0.928290,0.928240,0.928160,0.928130,0.928070,0.928020,0.927970,0.927930,0.927820,0.927770,0.927690,0.927670,0.927570,0.927480,0.927430,0.927330,0.927220,0.927190,0.927060,0.926990,0.926900,0.926810,0.926750,0.926670,0.926600,0.926530,0.926460,0.926360,0.926290,0.926240,0.926190,0.926140,0.925990,0.925950,0.925900,0.925830,0.925730,0.925630,0.925560,0.925480,0.925400,0.925340,0.925260,0.925160,0.925080,0.925030,0.924960,0.924890,0.924830,0.924810,0.924720,0.924660,0.924630,0.924560,0.924520,0.924480,0.924430,0.924400,0.924350,0.924310,0.924280,0.924250,0.924190,0.924100,0.924060,0.924000,0.923920,0.923850,0.923790,0.923750,0.923650,0.923600,0.923520,0.923450,0.923400,0.923310,0.923250,0.923180,0.923120,0.923000,0.922920,0.922810,0.922760,0.922680,0.922590,0.922500,0.922400,0.922330,0.922240,0.922180,0.922130,0.922050,0.922000,0.921960,0.921900,0.921810,0.921750,0.921720,0.921630,0.921560,0.921500,0.921390,0.921300,0.921220,0.921160,0.921020,0.920920,0.920860,0.920790,0.920760,0.920660,0.920570,0.920510,0.920440,0.920350,0.920300,0.920240,0.920140,0.920010,0.919930,0.919880,0.919830,0.919730,0.919610,0.919590,0.919530,0.919400,0.919340,0.919250,0.919210,0.919150,0.919070,0.918970,0.918890,0.918830,0.918720,0.918680,0.918600,0.918490,0.918400,0.918300,0.918230,0.918180,0.918070,0.917980,0.917840,0.917710,0.917640,0.917560,0.917480,0.917400,0.917340,0.917250,0.917200,0.917130,0.917030,0.916980,0.916880,0.916820,0.916740,0.916670,0.916570,0.916510,0.916460,0.916380,0.916320,0.916220,0.916150,0.916090,0.915990,0.915920,0.915860,0.915780,0.915690,0.915610,0.915560,0.915520,0.915470,0.915420,0.915360,0.915310,0.915270,0.915200,0.915110,0.915000,0.914900,0.914770,0.914690,0.914560,0.914520,0.914420,0.914280,0.914190,0.914110,0.914030,0.913980,0.913920,0.913770,0.913710,0.913670,0.913560,0.913520,0.913400,0.913320,0.913200,0.913150,0.913090,0.913010,0.912930,0.912870,0.912820,0.912730,0.912630,0.912550,0.912470,0.912380,0.912340,0.912270,0.912210,0.912110,0.912040,0.911970,0.911890,0.911840,0.911750,0.911690,0.911610,0.911530,0.911440,0.911370,0.911250,0.911210,0.911150,0.911080,0.910980,0.910920,0.910800,0.910690,0.910620,0.910520,0.910450,0.910400,0.910270,0.910230,0.910160,0.910110,0.910050,0.909930,0.909890,0.909780,0.909740,0.909650,0.909590,0.909500,0.909390,0.909320,0.909300,0.909250,0.909180,0.909110,0.909050,0.908960,0.908850,0.908760,0.908720,0.908650,0.908530,0.908500,0.908420,0.908290,0.908200,0.908130,0.908080,0.907950,0.907870,0.907810,0.907730,0.907690,0.907630,0.907570,0.907430,0.907370,0.907330,0.907270,0.907230,0.907120,0.907040,0.906980,0.906900,0.906790,0.906750,0.906720,0.906620,0.906500,0.906400,0.906340,0.906250,0.906150,0.906060,0.905960,0.905870,0.905730,0.905630,0.905550,0.905440,0.905380,0.905220,0.905090,0.905030,0.904970,0.904850,0.904810,0.904750,0.904700,0.904650,0.904610,0.904570,0.904520,0.904410,0.904280,0.904190,0.904090,0.904030,0.903920,0.903850,0.903760,0.903650,0.903580,0.903530,0.903480,0.903400,0.903320,0.903260,0.903210,0.903120,0.903020,0.902900,0.902810,0.902750,0.902580,0.902510,0.902400,0.902350,0.902270,0.902190,0.902160,0.902070,0.901990,0.901910,0.901850,0.901750,0.901670,0.901620,0.901560,0.901460,0.901390,0.901310,0.901230,0.901170,0.900960,0.900850,0.900770,0.900740,0.900620,0.900590,0.900480,0.900410,0.900310,0.900260,0.900210,0.900120,0.900060,0.900000,0.899950,0.899880,0.899780,0.899700,0.899630,0.899560,0.899520,0.899470,0.899380,0.899280,0.899230,0.899170,0.899120,0.899060,0.898950,0.898840,0.898770,0.898720,0.898650,0.898500,0.898440,0.898390,0.898310,0.898240,0.898170,0.898120,0.898030,0.897940,0.897870,0.897780,0.897760,0.897660,0.897600,0.897570,0.897510,0.897450,0.897330,0.897240,0.897180,0.897080,0.896970,0.896910,0.896820,0.896730,0.896680,0.896610,0.896550,0.896480,0.896330,0.896260,0.896150,0.896080,0.896020,0.895970,0.895920,0.895850,0.895710,0.895650,0.895590,0.895550,0.895400,0.895320,0.895280,0.895210,0.895180,0.895100,0.895070,0.895040,0.894940,0.894860,0.894810,0.894740,0.894650,0.894580,0.894510,0.894400,0.894300,0.894260,0.894190,0.894090,0.893980,0.893910,0.893870,0.893800,0.893720,0.893640,0.893590,0.893500,0.893400,0.893260,0.893170,0.893080,0.893000,0.892970,0.892890,0.892860,0.892750,0.892650,0.892580,0.892480,0.892350,0.892260,0.892180,0.892140,0.892080,0.892000,0.891920,0.891870,0.891820,0.891790,0.891760,0.891630,0.891560,0.891440,0.891400,0.891350,0.891250,0.891170,0.891090,0.890980,0.890880,0.890810,0.890730,0.890690,0.890570,0.890520,0.890490,0.890430,0.890370,0.890300,0.890210,0.890110,0.890050,0.890010,0.889890,0.889800,0.889740,0.889690,0.889550,0.889480,0.889420,0.889320,0.889210,0.889110,0.889060,0.889000,0.888980,0.888880,0.888800,0.888680,0.888590,0.888570,0.888520,0.888480,0.888360,0.888270,0.888190,0.888120,0.888080,0.887970,0.887900,0.887800,0.887760,0.887650,0.887570,0.887460,0.887400,0.887310,0.887270,0.887190,0.887150,0.887100,0.887090,0.887040,0.886970,0.886900,0.886890,0.886840,0.886800,0.886750,0.886640,0.886580,0.886450,0.886390,0.886330,0.886290,0.886220,0.886120,0.886080,0.886010,0.885970,0.885890,0.885850,0.885770,0.885670,0.885600,0.885550,0.885490,0.885370,0.885280,0.885170,0.885100,0.884960,0.884890,0.884820,0.884760,0.884660,0.884630,0.884620,0.884500,0.884460,0.884400,0.884320,0.884190,0.884130,0.884070,0.883980,0.883880,0.883810,0.883680,0.883630,0.883550,0.883470,0.883390,0.883320,0.883290,0.883220,0.883110,0.883060,0.882930,0.882850,0.882810,0.882750,0.882660,0.882580,0.882490,0.882410,0.882330,0.882280,0.882210,0.882150,0.882080,0.881990,0.881920,0.881820,0.881740,0.881640,0.881590,0.881460,0.881380,0.881310,0.881220,0.881090,0.880990,0.880910,0.880840,0.880720,0.880660,0.880580,0.880520,0.880450,0.880390,0.880290,0.880220,0.880150,0.880090,0.880030,0.879930,0.879880,0.879790,0.879680,0.879640,0.879570,0.879490,0.879440,0.879280,0.879150,0.879080,0.878950,0.878870,0.878780,0.878710,0.878650,0.878600,0.878540,0.878430,0.878300,0.878250,0.878200,0.878120,0.878070,0.877990,0.877900,0.877860,0.877800,0.877750,0.877630,0.877560,0.877450,0.877390,0.877310,0.877250,0.877170,0.877110,0.877050,0.876970,0.876900,0.876800,0.876760,0.876700,0.876600,0.876500,0.876430,0.876330,0.876250,0.876190,0.876090,0.876060,0.875920,0.875800,0.875670,0.875610,0.875560,0.875490,0.875430,0.875370,0.875320,0.875230,0.875180,0.875110,0.875000,0.874920,0.874820,0.874770,0.874700,0.874600,0.874520,0.874480,0.874390,0.874280,0.874170,0.874120,0.874010,0.873930,0.873870,0.873780,0.873700,0.873650,0.873560,0.873490,0.873410,0.873330,0.873280,0.873150,0.873130,0.873100,0.873050,0.872980,0.872890,0.872830,0.872750,0.872680,0.872600,0.872530,0.872470,0.872350,0.872290,0.872230,0.872160,0.872030,0.871970,0.871880,0.871780,0.871740,0.871690,0.871630,0.871570,0.871500,0.871390,0.871340,0.871250,0.871150,0.870990,0.870880,0.870820,0.870790,0.870710,0.870640,0.870540,0.870480,0.870430,0.870300,0.870260,0.870170,0.870030,0.869940,0.869870,0.869790,0.869730,0.869640,0.869590,0.869540,0.869450,0.869360,0.869290,0.869210,0.869150,0.869030,0.868960,0.868830,0.868750,0.868640,0.868540,0.868480,0.868430,0.868380,0.868290,0.868140,0.868020,0.867950,0.867900,0.867790,0.867700,0.867630,0.867570,0.867470,0.867390,0.867310,0.867210,0.867150,0.867100,0.867020,0.866950,0.866860,0.866840,0.866750,0.866660,0.866600,0.866530,0.866430,0.866350,0.866260,0.866160,0.866030,0.865960,0.865920,0.865820,0.865760,0.865650,0.865560,0.865530,0.865390,0.865330,0.865300,0.865230,0.865180,0.865070,0.864990,0.864930,0.864890,0.864770,0.864660,0.864620,0.864530,0.864490,0.864410,0.864310,0.864240,0.864150,0.864080,0.864020,0.863930,0.863870,0.863830,0.863760,0.863640,0.863590,0.863470,0.863370,0.863300,0.863160,0.863060,0.862940,0.862920,0.862840,0.862750,0.862600,0.862560,0.862490,0.862410,0.862310,0.862250,0.862120,0.862060,0.861970,0.861900,0.861800,0.861710,0.861610,0.861470,0.861360,0.861250,0.861170,0.861110,0.861010,0.860940,0.860840,0.860710,0.860660,0.860570,0.860530,0.860410,0.860340,0.860230,0.860130,0.860080,0.859980,0.859900,0.859850,0.859790,0.859710,0.859660,0.859570,0.859520,0.859410,0.859360,0.859290,0.859250,0.859210,0.859130,0.859050,0.858960,0.858880,0.858850,0.858750,0.858660,0.858590,0.858460,0.858400,0.858310,0.858250,0.858130,0.858060,0.858020,0.857910,0.857810,0.857740,0.857640,0.857550,0.857490,0.857370,0.857330,0.857280,0.857160,0.857120,0.857040,0.856950,0.856870,0.856780,0.856680,0.856630,0.856560,0.856510,0.856460,0.856400,0.856330,0.856260,0.856220,0.856140,0.856060,0.855990,0.855910,0.855900,0.855830,0.855750,0.855650,0.855560,0.855490,0.855400,0.855330,0.855300,0.855260,0.855170,0.855130,0.855000,0.854950,0.854890,0.854840,0.854760,0.854680,0.854570,0.854500,0.854470,0.854430,0.854320,0.854190,0.854100,0.854050,0.853960,0.853910,0.853870,0.853750,0.853660,0.853590,0.853520,0.853450,0.853370,0.853310,0.853230,0.853150,0.853060,0.852940,0.852850,0.852750,0.852690,0.852560,0.852520,0.852410,0.852360,0.852320,0.852220,0.852120,0.852030,0.851930,0.851850,0.851760,0.851700,0.851660,0.851600,0.851530,0.851500,0.851370,0.851310,0.851210,0.851070,0.850980,0.850900,0.850800,0.850740,0.850640,0.850580,0.850430,0.850280,0.850170,0.850100,0.850030,0.849940,0.849820,0.849730,0.849640,0.849540,0.849460,0.849350,0.849250,0.849180,0.849090,0.849010,0.848960,0.848850,0.848770,0.848680,0.848600,0.848540,0.848430,0.848330,0.848240,0.848170,0.848090,0.848010,0.847890,0.847810,0.847730,0.847630,0.847570,0.847510,0.847430,0.847330,0.847230,0.847130,0.847070,0.846980,0.846910,0.846800,0.846720,0.846630,0.846550,0.846480,0.846410,0.846350,0.846270,0.846190,0.846100,0.846050,0.845990,0.845910,0.845780,0.845700,0.845610,0.845570,0.845470,0.845430,0.845300,0.845220,0.845150,0.845090,0.845060,0.845010,0.844910,0.844870,0.844790,0.844710,0.844650,0.844570,0.844520,0.844450,0.844370,0.844280,0.844220,0.844100,0.844030,0.843940,0.843790,0.843750,0.843670,0.843630,0.843570,0.843520,0.843390,0.843320,0.843280,0.843230,0.843160,0.843080,0.842990,0.842940,0.842840,0.842740,0.842710,0.842610,0.842500,0.842390,0.842340,0.842310,0.842220,0.842170,0.842080,0.841960,0.841870,0.841780,0.841690,0.841640,0.841590,0.841550,0.841490,0.841410,0.841310,0.841240,0.841210,0.841090,0.841010,0.840960,0.840870,0.840800,0.840710,0.840610,0.840520,0.840460,0.840390,0.840370,0.840280,0.840190,0.840130,0.840060,0.840030,0.839870,0.839720,0.839650,0.839570,0.839470,0.839390,0.839330,0.839260,0.839140,0.839100,0.839030,0.838960,0.838900,0.838750,0.838680,0.838620,0.838530,0.838460,0.838430,0.838340,0.838270,0.838220,0.838170,0.838100,0.838010,0.837890,0.837810,0.837710,0.837610,0.837510,0.837430,0.837350,0.837260,0.837220,0.837120,0.837030,0.836930,0.836820,0.836720,0.836610,0.836540,0.836520,0.836430,0.836380,0.836320,0.836260,0.836180,0.836090,0.835960,0.835870,0.835770,0.835720,0.835610,0.835580,0.835540,0.835430,0.835340,0.835270,0.835210,0.835120,0.835030,0.835010,0.834950,0.834900,0.834810,0.834770,0.834700,0.834620,0.834560,0.834520,0.834410,0.834330,0.834210,0.834120,0.834050,0.833980,0.833950,0.833840,0.833800,0.833730,0.833580,0.833530,0.833470,0.833450,0.833410,0.833370,0.833290,0.833180,0.833120,0.833040,0.832980,0.832920,0.832800,0.832740,0.832640,0.832560,0.832460,0.832320,0.832300,0.832200,0.832140,0.832060,0.831990,0.831920,0.831820,0.831730,0.831580,0.831520,0.831470,0.831420,0.831350,0.831280,0.831230,0.831190,0.831140,0.831050,0.831020,0.830950,0.830890,0.830800,0.830710,0.830570,0.830500,0.830400,0.830360,0.830280,0.830240,0.830130,0.830000,0.829870,0.829780,0.829710,0.829640,0.829570,0.829510,0.829410,0.829370,0.829280,0.829150,0.829120,0.829070,0.829030,0.828890,0.828850,0.828730,0.828660,0.828490,0.828410,0.828340,0.828270,0.828160,0.828110,0.828070,0.827980,0.827860,0.827770,0.827700,0.827610,0.827490,0.827430,0.827390,0.827330,0.827240,0.827190,0.827150,0.827060,0.827020,0.826930,0.826880,0.826780,0.826690,0.826590,0.826520,0.826490,0.826370,0.826270,0.826170,0.826120,0.826060,0.825970,0.825870,0.825840,0.825720,0.825680,0.825610,0.825570,0.825510,0.825410,0.825300,0.825210,0.825100,0.825010,0.824940,0.824860,0.824780,0.824700,0.824630,0.824510,0.824430,0.824330,0.824240,0.824100,0.824060,0.823930,0.823850,0.823790,0.823730,0.823650,0.823560,0.823490,0.823420,0.823310,0.823280,0.823240,0.823160,0.823010,0.822940,0.822870,0.822790,0.822700,0.822640,0.822590,0.822520,0.822450,0.822400,0.822320,0.822250,0.822150,0.822050,0.821970,0.821910,0.821830,0.821710,0.821620,0.821550,0.821500,0.821460,0.821380,0.821320,0.821200,0.821030,0.820930,0.820860,0.820760,0.820710,0.820640,0.820570,0.820450,0.820370,0.820320,0.820210,0.820150,0.820070,0.820030,0.819910,0.819810,0.819730,0.819660,0.819560,0.819450,0.819350,0.819280,0.819220,0.819160,0.819070,0.818990,0.818980,0.818940,0.818860,0.818790,0.818710,0.818590,0.818540,0.818390,0.818330,0.818280,0.818190,0.818090,0.818020,0.817920,0.817860,0.817800,0.817720,0.817660,0.817590,0.817470,0.817410,0.817300,0.817210,0.817180,0.817100,0.817020,0.816930,0.816860,0.816780,0.816720,0.816640,0.816590,0.816540,0.816440,0.816400,0.816290,0.816230,0.816080,0.816040,0.815990,0.815880,0.815780,0.815670,0.815560,0.815500,0.815410,0.815330,0.815240,0.815170,0.815130,0.815040,0.814970,0.814890,0.814840,0.814750,0.814700,0.814590,0.814470,0.814390,0.814270,0.814130,0.814100,0.814060,0.814030,0.813970,0.813930,0.813870,0.813730,0.813650,0.813590,0.813520,0.813450,0.813310,0.813240,0.813180,0.813100,0.813040,0.812940,0.812860,0.812780,0.812740,0.812660,0.812600,0.812530,0.812440,0.812360,0.812280,0.812170,0.812070,0.812030,0.811890,0.811850,0.811760,0.811690,0.811610,0.811550,0.811470,0.811410,0.811370,0.811310,0.811220,0.811130,0.811020,0.810950,0.810870,0.810750,0.810660,0.810570,0.810470,0.810390,0.810280,0.810240,0.810150,0.810030,0.809950,0.809880,0.809800,0.809750,0.809690,0.809600,0.809500,0.809410,0.809280,0.809160,0.809060,0.808990,0.808910,0.808800,0.808750,0.808720,0.808650,0.808580,0.808530,0.808380,0.808300,0.808210,0.808110,0.808020,0.807970,0.807910,0.807850,0.807770,0.807700,0.807630,0.807560,0.807480,0.807360,0.807280,0.807180,0.807110,0.807030,0.806940,0.806860,0.806800,0.806710,0.806620,0.806580,0.806500,0.806420,0.806390,0.806290,0.806190,0.806110,0.806040,0.805940,0.805880,0.805820,0.805700,0.805580,0.805510,0.805430,0.805290,0.805230,0.805190,0.805130,0.805050,0.805010,0.804920,0.804800,0.804710,0.804630,0.804550,0.804470,0.804380,0.804310,0.804210,0.804150,0.804030,0.803930,0.803870,0.803770,0.803700,0.803590,0.803510,0.803430,0.803350,0.803250,0.803210,0.803090,0.803030,0.802950,0.802830,0.802760,0.802720,0.802680,0.802620,0.802490,0.802470,0.802410,0.802330,0.802240,0.802180,0.802070,0.802040,0.801910,0.801840,0.801710,0.801640,0.801560,0.801440,0.801410,0.801340,0.801250,0.801200,0.801100,0.801020,0.800960,0.800800,0.800780,0.800700,0.800670,0.800610,0.800530,0.800450,0.800400,0.800330,0.800260,0.800160,0.800060,0.800040,0.799940,0.799900,0.799860,0.799830,0.799770,0.799720,0.799610,0.799530,0.799370,0.799280,0.799170,0.799090,0.799020,0.798920,0.798870,0.798800,0.798740,0.798610,0.798570,0.798500,0.798450,0.798360,0.798270,0.798150,0.798070,0.797990,0.797910,0.797790,0.797730,0.797690,0.797610,0.797470,0.797390,0.797280,0.797210,0.797090,0.797030,0.796960,0.796850,0.796770,0.796680,0.796620,0.796500,0.796430,0.796350,0.796300,0.796230,0.796140,0.796120,0.795970,0.795840,0.795800,0.795760,0.795720,0.795620,0.795540,0.795510,0.795430,0.795380,0.795300,0.795220,0.795120,0.795060,0.794970,0.794850,0.794790,0.794740,0.794640,0.794520,0.794400,0.794330,0.794250,0.794200,0.794140,0.794070,0.794030,0.794000,0.793930,0.793840,0.793720,0.793630,0.793540,0.793490,0.793400,0.793330,0.793250,0.793200,0.793110,0.792950,0.792830,0.792750,0.792640,0.792520,0.792390,0.792320,0.792240,0.792120,0.792080,0.792010,0.791950,0.791850,0.791770,0.791730,0.791640,0.791540,0.791520,0.791430,0.791350,0.791270,0.791180,0.791110,0.791030,0.790950,0.790890,0.790770,0.790650,0.790580,0.790500,0.790440,0.790340,0.790240,0.790150,0.790100,0.790040,0.789940,0.789870,0.789800,0.789740,0.789680,0.789610,0.789600,0.789520,0.789420,0.789340,0.789240,0.789150,0.789080,0.789050,0.789030,0.788930,0.788870,0.788800,0.788700,0.788660,0.788570,0.788460,0.788350,0.788290,0.788210,0.788110,0.788010,0.787890,0.787820,0.787690,0.787630,0.787550,0.787470,0.787410,0.787340,0.787260,0.787170,0.787070,0.787000,0.786900,0.786810,0.786690,0.786630,0.786580,0.786520,0.786470,0.786400,0.786340,0.786290,0.786230,0.786130,0.786010,0.785910,0.785820,0.785790,0.785720,0.785640,0.785550,0.785480,0.785340,0.785280,0.785260,0.785180,0.785110,0.785020,0.784980,0.784930,0.784870,0.784770,0.784710,0.784610,0.784560,0.784520,0.784480,0.784390,0.784360,0.784290,0.784230,0.784180,0.784150,0.784040,0.783960,0.783860,0.783750,0.783680,0.783630,0.783540,0.783490,0.783420,0.783340,0.783230,0.783160,0.783030,0.782960,0.782890,0.782780,0.782700,0.782600,0.782530,0.782470,0.782400,0.782360,0.782320,0.782240,0.782190,0.782110,0.782030,0.781950,0.781850,0.781780,0.781730,0.781650,0.781560,0.781500,0.781410,0.781290,0.781220,0.781120,0.781040,0.780930,0.780890,0.780770,0.780700,0.780560,0.780490,0.780380,0.780300,0.780220,0.780170,0.780110,0.780040,0.779930,0.779850,0.779750,0.779640,0.779550,0.779430,0.779310,0.779230,0.779160,0.779070,0.778960,0.778910,0.778850,0.778740,0.778690,0.778610,0.778510,0.778420,0.778290,0.778220,0.778160,0.778060,0.777960,0.777940,0.777870,0.777820,0.777730,0.777610,0.777530,0.777470,0.777380,0.777260,0.777190,0.777120,0.777020,0.776960,0.776880,0.776800,0.776740,0.776650,0.776570,0.776470,0.776430,0.776340,0.776300,0.776180,0.776130,0.776020,0.775970,0.775940,0.775780,0.775740,0.775670,0.775590,0.775460,0.775400,0.775340,0.775250,0.775150,0.775060,0.774990,0.774920,0.774890,0.774770,0.774740,0.774670,0.774570,0.774500,0.774450,0.774430,0.774330,0.774270,0.774240,0.774180,0.774090,0.773990,0.773930,0.773810,0.773770,0.773690,0.773620,0.773570,0.773500,0.773440,0.773370,0.773290,0.773240,0.773190,0.773130,0.773040,0.772930,0.772840,0.772780,0.772650,0.772580,0.772490,0.772450,0.772330,0.772230,0.772130,0.772010,0.771920,0.771840,0.771750,0.771660,0.771640,0.771580,0.771510,0.771420,0.771370,0.771310,0.771160,0.771060,0.770970,0.770840,0.770730,0.770660,0.770520,0.770390,0.770280,0.770220,0.770170,0.770070,0.769990,0.769880,0.769770,0.769720,0.769570,0.769470,0.769380,0.769300,0.769210,0.769180,0.769120,0.769040,0.768990,0.768910,0.768820,0.768780,0.768680,0.768520,0.768490,0.768420,0.768290,0.768160,0.768060,0.767980,0.767920,0.767890,0.767840,0.767760,0.767690,0.767630,0.767580,0.767540,0.767420,0.767360,0.767280,0.767200,0.767160,0.767100,0.766980,0.766920,0.766800,0.766690,0.766550,0.766510,0.766460,0.766410,0.766360,0.766260,0.766200,0.766170,0.766120,0.766080,0.765980,0.765880,0.765810,0.765750,0.765660,0.765570,0.765530,0.765480,0.765400,0.765330,0.765230,0.765150,0.765080,0.765020,0.764930,0.764790,0.764700,0.764630,0.764540,0.764480,0.764410,0.764330,0.764250,0.764150,0.764050,0.763980,0.763840,0.763780,0.763720,0.763700,0.763600,0.763530,0.763450,0.763360,0.763290,0.763210,0.763170,0.763070,0.762930,0.762820,0.762750,0.762660,0.762580,0.762480,0.762380,0.762280,0.762210,0.762130,0.762040,0.762010,0.761880,0.761750,0.761640,0.761590,0.761530,0.761490,0.761410,0.761350,0.761280,0.761200,0.761100,0.761050,0.760990,0.760870,0.760760,0.760680,0.760600,0.760480,0.760410,0.760370,0.760270,0.760210,0.760130,0.760020,0.759900,0.759830,0.759720,0.759680,0.759600,0.759500,0.759410,0.759320,0.759210,0.759120,0.759000,0.758910,0.758870,0.758810,0.758770,0.758690,0.758630,0.758600,0.758460,0.758370,0.758320,0.758260,0.758180,0.758120,0.758020,0.757940,0.757860,0.757810,0.757730,0.757670,0.757600,0.757490,0.757420,0.757280,0.757230,0.757180,0.757090,0.757040,0.757000,0.756890,0.756850,0.756740,0.756640,0.756560,0.756490,0.756410,0.756330,0.756230,0.756160,0.756080,0.755990,0.755910,0.755810,0.755770,0.755690,0.755610,0.755500,0.755450,0.755350,0.755260,0.755190,0.755090,0.755000,0.754930,0.754830,0.754710,0.754650,0.754550,0.754490,0.754450,0.754340,0.754250,0.754130,0.754010,0.753950,0.753850,0.753820,0.753790,0.753700,0.753610,0.753600,0.753570,0.753480,0.753440,0.753350,0.753250,0.753190,0.753080,0.753010,0.752950,0.752900,0.752750,0.752710,0.752620,0.752520,0.752390,0.752330,0.752220,0.752130,0.752060,0.752010,0.751930,0.751890,0.751800,0.751730,0.751650,0.751600,0.751490,0.751420,0.751310,0.751180,0.751060,0.750990,0.750960,0.750870,0.750780,0.750710,0.750610,0.750530,0.750410,0.750340,0.750270,0.750150,0.749990,0.749930,0.749830,0.749750,0.749630,0.749540,0.749450,0.749320,0.749290,0.749110,0.749000,0.748930,0.748830,0.748720,0.748660,0.748630,0.748590,0.748540,0.748390,0.748300,0.748200,0.748100,0.748030,0.747990,0.747940,0.747850,0.747780,0.747720,0.747640,0.747590,0.747490,0.747430,0.747350,0.747280,0.747190,0.747140,0.747110,0.746990,0.746890,0.746820,0.746790,0.746680,0.746550,0.746520,0.746470,0.746410,0.746360,0.746280,0.746220,0.746100,0.746020,0.745950,0.745880,0.745790,0.745720,0.745660,0.745590,0.745500,0.745420,0.745350,0.745330,0.745250,0.745140,0.745110,0.745090,0.744960,0.744850,0.744810,0.744720,0.744600,0.744550,0.744450,0.744380,0.744300,0.744220,0.744130,0.744060,0.743980,0.743890,0.743800,0.743700,0.743640,0.743550,0.743420,0.743380,0.743340,0.743270,0.743160,0.743050,0.742920,0.742900,0.742830,0.742810,0.742750,0.742660,0.742590,0.742480,0.742410,0.742320,0.742250,0.742140,0.742070,0.741980,0.741940,0.741880,0.741740,0.741660,0.741570,0.741500,0.741390,0.741310,0.741240,0.741160,0.741080,0.740990,0.740930,0.740920,0.740840,0.740760,0.740720,0.740650,0.740600,0.740500,0.740400,0.740310,0.740230,0.740170,0.740090,0.740050,0.740020,0.739940,0.739850,0.739770,0.739720,0.739670,0.739620,0.739580,0.739530,0.739420,0.739350,0.739290,0.739210,0.739150,0.739090,0.739050,0.738970,0.738850,0.738780,0.738720,0.738660,0.738550,0.738480,0.738410,0.738260,0.738160,0.738100,0.738060,0.737980,0.737880,0.737770,0.737670,0.737560,0.737490,0.737420,0.737380,0.737330,0.737260,0.737220,0.737150,0.737090,0.737000,0.736950,0.736860,0.736800,0.736730,0.736620,0.736550,0.736450,0.736380,0.736320,0.736220,0.736190,0.736140,0.736060,0.735990,0.735930,0.735820,0.735790,0.735680,0.735580,0.735520,0.735450,0.735390,0.735290,0.735240,0.735140,0.735090,0.735020,0.734930,0.734900,0.734860,0.734770,0.734740,0.734640,0.734560,0.734510,0.734400,0.734350,0.734290,0.734180,0.734150,0.734030,0.733980,0.733900,0.733810,0.733790,0.733770,0.733650,0.733580,0.733530,0.733450,0.733370,0.733280,0.733220,0.733170,0.733080,0.732970,0.732860,0.732740,0.732640,0.732520,0.732490,0.732420,0.732360,0.732310,0.732240,0.732140,0.732080,0.732030,0.731990,0.731890,0.731800,0.731730,0.731630,0.731580,0.731510,0.731420,0.731340,0.731270,0.731230,0.731160,0.731100,0.731050,0.730990,0.730900,0.730870,0.730760,0.730660,0.730590,0.730510,0.730420,0.730340,0.730280,0.730170,0.730090,0.730020,0.729990,0.729900,0.729850,0.729760,0.729670,0.729630,0.729560,0.729440,0.729350,0.729240,0.729210,0.729100,0.729010,0.728930,0.728850,0.728780,0.728720,0.728620,0.728520,0.728480,0.728410,0.728350,0.728310,0.728190,0.728110,0.728070,0.727970,0.727860,0.727770,0.727690,0.727580,0.727460,0.727420,0.727360,0.727270,0.727220,0.727140,0.727030,0.726930,0.726880,0.726760,0.726670,0.726560,0.726480,0.726350,0.726320,0.726220,0.726120,0.726010,0.725900,0.725780,0.725740,0.725650,0.725620,0.725540,0.725480,0.725390,0.725340,0.725240,0.725200,0.725090,0.725030,0.724940,0.724800,0.724760,0.724690,0.724590,0.724530,0.724460,0.724400,0.724310,0.724210,0.724170,0.724110,0.724050,0.724000,0.723880,0.723770,0.723710,0.723620,0.723560,0.723530,0.723410,0.723320,0.723190,0.723150,0.723090,0.723010,0.722930,0.722860,0.722790,0.722690,0.722650,0.722570,0.722530,0.722450,0.722380,0.722330,0.722230,0.722130,0.722050,0.721980,0.721860,0.721780,0.721700,0.721640,0.721530,0.721420,0.721350,0.721310,0.721280,0.721240,0.721180,0.721050,0.721010,0.720980,0.720930,0.720870,0.720840,0.720790,0.720700,0.720590,0.720530,0.720470,0.720420,0.720350,0.720260,0.720190,0.720100,0.720020,0.719870,0.719800,0.719770,0.719720,0.719630,0.719500,0.719320,0.719240,0.719170,0.719090,0.718980,0.718880,0.718840,0.718730,0.718670,0.718620,0.718550,0.718520,0.718410,0.718370,0.718270,0.718260,0.718230,0.718170,0.718090,0.717990,0.717960,0.717910,0.717800,0.717710,0.717680,0.717620,0.717540,0.717410,0.717330,0.717240,0.717150,0.717060,0.716960,0.716860,0.716800,0.716760,0.716710,0.716590,0.716520,0.716460,0.716380,0.716340,0.716270,0.716180,0.716060,0.715960,0.715890,0.715810,0.715730,0.715660,0.715550,0.715490,0.715420,0.715260,0.715220,0.715170,0.715050,0.714970,0.714900,0.714760,0.714700,0.714630,0.714540,0.714480,0.714400,0.714330,0.714250,0.714200,0.714150,0.714110,0.714020,0.713890,0.713820,0.713740,0.713710,0.713630,0.713540,0.713480,0.713410,0.713300,0.713200,0.713130,0.713040,0.712950,0.712850,0.712760,0.712690,0.712610,0.712550,0.712460,0.712410,0.712360,0.712290,0.712240,0.712140,0.711970,0.711920,0.711860,0.711780,0.711710,0.711660,0.711580,0.711480,0.711420,0.711380,0.711300,0.711220,0.711140,0.711050,0.710970,0.710920,0.710860,0.710780,0.710680,0.710590,0.710520,0.710390,0.710300,0.710210,0.710080,0.709990,0.709880,0.709780,0.709710,0.709660,0.709560,0.709520,0.709460,0.709380,0.709290,0.709230,0.709100,0.708980,0.708900,0.708870,0.708780,0.708740,0.708610,0.708500,0.708430,0.708330,0.708230,0.708140,0.708020,0.707940,0.707870,0.707830,0.707770,0.707680,0.707570,0.707500,0.707460,0.707350,0.707260,0.707210,0.707130,0.707050,0.706930,0.706840,0.706780,0.706640,0.706590,0.706520,0.706420,0.706360,0.706280,0.706190,0.706120,0.706020,0.705950,0.705880,0.705830,0.705730,0.705640,0.705490,0.705370,0.705300,0.705250,0.705210,0.705170,0.705080,0.705020,0.704970,0.704910,0.704850,0.704780,0.704640,0.704560,0.704460,0.704400,0.704350,0.704270,0.704190,0.704110,0.704070,0.703970,0.703930,0.703870,0.703810,0.703730,0.703650,0.703520,0.703490,0.703440,0.703390,0.703340,0.703280,0.703170,0.703120,0.703060,0.702970,0.702920,0.702890,0.702810,0.702710,0.702630,0.702560,0.702460,0.702410,0.702320,0.702250,0.702200,0.702130,0.702060,0.702010,0.701910,0.701840,0.701770,0.701680,0.701580,0.701520,0.701430,0.701340,0.701260,0.701210,0.701130,0.701090,0.701020,0.700900,0.700780,0.700700,0.700650,0.700600,0.700540,0.700470,0.700430,0.700340,0.700270,0.700210,0.700140,0.700090,0.699980,0.699940,0.699900,0.699840,0.699740,0.699620,0.699520,0.699440,0.699350,0.699270,0.699220,0.699160,0.699060,0.699020,0.698910,0.698850,0.698790,0.698730,0.698670,0.698590,0.698510,0.698410,0.698370,0.698320,0.698230,0.698140,0.698070,0.698020,0.697960,0.697900,0.697810,0.697730,0.697660,0.697630,0.697540,0.697410,0.697360,0.697270,0.697190,0.697120,0.697090,0.697010,0.696920,0.696820,0.696740,0.696700,0.696620,0.696530,0.696480,0.696410,0.696270,0.696200,0.696100,0.696010,0.695950,0.695880,0.695790,0.695710,0.695610,0.695560,0.695500,0.695440,0.695320,0.695260,0.695200,0.695110,0.695070,0.695020,0.694940,0.694870,0.694820,0.694780,0.694720,0.694620,0.694550,0.694520,0.694470,0.694400,0.694310,0.694240,0.694160,0.694050,0.693990,0.693940,0.693820,0.693750,0.693670,0.693600,0.693470,0.693380,0.693310,0.693200,0.693160,0.693090,0.692990,0.692910,0.692830,0.692790,0.692730,0.692590,0.692520,0.692390,0.692340,0.692250,0.692130,0.692070,0.692000,0.691890,0.691790,0.691700,0.691650,0.691560,0.691500,0.691420,0.691350,0.691280,0.691210,0.691140,0.691090,0.691040,0.690940,0.690860,0.690760,0.690670,0.690630,0.690560,0.690510,0.690430,0.690340,0.690300,0.690230,0.690200,0.690090,0.690040,0.689990,0.689910,0.689870,0.689780,0.689730,0.689710,0.689650,0.689570,0.689500,0.689440,0.689340,0.689260,0.689200,0.689140,0.689060,0.688960,0.688930,0.688850,0.688730,0.688650,0.688570,0.688520,0.688440,0.688360,0.688270,0.688220,0.688130,0.688070,0.687960,0.687910,0.687830,0.687810,0.687750,0.687650,0.687580,0.687550,0.687490,0.687430,0.687330,0.687270,0.687190,0.687160,0.687050,0.686940,0.686880,0.686800,0.686710,0.686670,0.686620,0.686540,0.686460,0.686360,0.686330,0.686260,0.686190,0.686050,0.685990,0.685950,0.685900,0.685820,0.685740,0.685660,0.685580,0.685500,0.685360,0.685290,0.685240,0.685170,0.685090,0.684980,0.684910,0.684850,0.684770,0.684720,0.684670,0.684550,0.684470,0.684380,0.684320,0.684180,0.684110,0.684030,0.683940,0.683900,0.683790,0.683730,0.683650,0.683610,0.683510,0.683410,0.683330,0.683270,0.683200,0.683130,0.683030,0.682970,0.682890,0.682850,0.682770,0.682710,0.682650,0.682540,0.682460,0.682340,0.682290,0.682190,0.682120,0.682030,0.681970,0.681890,0.681810,0.681680,0.681580,0.681490,0.681400,0.681320,0.681270,0.681160,0.681070,0.681020,0.680980,0.680930,0.680880,0.680740,0.680590,0.680500,0.680430,0.680400,0.680350,0.680230,0.680150,0.680140,0.680060,0.679990,0.679930,0.679850,0.679810,0.679690,0.679600,0.679530,0.679460,0.679370,0.679290,0.679210,0.679150,0.679060,0.678930,0.678830,0.678760,0.678670,0.678600,0.678460,0.678380,0.678320,0.678200,0.678140,0.678050,0.677980,0.677920,0.677850,0.677780,0.677750,0.677700,0.677600,0.677470,0.677390,0.677320,0.677230,0.677180,0.677110,0.677040,0.676990,0.676910,0.676820,0.676720,0.676660,0.676630,0.676560,0.676440,0.676330,0.676260,0.676170,0.676140,0.676090,0.676050,0.675970,0.675910,0.675850,0.675750,0.675620,0.675540,0.675490,0.675440,0.675330,0.675240,0.675130,0.675070,0.674980,0.674910,0.674820,0.674730,0.674690,0.674630,0.674550,0.674520,0.674460,0.674400,0.674340,0.674220,0.674140,0.674040,0.673970,0.673920,0.673860,0.673800,0.673720,0.673680,0.673640,0.673560,0.673490,0.673410,0.673350,0.673320,0.673250,0.673090,0.673020,0.672950,0.672900,0.672790,0.672710,0.672630,0.672530,0.672420,0.672350,0.672280,0.672190,0.672120,0.672060,0.671950,0.671880,0.671830,0.671760,0.671740,0.671710,0.671590,0.671510,0.671470,0.671430,0.671370,0.671290,0.671150,0.671050,0.670990,0.670960,0.670910,0.670840,0.670760,0.670650,0.670580,0.670560,0.670500,0.670400,0.670350,0.670310,0.670180,0.670080,0.669990,0.669910,0.669820,0.669780,0.669690,0.669610,0.669510,0.669440,0.669370,0.669240,0.669190,0.669070,0.669030,0.668920,0.668810,0.668720,0.668640,0.668540,0.668480,0.668410,0.668310,0.668240,0.668160,0.668100,0.668030,0.667970,0.667880,0.667840,0.667760,0.667660,0.667600,0.667530,0.667480,0.667380,0.667320,0.667300,0.667230,0.667130,0.667040,0.666930,0.666810,0.666780,0.666700,0.666690,0.666590,0.666520,0.666410,0.666340,0.666280,0.666220,0.666140,0.666080,0.666020,0.665940,0.665840,0.665810,0.665730,0.665640,0.665560,0.665480,0.665430,0.665390,0.665320,0.665190,0.665120,0.665050,0.664970,0.664920,0.664820,0.664720,0.664650,0.664590,0.664500,0.664420,0.664320,0.664200,0.664140,0.664060,0.664000,0.663900,0.663780,0.663720,0.663680,0.663610,0.663570,0.663510,0.663450,0.663350,0.663290,0.663180,0.663150,0.663070,0.662930,0.662770,0.662670,0.662590,0.662570,0.662490,0.662380,0.662300,0.662240,0.662160,0.662090,0.661960,0.661890,0.661810,0.661730,0.661610,0.661550,0.661470,0.661390,0.661330,0.661300,0.661250,0.661130,0.661060,0.661030,0.660970,0.660890,0.660790,0.660740,0.660670,0.660600,0.660510,0.660450,0.660420,0.660390,0.660260,0.660160,0.660100,0.660010,0.659950,0.659850,0.659780,0.659670,0.659590,0.659530,0.659440,0.659370,0.659270,0.659180,0.659110,0.659070,0.659020,0.658980,0.658900,0.658850,0.658750,0.658690,0.658590,0.658510,0.658460,0.658390,0.658320,0.658230,0.658160,0.658060,0.657970,0.657950,0.657830,0.657790,0.657720,0.657650,0.657530,0.657430,0.657320,0.657240,0.657160,0.657050,0.657000,0.656970,0.656880,0.656760,0.656690,0.656600,0.656500,0.656440,0.656370,0.656290,0.656220,0.656130,0.656090,0.656030,0.655960,0.655870,0.655800,0.655700,0.655650,0.655540,0.655430,0.655380,0.655290,0.655230,0.655170,0.655070,0.654960,0.654880,0.654810,0.654730,0.654550,0.654520,0.654440,0.654380,0.654350,0.654280,0.654180,0.654120,0.654050,0.653970,0.653880,0.653840,0.653780,0.653640,0.653570,0.653460,0.653440,0.653350,0.653240,0.653190,0.653120,0.653030,0.652950,0.652880,0.652800,0.652710,0.652620,0.652580,0.652540,0.652430,0.652310,0.652180,0.652040,0.651990,0.651880,0.651850,0.651750,0.651700,0.651650,0.651590,0.651520,0.651460,0.651400,0.651300,0.651230,0.651170,0.651070,0.651030,0.650940,0.650880,0.650820,0.650740,0.650660,0.650560,0.650480,0.650420,0.650350,0.650270,0.650180,0.650100,0.650040,0.650000,0.649940,0.649870,0.649810,0.649710,0.649640,0.649580,0.649530,0.649440,0.649400,0.649330,0.649290,0.649220,0.649170,0.649050,0.649020,0.648910,0.648860,0.648790,0.648720,0.648640,0.648570,0.648480,0.648470,0.648400,0.648350,0.648270,0.648190,0.648110,0.648070,0.648030,0.647940,0.647850,0.647800,0.647740,0.647670,0.647610,0.647480,0.647400,0.647320,0.647200,0.647110,0.647070,0.646970,0.646930,0.646860,0.646800,0.646720,0.646630,0.646560,0.646490,0.646450,0.646390,0.646310,0.646180,0.646130,0.646040,0.645970,0.645900,0.645840,0.645750,0.645720,0.645680,0.645590,0.645470,0.645440,0.645370,0.645260,0.645190,0.645120,0.645000,0.644950,0.644910,0.644840,0.644760,0.644710,0.644590,0.644530,0.644460,0.644420,0.644370,0.644320,0.644220,0.644160,0.644080,0.644000,0.643950,0.643920,0.643860,0.643780,0.643720,0.643700,0.643680,0.643590,0.643550,0.643460,0.643380,0.643330,0.643250,0.643200,0.643100,0.643030,0.642950,0.642840,0.642780,0.642690,0.642600,0.642520,0.642470,0.642430,0.642370,0.642360,0.642300,0.642260,0.642190,0.642110,0.642030,0.641940,0.641880,0.641820,0.641720,0.641620,0.641540,0.641510,0.641410,0.641360,0.641290,0.641220,0.641170,0.641110,0.641050,0.640990,0.640900,0.640830,0.640760,0.640680,0.640630,0.640550,0.640480,0.640360,0.640300,0.640260,0.640180,0.640090,0.640030,0.639900,0.639830,0.639770,0.639690,0.639630,0.639600,0.639520,0.639490,0.639420,0.639290,0.639210,0.639180,0.639100,0.639030,0.638980,0.638900,0.638790,0.638720,0.638640,0.638570,0.638470,0.638430,0.638340,0.638300,0.638250,0.638170,0.638130,0.638040,0.637970,0.637900,0.637800,0.637710,0.637620,0.637550,0.637500,0.637370,0.637230,0.637190,0.637100,0.637010,0.636880,0.636820,0.636770,0.636630,0.636550,0.636500,0.636450,0.636380,0.636330,0.636250,0.636220,0.636110,0.636000,0.635880,0.635820,0.635770,0.635690,0.635600,0.635450,0.635390,0.635380,0.635310,0.635240,0.635180,0.635130,0.635050,0.634940,0.634910,0.634810,0.634760,0.634680,0.634630,0.634520,0.634460,0.634390,0.634350,0.634270,0.634170,0.634100,0.633950,0.633860,0.633760,0.633660,0.633570,0.633460,0.633400,0.633330,0.633250,0.633180,0.633150,0.633110,0.633050,0.632980,0.632910,0.632870,0.632830,0.632740,0.632690,0.632630,0.632530,0.632460,0.632390,0.632280,0.632200,0.632080,0.632010,0.631940,0.631880,0.631840,0.631730,0.631640,0.631590,0.631490,0.631420,0.631370,0.631300,0.631220,0.631180,0.631080,0.630990,0.630910,0.630880,0.630840,0.630750,0.630610,0.630560,0.630510,0.630470,0.630400,0.630250,0.630200,0.630150,0.630050,0.629990,0.629890,0.629860,0.629780,0.629720,0.629670,0.629580,0.629490,0.629420,0.629340,0.629260,0.629210,0.629130,0.629080,0.629010,0.628930,0.628850,0.628800,0.628650,0.628580,0.628500,0.628420,0.628320,0.628200,0.628140,0.628040,0.627990,0.627920,0.627890,0.627730,0.627610,0.627550,0.627440,0.627350,0.627260,0.627220,0.627170,0.627120,0.627040,0.627000,0.626910,0.626800,0.626720,0.626660,0.626630,0.626590,0.626550,0.626480,0.626430,0.626390,0.626280,0.626160,0.626070,0.625960,0.625910,0.625860,0.625820,0.625740,0.625620,0.625520,0.625440,0.625340,0.625260,0.625210,0.625120,0.625030,0.624950,0.624800,0.624710,0.624640,0.624540,0.624460,0.624340,0.624240,0.624150,0.624080,0.624020,0.623970,0.623910,0.623840,0.623750,0.623630,0.623580,0.623480,0.623380,0.623280,0.623210,0.623100,0.622970,0.622930,0.622880,0.622790,0.622670,0.622550,0.622510,0.622410,0.622320,0.622280,0.622210,0.622130,0.622070,0.622010,0.621920,0.621850,0.621720,0.621630,0.621580,0.621500,0.621460,0.621380,0.621280,0.621210,0.621150,0.621110,0.621030,0.620920,0.620850,0.620750,0.620670,0.620620,0.620540,0.620440,0.620350,0.620290,0.620200,0.620120,0.620040,0.619950,0.619920,0.619830,0.619770,0.619630,0.619540,0.619430,0.619300,0.619210,0.619150,0.619090,0.619030,0.618940,0.618830,0.618740,0.618680,0.618630,0.618540,0.618430,0.618320,0.618200,0.618090,0.618010,0.617960,0.617930,0.617800,0.617670,0.617590,0.617550,0.617490,0.617410,0.617330,0.617260,0.617220,0.617150,0.617070,0.617010,0.616970,0.616880,0.616820,0.616750,0.616700,0.616680,0.616620,0.616530,0.616470,0.616400,0.616310,0.616230,0.616190,0.616130,0.616070,0.616010,0.615920,0.615850,0.615760,0.615670,0.615540,0.615480,0.615380,0.615310,0.615280,0.615230,0.615150,0.615080,0.614980,0.614960,0.614850,0.614750,0.614660,0.614570,0.614470,0.614430,0.614340,0.614300,0.614230,0.614140,0.614030,0.613940,0.613920,0.613890,0.613820,0.613780,0.613680,0.613580,0.613460,0.613350,0.613250,0.613170,0.613120,0.613040,0.612990,0.612960,0.612880,0.612830,0.612750,0.612670,0.612650,0.612580,0.612530,0.612450,0.612420,0.612360,0.612330,0.612270,0.612200,0.612140,0.612070,0.612000,0.611970,0.611920,0.611860,0.611780,0.611680,0.611620,0.611550,0.611470,0.611380,0.611320,0.611220,0.611110,0.611010,0.610920,0.610890,0.610820,0.610670,0.610600,0.610500,0.610440,0.610380,0.610290,0.610250,0.610130,0.610090,0.610030,0.609950,0.609900,0.609800,0.609760,0.609640,0.609540,0.609480,0.609470,0.609400,0.609300,0.609230,0.609170,0.609100,0.609060,0.609000,0.608900,0.608850,0.608790,0.608730,0.608620,0.608560,0.608490,0.608410,0.608340,0.608240,0.608180,0.608130,0.608060,0.608010,0.607940,0.607890,0.607830,0.607750,0.607680,0.607640,0.607520,0.607470,0.607380,0.607350,0.607280,0.607200,0.607120,0.607070,0.607010,0.606930,0.606840,0.606780,0.606710,0.606630,0.606560,0.606520,0.606460,0.606410,0.606340,0.606270,0.606200,0.606120,0.606000,0.605940,0.605880,0.605820,0.605780,0.605710,0.605630,0.605580,0.605500,0.605420,0.605310,0.605260,0.605220,0.605120,0.605020,0.604920,0.604840,0.604800,0.604700,0.604640,0.604560,0.604530,0.604450,0.604410,0.604360,0.604320,0.604260,0.604180,0.604130,0.603980,0.603900,0.603830,0.603760,0.603730,0.603680,0.603610,0.603550,0.603520,0.603400,0.603350,0.603260,0.603180,0.603130,0.603080,0.603020,0.602920,0.602800,0.602750,0.602680,0.602620,0.602540,0.602430,0.602380,0.602350,0.602240,0.602160,0.602090,0.601990,0.601960,0.601920,0.601830,0.601740,0.601680,0.601650,0.601580,0.601530,0.601450,0.601320,0.601270,0.601190,0.601070,0.601020,0.600960,0.600840,0.600740,0.600620,0.600570,0.600450,0.600390,0.600320,0.600250,0.600180,0.600130,0.600060,0.600010,0.599950,0.599840,0.599740,0.599640,0.599570,0.599520,0.599470,0.599430,0.599380,0.599320,0.599290,0.599250,0.599200,0.599140,0.599090,0.599090,0.599060,0.599000,0.598970,0.598900,0.598760,0.598710,0.598640,0.598540,0.598450,0.598380,0.598270,0.598220,0.598170,0.598100,0.598020,0.598010,0.598010,0.597930,0.597870,0.597730,0.597720,0.597660,0.597600,0.597570,0.597500,0.597450,0.597400,0.597350,0.597300,0.597240,0.597160,0.597130,0.597060,0.596960,0.596910,0.596840,0.596780,0.596670,0.596610,0.596520,0.596440,0.596400,0.596310,0.596280,0.596190,0.596080,0.595930,0.595880,0.595810,0.595770,0.595690,0.595610,0.595570,0.595510,0.595450,0.595420,0.595300,0.595220,0.595110,0.595030,0.594960,0.594880,0.594810,0.594770,0.594740,0.594670,0.594620,0.594490,0.594400,0.594350,0.594200,0.594170,0.594060,0.593940,0.593850,0.593780,0.593680,0.593600,0.593580,0.593510,0.593430,0.593350,0.593230,0.593150,0.593050,0.593010,0.592940,0.592870,0.592790,0.592690,0.592620,0.592560,0.592460,0.592380,0.592350,0.592290,0.592270,0.592210,0.592160,0.592080,0.592030,0.591950,0.591880,0.591830,0.591790,0.591750,0.591690,0.591670,0.591590,0.591520,0.591430,0.591370,0.591340,0.591290,0.591200,0.591080,0.590960,0.590900,0.590820,0.590690,0.590650,0.590540,0.590490,0.590440,0.590350,0.590240,0.590130,0.590050,0.589970,0.589850,0.589780,0.589680,0.589570,0.589530,0.589400,0.589330,0.589250,0.589190,0.589130,0.589070,0.588980,0.588960,0.588910,0.588850,0.588780,0.588720,0.588680,0.588590,0.588540,0.588520,0.588490,0.588430,0.588390,0.588350,0.588320,0.588220,0.588100,0.588010,0.587930,0.587880,0.587820,0.587690,0.587600,0.587510,0.587420,0.587330,0.587190,0.587140,0.587060,0.586980,0.586920,0.586860,0.586820,0.586730,0.586690,0.586650,0.586600,0.586500,0.586470,0.586430,0.586330,0.586290,0.586190,0.586110,0.585960,0.585880,0.585840,0.585780,0.585700,0.585630,0.585600,0.585480,0.585420,0.585340,0.585230,0.585180,0.585100,0.585030,0.584970,0.584910,0.584830,0.584800,0.584750,0.584660,0.584610,0.584570,0.584460,0.584350,0.584280,0.584160,0.584080,0.584020,0.583960,0.583880,0.583810,0.583760,0.583730,0.583630,0.583600,0.583530,0.583460,0.583410,0.583380,0.583320,0.583200,0.583100,0.583070,0.583040,0.582990,0.582930,0.582850,0.582690,0.582650,0.582580,0.582540,0.582470,0.582450,0.582390,0.582310,0.582180,0.582110,0.582050,0.582000,0.581950,0.581860,0.581760,0.581730,0.581660,0.581600,0.581530,0.581400,0.581320,0.581260,0.581150,0.581050,0.580990,0.580920,0.580830,0.580730,0.580690,0.580570,0.580540,0.580490,0.580380,0.580330,0.580240,0.580150,0.580070,0.580020,0.579920,0.579840,0.579810,0.579770,0.579700,0.579630,0.579550,0.579510,0.579490,0.579420,0.579350,0.579230,0.579170,0.579060,0.579040,0.578950,0.578920,0.578860,0.578790,0.578710,0.578650,0.578610,0.578470,0.578400,0.578310,0.578240,0.578130,0.578060,0.578030,0.577920,0.577810,0.577740,0.577640,0.577590,0.577540,0.577480,0.577430,0.577370,0.577360,0.577320,0.577260,0.577170,0.577120,0.577050,0.576970,0.576890,0.576840,0.576710,0.576640,0.576590,0.576520,0.576450,0.576420,0.576360,0.576280,0.576260,0.576200,0.576170,0.576110,0.576060,0.575970,0.575860,0.575810,0.575770,0.575700,0.575620,0.575600,0.575530,0.575460,0.575390,0.575320,0.575270,0.575160,0.575120,0.575090,0.575020,0.574950,0.574870,0.574780,0.574720,0.574640,0.574530,0.574440,0.574340,0.574310,0.574250,0.574140,0.574070,0.573970,0.573920,0.573820,0.573720,0.573650,0.573590,0.573530,0.573470,0.573450,0.573390,0.573320,0.573250,0.573190,0.573100,0.573060,0.572970,0.572910,0.572880,0.572820,0.572730,0.572630,0.572560,0.572450,0.572340,0.572250,0.572180,0.572060,0.571960,0.571890,0.571820,0.571770,0.571700,0.571620,0.571500,0.571410,0.571330,0.571240,0.571150,0.571060,0.570960,0.570890,0.570770,0.570740,0.570670,0.570570,0.570530,0.570440,0.570370,0.570290,0.570180,0.570100,0.570060,0.569970,0.569920,0.569860,0.569780,0.569690,0.569610,0.569560,0.569480,0.569430,0.569320,0.569240,0.569210,0.569190,0.569090,0.569010,0.568930,0.568890,0.568870,0.568790,0.568730,0.568680,0.568610,0.568560,0.568520,0.568510,0.568440,0.568370,0.568310,0.568250,0.568190,0.568110,0.568070,0.568030,0.567940,0.567870,0.567790,0.567730,0.567660,0.567560,0.567490,0.567460,0.567410,0.567360,0.567300,0.567200,0.567150,0.567080,0.567040,0.566970,0.566900,0.566840,0.566760,0.566680,0.566550,0.566500,0.566470,0.566420,0.566380,0.566290,0.566220,0.566160,0.566110,0.566040,0.565990,0.565900,0.565840,0.565780,0.565750,0.565670,0.565650,0.565570,0.565520,0.565460,0.565400,0.565330,0.565240,0.565170,0.565120,0.565040,0.564960,0.564910,0.564810,0.564730,0.564640,0.564590,0.564560,0.564520,0.564430,0.564400,0.564320,0.564270,0.564170,0.564050,0.563970,0.563900,0.563810,0.563770,0.563750,0.563710,0.563630,0.563560,0.563480,0.563400,0.563360,0.563240,0.563190,0.563130,0.563070,0.562980,0.562910,0.562830,0.562760,0.562700,0.562650,0.562620,0.562530,0.562440,0.562360,0.562270,0.562210,0.562160,0.562090,0.562020,0.561950,0.561870,0.561800,0.561730,0.561660,0.561550,0.561480,0.561410,0.561310,0.561230,0.561170,0.561030,0.560920,0.560860,0.560760,0.560720,0.560670,0.560590,0.560470,0.560410,0.560360,0.560270,0.560210,0.560190,0.560110,0.560050,0.559970,0.559910,0.559840,0.559740,0.559620,0.559600,0.559550,0.559510,0.559490,0.559390,0.559330,0.559330,0.559290,0.559220,0.559180,0.559110,0.559050,0.558950,0.558890,0.558780,0.558720,0.558700,0.558610,0.558530,0.558440,0.558380,0.558230,0.558180,0.558130,0.558100,0.558010,0.557950,0.557880,0.557840,0.557780,0.557650,0.557580,0.557500,0.557430,0.557390,0.557320,0.557210,0.557080,0.556970,0.556880,0.556820,0.556720,0.556630,0.556610,0.556530,0.556470,0.556430,0.556340,0.556250,0.556150,0.556090,0.556040,0.555950,0.555920,0.555850,0.555780,0.555710,0.555640,0.555530,0.555480,0.555330,0.555250,0.555200,0.555130,0.555060,0.555030,0.554940,0.554850,0.554740,0.554670,0.554580,0.554520,0.554470,0.554410,0.554310,0.554220,0.554190,0.554130,0.554040,0.553980,0.553930,0.553850,0.553790,0.553720,0.553670,0.553620,0.553550,0.553480,0.553390,0.553340,0.553260,0.553200,0.553150,0.553050,0.552950,0.552850,0.552760,0.552730,0.552680,0.552590,0.552510,0.552460,0.552430,0.552370,0.552310,0.552230,0.552150,0.552120,0.552030,0.552000,0.551980,0.551930,0.551880,0.551840,0.551750,0.551690,0.551640,0.551580,0.551520,0.551460,0.551390,0.551330,0.551230,0.551160,0.551110,0.551030,0.550940,0.550920,0.550840,0.550800,0.550800,0.550780,0.550700,0.550640,0.550630,0.550570,0.550470,0.550390,0.550330,0.550290,0.550260,0.550190,0.550140,0.550080,0.550040,0.549970,0.549850,0.549760,0.549720,0.549670,0.549560,0.549480,0.549400,0.549330,0.549300,0.549200,0.549140,0.549080,0.548960,0.548900,0.548820,0.548740,0.548670,0.548630,0.548550,0.548490,0.548470,0.548380,0.548330,0.548230,0.548210,0.548140,0.548120,0.548030,0.547970,0.547900,0.547790,0.547720,0.547660,0.547590,0.547530,0.547460,0.547370,0.547250,0.547180,0.547080,0.547010,0.546930,0.546860,0.546730,0.546690,0.546580,0.546520,0.546430,0.546390,0.546310,0.546230,0.546220,0.546120,0.546060,0.545990,0.545930,0.545830,0.545770,0.545670,0.545630,0.545540,0.545510,0.545400,0.545350,0.545230,0.545160,0.545090,0.545050,0.545010,0.544930,0.544900,0.544840,0.544760,0.544640,0.544550,0.544430,0.544390,0.544320,0.544240,0.544160,0.544060,0.543970,0.543910,0.543860,0.543780,0.543670,0.543600,0.543570,0.543490,0.543460,0.543380,0.543340,0.543240,0.543150,0.543070,0.543030,0.542920,0.542850,0.542740,0.542690,0.542620,0.542590,0.542530,0.542480,0.542410,0.542360,0.542340,0.542300,0.542270,0.542190,0.542110,0.542070,0.542010,0.541930,0.541870,0.541800,0.541750,0.541700,0.541570,0.541470,0.541440,0.541380,0.541310,0.541240,0.541170,0.541100,0.541050,0.540930,0.540880,0.540780,0.540740,0.540720,0.540670,0.540590,0.540550,0.540490,0.540420,0.540330,0.540230,0.540170,0.540060,0.540010,0.539990,0.539950,0.539870,0.539810,0.539740,0.539650,0.539580,0.539500,0.539430,0.539340,0.539260,0.539220,0.539160,0.539100,0.538990,0.538940,0.538860,0.538820,0.538770,0.538710,0.538630,0.538530,0.538450,0.538390,0.538360,0.538320,0.538230,0.538190,0.538120,0.538050,0.537990,0.537850,0.537760,0.537680,0.537640,0.537570,0.537470,0.537420,0.537350,0.537280,0.537230,0.537180,0.537080,0.537020,0.536960,0.536900,0.536790,0.536760,0.536740,0.536670,0.536600,0.536520,0.536460,0.536400,0.536270,0.536190,0.536140,0.536050,0.536010,0.535950,0.535940,0.535870,0.535790,0.535710,0.535630,0.535590,0.535500,0.535470,0.535410,0.535340,0.535240,0.535190,0.535130,0.535030,0.534980,0.534870,0.534750,0.534670,0.534610,0.534570,0.534510,0.534450,0.534340,0.534270,0.534200,0.534100,0.534020,0.533990,0.533870,0.533790,0.533730,0.533680,0.533560,0.533470,0.533410,0.533350,0.533250,0.533170,0.533070,0.533010,0.532960,0.532890,0.532810,0.532740,0.532690,0.532590,0.532500,0.532400,0.532330,0.532290,0.532220,0.532120,0.532070,0.532000,0.531960,0.531870,0.531810,0.531760,0.531700,0.531600,0.531490,0.531420,0.531360,0.531310,0.531270,0.531210,0.531120,0.531060,0.530990,0.530920,0.530820,0.530710,0.530560,0.530500,0.530440,0.530340,0.530250,0.530150,0.530120,0.530020,0.529970,0.529900,0.529860,0.529770,0.529710,0.529660,0.529600,0.529480,0.529420,0.529310,0.529230,0.529150,0.529090,0.528990,0.528860,0.528780,0.528640,0.528590,0.528550,0.528490,0.528410,0.528350,0.528330,0.528260,0.528190,0.528140,0.528120,0.528070,0.527990,0.527920,0.527800,0.527730,0.527660,0.527600,0.527530,0.527470,0.527400,0.527310,0.527270,0.527130,0.526990,0.526960,0.526920,0.526880,0.526860,0.526790,0.526710,0.526620,0.526550,0.526490,0.526430,0.526370,0.526300,0.526230,0.526190,0.526110,0.526010,0.525950,0.525890,0.525800,0.525710,0.525650,0.525570,0.525540,0.525520,0.525480,0.525430,0.525360,0.525260,0.525210,0.525130,0.525030,0.524950,0.524850,0.524750,0.524680,0.524610,0.524540,0.524470,0.524410,0.524400,0.524310,0.524220,0.524170,0.524050,0.523940,0.523830,0.523760,0.523670,0.523640,0.523530,0.523480,0.523400,0.523310,0.523250,0.523150,0.523050,0.522980,0.522920,0.522870,0.522780,0.522690,0.522640,0.522580,0.522470,0.522450,0.522380,0.522340,0.522300,0.522260,0.522230,0.522170,0.522120,0.522010,0.521910,0.521840,0.521800,0.521740,0.521660,0.521570,0.521510,0.521460,0.521430,0.521360,0.521340,0.521280,0.521170,0.521130,0.521070,0.521000,0.520950,0.520880,0.520810,0.520750,0.520690,0.520600,0.520480,0.520380,0.520320,0.520240,0.520150,0.520090,0.520050,0.519980,0.519900,0.519860,0.519770,0.519670,0.519620,0.519550,0.519470,0.519400,0.519340,0.519320,0.519280,0.519220,0.519160,0.519110,0.519050,0.519000,0.518950,0.518880,0.518830,0.518740,0.518630,0.518550,0.518510,0.518410,0.518360,0.518340,0.518200,0.518150,0.518130,0.518050,0.517940,0.517930,0.517860,0.517830,0.517770,0.517750,0.517700,0.517670,0.517610,0.517520,0.517450,0.517380,0.517340,0.517280,0.517180,0.517130,0.517080,0.517030,0.516960,0.516920,0.516820,0.516790,0.516730,0.516640,0.516560,0.516540,0.516440,0.516370,0.516340,0.516230,0.516160,0.516120,0.516040,0.515950,0.515850,0.515800,0.515730,0.515670,0.515580,0.515530,0.515490,0.515410,0.515340,0.515290,0.515220,0.515160,0.515100,0.515080,0.515040,0.515010,0.514960,0.514900,0.514850,0.514780,0.514700,0.514590,0.514540,0.514490,0.514430,0.514380,0.514310,0.514240,0.514170,0.514080,0.514010,0.513960,0.513900,0.513860,0.513790,0.513770,0.513740,0.513630,0.513530,0.513460,0.513430,0.513340,0.513270,0.513190,0.513120,0.513070,0.513020,0.512880,0.512800,0.512730,0.512690,0.512580,0.512510,0.512460,0.512330,0.512190,0.512080,0.511970,0.511900,0.511770,0.511720,0.511660,0.511570,0.511480,0.511450,0.511350,0.511250,0.511190,0.511140,0.511090,0.511050,0.511010,0.510950,0.510870,0.510840,0.510800,0.510700,0.510630,0.510570,0.510550,0.510470,0.510420,0.510310,0.510170,0.510130,0.510060,0.510030,0.509950,0.509860,0.509780,0.509710,0.509620,0.509500,0.509430,0.509310,0.509270,0.509190,0.509130,0.509050,0.509030,0.508950,0.508920,0.508870,0.508830,0.508720,0.508640,0.508550,0.508480,0.508440,0.508360,0.508260,0.508150,0.508100,0.508040,0.507990,0.507920,0.507890,0.507840,0.507760,0.507690,0.507600,0.507510,0.507460,0.507420,0.507370,0.507310,0.507250,0.507190,0.507080,0.507030,0.506990,0.506950,0.506900,0.506830,0.506770,0.506710,0.506660,0.506580,0.506530,0.506470,0.506400,0.506330,0.506190,0.506110,0.506050,0.506000,0.505910,0.505850,0.505770,0.505720,0.505600,0.505550,0.505500,0.505450,0.505410,0.505360,0.505320,0.505230,0.505130,0.505040,0.504950,0.504880,0.504810,0.504730,0.504670,0.504610,0.504530,0.504470,0.504330,0.504270,0.504190,0.504090,0.504060,0.503960,0.503910,0.503850,0.503740,0.503680,0.503600,0.503530,0.503460,0.503410,0.503330,0.503240,0.503160,0.503120,0.503040,0.502980,0.502910,0.502880,0.502810,0.502770,0.502660,0.502610,0.502580,0.502520,0.502460,0.502400,0.502280,0.502250,0.502200,0.502140,0.502050,0.501960,0.501900,0.501830,0.501730,0.501670,0.501590,0.501550,0.501490,0.501440,0.501360,0.501290,0.501230,0.501160,0.501050,0.500950,0.500890,0.500800,0.500720,0.500690,0.500590,0.500480,0.500460,0.500390,0.500300,0.500230,0.500170,0.500070,0.500020,0.499990,0.499950,0.499830,0.499730,0.499660,0.499630,0.499530,0.499480,0.499420,0.499370,0.499300,0.499230,0.499180,0.499100,0.499030,0.498890,0.498790,0.498720,0.498650,0.498610,0.498540,0.498460,0.498420,0.498310,0.498270,0.498170,0.498160,0.498050,0.497980,0.497910,0.497870,0.497770,0.497690,0.497650,0.497580,0.497510,0.497410,0.497360,0.497290,0.497220,0.497160,0.497100,0.497050,0.496990,0.496900,0.496890,0.496780,0.496740,0.496660,0.496590,0.496540,0.496440,0.496360,0.496260,0.496240,0.496210,0.496150,0.496080,0.496000,0.495910,0.495860,0.495770,0.495710,0.495670,0.495620,0.495590,0.495510,0.495430,0.495360,0.495310,0.495220,0.495160,0.495060,0.495030,0.494970,0.494900,0.494880,0.494800,0.494720,0.494650,0.494600,0.494560,0.494510,0.494440,0.494370,0.494330,0.494290,0.494250,0.494150,0.494140,0.494040,0.493970,0.493920,0.493850,0.493820,0.493780,0.493720,0.493680,0.493660,0.493600,0.493550,0.493520,0.493460,0.493410,0.493380,0.493310,0.493240,0.493180,0.493090,0.493030,0.492960,0.492850,0.492780,0.492720,0.492650,0.492510,0.492440,0.492410,0.492400,0.492350,0.492260,0.492210,0.492140,0.492050,0.492000,0.491910,0.491850,0.491810,0.491750,0.491640,0.491590,0.491560,0.491480,0.491470,0.491390,0.491290,0.491180,0.491110,0.491080,0.491060,0.490980,0.490940,0.490890,0.490830,0.490780,0.490680,0.490600,0.490560,0.490470,0.490440,0.490400,0.490370,0.490300,0.490230,0.490150,0.490110,0.490080,0.489960,0.489880,0.489830,0.489770,0.489720,0.489640,0.489610,0.489560,0.489510,0.489450,0.489370,0.489340,0.489260,0.489230,0.489120,0.489010,0.488940,0.488880,0.488800,0.488730,0.488660,0.488610,0.488580,0.488520,0.488480,0.488390,0.488270,0.488200,0.488150,0.488070,0.487970,0.487930,0.487860,0.487790,0.487730,0.487620,0.487540,0.487490,0.487450,0.487360,0.487290,0.487270,0.487240,0.487200,0.487110,0.487050,0.486970,0.486910,0.486890,0.486830,0.486750,0.486710,0.486650,0.486560,0.486540,0.486380,0.486350,0.486280,0.486210,0.486180,0.486110,0.486050,0.485990,0.485880,0.485810,0.485690,0.485650,0.485580,0.485490,0.485450,0.485380,0.485310,0.485240,0.485160,0.485080,0.485040,0.484950,0.484910,0.484850,0.484770,0.484690,0.484590,0.484520,0.484470,0.484450,0.484360,0.484320,0.484280,0.484190,0.484130,0.484090,0.484020,0.483910,0.483850,0.483780,0.483710,0.483630,0.483580,0.483440,0.483380,0.483330,0.483260,0.483190,0.483120,0.483070,0.483000,0.482910,0.482850,0.482830,0.482750,0.482690,0.482640,0.482600,0.482530,0.482390,0.482310,0.482270,0.482180,0.482110,0.482020,0.481950,0.481890,0.481840,0.481770,0.481710,0.481610,0.481560,0.481510,0.481410,0.481380,0.481290,0.481200,0.481130,0.481060,0.481000,0.480910,0.480810,0.480760,0.480680,0.480620,0.480570,0.480460,0.480410,0.480340,0.480260,0.480200,0.480170,0.480100,0.480040,0.479960,0.479900,0.479830,0.479740,0.479660,0.479560,0.479530,0.479490,0.479440,0.479370,0.479330,0.479280,0.479220,0.479160,0.479050,0.479010,0.478980,0.478880,0.478820,0.478750,0.478650,0.478570,0.478520,0.478460,0.478400,0.478310,0.478210,0.478160,0.478060,0.477960,0.477880,0.477820,0.477710,0.477640,0.477550,0.477480,0.477410,0.477370,0.477280,0.477220,0.477160,0.477120,0.477040,0.476940,0.476860,0.476820,0.476720,0.476630,0.476590,0.476510,0.476420,0.476350,0.476290,0.476210,0.476140,0.476130,0.476070,0.476000,0.475940,0.475890,0.475830,0.475780,0.475760,0.475670,0.475590,0.475530,0.475480,0.475370,0.475310,0.475250,0.475170,0.475140,0.475050,0.474990,0.474890,0.474840,0.474730,0.474660,0.474620,0.474570,0.474480,0.474410,0.474340,0.474260,0.474240,0.474200,0.474130,0.474020,0.473950,0.473850,0.473790,0.473720,0.473670,0.473590,0.473520,0.473460,0.473360,0.473310,0.473220,0.473180,0.473100,0.473050,0.473000,0.472930,0.472890,0.472840,0.472760,0.472720,0.472680,0.472610,0.472530,0.472460,0.472390,0.472320,0.472290,0.472220,0.472170,0.472130,0.472040,0.471990,0.471960,0.471860,0.471790,0.471730,0.471630,0.471590,0.471520,0.471450,0.471380,0.471330,0.471280,0.471260,0.471140,0.471070,0.470970,0.470910,0.470830,0.470770,0.470710,0.470700,0.470600,0.470540,0.470450,0.470410,0.470330,0.470260,0.470220,0.470160,0.470090,0.470060,0.469980,0.469890,0.469850,0.469750,0.469680,0.469610,0.469550,0.469490,0.469450,0.469380,0.469320,0.469280,0.469190,0.469130,0.469090,0.469040,0.468970,0.468910,0.468870,0.468800,0.468740,0.468660,0.468590,0.468510,0.468450,0.468420,0.468360,0.468310,0.468290,0.468210,0.468160,0.468100,0.468020,0.467970,0.467900,0.467890,0.467850,0.467800,0.467690,0.467600,0.467540,0.467480,0.467400,0.467340,0.467290,0.467260,0.467210,0.467170,0.467130,0.467050,0.466980,0.466910,0.466850,0.466800,0.466760,0.466680,0.466620,0.466570,0.466540,0.466490,0.466400,0.466360,0.466330,0.466280,0.466240,0.466150,0.466090,0.466040,0.466000,0.465930,0.465870,0.465840,0.465780,0.465690,0.465660,0.465600,0.465550,0.465530,0.465430,0.465380,0.465290,0.465250,0.465230,0.465180,0.465110,0.465060,0.465010,0.464930,0.464830,0.464770,0.464720,0.464670,0.464600,0.464520,0.464440,0.464410,0.464310,0.464240,0.464220,0.464140,0.464080,0.464010,0.463950,0.463900,0.463850,0.463780,0.463750,0.463700,0.463650,0.463590,0.463570,0.463500,0.463470,0.463430,0.463400,0.463310,0.463280,0.463230,0.463140,0.463110,0.463010,0.462960,0.462830,0.462790,0.462700,0.462630,0.462530,0.462460,0.462380,0.462350,0.462260,0.462190,0.462130,0.462030,0.461990,0.461950,0.461880,0.461820,0.461770,0.461730,0.461700,0.461640,0.461620,0.461550,0.461490,0.461430,0.461350,0.461300,0.461230,0.461170,0.461110,0.461070,0.461000,0.460950,0.460920,0.460890,0.460850,0.460800,0.460740,0.460690,0.460600,0.460500,0.460440,0.460360,0.460280,0.460200,0.460120,0.460050,0.459940,0.459900,0.459840,0.459790,0.459710,0.459650,0.459580,0.459530,0.459490,0.459450,0.459410,0.459330,0.459310,0.459240,0.459150,0.459090,0.459000,0.458980,0.458920,0.458890,0.458850,0.458810,0.458770,0.458730,0.458660,0.458640,0.458600,0.458450,0.458370,0.458330,0.458270,0.458190,0.458130,0.458080,0.458030,0.457990,0.457960,0.457890,0.457820,0.457780,0.457740,0.457720,0.457650,0.457590,0.457490,0.457470,0.457390,0.457310,0.457270,0.457220,0.457170,0.457120,0.457030,0.456980,0.456910,0.456860,0.456790,0.456710,0.456570,0.456480,0.456430,0.456380,0.456270,0.456180,0.456130,0.456090,0.456030,0.455940,0.455860,0.455810,0.455760,0.455690,0.455670,0.455620,0.455530,0.455450,0.455390,0.455330,0.455290,0.455230,0.455200,0.455140,0.455110,0.455060,0.455010,0.454940,0.454850,0.454790,0.454740,0.454600,0.454560,0.454490,0.454400,0.454300,0.454280,0.454260,0.454190,0.454150,0.454130,0.454090,0.454020,0.453970,0.453910,0.453790,0.453690,0.453620,0.453600,0.453530,0.453490,0.453440,0.453370,0.453310,0.453280,0.453190,0.453160,0.453120,0.453070,0.453050,0.453000,0.452930,0.452870,0.452760,0.452690,0.452630,0.452580,0.452550,0.452500,0.452440,0.452410,0.452320,0.452310,0.452250,0.452160,0.452080,0.452020,0.451980,0.451900,0.451850,0.451810,0.451790,0.451700,0.451630,0.451600,0.451550,0.451480,0.451420,0.451330,0.451280,0.451230,0.451120,0.451040,0.450970,0.450890,0.450830,0.450810,0.450730,0.450670,0.450600,0.450560,0.450520,0.450420,0.450320,0.450240,0.450190,0.450130,0.450040,0.449960,0.449900,0.449830,0.449770,0.449690,0.449620,0.449520,0.449450,0.449400,0.449350,0.449280,0.449190,0.449130,0.449050,0.449000,0.448960,0.448920,0.448880,0.448780,0.448750,0.448630,0.448580,0.448520,0.448470,0.448410,0.448350,0.448280,0.448210,0.448140,0.448120,0.448030,0.447950,0.447910,0.447850,0.447790,0.447690,0.447630,0.447580,0.447510,0.447430,0.447370,0.447340,0.447230,0.447200,0.447180,0.447100,0.447060,0.446980,0.446930,0.446880,0.446840,0.446790,0.446740,0.446660,0.446640,0.446610,0.446560,0.446520,0.446480,0.446420,0.446330,0.446250,0.446220,0.446170,0.446090,0.446020,0.445930,0.445840,0.445740,0.445660,0.445610,0.445550,0.445450,0.445370,0.445290,0.445190,0.445150,0.445080,0.445040,0.444990,0.444930,0.444840,0.444780,0.444690,0.444640,0.444590,0.444530,0.444480,0.444410,0.444330,0.444270,0.444240,0.444200,0.444110,0.444050,0.443990,0.443870,0.443790,0.443750,0.443700,0.443620,0.443530,0.443440,0.443410,0.443360,0.443330,0.443270,0.443210,0.443160,0.443090,0.443010,0.442950,0.442900,0.442860,0.442810,0.442760,0.442740,0.442640,0.442540,0.442470,0.442320,0.442310,0.442250,0.442200,0.442130,0.442080,0.442030,0.441990,0.441930,0.441870,0.441800,0.441760,0.441710,0.441660,0.441610,0.441540,0.441510,0.441460,0.441360,0.441280,0.441160,0.441090,0.440970,0.440930,0.440840,0.440770,0.440750,0.440740,0.440640,0.440570,0.440490,0.440400,0.440360,0.440310,0.440220,0.440180,0.440120,0.440060,0.439970,0.439890,0.439830,0.439740,0.439700,0.439660,0.439600,0.439530,0.439470,0.439390,0.439370,0.439340,0.439300,0.439250,0.439170,0.439080,0.439010,0.438980,0.438880,0.438800,0.438750,0.438680,0.438610,0.438520,0.438480,0.438410,0.438370,0.438310,0.438250,0.438220,0.438190,0.438130,0.438070,0.438060,0.437980,0.437920,0.437860,0.437800,0.437720,0.437710,0.437640,0.437560,0.437520,0.437500,0.437450,0.437430,0.437350,0.437310,0.437260,0.437190,0.437130,0.437070,0.437010,0.436960,0.436890,0.436820,0.436770,0.436700,0.436650,0.436620,0.436590,0.436540,0.436430,0.436390,0.436370,0.436310,0.436230,0.436120,0.436020,0.435960,0.435900,0.435870,0.435830,0.435730,0.435710,0.435600,0.435500,0.435460,0.435400,0.435310,0.435220,0.435150,0.435110,0.435060,0.434970,0.434870,0.434830,0.434760,0.434690,0.434630,0.434560,0.434520,0.434450,0.434340,0.434300,0.434220,0.434170,0.434130,0.434060,0.433990,0.433910,0.433860,0.433790,0.433750,0.433700,0.433640,0.433630,0.433580,0.433500,0.433440,0.433390,0.433320,0.433290,0.433210,0.433160,0.433100,0.433050,0.432980,0.432920,0.432870,0.432810,0.432760,0.432740,0.432680,0.432650,0.432610,0.432560,0.432520,0.432410,0.432360,0.432330,0.432260,0.432190,0.432130,0.432100,0.432040,0.432000,0.431930,0.431910,0.431830,0.431750,0.431660,0.431620,0.431580,0.431520,0.431430,0.431350,0.431290,0.431270,0.431250,0.431190,0.431090,0.431020,0.430950,0.430910,0.430850,0.430830,0.430760,0.430670,0.430640,0.430550,0.430450,0.430380,0.430310,0.430240,0.430200,0.430130,0.430070,0.430020,0.429930,0.429860,0.429800,0.429750,0.429730,0.429670,0.429630,0.429570,0.429510,0.429470,0.429420,0.429340,0.429300,0.429240,0.429220,0.429130,0.429110,0.429070,0.429040,0.428990,0.428940,0.428870,0.428770,0.428680,0.428620,0.428550,0.428520,0.428450,0.428350,0.428290,0.428250,0.428160,0.428100,0.428060,0.427980,0.427910,0.427870,0.427790,0.427750,0.427710,0.427670,0.427580,0.427530,0.427480,0.427450,0.427410,0.427390,0.427330,0.427290,0.427230,0.427190,0.427150,0.427070,0.427000,0.426890,0.426860,0.426830,0.426770,0.426690,0.426630,0.426550,0.426480,0.426420,0.426390,0.426350,0.426280,0.426200,0.426150,0.426080,0.426010,0.425930,0.425890,0.425830,0.425780,0.425730,0.425720,0.425660,0.425630,0.425540,0.425440,0.425390,0.425360,0.425320,0.425240,0.425200,0.425150,0.425150,0.425100,0.425070,0.424990,0.424950,0.424900,0.424850,0.424830,0.424780,0.424720,0.424650,0.424590,0.424510,0.424430,0.424370,0.424320,0.424280,0.424190,0.424160,0.424090,0.423990,0.423950,0.423900,0.423870,0.423830,0.423760,0.423700,0.423660,0.423570,0.423520,0.423510,0.423440,0.423370,0.423310,0.423270,0.423230,0.423200,0.423130,0.423080,0.423010,0.422950,0.422910,0.422800,0.422750,0.422690,0.422670,0.422640,0.422570,0.422500,0.422480,0.422390,0.422340,0.422260,0.422220,0.422160,0.422090,0.422020,0.421950,0.421870,0.421800,0.421740,0.421690,0.421640,0.421560,0.421500,0.421490,0.421400,0.421370,0.421300,0.421240,0.421200,0.421080,0.421010,0.420930,0.420870,0.420810,0.420730,0.420660,0.420640,0.420580,0.420520,0.420430,0.420350,0.420300,0.420220,0.420190,0.420150,0.420100,0.420010,0.419960,0.419920,0.419860,0.419820,0.419750,0.419690,0.419610,0.419550,0.419500,0.419410,0.419350,0.419260,0.419190,0.419150,0.419130,0.419020,0.418980,0.418920,0.418860,0.418830,0.418770,0.418690,0.418620,0.418590,0.418510,0.418460,0.418430,0.418390,0.418320,0.418250,0.418210,0.418170,0.418080,0.418030,0.417970,0.417890,0.417810,0.417740,0.417690,0.417630,0.417630,0.417580,0.417530,0.417480,0.417440,0.417420,0.417370,0.417280,0.417220,0.417170,0.417130,0.417070,0.417020,0.417010,0.416940,0.416900,0.416830,0.416770,0.416750,0.416700,0.416590,0.416550,0.416510,0.416420,0.416380,0.416340,0.416300,0.416250,0.416170,0.416120,0.416070,0.416030,0.415950,0.415900,0.415790,0.415720,0.415680,0.415640,0.415550,0.415500,0.415450,0.415420,0.415340,0.415300,0.415270,0.415230,0.415190,0.415130,0.415040,0.414990,0.414910,0.414840,0.414820,0.414710,0.414660,0.414560,0.414510,0.414460,0.414410,0.414320,0.414210,0.414100,0.414070,0.414050,0.413960,0.413940,0.413900,0.413850,0.413750,0.413670,0.413610,0.413590,0.413520,0.413440,0.413410,0.413350,0.413260,0.413200,0.413100,0.413030,0.412970,0.412920,0.412840,0.412760,0.412650,0.412620,0.412560,0.412490,0.412390,0.412280,0.412160,0.412130,0.412080,0.412060,0.411990,0.411920,0.411860,0.411820,0.411770,0.411710,0.411640,0.411600,0.411550,0.411460,0.411370,0.411340,0.411270,0.411190,0.411130,0.411070,0.411000,0.410950,0.410920,0.410820,0.410780,0.410710,0.410630,0.410540,0.410500,0.410400,0.410330,0.410270,0.410190,0.410140,0.410090,0.410030,0.409950,0.409870,0.409810,0.409730,0.409620,0.409570,0.409470,0.409440,0.409370,0.409340,0.409250,0.409220,0.409170,0.409090,0.409040,0.408970,0.408940,0.408910,0.408850,0.408760,0.408700,0.408600,0.408530,0.408460,0.408390,0.408370,0.408290,0.408170,0.408120,0.408080,0.408020,0.407970,0.407930,0.407890,0.407840,0.407770,0.407730,0.407670,0.407620,0.407560,0.407530,0.407490,0.407450,0.407300,0.407260,0.407210,0.407150,0.407090,0.407040,0.407020,0.406960,0.406880,0.406790,0.406770,0.406710,0.406620,0.406580,0.406500,0.406440,0.406370,0.406320,0.406250,0.406180,0.406160,0.406100,0.406060,0.405990,0.405950,0.405920,0.405900,0.405850,0.405800,0.405770,0.405690,0.405590,0.405550,0.405500,0.405450,0.405410,0.405290,0.405250,0.405200,0.405140,0.405080,0.405040,0.404980,0.404940,0.404890,0.404860,0.404830,0.404800,0.404740,0.404660,0.404640,0.404580,0.404560,0.404530,0.404440,0.404380,0.404370,0.404330,0.404250,0.404210,0.404150,0.404110,0.404030,0.403970,0.403940,0.403890,0.403850,0.403820,0.403750,0.403680,0.403650,0.403600,0.403570,0.403500,0.403460,0.403380,0.403350,0.403270,0.403130,0.403050,0.403020,0.402930,0.402900,0.402840,0.402740,0.402670,0.402570,0.402520,0.402500,0.402440,0.402410,0.402380,0.402330,0.402280,0.402200,0.402160,0.402100,0.402070,0.402040,0.401970,0.401920,0.401850,0.401800,0.401720,0.401660,0.401560,0.401500,0.401440,0.401410,0.401370,0.401340,0.401270,0.401210,0.401160,0.401080,0.401030,0.400970,0.400920,0.400900,0.400800,0.400800,0.400710,0.400640,0.400550,0.400480,0.400390,0.400320,0.400280,0.400270,0.400250,0.400180,0.400110,0.400060,0.400010,0.399950,0.399900,0.399820,0.399730,0.399660,0.399590,0.399560,0.399520,0.399460,0.399390,0.399290,0.399230,0.399160,0.399100,0.399040,0.399000,0.398930,0.398850,0.398800,0.398760,0.398680,0.398620,0.398570,0.398520,0.398470,0.398430,0.398380,0.398340,0.398280,0.398220,0.398170,0.398140,0.398070,0.398040,0.397950,0.397890,0.397830,0.397800,0.397740,0.397670,0.397580,0.397520,0.397490,0.397460,0.397410,0.397310,0.397280,0.397190,0.397090,0.396970,0.396910,0.396820,0.396750,0.396720,0.396680,0.396630,0.396560,0.396500,0.396470,0.396430,0.396400,0.396370,0.396280,0.396240,0.396140,0.396100,0.396030,0.396000,0.395920,0.395900,0.395850,0.395770,0.395720,0.395620,0.395540,0.395470,0.395420,0.395380,0.395310,0.395230,0.395200,0.395130,0.395130,0.395110,0.395010,0.394930,0.394880,0.394840,0.394770,0.394710,0.394660,0.394610,0.394560,0.394460,0.394430,0.394350,0.394320,0.394280,0.394200,0.394130,0.394070,0.394040,0.393990,0.393950,0.393910,0.393860,0.393790,0.393750,0.393670,0.393630,0.393590,0.393560,0.393500,0.393440,0.393380,0.393330,0.393320,0.393290,0.393210,0.393140,0.393090,0.393030,0.392990,0.392900,0.392850,0.392800,0.392720,0.392670,0.392630,0.392600,0.392530,0.392500,0.392450,0.392370,0.392290,0.392210,0.392140,0.392100,0.392050,0.391970,0.391910,0.391880,0.391830,0.391770,0.391680,0.391640,0.391610,0.391510,0.391450,0.391370,0.391320,0.391280,0.391180,0.391090,0.391020,0.390950,0.390890,0.390840,0.390810,0.390750,0.390680,0.390590,0.390550,0.390510,0.390450,0.390400,0.390310,0.390260,0.390150,0.390050,0.390000,0.389940,0.389890,0.389850,0.389840,0.389800,0.389760,0.389670,0.389640,0.389570,0.389530,0.389490,0.389480,0.389430,0.389350,0.389250,0.389210,0.389120,0.389060,0.389010,0.388930,0.388830,0.388820,0.388750,0.388710,0.388660,0.388600,0.388560,0.388510,0.388450,0.388370,0.388310,0.388220,0.388130,0.388050,0.388020,0.387970,0.387910,0.387860,0.387750,0.387720,0.387630,0.387550,0.387500,0.387460,0.387460,0.387410,0.387310,0.387260,0.387220,0.387140,0.387100,0.387050,0.387020,0.386980,0.386960,0.386900,0.386840,0.386820,0.386770,0.386740,0.386690,0.386660,0.386600,0.386530,0.386470,0.386460,0.386390,0.386360,0.386320,0.386270,0.386180,0.386130,0.386030,0.385990,0.385930,0.385860,0.385730,0.385680,0.385640,0.385610,0.385560,0.385500,0.385450,0.385400,0.385360,0.385310,0.385260,0.385210,0.385160,0.385090,0.385060,0.384990,0.384950,0.384890,0.384830,0.384770,0.384740,0.384720,0.384660,0.384600,0.384580,0.384540,0.384510,0.384470,0.384410,0.384310,0.384280,0.384240,0.384180,0.384090,0.384010,0.383970,0.383920,0.383840,0.383820,0.383730,0.383680,0.383640,0.383620,0.383600,0.383590,0.383520,0.383490,0.383460,0.383430,0.383380,0.383360,0.383290,0.383280,0.383230,0.383210,0.383170,0.383090,0.383060,0.382980,0.382920,0.382860,0.382810,0.382760,0.382690,0.382640,0.382590,0.382500,0.382430,0.382370,0.382290,0.382220,0.382140,0.382030,0.382020,0.381960,0.381880,0.381820,0.381750,0.381700,0.381640,0.381610,0.381540,0.381520,0.381460,0.381420,0.381350,0.381290,0.381230,0.381180,0.381100,0.381060,0.380980,0.380960,0.380920,0.380870,0.380820,0.380770,0.380680,0.380620,0.380580,0.380470,0.380450,0.380430,0.380380,0.380330,0.380310,0.380250,0.380180,0.380170,0.380130,0.380110,0.380070,0.380000,0.379970,0.379910,0.379870,0.379810,0.379770,0.379720,0.379660,0.379590,0.379580,0.379540,0.379460,0.379430,0.379390,0.379300,0.379200,0.379140,0.379120,0.379070,0.378990,0.378970,0.378880,0.378810,0.378740,0.378730,0.378650,0.378590,0.378510,0.378480,0.378410,0.378370,0.378300,0.378230,0.378180,0.378100,0.378070,0.378030,0.377980,0.377920,0.377880,0.377800,0.377740,0.377700,0.377630,0.377540,0.377500,0.377480,0.377450,0.377410,0.377350,0.377300,0.377260,0.377220,0.377170,0.377090,0.377020,0.377020,0.376980,0.376920,0.376890,0.376830,0.376800,0.376790,0.376760,0.376680,0.376610,0.376550,0.376490,0.376450,0.376400,0.376350,0.376310,0.376230,0.376130,0.376060,0.376020,0.376000,0.375930,0.375820,0.375800,0.375730,0.375680,0.375580,0.375510,0.375450,0.375370,0.375310,0.375270,0.375190,0.375140,0.375080,0.375030,0.375000,0.374950,0.374850,0.374790,0.374740,0.374690,0.374650,0.374600,0.374560,0.374490,0.374420,0.374370,0.374290,0.374260,0.374170,0.374130,0.374090,0.373980,0.373900,0.373860,0.373830,0.373750,0.373700,0.373670,0.373640,0.373600,0.373530,0.373470,0.373390,0.373320,0.373290,0.373270,0.373220,0.373170,0.373090,0.373030,0.372980,0.372890,0.372840,0.372800,0.372710,0.372620,0.372550,0.372520,0.372480,0.372430,0.372380,0.372300,0.372250,0.372210,0.372160,0.372100,0.372060,0.372020,0.371940,0.371890,0.371830,0.371790,0.371730,0.371680,0.371670,0.371600,0.371580,0.371530,0.371470,0.371430,0.371410,0.371360,0.371310,0.371260,0.371200,0.371180,0.371130,0.371090,0.371050,0.370970,0.370950,0.370890,0.370820,0.370700,0.370630,0.370600,0.370530,0.370520,0.370470,0.370440,0.370350,0.370250,0.370210,0.370140,0.370110,0.370050,0.370000,0.369930,0.369910,0.369830,0.369790,0.369750,0.369700,0.369670,0.369630,0.369590,0.369550,0.369500,0.369440,0.369360,0.369320,0.369260,0.369190,0.369130,0.369070,0.368990,0.368930,0.368890,0.368820,0.368790,0.368700,0.368660,0.368610,0.368560,0.368520,0.368450,0.368380,0.368280,0.368250,0.368180,0.368120,0.368020,0.368020,0.367940,0.367880,0.367830,0.367790,0.367740,0.367730,0.367680,0.367610,0.367560,0.367510,0.367460,0.367390,0.367300,0.367260,0.367200,0.367120,0.367050,0.366980,0.366870,0.366830,0.366720,0.366670,0.366640,0.366580,0.366530,0.366500,0.366460,0.366450,0.366420,0.366360,0.366250,0.366200,0.366120,0.366050,0.365990,0.365930,0.365900,0.365870,0.365820,0.365720,0.365670,0.365620,0.365620,0.365580,0.365500,0.365460,0.365420,0.365390,0.365340,0.365280,0.365210,0.365190,0.365170,0.365110,0.365060,0.365010,0.364950,0.364910,0.364840,0.364780,0.364740,0.364730,0.364680,0.364600,0.364560,0.364500,0.364430,0.364390,0.364370,0.364330,0.364280,0.364240,0.364200,0.364120,0.364050,0.364010,0.363920,0.363860,0.363810,0.363740,0.363660,0.363600,0.363570,0.363530,0.363500,0.363470,0.363440,0.363370,0.363320,0.363290,0.363270,0.363190,0.363130,0.363050,0.362990,0.362920,0.362850,0.362810,0.362730,0.362680,0.362650,0.362600,0.362550,0.362510,0.362460,0.362390,0.362340,0.362320,0.362280,0.362230,0.362160,0.362070,0.362010,0.361950,0.361860,0.361790,0.361720,0.361690,0.361650,0.361630,0.361530,0.361470,0.361440,0.361340,0.361300,0.361260,0.361210,0.361130,0.361130,0.361100,0.361030,0.360990,0.360910,0.360840,0.360740,0.360710,0.360630,0.360580,0.360500,0.360450,0.360390,0.360340,0.360310,0.360290,0.360250,0.360170,0.360120,0.360070,0.360010,0.359950,0.359910,0.359860,0.359820,0.359740,0.359720,0.359650,0.359630,0.359580,0.359510,0.359480,0.359430,0.359400,0.359350,0.359300,0.359260,0.359190,0.359160,0.359110,0.359040,0.358980,0.358970,0.358960,0.358920,0.358880,0.358830,0.358800,0.358750,0.358720,0.358670,0.358630,0.358620,0.358590,0.358550,0.358480,0.358410,0.358380,0.358300,0.358220,0.358190,0.358120,0.358060,0.358020,0.357990,0.357900,0.357810,0.357790,0.357720,0.357690,0.357630,0.357590,0.357510,0.357430,0.357370,0.357320,0.357270,0.357240,0.357210,0.357150,0.357080,0.357000,0.356930,0.356910,0.356870,0.356810,0.356760,0.356700,0.356620,0.356590,0.356500,0.356430,0.356370,0.356290,0.356220,0.356150,0.356090,0.356060,0.356040,0.355950,0.355950,0.355900,0.355880,0.355830,0.355790,0.355710,0.355670,0.355650,0.355610,0.355570,0.355500,0.355430,0.355390,0.355370,0.355330,0.355290,0.355210,0.355150,0.355130,0.355040,0.354930,0.354900,0.354840,0.354760,0.354730,0.354680,0.354680,0.354620,0.354580,0.354530,0.354470,0.354410,0.354380,0.354320,0.354220,0.354150,0.354110,0.354040,0.353980,0.353940,0.353920,0.353850,0.353780,0.353730,0.353660,0.353620,0.353570,0.353480,0.353450,0.353410,0.353320,0.353270,0.353210,0.353180,0.353100,0.353040,0.353020,0.352960,0.352950,0.352910,0.352820,0.352760,0.352670,0.352620,0.352550,0.352460,0.352380,0.352310,0.352270,0.352240,0.352220,0.352170,0.352050,0.351980,0.351900,0.351880,0.351830,0.351790,0.351720,0.351710,0.351640,0.351630,0.351540,0.351460,0.351390,0.351340,0.351280,0.351220,0.351190,0.351150,0.351080,0.351040,0.350990,0.350950,0.350890,0.350810,0.350790,0.350730,0.350700,0.350640,0.350610,0.350540,0.350470,0.350430,0.350370,0.350320,0.350290,0.350240,0.350170,0.350140,0.350070,0.350020,0.349970,0.349950,0.349910,0.349860,0.349740,0.349710,0.349610,0.349540,0.349500,0.349430,0.349350,0.349270,0.349220,0.349170,0.349130,0.349050,0.348990,0.348970,0.348900,0.348830,0.348780,0.348720,0.348670,0.348620,0.348570,0.348510,0.348490,0.348420,0.348370,0.348310,0.348270,0.348240,0.348180,0.348090,0.348070,0.347980,0.347940,0.347910,0.347840,0.347810,0.347770,0.347710,0.347680,0.347640,0.347560,0.347480,0.347450,0.347340,0.347270,0.347250,0.347210,0.347070,0.347020,0.346970,0.346930,0.346880,0.346840,0.346790,0.346760,0.346680,0.346610,0.346540,0.346490,0.346450,0.346380,0.346340,0.346290,0.346260,0.346170,0.346090,0.346030,0.345960,0.345900,0.345840,0.345800,0.345760,0.345720,0.345650,0.345600,0.345560,0.345540,0.345520,0.345460,0.345450,0.345410,0.345350,0.345310,0.345290,0.345250,0.345220,0.345190,0.345110,0.345020,0.344970,0.344910,0.344850,0.344800,0.344760,0.344660,0.344630,0.344570,0.344530,0.344470,0.344450,0.344400,0.344370,0.344350,0.344240,0.344110,0.344030,0.344000,0.343960,0.343920,0.343920,0.343890,0.343850,0.343830,0.343770,0.343740,0.343690,0.343660,0.343640,0.343600,0.343560,0.343530,0.343480,0.343430,0.343400,0.343340,0.343270,0.343230,0.343180,0.343140,0.343110,0.343070,0.343010,0.342960,0.342940,0.342830,0.342760,0.342660,0.342580,0.342540,0.342510,0.342470,0.342400,0.342320,0.342260,0.342180,0.342060,0.342000,0.341920,0.341880,0.341820,0.341730,0.341680,0.341600,0.341550,0.341520,0.341460,0.341400,0.341330,0.341280,0.341230,0.341200,0.341120,0.341060,0.341050,0.341000,0.340930,0.340880,0.340850,0.340790,0.340760,0.340690,0.340650,0.340570,0.340490,0.340450,0.340410,0.340400,0.340380,0.340300,0.340220,0.340150,0.340110,0.340070,0.340030,0.339950,0.339900,0.339800,0.339730,0.339610,0.339560,0.339510,0.339490,0.339450,0.339380,0.339340,0.339330,0.339280,0.339200,0.339130,0.339090,0.339000,0.338950,0.338910,0.338840,0.338820,0.338790,0.338730,0.338640,0.338600,0.338550,0.338490,0.338450,0.338380,0.338340,0.338270,0.338250,0.338200,0.338150,0.338110,0.338050,0.338020,0.337970,0.337900,0.337850,0.337780,0.337750,0.337720,0.337620,0.337610,0.337570,0.337550,0.337500,0.337460,0.337410,0.337310,0.337300,0.337240,0.337110,0.337050,0.337010,0.336950,0.336880,0.336830,0.336760,0.336700,0.336640,0.336590,0.336530,0.336510,0.336480,0.336440,0.336340,0.336300,0.336240,0.336190,0.336180,0.336170,0.336110,0.336030,0.336020,0.335950,0.335870,0.335830,0.335750,0.335750,0.335710,0.335660,0.335620,0.335570,0.335550,0.335510,0.335470,0.335420,0.335350,0.335270,0.335220,0.335150,0.335110,0.335060,0.334990,0.334890,0.334790,0.334720,0.334650,0.334580,0.334530,0.334470,0.334390,0.334300,0.334240,0.334170,0.334110,0.334080,0.334010,0.333970,0.333920,0.333820,0.333740,0.333690,0.333660,0.333630,0.333560,0.333520,0.333460,0.333450,0.333420,0.333390,0.333360,0.333310,0.333240,0.333190,0.333130,0.333010,0.332950,0.332920,0.332900,0.332840,0.332800,0.332710,0.332670,0.332620,0.332580,0.332560,0.332490,0.332410,0.332330,0.332240,0.332200,0.332140,0.332090,0.332060,0.332020,0.331960,0.331920,0.331860,0.331800,0.331690,0.331580,0.331530,0.331470,0.331380,0.331360,0.331280,0.331220,0.331190,0.331120,0.331060,0.331030,0.330990,0.330920,0.330880,0.330800,0.330750,0.330710,0.330690,0.330660,0.330610,0.330590,0.330510,0.330470,0.330400,0.330320,0.330260,0.330210,0.330150,0.330060,0.329990,0.329980,0.329890,0.329870,0.329830,0.329800,0.329760,0.329680,0.329610,0.329550,0.329530,0.329500,0.329430,0.329410,0.329390,0.329320,0.329240,0.329170,0.329150,0.329100,0.329070,0.328990,0.328920,0.328850,0.328840,0.328750,0.328730,0.328670,0.328630,0.328550,0.328510,0.328470,0.328400,0.328360,0.328250,0.328210,0.328150,0.328090,0.328050,0.328000,0.327970,0.327920,0.327880,0.327840,0.327770,0.327690,0.327640,0.327590,0.327520,0.327440,0.327380,0.327350,0.327260,0.327160,0.327130,0.327060,0.327000,0.326950,0.326930,0.326890,0.326800,0.326700,0.326700,0.326650,0.326610,0.326610,0.326590,0.326570,0.326470,0.326410,0.326340,0.326320,0.326260,0.326220,0.326190,0.326160,0.326120,0.326120,0.326050,0.326000,0.325970,0.325950,0.325920,0.325870,0.325810,0.325770,0.325700,0.325680,0.325630,0.325550,0.325490,0.325430,0.325390,0.325350,0.325330,0.325280,0.325230,0.325200,0.325130,0.325080,0.325030,0.324980,0.324910,0.324840,0.324820,0.324750,0.324660,0.324590,0.324540,0.324490,0.324450,

==> matlab/KW2_rho050_100K_runs.txt <==
1.000000,0.466190,0.464240,0.462120,0.460350,0.458270,0.456200,0.454090,0.451860,0.449920,0.447990,0.446070,0.444290,0.442430,0.440350,0.438310,0.436140,0.434210,0.432610,0.430650,0.428710,0.426760,0.424960,0.423100,0.421350,0.419320,0.417300,0.415520,0.413700,0.411940,0.409980,0.408220,0.406480,0.404830,0.403170,0.401380,0.399780,0.398030,0.396370,0.394490,0.392780,0.390980,0.389260,0.387450,0.385810,0.383910,0.382140,0.380480,0.378690,0.377000,0.375380,0.373520,0.371900,0.370160,0.368460,0.366940,0.365070,0.363460,0.362090,0.360490,0.358930,0.357500,0.356280,0.354650,0.353180,0.351640,0.349900,0.348410,0.346810,0.345180,0.343550,0.342110,0.340670,0.339150,0.337500,0.336040,0.334720,0.333190,0.331550,0.330060,0.328580,0.327030,0.325660,0.324340,0.322890,0.321520,0.320020,0.318320,0.317020,0.315610,0.314080,0.312610,0.311300,0.309820,0.308360,0.306830,0.305390,0.304080,0.302760,0.301360,0.300090,0.298570,0.297060,0.295590,0.294130,0.292800,0.291440,0.290230,0.288840,0.287510,0.286240,0.285070,0.283880,0.282490,0.281190,0.279800,0.278430,0.277050,0.275680,0.274440,0.273020,0.271670,0.270530,0.269260,0.268030,0.266800,0.265680,0.264400,0.263290,0.262200,0.260990,0.259760,0.258590,0.257480,0.256250,0.255180,0.254220,0.253020,0.252040,0.250930,0.249810,0.248460,0.247540,0.246390,0.245410,0.244130,0.243110,0.242080,0.240900,0.239780,0.238670,0.237560,0.236560,0.235700,0.234690,0.233560,0.232620,0.231560,0.230580,0.229380,0.228370,0.227270,0.226130,0.225290,0.224340,0.223420,0.222360,0.221290,0.220360,0.219530,0.218570,0.217530,0.216480,0.215540,0.214420,0.213520,0.212600,0.211640,0.210520,0.209520,0.208620,0.207730,0.206730,0.205820,0.204780,0.203780,0.202860,0.201980,0.201340,0.200220,0.199050,0.198340,0.197430,0.196640,0.195780,0.194940,0.194120,0.192970,0.192210,0.191370,0.190510,0.189610,0.188810,0.187950,0.187150,0.186320,0.185570,0.184620,0.183870,0.182960,0.182120,0.181360,0.180600,0.179810,0.178880,0.178100,0.177220,0.176310,0.175590,0.174710,0.173900,0.173170,0.172470,0.171690,0.170880,0.170070,0.169290,0.168400,0.167690,0.166870,0.166230,0.165350,0.164680,0.163860,0.163190,0.162380,0.161690,0.160820,0.160110,0.159160,0.158370,0.157550,0.156740,0.155960,0.155160,0.154470,0.153780,0.152900,0.152160,0.151350,0.150660,0.150030,0.149290,0.148580,0.148030,0.147340,0.146750,0.145920,0.145220,0.144570,0.143940,0.143320,0.142690,0.141960,0.141320,0.140580,0.140040,0.139450,0.138880,0.138350,0.137670,0.136960,0.136330,0.135710,0.135150,0.134630,0.134030,0.133300,0.132710,0.132090,0.131400,0.130880,0.130350,0.129850,0.129150,0.128480,0.127890,0.127390,0.126860,0.126250,0.125640,0.125080,0.124310,0.123650,0.123080,0.122590,0.121920,0.121490,0.120970,0.120310,0.119660,0.119040,0.118520,0.117970,0.117530,0.116960,0.116480,0.116000,0.115500,0.114930,0.114480,0.113900,0.113320,0.112760,0.112250,0.111820,0.111330,0.110850,0.110240,0.109960,0.109470,0.108850,0.108450,0.107860,0.107400,0.106910,0.106450,0.105910,0.105460,0.105110,0.104640,0.104250,0.103870,0.103330,0.102830,0.102480,0.101970,0.101540,0.101210,0.100800,0.100290,0.099850,0.099420,0.098970,0.098400,0.098020,0.097520,0.096990,0.096680,0.096350,0.095890,0.095420,0.094840,0.094340,0.093800,0.093310,0.092810,0.092250,0.091740,0.091230,0.090800,0.090380,0.089980,0.089650,0.089200,0.088720,0.088310,0.087840,0.087420,0.087030,0.086580,0.086190,0.085870,0.085420,0.084990,0.084630,0.084310,0.083960,0.083500,0.083300,0.082980,0.082510,0.082140,0.081820,0.081460,0.081090,0.080710,0.080400,0.080120,0.079710,0.079450,0.079080,0.078780,0.078420,0.077980,0.077640,0.077340,0.077020,0.076720,0.076270,0.075950,0.075630,0.075320,0.075020,0.074740,0.074390,0.074130,0.073850,0.073470,0.073100,0.072800,0.072590,0.072280,0.071970,0.071710,0.071360,0.071070,0.070740,0.070460,0.070150,0.069820,0.069460,0.069180,0.068950,0.068610,0.068250,0.067950,0.067640,0.067280,0.066910,0.066660,0.066340,0.066120,0.065810,0.065550,0.065200,0.064920,0.064550,0.064220,0.063960,0.063550,0.063220,0.062840,0.062570,0.062330,0.061950,0.061600,0.061360,0.060980,0.060610,0.060380,0.060170,0.059960,0.059680,0.059400,0.059120,0.058870,0.058680,0.058490,0.058230,0.057970,0.057730,0.057440,0.057080,0.056850,0.056580,0.056290,0.056000,0.055740,0.055550,0.055250,0.054920,0.054610,0.054330,0.054070,0.053830,0.053560,0.053390,0.053200,0.052920,0.052640,0.052450,0.052170,0.051930,0.051700,0.051500,0.051280,0.051060,0.050840,0.050590,0.050380,0.050140,0.049930,0.049680,0.049470,0.049250,0.049030,0.048880,0.048660,0.048450,0.048170,0.047990,0.047750,0.047490,0.047320,0.047160,0.046960,0.046730,0.046520,0.046320,0.046100,0.045870,0.045680,0.045440,0.045170,0.044990,0.044810,0.044680,0.044470,0.044280,0.044130,0.043860,0.043590,0.043380,0.043150,0.042950,0.042650,0.042500,0.042350,0.042110,0.041890,0.041670,0.041520,0.041360,0.041060,0.040900,0.040670,0.040490,0.040260,0.040020,0.039840,0.039630,0.039390,0.039270,0.039080,0.038920,0.038710,0.038510,0.038300,0.038160,0.037980,0.037830,0.037620,0.037410,0.037280,0.037150,0.036970,0.036800,0.036580,0.036400,0.036200,0.036070,0.035880,0.035720,0.035610,0.035430,0.035320,0.035160,0.034990,0.034810,0.034600,0.034410,0.034210,0.034100,0.033950,0.033740,0.033640,0.033480,0.033250,0.033060,0.032960,0.032760,0.032590,0.032490,0.032310,0.032190,0.032030,0.031880,0.031700,0.031490,0.031330,0.031130,0.031000,0.030920,0.030740,0.030610,0.030470,0.030360,0.030210,0.030050,0.029900,0.029770,0.029690,0.029510,0.029330,0.029140,0.028940,0.028780,0.028680,0.028540,0.028480,0.028360,0.028250,0.028110,0.027940,0.027830,0.027700,0.027570,0.027480,0.027340,0.027220,0.027120,0.026970,0.026870,0.026720,0.026630,0.026480,0.026360,0.026280,0.026150,0.026020,0.025860,0.025750,0.025630,0.025500,0.025360,0.025220,0.025160,0.025070,0.024920,0.024780,0.024640,0.024540,0.024360,0.024250,0.024150,0.024050,0.023920,0.023820,0.023720,0.023590,0.023500,0.023400,0.023280,0.023150,0.023030,0.022900,0.022800,0.022690,0.022580,0.022510,0.022400,0.022260,0.022200,0.022040,0.021910,0.021800,0.021690,0.021590,0.021480,0.021330,0.021210,0.021050,0.020950,0.020900,0.020850,0.020790,0.020710,0.020590,0.020450,0.020390,0.020330,0.020260,0.020150,0.020070,0.019940,0.019910,0.019810,0.019740,0.019610,0.019530,0.019430,0.019300,0.019190,0.019110,0.019070,0.018970,0.018930,0.018880,0.018760,0.018650,0.018540,0.018450,0.018380,0.018310,0.018210,0.018150,0.018050,0.017930,0.017840,0.017760,0.017680,0.017590,0.017510,0.017420,0.017350,0.017290,0.017240,0.017210,0.017140,0.017070,0.016960,0.016850,0.016770,0.016720,0.016660,0.016600,0.016550,0.016480,0.016430,0.016340,0.016250,0.016160,0.016090,0.015980,0.015860,0.015810,0.015750,0.015660,0.015590,0.015530,0.015430,0.015320,0.015210,0.015140,0.015060,0.014990,0.014910,0.014870,0.014820,0.014750,0.014720,0.014630,0.014580,0.014490,0.014440,0.014360,0.014290,0.014230,0.014180,0.014120,0.014060,0.014010,0.013950,0.013920,0.013860,0.013790,0.013670,0.013620,0.013590,0.013550,0.013490,0.013460,0.013370,0.013310,0.013260,0.013190,0.013090,0.013000,0.012930,0.012900,0.012870,0.012830,0.012730,0.012660,0.012590,0.012510,0.012440,0.012330,0.012240,0.012160,0.012100,0.012040,0.012020,0.011950,0.011860,0.011810,0.011790,0.011710,0.011640,0.011600,0.011540,0.011480,0.011420,0.011390,0.011310,0.011280,0.011240,0.011210,0.011150,0.011090,0.011040,0.010980,0.010880,0.010840,0.010800,0.010750,0.010680,0.010590,0.010550,0.010490,0.010430,0.010380,0.010320,0.010260,0.010180,0.010130,0.010110,0.010040,0.010000,0.009950,0.009950,0.009900,0.009850,0.009840,0.009810,0.009790,0.009750,0.009720,0.009690,0.009650,0.009590,0.009560,0.009510,0.009450,0.009440,0.009390,0.009320,0.009280,0.009220,0.009170,0.009100,0.009060,0.009040,0.009020,0.008990,0.008930,0.008880,0.008820,0.008790,0.008780,0.008750,0.008700,0.008670,0.008620,0.008600,0.008510,0.008440,0.008380,0.008300,0.008250,0.008200,0.008190,0.008170,0.008130,0.008070,0.008070,0.008040,0.008030,0.007980,0.007950,0.007910,0.007880,0.007840,0.007800,0.007760,0.007740,0.007720,0.007660,0.007610,0.007560,0.007550,0.007500,0.007460,0.007450,0.007420,0.007390,0.007380,0.007360,0.007330,0.007310,0.007230,0.007190,0.007140,0.007100,0.007050,0.007020,0.006980,0.006980,0.006960,0.006900,0.006880,0.006840,0.006820,0.006790,0.006770,0.006760,0.006710,0.006690,0.006660,0.006610,0.006590,0.006550,0.006520,0.006490,0.006460,0.006430,0.006390,0.006350,0.006320,0.006280,0.006250,0.006160,0.006130,0.006100,0.006070,0.006030,0.006000,0.005970,0.005920,0.005890,0.005870,0.005840,0.005840,0.005810,0.005780,0.005760,0.005730,0.005710,0.005700,0.005700,0.005670,0.005620,0.005590,0.005540,0.005520,0.005500,0.005450,0.005450,0.005410,0.005400,0.005330,0.005310,0.005270,0.005230,0.005200,0.005180,0.005180,0.005130,0.005120,0.005090,0.005070,0.005060,0.005020,0.004980,0.004970,0.004940,0.004910,0.004900,0.004880,0.004870,0.004840,0.004830,0.004810,0.004770,0.004740,0.004700,0.004670,0.004630,0.004590,0.004570,0.004560,0.004540,0.004530,0.004520,0.004480,0.004430,0.004420,0.004410,0.004370,0.004320,0.004310,0.004290,0.004280,0.004270,0.004260,0.004220,0.004200,0.004190,0.004170,0.004140,0.004110,0.004100,0.004060,0.004050,0.004040,0.004030,0.004010,0.003980,0.003950,0.003920,0.003910,0.003900,0.003900,0.003890,0.003860,0.003840,0.003820,0.003810,0.003790,0.003780,0.003760,0.003720,0.003700,0.003670,0.003660,0.003630,0.003590,0.003560,0.003530,0.003510,0.003490,0.003490,0.003450,0.003440,0.003420,0.003410,0.003390,0.003350,0.003310,0.003300,0.003290,0.003260,0.003250,0.003220,0.003220,0.003220,0.003210,0.003190,0.003160,0.003140,0.003130,0.003120,0.003110,0.003110,0.003100,0.003080,0.003060,0.003060,0.003040,0.003030,0.003010,0.002980,0.002970,0.002960,0.002940,0.002920,0.002910,0.002900,0.002880,0.002860,0.002840,0.002830,0.002820,0.002800,0.002790,0.002780,0.002750,0.002730,0.002720,0.002710,0.002700,0.002690,0.002670,0.002650,0.002630,0.002630,0.002620,0.002620,0.002600,0.002600,0.002580,0.002560,0.002540,0.002540,0.002530,0.002500,0.002480,0.002480,0.002470,0.002470,0.002460,0.002450,0.002420,0.002400,0.002390,0.002390,0.002370,0.002370,0.002330,0.002310,0.002300,0.002300,0.002300,0.002300,0.002270,0.002260,0.002250,0.002250,0.002240,0.002230,0.002220,0.002200,0.002200,0.002190,0.002170,0.002170,0.002160,0.002150,0.002130,0.002120,0.002120,0.002120,0.002100,0.002090,0.002080,0.002080,0.002080,0.002070,0.002050,0.002050,0.002040,0.002000,0.002000,0.001980,0.001970,0.001960,0.001950,0.001950,0.001950,0.001940,0.001940,0.001920,0.001910,0.001890,0.001890,0.001890,0.001880,0.001880,0.001860,0.001850,0.001850,0.001850,0.001840,0.001840,0.001830,0.001800,0.001800,0.001780,0.001780,0.001760,0.001750,0.001720,0.001700,0.001700,0.001690,0.001690,0.001690,0.001680,0.001680,0.001680,0.001680,0.001680,0.001670,0.001660,0.001660,0.001640,0.001620,0.001620,0.001610,0.001610,0.001600,0.001600,0.001580,0.001580,0.001560,0.001550,0.001540,0.001520,0.001520,0.001520,0.001500,0.001480,0.001470,0.001460,0.001460,0.001460,0.001440,0.001430,0.001420,0.001420,0.001420,0.001400,0.001400,0.001380,0.001370,0.001350,0.001350,0.001340,0.001330,0.001310,0.001310,0.001310,0.001310,0.001310,0.001300,0.001290,0.001280,0.001280,0.001270,0.001270,0.001260,0.001260,0.001250,0.001240,0.001240,0.001240,0.001230,0.001230,0.001230,0.001220,0.001220,0.001220,0.001220,0.001210,0.001210,0.001210,0.001200,0.001200,0.001200,0.001200,0.001190,0.001180,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001160,0.001150,0.001150,0.001140,0.001140,0.001130,0.001120,0.001110,0.001090,0.001080,0.001080,0.001080,0.001060,0.001060,0.001060,0.001050,0.001050,0.001050,0.001040,0.001030,0.001030,0.001030,0.001010,0.001000,0.000990,0.000980,0.000980,0.000970,0.000970,0.000960,0.000950,0.000930,0.000930,0.000930,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000920,0.000910,0.000910,0.000870,0.000870,0.000860,0.000850,0.000840,0.000840,0.000840,0.000840,0.000820,0.000820,0.000810,0.000810,0.000810,0.000800,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000780,0.000780,0.000780,0.000780,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000760,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000730,0.000710,0.000710,0.000700,0.000700,0.000700,0.000690,0.000680,0.000670,0.000670,0.000670,0.000670,0.000670,0.000670,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000650,0.000650,0.000650,0.000650,0.000640,0.000640,0.000640,0.000640,0.000640,0.000620,0.000620,0.000620,0.000600,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000580,0.000580,0.000580,0.000570,0.000570,0.000570,0.000560,0.000560,0.000560,0.000560,0.000560,0.000550,0.000550,0.000550,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000520,0.000520,0.000510,0.000510,0.000500,0.000500,0.000500,0.000490,0.000490,0.000490,0.000490,0.000490,0.000480,0.000480,0.000480,0.000480,0.000480,0.000470,0.000470,0.000470,0.000470,0.000460,0.000450,0.000440,0.000430,0.000430,0.000430,0.000430,0.000420,0.000420,0.000420,0.000420,0.000410,0.000410,0.000390,0.000390,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000370,0.000370,0.000360,0.000360,0.000360,0.000360,0.000350,0.000350,0.000350,0.000350,0.000350,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000330,0.000330,0.000310,0.000310,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000270,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000240,0.000240,0.000240,0.000240,0.000240,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000220,0.000220,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000200,0.000200,0.000200,0.000200,0.000200,0.000180,0.000180,0.000180,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KW2_rho050_10K_runs.txt <==
1.000000,0.464500,0.462400,0.460000,0.458500,0.456900,0.455000,0.452900,0.451800,0.450300,0.449300,0.446800,0.444900,0.442500,0.440000,0.437100,0.435100,0.433700,0.431400,0.429300,0.427300,0.425300,0.423700,0.421600,0.419600,0.418100,0.416900,0.414500,0.413000,0.411500,0.409500,0.407400,0.405600,0.403100,0.401800,0.400100,0.398800,0.397500,0.395500,0.393700,0.392300,0.390400,0.388400,0.386600,0.384900,0.382500,0.380500,0.379500,0.377500,0.376200,0.374400,0.371700,0.370700,0.369600,0.368500,0.367200,0.365700,0.363400,0.361700,0.360900,0.359800,0.358300,0.356100,0.354800,0.352800,0.351300,0.349700,0.348200,0.346800,0.345300,0.343900,0.342300,0.340600,0.339400,0.337700,0.335700,0.334200,0.333400,0.331600,0.330100,0.328400,0.327200,0.326000,0.325100,0.323500,0.321400,0.320300,0.319400,0.317800,0.316000,0.314200,0.313000,0.311400,0.310100,0.308300,0.307300,0.305900,0.303700,0.302500,0.301600,0.300600,0.299600,0.298000,0.296600,0.294700,0.293600,0.292600,0.291400,0.290300,0.289600,0.288600,0.286800,0.285700,0.284800,0.283200,0.282100,0.280200,0.279000,0.277300,0.275600,0.274200,0.272800,0.271700,0.271000,0.269800,0.268500,0.267100,0.265900,0.265500,0.264500,0.263600,0.262500,0.261100,0.259900,0.259200,0.257800,0.256800,0.255200,0.254200,0.252600,0.251700,0.250800,0.249200,0.248000,0.247200,0.246500,0.245600,0.243800,0.242300,0.241100,0.240000,0.238600,0.237800,0.236700,0.235300,0.233600,0.232900,0.231800,0.230400,0.229400,0.228400,0.227400,0.226800,0.225900,0.225100,0.223900,0.222600,0.221400,0.220500,0.219600,0.218500,0.217400,0.215700,0.214200,0.212700,0.211600,0.210300,0.209700,0.209000,0.208300,0.207400,0.206000,0.205100,0.204700,0.203300,0.202000,0.201200,0.199800,0.198500,0.197800,0.196700,0.196000,0.194700,0.194100,0.192900,0.191700,0.190900,0.190300,0.189900,0.189300,0.188300,0.187100,0.186300,0.185400,0.185000,0.184400,0.183800,0.183000,0.181900,0.181200,0.180600,0.179600,0.178800,0.178100,0.177600,0.176300,0.175200,0.174400,0.173300,0.173000,0.171500,0.170500,0.170100,0.169200,0.168400,0.167100,0.166400,0.165600,0.164800,0.163400,0.162900,0.162000,0.161300,0.160100,0.159200,0.158100,0.157100,0.156400,0.155900,0.154900,0.154100,0.153100,0.152700,0.151800,0.151500,0.151000,0.150300,0.149600,0.149100,0.148500,0.148000,0.147300,0.146700,0.146200,0.145700,0.145400,0.144500,0.143800,0.142800,0.142300,0.141500,0.140700,0.140100,0.139200,0.138700,0.138300,0.138000,0.137400,0.137000,0.136500,0.136100,0.135800,0.135000,0.134400,0.133800,0.133400,0.133000,0.132600,0.132000,0.131300,0.130900,0.130300,0.129500,0.129100,0.128300,0.127600,0.127300,0.126900,0.126100,0.125800,0.125000,0.124000,0.123500,0.122800,0.122100,0.121200,0.121000,0.120400,0.119900,0.119400,0.118700,0.118500,0.117900,0.117700,0.116900,0.116300,0.115800,0.115400,0.115000,0.114400,0.114100,0.113400,0.112800,0.112200,0.111400,0.110700,0.110200,0.109800,0.109300,0.108900,0.108500,0.108000,0.107600,0.106900,0.105900,0.105100,0.104900,0.104400,0.103800,0.103400,0.103200,0.102800,0.101900,0.101200,0.100900,0.100300,0.099800,0.099500,0.098800,0.098200,0.098100,0.097800,0.097300,0.097100,0.096900,0.096000,0.095600,0.095300,0.095100,0.095000,0.094300,0.094100,0.093800,0.093400,0.092900,0.091800,0.091500,0.091200,0.090800,0.090100,0.089300,0.089200,0.088700,0.088300,0.088200,0.087600,0.087300,0.087100,0.086600,0.086200,0.085700,0.085500,0.084900,0.084500,0.084200,0.083700,0.083000,0.082700,0.082400,0.082200,0.081700,0.081500,0.081100,0.080800,0.080600,0.080200,0.079600,0.079100,0.078600,0.078400,0.077800,0.077200,0.076900,0.076400,0.076100,0.075900,0.075700,0.075500,0.075000,0.074500,0.074300,0.073800,0.073400,0.073000,0.072300,0.072000,0.071400,0.071200,0.070900,0.070600,0.070300,0.070200,0.069700,0.069400,0.069100,0.068400,0.068000,0.067400,0.067200,0.066800,0.066300,0.065800,0.065800,0.065500,0.065300,0.064700,0.064600,0.064500,0.064200,0.063800,0.063400,0.063100,0.062800,0.062500,0.062500,0.062200,0.061900,0.061700,0.061600,0.061300,0.061200,0.061000,0.060300,0.060300,0.060000,0.059600,0.059300,0.058900,0.058600,0.058100,0.058000,0.057500,0.057400,0.056800,0.056400,0.056200,0.056100,0.056000,0.055800,0.055500,0.055200,0.054700,0.054300,0.054200,0.053900,0.053700,0.053300,0.052900,0.052600,0.052600,0.052300,0.052200,0.051800,0.051800,0.051600,0.051500,0.051400,0.051400,0.051200,0.050800,0.050800,0.050700,0.050700,0.050600,0.050200,0.049900,0.049500,0.049200,0.049100,0.049000,0.048800,0.048500,0.048400,0.048300,0.048100,0.047900,0.047600,0.047500,0.047200,0.046800,0.046600,0.046400,0.046200,0.046200,0.046200,0.045900,0.045300,0.045100,0.045000,0.044900,0.044500,0.044500,0.044400,0.044100,0.043900,0.043900,0.043700,0.043600,0.043500,0.043400,0.043000,0.042900,0.042800,0.042700,0.042400,0.042300,0.042100,0.042100,0.041900,0.041800,0.041300,0.041000,0.040800,0.040600,0.040400,0.040300,0.040200,0.040000,0.039600,0.039200,0.039100,0.038600,0.038400,0.038300,0.038200,0.038000,0.037800,0.037800,0.037600,0.037500,0.037400,0.037400,0.037300,0.037300,0.037100,0.037100,0.037000,0.037000,0.037000,0.036800,0.036700,0.036600,0.036400,0.036300,0.036200,0.036200,0.036200,0.036200,0.036000,0.035900,0.035900,0.035800,0.035400,0.035400,0.035100,0.035100,0.034800,0.034600,0.034600,0.034500,0.034400,0.034400,0.034300,0.034200,0.034000,0.034000,0.034000,0.034000,0.033900,0.033800,0.033700,0.033500,0.033300,0.033300,0.033300,0.033200,0.032900,0.032900,0.032600,0.032400,0.032300,0.032300,0.032100,0.032000,0.031400,0.031300,0.031100,0.031100,0.031000,0.030700,0.030600,0.030500,0.030400,0.030400,0.030400,0.030200,0.030100,0.029700,0.029500,0.029500,0.029500,0.029300,0.029200,0.029100,0.029100,0.029100,0.029100,0.029100,0.029000,0.028700,0.028600,0.028400,0.028200,0.028000,0.027900,0.027800,0.027500,0.027300,0.026700,0.026600,0.026500,0.026400,0.026200,0.026100,0.026100,0.026100,0.026000,0.026000,0.026000,0.025800,0.025800,0.025800,0.025700,0.025600,0.025500,0.025500,0.025500,0.025400,0.025100,0.025000,0.025000,0.025000,0.024900,0.024800,0.024800,0.024800,0.024800,0.024800,0.024700,0.024700,0.024500,0.024500,0.024500,0.024400,0.024400,0.024400,0.024300,0.024100,0.023900,0.023700,0.023600,0.023600,0.023400,0.023400,0.023300,0.023200,0.023200,0.023100,0.022900,0.022900,0.022800,0.022800,0.022700,0.022700,0.022400,0.022300,0.022300,0.022200,0.022200,0.022000,0.022000,0.021900,0.021900,0.021800,0.021800,0.021600,0.021500,0.021400,0.021400,0.021400,0.021300,0.021000,0.020700,0.020600,0.020600,0.020600,0.020500,0.020300,0.020300,0.020300,0.020200,0.020200,0.020200,0.020100,0.020100,0.020000,0.019800,0.019700,0.019600,0.019500,0.019400,0.019400,0.019100,0.018800,0.018700,0.018700,0.018700,0.018500,0.018500,0.018400,0.018300,0.018300,0.018200,0.018100,0.018000,0.018000,0.018000,0.017900,0.017700,0.017700,0.017600,0.017500,0.017500,0.017200,0.017100,0.017000,0.016900,0.016800,0.016500,0.016500,0.016400,0.016300,0.016200,0.016200,0.015900,0.015900,0.015900,0.015900,0.015800,0.015700,0.015600,0.015600,0.015500,0.015400,0.015300,0.015100,0.015100,0.015000,0.014900,0.014700,0.014700,0.014600,0.014500,0.014200,0.014200,0.014200,0.014200,0.014200,0.014000,0.013900,0.013900,0.013500,0.013500,0.013500,0.013300,0.013300,0.013300,0.013100,0.012900,0.012900,0.012900,0.012900,0.012800,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012600,0.012500,0.012500,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012300,0.012200,0.012100,0.012000,0.011900,0.011900,0.011700,0.011700,0.011700,0.011500,0.011400,0.011400,0.011400,0.011200,0.011200,0.011200,0.011100,0.011100,0.011100,0.011100,0.011100,0.011000,0.010900,0.010900,0.010900,0.010800,0.010800,0.010800,0.010700,0.010600,0.010500,0.010200,0.010100,0.010100,0.010100,0.010100,0.010000,0.010000,0.010000,0.009900,0.009800,0.009600,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009400,0.009300,0.009300,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009000,0.009000,0.009000,0.008900,0.008900,0.008900,0.008900,0.008900,0.008900,0.008600,0.008600,0.008600,0.008500,0.008500,0.008500,0.008500,0.008500,0.008400,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008200,0.008100,0.007900,0.007900,0.007900,0.007900,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007600,0.007600,0.007600,0.007600,0.007600,0.007500,0.007500,0.007500,0.007400,0.007400,0.007400,0.007400,0.007400,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007200,0.007100,0.007100,0.007100,0.007100,0.007100,0.006900,0.006800,0.006800,0.006800,0.006700,0.006600,0.006600,0.006600,0.006600,0.006500,0.006500,0.006500,0.006400,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006200,0.006200,0.006200,0.006100,0.006100,0.006000,0.006000,0.006000,0.006000,0.005900,0.005800,0.005800,0.005800,0.005800,0.005800,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005500,0.005400,0.005400,0.005300,0.005300,0.005300,0.005300,0.005300,0.005200,0.005200,0.005100,0.005100,0.005100,0.005100,0.005100,0.005000,0.005000,0.005000,0.005000,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004800,0.004800,0.004800,0.004700,0.004700,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004400,0.004400,0.004300,0.004300,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004000,0.004000,0.003900,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003700,0.003700,0.003700,0.003700,0.003600,0.003600,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003300,0.003300,0.003200,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002700,0.002700,0.002600,0.002600,0.002600,0.002600,0.002400,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002200,0.002200,0.002100,0.002100,0.002100,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001800,0.001800,0.001800,0.001700,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001400,0.001400,0.001400,0.001300,0.001300,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000700,0.000700,0.000700,0.000700,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KW2_rho050_1K_runs.txt <==
1.000000,0.337000,0.336000,0.334000,0.333000,0.330000,0.327000,0.324000,0.322000,0.316000,0.314000,0.312000,0.308000,0.304000,0.304000,0.299000,0.297000,0.297000,0.294000,0.293000,0.292000,0.287000,0.285000,0.282000,0.282000,0.276000,0.274000,0.273000,0.272000,0.270000,0.269000,0.267000,0.266000,0.265000,0.261000,0.258000,0.256000,0.256000,0.255000,0.255000,0.254000,0.251000,0.251000,0.247000,0.247000,0.245000,0.244000,0.240000,0.239000,0.235000,0.231000,0.227000,0.225000,0.224000,0.223000,0.223000,0.223000,0.221000,0.220000,0.219000,0.218000,0.218000,0.216000,0.214000,0.214000,0.214000,0.210000,0.209000,0.208000,0.207000,0.207000,0.205000,0.204000,0.203000,0.202000,0.201000,0.200000,0.198000,0.196000,0.194000,0.193000,0.193000,0.191000,0.189000,0.188000,0.187000,0.183000,0.182000,0.182000,0.178000,0.177000,0.177000,0.175000,0.175000,0.175000,0.175000,0.172000,0.171000,0.171000,0.170000,0.168000,0.168000,0.167000,0.167000,0.167000,0.167000,0.165000,0.163000,0.161000,0.158000,0.158000,0.158000,0.158000,0.157000,0.157000,0.156000,0.154000,0.153000,0.152000,0.150000,0.148000,0.148000,0.147000,0.145000,0.145000,0.144000,0.144000,0.144000,0.144000,0.142000,0.141000,0.141000,0.140000,0.139000,0.139000,0.138000,0.135000,0.134000,0.134000,0.133000,0.132000,0.131000,0.131000,0.131000,0.129000,0.128000,0.128000,0.128000,0.127000,0.125000,0.125000,0.124000,0.124000,0.123000,0.122000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.117000,0.115000,0.113000,0.112000,0.109000,0.107000,0.107000,0.106000,0.104000,0.104000,0.102000,0.102000,0.102000,0.102000,0.102000,0.102000,0.101000,0.101000,0.101000,0.100000,0.098000,0.095000,0.095000,0.095000,0.094000,0.094000,0.094000,0.093000,0.091000,0.090000,0.089000,0.088000,0.088000,0.086000,0.086000,0.086000,0.086000,0.086000,0.084000,0.083000,0.082000,0.081000,0.081000,0.080000,0.080000,0.079000,0.077000,0.076000,0.076000,0.076000,0.075000,0.074000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.071000,0.070000,0.070000,0.070000,0.068000,0.066000,0.064000,0.064000,0.064000,0.064000,0.064000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.062000,0.062000,0.062000,0.062000,0.062000,0.061000,0.061000,0.061000,0.061000,0.060000,0.060000,0.060000,0.060000,0.060000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.058000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.055000,0.055000,0.055000,0.054000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.050000,0.050000,0.050000,0.049000,0.049000,0.049000,0.048000,0.048000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.046000,0.046000,0.046000,0.046000,0.046000,0.045000,0.044000,0.042000,0.042000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.040000,0.040000,0.039000,0.039000,0.039000,0.039000,0.038000,0.037000,0.037000,0.035000,0.035000,0.032000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.030000,0.030000,0.029000,0.029000,0.027000,0.027000,0.027000,0.027000,0.027000,0.026000,0.026000,0.026000,0.026000,0.026000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.021000,0.021000,0.021000,0.020000,0.020000,0.019000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.017000,0.016000,0.016000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.014000,0.014000,0.014000,0.014000,0.014000,0.013000,0.013000,0.013000,0.013000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.011000,0.011000,0.011000,0.010000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.007000,0.007000,0.007000,0.006000,0.006000,0.005000,0.005000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.001000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KW2_rho075_100K_runs.txt <==
1.000000,0.805210,0.803740,0.802140,0.800610,0.798910,0.797630,0.796210,0.794610,0.792920,0.791240,0.789850,0.788360,0.786790,0.785260,0.783660,0.781770,0.780300,0.778600,0.776990,0.775670,0.773870,0.772280,0.770720,0.769230,0.767700,0.766090,0.764470,0.762820,0.761340,0.759950,0.758330,0.756860,0.755320,0.753640,0.751880,0.750280,0.748780,0.747290,0.745590,0.743900,0.742360,0.740480,0.738970,0.737300,0.735430,0.733660,0.732120,0.730630,0.729140,0.727470,0.725800,0.724230,0.722730,0.721120,0.719460,0.717880,0.716410,0.715020,0.713280,0.711660,0.710030,0.708360,0.706780,0.705250,0.703660,0.702120,0.700750,0.699010,0.697530,0.696110,0.694680,0.693160,0.691450,0.689830,0.688490,0.687060,0.685310,0.683700,0.682170,0.680630,0.679180,0.677710,0.675980,0.674560,0.673070,0.671400,0.670030,0.668580,0.667010,0.665640,0.664060,0.662490,0.660790,0.659320,0.658020,0.656610,0.655130,0.653630,0.652240,0.650690,0.649130,0.647640,0.646310,0.644690,0.643150,0.641490,0.639950,0.638650,0.637350,0.635630,0.634140,0.632670,0.631170,0.629810,0.628360,0.626720,0.625130,0.623630,0.622300,0.620700,0.619210,0.617720,0.616270,0.615020,0.613590,0.612150,0.610690,0.609330,0.607740,0.606290,0.604990,0.603680,0.602390,0.601010,0.599600,0.598280,0.596900,0.595480,0.594160,0.592520,0.591230,0.589820,0.588440,0.587220,0.586010,0.584490,0.583010,0.581550,0.580210,0.578860,0.577470,0.576090,0.575020,0.573570,0.572160,0.570730,0.569600,0.568280,0.567000,0.565680,0.564270,0.563020,0.561690,0.560460,0.559270,0.557770,0.556500,0.555330,0.553890,0.552360,0.550990,0.549870,0.548570,0.547230,0.545730,0.544480,0.543130,0.542010,0.540660,0.539340,0.538100,0.536800,0.535440,0.534370,0.533130,0.531810,0.530660,0.529410,0.528020,0.526730,0.525610,0.524310,0.522930,0.521500,0.520220,0.518940,0.517780,0.516590,0.515270,0.513860,0.512660,0.511550,0.510370,0.509030,0.507710,0.506610,0.505220,0.503890,0.502610,0.501350,0.500210,0.498790,0.497570,0.496150,0.494720,0.493380,0.492230,0.490850,0.489470,0.488240,0.486820,0.485490,0.484190,0.483000,0.481780,0.480470,0.479400,0.478130,0.476790,0.475590,0.474250,0.473020,0.471770,0.470540,0.469460,0.468120,0.466850,0.465610,0.464370,0.463160,0.461880,0.460620,0.459490,0.458320,0.457170,0.455790,0.454670,0.453560,0.452480,0.451410,0.450280,0.449130,0.448210,0.447030,0.445860,0.444760,0.443580,0.442400,0.441230,0.440090,0.438910,0.437800,0.436640,0.435240,0.434060,0.432780,0.431790,0.430760,0.429650,0.428450,0.427220,0.426140,0.425160,0.423910,0.422880,0.421770,0.420670,0.419620,0.418420,0.417340,0.416220,0.415210,0.414110,0.413120,0.412200,0.411130,0.409940,0.409020,0.407970,0.406890,0.405770,0.404440,0.403320,0.402330,0.401100,0.400010,0.399070,0.397970,0.397020,0.396120,0.395070,0.393970,0.392760,0.391780,0.390700,0.389850,0.388760,0.387680,0.386490,0.385530,0.384560,0.383570,0.382410,0.381310,0.380380,0.379490,0.378690,0.377830,0.376900,0.375890,0.374830,0.373730,0.372750,0.371850,0.370830,0.369810,0.368990,0.368020,0.367140,0.366120,0.365200,0.364360,0.363360,0.362340,0.361370,0.360390,0.359460,0.358430,0.357500,0.356510,0.355420,0.354440,0.353660,0.352680,0.351690,0.350600,0.349590,0.348780,0.347800,0.346780,0.345880,0.344970,0.344200,0.343240,0.342210,0.341250,0.340270,0.339220,0.338400,0.337480,0.336490,0.335460,0.334510,0.333680,0.332850,0.331760,0.330870,0.329840,0.328860,0.328070,0.326970,0.326140,0.325370,0.324560,0.323660,0.322780,0.321780,0.320860,0.319830,0.318970,0.318060,0.317160,0.316340,0.315280,0.314370,0.313520,0.312820,0.311870,0.311090,0.310330,0.309540,0.308680,0.307920,0.307270,0.306290,0.305260,0.304370,0.303520,0.302770,0.302060,0.301330,0.300410,0.299610,0.298690,0.297670,0.296870,0.296170,0.295430,0.294710,0.293770,0.293010,0.292270,0.291370,0.290390,0.289560,0.288750,0.287940,0.287160,0.286460,0.285630,0.284930,0.284100,0.283400,0.282650,0.281830,0.281140,0.280240,0.279630,0.278850,0.278150,0.277480,0.276710,0.275950,0.275270,0.274640,0.273920,0.273210,0.272420,0.271690,0.270950,0.269990,0.269070,0.268340,0.267540,0.266830,0.266220,0.265480,0.264720,0.263920,0.263190,0.262380,0.261560,0.260770,0.260020,0.259400,0.258740,0.257910,0.257040,0.256360,0.255380,0.254580,0.253750,0.253080,0.252220,0.251550,0.250680,0.249960,0.249120,0.248470,0.247790,0.247060,0.246460,0.245780,0.244980,0.244440,0.243770,0.243090,0.242330,0.241640,0.240880,0.240230,0.239530,0.238730,0.237990,0.237310,0.236700,0.235990,0.235230,0.234550,0.233840,0.233240,0.232580,0.231910,0.231320,0.230580,0.229910,0.229350,0.228650,0.228010,0.227430,0.226760,0.226100,0.225560,0.224940,0.224310,0.223530,0.222780,0.222050,0.221370,0.220670,0.220060,0.219540,0.218880,0.218240,0.217680,0.217130,0.216420,0.215990,0.215300,0.214670,0.213920,0.213420,0.212830,0.212240,0.211640,0.210810,0.210220,0.209500,0.208920,0.208280,0.207720,0.207020,0.206560,0.206060,0.205400,0.204790,0.204210,0.203660,0.203160,0.202720,0.202160,0.201530,0.201000,0.200370,0.199800,0.199360,0.198800,0.198140,0.197600,0.196940,0.196340,0.195860,0.195230,0.194740,0.194180,0.193550,0.192920,0.192390,0.191920,0.191410,0.190880,0.190160,0.189580,0.189010,0.188490,0.187950,0.187420,0.186850,0.186360,0.185800,0.185190,0.184660,0.184130,0.183600,0.183080,0.182690,0.182250,0.181780,0.181310,0.180730,0.180190,0.179650,0.179150,0.178510,0.177800,0.177190,0.176590,0.176220,0.175710,0.175170,0.174760,0.174270,0.173810,0.173250,0.172750,0.172240,0.171600,0.171020,0.170640,0.170160,0.169730,0.169250,0.168770,0.168240,0.167770,0.167290,0.166760,0.166310,0.165780,0.165260,0.164860,0.164420,0.164030,0.163450,0.163010,0.162590,0.161980,0.161540,0.160870,0.160340,0.159960,0.159500,0.159090,0.158800,0.158200,0.157770,0.157280,0.156820,0.156510,0.156030,0.155680,0.155110,0.154640,0.154120,0.153730,0.153350,0.152860,0.152370,0.151900,0.151470,0.151030,0.150650,0.150280,0.149780,0.149240,0.148830,0.148350,0.147770,0.147340,0.146810,0.146470,0.146090,0.145600,0.145200,0.144800,0.144370,0.143940,0.143580,0.143050,0.142670,0.142330,0.141850,0.141410,0.141120,0.140570,0.140190,0.139810,0.139380,0.138880,0.138400,0.138000,0.137580,0.137120,0.136670,0.136260,0.135870,0.135560,0.135100,0.134680,0.134210,0.133680,0.133360,0.133020,0.132640,0.132240,0.131760,0.131420,0.130940,0.130530,0.130260,0.129850,0.129500,0.129130,0.128760,0.128330,0.127960,0.127580,0.127240,0.126880,0.126540,0.126110,0.125680,0.125330,0.124950,0.124700,0.124370,0.124010,0.123690,0.123430,0.122950,0.122580,0.122190,0.121810,0.121480,0.121080,0.120760,0.120370,0.119920,0.119510,0.119230,0.118810,0.118410,0.118000,0.117620,0.117370,0.117010,0.116650,0.116320,0.115970,0.115640,0.115370,0.114880,0.114400,0.113900,0.113570,0.113290,0.113000,0.112600,0.112280,0.112020,0.111600,0.111150,0.110690,0.110350,0.109960,0.109690,0.109370,0.109090,0.108680,0.108360,0.108040,0.107730,0.107510,0.107160,0.106850,0.106430,0.106140,0.105820,0.105460,0.105100,0.104790,0.104430,0.104240,0.103990,0.103690,0.103330,0.102980,0.102570,0.102260,0.101860,0.101500,0.101170,0.100870,0.100580,0.100240,0.100080,0.099710,0.099460,0.099160,0.098810,0.098550,0.098130,0.097850,0.097540,0.097250,0.096910,0.096650,0.096320,0.095980,0.095710,0.095430,0.095160,0.094880,0.094550,0.094240,0.093970,0.093650,0.093320,0.093110,0.092850,0.092620,0.092310,0.091960,0.091590,0.091290,0.091010,0.090680,0.090420,0.090150,0.089880,0.089530,0.089260,0.088940,0.088600,0.088290,0.087980,0.087690,0.087400,0.087070,0.086660,0.086280,0.086000,0.085710,0.085460,0.085300,0.085140,0.084910,0.084630,0.084340,0.084130,0.083880,0.083670,0.083430,0.083070,0.082800,0.082590,0.082390,0.082160,0.081900,0.081650,0.081390,0.081200,0.080950,0.080650,0.080520,0.080220,0.079940,0.079680,0.079480,0.079200,0.078910,0.078670,0.078490,0.078250,0.078010,0.077770,0.077480,0.077250,0.077020,0.076820,0.076550,0.076250,0.075920,0.075630,0.075290,0.075030,0.074810,0.074570,0.074270,0.074000,0.073770,0.073460,0.073250,0.072940,0.072700,0.072400,0.072230,0.072030,0.071820,0.071560,0.071400,0.071160,0.070990,0.070740,0.070540,0.070360,0.070090,0.069820,0.069530,0.069310,0.069080,0.068870,0.068720,0.068520,0.068230,0.067990,0.067750,0.067530,0.067330,0.067110,0.066900,0.066720,0.066480,0.066190,0.066000,0.065810,0.065500,0.065240,0.064940,0.064760,0.064560,0.064370,0.064110,0.063850,0.063560,0.063400,0.063090,0.062860,0.062700,0.062530,0.062340,0.062090,0.061820,0.061700,0.061570,0.061410,0.061210,0.061020,0.060760,0.060520,0.060280,0.060030,0.059810,0.059680,0.059390,0.059260,0.059070,0.058880,0.058690,0.058510,0.058270,0.058100,0.057900,0.057730,0.057550,0.057390,0.057210,0.057020,0.056870,0.056710,0.056530,0.056320,0.056140,0.055920,0.055770,0.055580,0.055400,0.055170,0.054970,0.054790,0.054650,0.054490,0.054350,0.054150,0.053930,0.053790,0.053620,0.053430,0.053240,0.053150,0.053030,0.052890,0.052580,0.052430,0.052330,0.052130,0.051990,0.051800,0.051610,0.051430,0.051270,0.051060,0.050870,0.050680,0.050480,0.050310,0.050140,0.049950,0.049790,0.049640,0.049450,0.049280,0.049120,0.048970,0.048820,0.048620,0.048480,0.048330,0.048230,0.048000,0.047800,0.047690,0.047580,0.047420,0.047260,0.047090,0.046930,0.046740,0.046570,0.046450,0.046340,0.046210,0.046090,0.045950,0.045800,0.045650,0.045510,0.045370,0.045260,0.045080,0.044910,0.044760,0.044610,0.044490,0.044300,0.044210,0.044090,0.043950,0.043860,0.043720,0.043590,0.043430,0.043340,0.043240,0.043070,0.042950,0.042860,0.042720,0.042560,0.042340,0.042210,0.042070,0.041860,0.041720,0.041630,0.041500,0.041290,0.041070,0.040930,0.040760,0.040600,0.040450,0.040270,0.040140,0.040010,0.039850,0.039690,0.039570,0.039470,0.039370,0.039270,0.039080,0.038880,0.038730,0.038590,0.038460,0.038330,0.038230,0.038120,0.037990,0.037930,0.037800,0.037650,0.037470,0.037320,0.037200,0.037030,0.036970,0.036790,0.036720,0.036600,0.036500,0.036400,0.036290,0.036190,0.036130,0.036030,0.035940,0.035860,0.035760,0.035680,0.035590,0.035460,0.035410,0.035370,0.035260,0.035160,0.035090,0.034960,0.034830,0.034670,0.034540,0.034410,0.034360,0.034290,0.034150,0.034070,0.033930,0.033820,0.033720,0.033540,0.033430,0.033250,0.033140,0.032990,0.032900,0.032800,0.032680,0.032620,0.032510,0.032420,0.032320,0.032190,0.032080,0.031960,0.031830,0.031700,0.031620,0.031520,0.031410,0.031310,0.031250,0.031180,0.031110,0.031000,0.030860,0.030750,0.030630,0.030540,0.030420,0.030350,0.030190,0.030030,0.029910,0.029840,0.029720,0.029600,0.029500,0.029400,0.029310,0.029260,0.029210,0.029100,0.029000,0.028910,0.028810,0.028730,0.028630,0.028560,0.028490,0.028440,0.028340,0.028240,0.028120,0.028050,0.027960,0.027880,0.027790,0.027700,0.027630,0.027550,0.027430,0.027320,0.027260,0.027190,0.027100,0.026930,0.026800,0.026770,0.026690,0.026640,0.026570,0.026480,0.026400,0.026330,0.026180,0.026090,0.026030,0.025950,0.025900,0.025810,0.025760,0.025690,0.025610,0.025510,0.025450,0.025300,0.025230,0.025050,0.024980,0.024910,0.024790,0.024710,0.024660,0.024600,0.024520,0.024440,0.024380,0.024250,0.024220,0.024160,0.024080,0.024020,0.023960,0.023860,0.023760,0.023680,0.023590,0.023490,0.023400,0.023300,0.023190,0.023130,0.023070,0.023010,0.022880,0.022790,0.022760,0.022710,0.022690,0.022640,0.022540,0.022460,0.022350,0.022240,0.022170,0.022120,0.022000,0.021910,0.021820,0.021750,0.021660,0.021580,0.021490,0.021430,0.021420,0.021310,0.021210,0.021160,0.021080,0.021010,0.020940,0.020880,0.020820,0.020750,0.020730,0.020680,0.020650,0.020600,0.020490,0.020420,0.020340,0.020280,0.020220,0.020150,0.020060,0.020010,0.019960,0.019860,0.019760,0.019690,0.019610,0.019570,0.019510,0.019470,0.019430,0.019370,0.019300,0.019240,0.019140,0.019100,0.018950,0.018860,0.018800,0.018760,0.018690,0.018670,0.018600,0.018540,0.018470,0.018420,0.018340,0.018200,0.018170,0.018090,0.017990,0.017890,0.017810,0.017750,0.017700,0.017650,0.017590,0.017500,0.017420,0.017340,0.017290,0.017230,0.017140,0.017060,0.017010,0.016950,0.016870,0.016780,0.016750,0.016710,0.016640,0.016600,0.016540,0.016490,0.016440,0.016360,0.016300,0.016260,0.016190,0.016120,0.016070,0.016020,0.015960,0.015890,0.015870,0.015830,0.015810,0.015720,0.015670,0.015630,0.015500,0.015440,0.015410,0.015330,0.015290,0.015210,0.015100,0.014980,0.014900,0.014860,0.014810,0.014770,0.014680,0.014640,0.014580,0.014560,0.014480,0.014400,0.014340,0.014250,0.014200,0.014160,0.014160,0.014140,0.014120,0.014060,0.014030,0.013990,0.013900,0.013820,0.013730,0.013670,0.013630,0.013580,0.013510,0.013470,0.013430,0.013400,0.013370,0.013300,0.013270,0.013230,0.013160,0.013100,0.013030,0.012990,0.012960,0.012910,0.012860,0.012770,0.012690,0.012640,0.012610,0.012530,0.012490,0.012470,0.012430,0.012370,0.012350,0.012320,0.012260,0.012220,0.012150,0.012130,0.012080,0.012050,0.012000,0.011980,0.011970,0.011940,0.011880,0.011830,0.011790,0.011740,0.011660,0.011610,0.011600,0.011530,0.011490,0.011430,0.011400,0.011340,0.011310,0.011280,0.011210,0.011200,0.011170,0.011140,0.011120,0.011080,0.011060,0.011000,0.010930,0.010900,0.010870,0.010830,0.010770,0.010740,0.010720,0.010670,0.010640,0.010570,0.010520,0.010450,0.010430,0.010380,0.010340,0.010300,0.010190,0.010160,0.010140,0.010110,0.010090,0.010070,0.010030,0.009970,0.009960,0.009940,0.009910,0.009900,0.009890,0.009890,0.009880,0.009810,0.009780,0.009750,0.009730,0.009670,0.009640,0.009600,0.009590,0.009540,0.009490,0.009470,0.009430,0.009390,0.009370,0.009340,0.009310,0.009290,0.009230,0.009210,0.009180,0.009150,0.009120,0.009110,0.009070,0.009060,0.009010,0.008960,0.008910,0.008890,0.008860,0.008850,0.008830,0.008770,0.008740,0.008700,0.008680,0.008650,0.008620,0.008580,0.008550,0.008510,0.008500,0.008490,0.008490,0.008450,0.008430,0.008420,0.008370,0.008340,0.008310,0.008250,0.008220,0.008220,0.008190,0.008160,0.008150,0.008120,0.008090,0.008070,0.008020,0.008000,0.008000,0.007980,0.007950,0.007940,0.007900,0.007890,0.007820,0.007790,0.007750,0.007720,0.007690,0.007680,0.007670,0.007650,0.007620,0.007620,0.007600,0.007540,0.007490,0.007470,0.007420,0.007390,0.007320,0.007310,0.007260,0.007250,0.007210,0.007190,0.007140,0.007120,0.007050,0.007030,0.007010,0.006980,0.006960,0.006920,0.006890,0.006870,0.006850,0.006820,0.006790,0.006740,0.006740,0.006700,0.006630,0.006590,0.006570,0.006530,0.006520,0.006500,0.006460,0.006410,0.006400,0.006360,0.006330,0.006320,0.006310,0.006260,0.006220,0.006200,0.006190,0.006140,0.006100,0.006060,0.006060,0.006010,0.005960,0.005930,0.005900,0.005880,0.005860,0.005860,0.005850,0.005840,0.005820,0.005810,0.005790,0.005770,0.005740,0.005700,0.005690,0.005670,0.005660,0.005650,0.005600,0.005600,0.005560,0.005560,0.005520,0.005500,0.005500,0.005480,0.005430,0.005400,0.005380,0.005370,0.005350,0.005310,0.005300,0.005300,0.005270,0.005240,0.005220,0.005220,0.005190,0.005190,0.005160,0.005150,0.005120,0.005110,0.005100,0.005090,0.005080,0.005060,0.005030,0.005010,0.004980,0.004970,0.004940,0.004930,0.004920,0.004900,0.004870,0.004850,0.004840,0.004840,0.004830,0.004820,0.004810,0.004780,0.004760,0.004730,0.004710,0.004700,0.004690,0.004680,0.004670,0.004650,0.004620,0.004580,0.004550,0.004540,0.004520,0.004490,0.004490,0.004490,0.004490,0.004470,0.004440,0.004430,0.004420,0.004410,0.004390,0.004380,0.004370,0.004360,0.004350,0.004330,0.004330,0.004290,0.004290,0.004290,0.004260,0.004240,0.004240,0.004200,0.004200,0.004200,0.004170,0.004130,0.004110,0.004100,0.004090,0.004080,0.004060,0.004050,0.004010,0.003990,0.003970,0.003940,0.003930,0.003900,0.003890,0.003850,0.003850,0.003830,0.003810,0.003790,0.003780,0.003780,0.003780,0.003770,0.003760,0.003750,0.003730,0.003720,0.003700,0.003680,0.003660,0.003630,0.003620,0.003620,0.003580,0.003580,0.003530,0.003520,0.003520,0.003520,0.003470,0.003470,0.003470,0.003460,0.003460,0.003440,0.003420,0.003400,0.003390,0.003380,0.003370,0.003360,0.003350,0.003330,0.003300,0.003290,0.003280,0.003270,0.003270,0.003260,0.003250,0.003240,0.003230,0.003230,0.003230,0.003200,0.003190,0.003170,0.003140,0.003130,0.003120,0.003110,0.003110,0.003110,0.003100,0.003090,0.003080,0.003080,0.003070,0.003070,0.003050,0.003040,0.003040,0.003030,0.003030,0.003010,0.003000,0.002980,0.002980,0.002940,0.002930,0.002900,0.002870,0.002860,0.002850,0.002850,0.002840,0.002840,0.002820,0.002820,0.002810,0.002790,0.002760,0.002750,0.002750,0.002740,0.002730,0.002720,0.002720,0.002680,0.002680,0.002680,0.002660,0.002630,0.002610,0.002610,0.002590,0.002560,0.002550,0.002550,0.002530,0.002530,0.002530,0.002530,0.002500,0.002500,0.002480,0.002480,0.002460,0.002450,0.002450,0.002440,0.002410,0.002400,0.002380,0.002380,0.002380,0.002370,0.002370,0.002350,0.002320,0.002310,0.002300,0.002290,0.002290,0.002280,0.002280,0.002280,0.002270,0.002260,0.002230,0.002230,0.002230,0.002230,0.002230,0.002230,0.002220,0.002210,0.002190,0.002190,0.002180,0.002170,0.002150,0.002140,0.002120,0.002120,0.002120,0.002120,0.002110,0.002100,0.002090,0.002090,0.002080,0.002070,0.002070,0.002060,0.002060,0.002060,0.002040,0.002040,0.002030,0.002030,0.002030,0.002030,0.002020,0.002020,0.002000,0.002000,0.001990,0.001990,0.001980,0.001980,0.001970,0.001970,0.001960,0.001960,0.001940,0.001940,0.001940,0.001940,0.001930,0.001920,0.001920,0.001890,0.001880,0.001870,0.001870,0.001870,0.001870,0.001870,0.001860,0.001850,0.001830,0.001830,0.001830,0.001820,0.001810,0.001790,0.001780,0.001770,0.001760,0.001760,0.001760,0.001760,0.001760,0.001750,0.001750,0.001750,0.001740,0.001740,0.001730,0.001730,0.001730,0.001730,0.001730,0.001730,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001710,0.001700,0.001690,0.001690,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001660,0.001660,0.001650,0.001640,0.001640,0.001630,0.001620,0.001620,0.001610,0.001590,0.001590,0.001560,0.001540,0.001530,0.001510,0.001490,0.001470,0.001470,0.001470,0.001470,0.001470,0.001450,0.001430,0.001430,0.001430,0.001410,0.001400,0.001400,0.001390,0.001380,0.001370,0.001360,0.001360,0.001350,0.001340,0.001340,0.001340,0.001330,0.001320,0.001320,0.001320,0.001320,0.001310,0.001310,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001280,0.001270,0.001250,0.001240,0.001220,0.001220,0.001210,0.001200,0.001200,0.001180,0.001180,0.001180,0.001180,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001150,0.001150,0.001150,0.001150,0.001130,0.001130,0.001120,0.001120,0.001120,0.001120,0.001120,0.001110,0.001110,0.001100,0.001100,0.001100,0.001100,0.001100,0.001080,0.001060,0.001050,0.001040,0.001030,0.001020,0.001010,0.001000,0.001000,0.001000,0.000990,0.000990,0.000970,0.000970,0.000970,0.000950,0.000930,0.000930,0.000930,0.000930,0.000930,0.000920,0.000900,0.000900,0.000900,0.000900,0.000900,0.000890,0.000880,0.000880,0.000880,0.000880,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000870,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000860,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000840,0.000840,0.000840,0.000830,0.000830,0.000830,0.000830,0.000830,0.000820,0.000820,0.000820,0.000820,0.000820,0.000810,0.000810,0.000810,0.000810,0.000810,0.000800,0.000800,0.000800,0.000800,0.000800,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000770,0.000770,0.000770,0.000760,0.000760,0.000760,0.000760,0.000750,0.000750,0.000740,0.000740,0.000740,0.000740,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000710,0.000710,0.000710,0.000680,0.000680,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000640,0.000640,0.000640,0.000620,0.000610,0.000610,0.000610,0.000610,0.000590,0.000590,0.000580,0.000580,0.000580,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000560,0.000560,0.000560,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000530,0.000530,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000480,0.000470,0.000470,0.000470,0.000470,0.000470,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000440,0.000430,0.000420,0.000420,0.000420,0.000420,0.000410,0.000410,0.000410,0.000410,0.000390,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000300,0.000300,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000190,0.000190,0.000190,0.000190,0.000190,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KW2_rho075_10K_runs.txt <==
1.000000,0.796500,0.794500,0.792500,0.790700,0.789400,0.787800,0.786500,0.784900,0.782900,0.781700,0.780100,0.778700,0.777200,0.775200,0.774200,0.772400,0.770900,0.768900,0.767600,0.766800,0.765600,0.764000,0.762200,0.760800,0.759600,0.757100,0.755900,0.754600,0.753300,0.751600,0.750000,0.748100,0.747300,0.745500,0.744400,0.742600,0.741600,0.740100,0.738800,0.737100,0.735700,0.734100,0.732900,0.731400,0.729700,0.728000,0.726200,0.724800,0.723400,0.722000,0.720000,0.718600,0.717400,0.715900,0.714500,0.713200,0.711800,0.710400,0.709000,0.706700,0.704800,0.703200,0.701500,0.700100,0.698500,0.696600,0.695600,0.694100,0.692800,0.690900,0.689500,0.688200,0.687000,0.685600,0.683700,0.682500,0.680900,0.679400,0.678700,0.676500,0.674700,0.673400,0.671900,0.670100,0.668000,0.666100,0.665000,0.663400,0.661800,0.659700,0.657700,0.656500,0.654700,0.653400,0.651300,0.649100,0.647700,0.646300,0.644300,0.642800,0.641700,0.640600,0.639400,0.638100,0.636300,0.634400,0.632900,0.631300,0.630000,0.628700,0.627600,0.625900,0.624500,0.622900,0.621600,0.620800,0.619600,0.617900,0.616300,0.614000,0.612600,0.610800,0.609700,0.608900,0.607800,0.605400,0.604600,0.603200,0.601400,0.599900,0.598900,0.597000,0.595600,0.594300,0.592600,0.591500,0.589900,0.589000,0.587000,0.585100,0.584000,0.582300,0.581200,0.579600,0.578500,0.576500,0.576300,0.575000,0.573900,0.572400,0.571500,0.569800,0.569100,0.567700,0.566400,0.564800,0.562700,0.561300,0.559800,0.557700,0.556000,0.554600,0.552500,0.550900,0.549600,0.548400,0.547700,0.546600,0.545800,0.544300,0.542800,0.541300,0.539400,0.538300,0.537100,0.535400,0.533900,0.532800,0.531600,0.530000,0.528600,0.527500,0.526500,0.525200,0.523600,0.522900,0.521700,0.519800,0.518200,0.517100,0.516500,0.515600,0.514500,0.512900,0.511300,0.510600,0.508700,0.507000,0.506400,0.504700,0.503600,0.501900,0.500200,0.499200,0.498600,0.497400,0.496000,0.494400,0.492900,0.491900,0.491000,0.489800,0.488800,0.487700,0.486500,0.485200,0.483300,0.481900,0.480700,0.479500,0.478000,0.476800,0.476300,0.474600,0.473300,0.472700,0.471400,0.469900,0.468900,0.468100,0.466900,0.465600,0.464800,0.463500,0.462500,0.461000,0.459800,0.458900,0.457600,0.456400,0.455000,0.453500,0.452400,0.451200,0.449700,0.448300,0.447200,0.445700,0.445000,0.444200,0.443500,0.442000,0.440700,0.439300,0.437100,0.436300,0.434900,0.434200,0.433600,0.432400,0.431700,0.430500,0.429100,0.427600,0.426100,0.425100,0.423900,0.423200,0.421900,0.420600,0.419700,0.418800,0.417500,0.416400,0.415700,0.414300,0.413400,0.412000,0.410800,0.409600,0.408400,0.407300,0.405900,0.404800,0.403500,0.402800,0.401800,0.400800,0.400000,0.399000,0.397700,0.396600,0.395200,0.394300,0.393300,0.392200,0.391400,0.390600,0.389400,0.388000,0.387500,0.386700,0.385900,0.384800,0.383300,0.382100,0.381300,0.380800,0.379100,0.377700,0.377300,0.375600,0.375100,0.374400,0.373000,0.371900,0.370700,0.369800,0.369500,0.368100,0.367000,0.366200,0.365500,0.364600,0.363800,0.362400,0.361400,0.361000,0.359900,0.358900,0.357800,0.356700,0.355400,0.354000,0.353200,0.352500,0.351900,0.350900,0.350100,0.349400,0.348700,0.347800,0.347000,0.346200,0.345100,0.344200,0.343500,0.342500,0.341800,0.341200,0.340300,0.339900,0.339400,0.338800,0.338300,0.337000,0.335900,0.335700,0.335100,0.334500,0.333600,0.332800,0.331900,0.331100,0.330500,0.329300,0.328500,0.327700,0.327000,0.325800,0.324800,0.323800,0.322800,0.322300,0.321300,0.320200,0.318900,0.318400,0.317900,0.316500,0.315700,0.314700,0.313800,0.312700,0.311800,0.310900,0.309700,0.309200,0.308500,0.308000,0.307200,0.306100,0.305700,0.305000,0.304300,0.303500,0.302800,0.301400,0.300800,0.299500,0.299300,0.298300,0.297800,0.297600,0.296300,0.295900,0.295300,0.294800,0.294400,0.293400,0.292400,0.291700,0.290400,0.289600,0.288800,0.288100,0.287100,0.285500,0.284400,0.283700,0.283000,0.282000,0.280900,0.280400,0.279600,0.278700,0.278000,0.277400,0.276400,0.275600,0.274700,0.274300,0.273300,0.272700,0.271800,0.271300,0.270600,0.270100,0.269400,0.268700,0.268000,0.267400,0.266600,0.265000,0.264300,0.263400,0.262600,0.261400,0.260800,0.259800,0.259300,0.258500,0.257900,0.257100,0.256400,0.255800,0.255200,0.254700,0.254100,0.253700,0.252800,0.252200,0.251300,0.250700,0.250200,0.249400,0.248600,0.248200,0.247800,0.246700,0.246400,0.245100,0.244700,0.243900,0.243100,0.242800,0.242300,0.241400,0.240600,0.239500,0.238600,0.238400,0.237800,0.237100,0.236400,0.235700,0.234700,0.234000,0.233500,0.232400,0.231900,0.230700,0.229900,0.229100,0.227700,0.226900,0.226000,0.225100,0.224000,0.222900,0.222900,0.222300,0.221300,0.220700,0.220300,0.219700,0.218800,0.218000,0.217500,0.217000,0.215800,0.215400,0.214800,0.214300,0.213400,0.212900,0.212200,0.211700,0.211400,0.210600,0.210300,0.209700,0.209400,0.208800,0.208600,0.208100,0.207400,0.207000,0.206600,0.205900,0.205200,0.204900,0.204300,0.203900,0.203500,0.202600,0.201500,0.200900,0.200000,0.199500,0.199200,0.198200,0.197800,0.197400,0.197100,0.195900,0.195600,0.194900,0.194300,0.193700,0.193000,0.192500,0.191900,0.191600,0.191000,0.190400,0.190100,0.189200,0.188200,0.187700,0.187600,0.187100,0.186700,0.186100,0.185600,0.185000,0.184400,0.184300,0.183500,0.182800,0.182300,0.181800,0.181500,0.180800,0.180300,0.179400,0.178500,0.178200,0.177700,0.177300,0.176700,0.176300,0.175900,0.175300,0.174800,0.173900,0.173500,0.173200,0.172700,0.172000,0.171500,0.170900,0.170400,0.169900,0.169600,0.169200,0.168800,0.168300,0.167900,0.167700,0.167400,0.167200,0.166900,0.166200,0.165800,0.165100,0.164900,0.164500,0.164200,0.163900,0.163200,0.162900,0.162400,0.161400,0.160600,0.160100,0.159800,0.159500,0.159100,0.158600,0.158100,0.157600,0.157200,0.156600,0.155900,0.155300,0.154800,0.154300,0.153600,0.153200,0.152700,0.152500,0.152100,0.151700,0.151400,0.150900,0.150500,0.149800,0.149000,0.148400,0.147600,0.146700,0.146300,0.145900,0.145800,0.145400,0.145000,0.144400,0.144000,0.143400,0.142600,0.142200,0.142100,0.141700,0.141100,0.140800,0.140300,0.139700,0.138900,0.138500,0.138100,0.137600,0.137200,0.136700,0.136400,0.135900,0.135500,0.135200,0.134900,0.134400,0.133800,0.133200,0.133100,0.132700,0.131600,0.131600,0.131100,0.130600,0.130200,0.129900,0.129600,0.129300,0.128600,0.128500,0.128100,0.127900,0.127400,0.126900,0.126700,0.126100,0.125900,0.125200,0.124800,0.124400,0.124000,0.123600,0.123100,0.122600,0.122100,0.121800,0.121300,0.120900,0.120500,0.119700,0.119300,0.119000,0.118600,0.118300,0.118200,0.117700,0.117500,0.117300,0.116600,0.116400,0.116000,0.115900,0.115500,0.115400,0.115100,0.114500,0.113800,0.113500,0.113300,0.112800,0.112200,0.112000,0.111400,0.111200,0.110700,0.110200,0.109800,0.109600,0.109200,0.109000,0.108700,0.108600,0.107800,0.107800,0.107700,0.107400,0.107200,0.107000,0.106700,0.106200,0.105900,0.105600,0.105400,0.105300,0.105200,0.104900,0.104600,0.104200,0.104100,0.103600,0.103300,0.103200,0.102800,0.102700,0.102500,0.102100,0.101900,0.101600,0.101400,0.100600,0.100400,0.100300,0.100100,0.099900,0.099700,0.099500,0.099200,0.099000,0.098900,0.098600,0.098400,0.098400,0.098000,0.097200,0.097000,0.096800,0.096600,0.096100,0.096000,0.095800,0.095500,0.095200,0.095000,0.094900,0.094700,0.094700,0.094300,0.094100,0.093900,0.093700,0.093500,0.093000,0.092800,0.092600,0.092100,0.091900,0.091300,0.091000,0.090900,0.090700,0.089800,0.089700,0.089600,0.089400,0.089100,0.088800,0.088600,0.088400,0.088300,0.087700,0.087300,0.087000,0.086800,0.086600,0.086300,0.086200,0.086000,0.085900,0.085500,0.085200,0.084900,0.084700,0.084400,0.084300,0.083900,0.083600,0.083400,0.083000,0.082700,0.082500,0.082100,0.082100,0.081900,0.081700,0.081500,0.081300,0.080900,0.080500,0.079900,0.079300,0.079000,0.078700,0.078100,0.077900,0.077700,0.077600,0.077500,0.077100,0.076900,0.076400,0.076100,0.075800,0.075300,0.074900,0.074800,0.074200,0.074000,0.073700,0.073400,0.072600,0.072300,0.072100,0.071600,0.071500,0.071300,0.070900,0.070600,0.070200,0.070100,0.069600,0.069600,0.069300,0.068900,0.068600,0.068400,0.068100,0.067800,0.067000,0.066900,0.066700,0.066500,0.066200,0.066200,0.065900,0.065500,0.065300,0.065300,0.065300,0.065300,0.065000,0.064900,0.064700,0.064300,0.064200,0.064000,0.063900,0.063800,0.063600,0.063600,0.063300,0.063000,0.062900,0.062800,0.062600,0.062500,0.062300,0.062000,0.061800,0.061600,0.061500,0.061500,0.061500,0.061200,0.061200,0.061100,0.060600,0.060500,0.060300,0.060000,0.059900,0.059800,0.059500,0.059200,0.059100,0.059000,0.058900,0.058700,0.058500,0.058000,0.057700,0.057300,0.057100,0.057000,0.056600,0.056400,0.056100,0.056000,0.055900,0.055900,0.055700,0.055500,0.055300,0.055200,0.055100,0.055000,0.055000,0.054800,0.054500,0.054500,0.054000,0.053900,0.053700,0.053700,0.053700,0.053500,0.053300,0.052900,0.052800,0.052800,0.052800,0.052700,0.052600,0.052300,0.051800,0.051600,0.051400,0.051300,0.051100,0.051000,0.050900,0.050700,0.050600,0.050500,0.050300,0.050200,0.050100,0.049900,0.049300,0.049100,0.048900,0.048800,0.048700,0.048500,0.048200,0.048100,0.047800,0.047700,0.047600,0.047300,0.047300,0.047100,0.046700,0.046700,0.046600,0.046600,0.046400,0.046200,0.046100,0.046000,0.045800,0.045600,0.045500,0.045100,0.045000,0.044700,0.044600,0.044400,0.044200,0.044100,0.044100,0.044000,0.043700,0.043700,0.043700,0.043500,0.043500,0.043400,0.043400,0.043100,0.042900,0.042700,0.042700,0.042700,0.042600,0.042500,0.042500,0.042500,0.042400,0.042300,0.042200,0.042100,0.042100,0.041900,0.041600,0.041500,0.041200,0.041100,0.041000,0.041000,0.040900,0.040700,0.040700,0.040600,0.040400,0.040300,0.040100,0.040000,0.039900,0.039700,0.039700,0.039500,0.039500,0.039300,0.039300,0.039200,0.039100,0.039000,0.038900,0.038900,0.038800,0.038800,0.038700,0.038300,0.038200,0.038100,0.038100,0.038000,0.037700,0.037600,0.037300,0.037300,0.037200,0.037200,0.037200,0.037100,0.037000,0.036900,0.036700,0.036400,0.036200,0.036000,0.036000,0.035900,0.035900,0.035800,0.035700,0.035300,0.035300,0.035000,0.035000,0.035000,0.034900,0.034900,0.034800,0.034600,0.034400,0.034400,0.034300,0.034300,0.034200,0.034100,0.034100,0.034100,0.033900,0.033700,0.033600,0.033500,0.033400,0.033300,0.033200,0.033000,0.033000,0.032800,0.032800,0.032600,0.032500,0.032400,0.032200,0.032100,0.031900,0.031700,0.031700,0.031700,0.031600,0.031500,0.031400,0.031300,0.031300,0.031200,0.031100,0.031100,0.030800,0.030700,0.030500,0.030500,0.030500,0.030300,0.030200,0.030100,0.030000,0.030000,0.029700,0.029700,0.029700,0.029500,0.029300,0.029200,0.029000,0.029000,0.029000,0.028900,0.028900,0.028900,0.028900,0.028700,0.028600,0.028600,0.028600,0.028600,0.028500,0.028400,0.028400,0.028300,0.028200,0.028200,0.028200,0.028100,0.028000,0.027900,0.027900,0.027800,0.027700,0.027600,0.027600,0.027600,0.027600,0.027300,0.027300,0.027300,0.027200,0.026700,0.026500,0.026500,0.026500,0.026400,0.026300,0.026200,0.026200,0.026200,0.026100,0.026000,0.026000,0.026000,0.025900,0.025800,0.025700,0.025700,0.025500,0.025500,0.025400,0.025400,0.025200,0.025200,0.025200,0.025100,0.025000,0.024900,0.024900,0.024800,0.024800,0.024800,0.024700,0.024600,0.024500,0.024500,0.024500,0.024500,0.024200,0.024100,0.024100,0.023900,0.023500,0.023500,0.023500,0.023500,0.023200,0.023100,0.023100,0.023100,0.023100,0.023000,0.022800,0.022800,0.022600,0.022600,0.022600,0.022500,0.022500,0.022400,0.022300,0.022300,0.022200,0.022100,0.021900,0.021700,0.021700,0.021700,0.021500,0.021300,0.021200,0.021000,0.021000,0.020800,0.020700,0.020700,0.020300,0.020300,0.020100,0.020100,0.019900,0.019800,0.019800,0.019800,0.019700,0.019600,0.019400,0.019200,0.019200,0.019100,0.019100,0.019000,0.018800,0.018700,0.018400,0.018300,0.018200,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.017700,0.017500,0.017500,0.017500,0.017500,0.017300,0.017300,0.017300,0.017100,0.017100,0.017100,0.017100,0.017100,0.017100,0.017000,0.016900,0.016800,0.016700,0.016600,0.016600,0.016400,0.016200,0.016100,0.016100,0.016100,0.016100,0.016000,0.016000,0.016000,0.016000,0.015800,0.015800,0.015800,0.015700,0.015700,0.015400,0.015300,0.015300,0.015200,0.015000,0.015000,0.015000,0.014900,0.014900,0.014800,0.014700,0.014700,0.014700,0.014700,0.014600,0.014500,0.014400,0.014300,0.014300,0.014300,0.014200,0.014200,0.014200,0.014100,0.014100,0.014000,0.014000,0.014000,0.013800,0.013700,0.013600,0.013600,0.013500,0.013500,0.013500,0.013500,0.013500,0.013500,0.013400,0.013400,0.013300,0.013300,0.013300,0.013200,0.013200,0.013200,0.013200,0.013200,0.013100,0.013100,0.013000,0.012700,0.012700,0.012500,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012300,0.012300,0.012200,0.012200,0.012200,0.012200,0.012100,0.012100,0.012100,0.012100,0.012000,0.012000,0.011900,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011500,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011200,0.011200,0.011100,0.011100,0.011000,0.011000,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010800,0.010800,0.010700,0.010700,0.010700,0.010600,0.010600,0.010600,0.010600,0.010500,0.010500,0.010500,0.010500,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010300,0.010300,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.009800,0.009800,0.009800,0.009800,0.009700,0.009700,0.009600,0.009600,0.009600,0.009500,0.009500,0.009400,0.009300,0.009200,0.009200,0.009200,0.009200,0.009000,0.009000,0.009000,0.009000,0.008900,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008500,0.008400,0.008200,0.008100,0.008100,0.008000,0.007900,0.007900,0.007900,0.007900,0.007800,0.007800,0.007800,0.007800,0.007600,0.007600,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007100,0.007100,0.007100,0.007100,0.007100,0.007000,0.007000,0.007000,0.007000,0.007000,0.006900,0.006900,0.006900,0.006800,0.006800,0.006600,0.006600,0.006600,0.006600,0.006600,0.006600,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006400,0.006400,0.006300,0.006300,0.006300,0.006300,0.006300,0.006200,0.006200,0.006200,0.006100,0.006000,0.006000,0.006000,0.006000,0.005900,0.005900,0.005900,0.005900,0.005900,0.005800,0.005800,0.005800,0.005800,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005500,0.005500,0.005500,0.005400,0.005400,0.005400,0.005400,0.005400,0.005300,0.005300,0.005200,0.005200,0.005200,0.005100,0.005000,0.005000,0.005000,0.005000,0.005000,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004600,0.004600,0.004500,0.004500,0.004500,0.004500,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004300,0.004300,0.004200,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.003900,0.003900,0.003900,0.003900,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003400,0.003400,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.002900,0.002900,0.002900,0.002900,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002700,0.002600,0.002500,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002300,0.002300,0.002300,0.002200,0.002200,0.002200,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.001900,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001400,0.001400,0.001400,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001100,0.001100,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000700,0.000700,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/KW2_rho095_100K_runs.txt <==
1.000000,0.974660,0.974370,0.974070,0.973770,0.973380,0.973100,0.972880,0.972590,0.972330,0.971960,0.971550,0.971150,0.970840,0.970490,0.970100,0.969800,0.969480,0.969170,0.968930,0.968600,0.968350,0.968100,0.967740,0.967470,0.967130,0.966750,0.966350,0.965980,0.965570,0.965330,0.965000,0.964650,0.964330,0.964090,0.963780,0.963540,0.963290,0.963090,0.962730,0.962300,0.962000,0.961670,0.961260,0.960940,0.960660,0.960240,0.959910,0.959590,0.959250,0.958840,0.958450,0.958100,0.957780,0.957440,0.957090,0.956770,0.956270,0.955960,0.955610,0.955260,0.954930,0.954640,0.954270,0.953840,0.953450,0.953070,0.952700,0.952320,0.951990,0.951610,0.951320,0.951020,0.950680,0.950240,0.949850,0.949590,0.949260,0.948790,0.948420,0.948030,0.947650,0.947310,0.946970,0.946550,0.946090,0.945780,0.945430,0.945000,0.944700,0.944330,0.943900,0.943560,0.943230,0.942980,0.942610,0.942260,0.941860,0.941550,0.941220,0.940810,0.940500,0.940110,0.939710,0.939330,0.938850,0.938530,0.938000,0.937580,0.937170,0.936850,0.936460,0.936140,0.935710,0.935290,0.934940,0.934560,0.934180,0.933930,0.933590,0.933220,0.932820,0.932350,0.931930,0.931430,0.930940,0.930460,0.929980,0.929690,0.929320,0.928860,0.928450,0.927970,0.927480,0.927020,0.926710,0.926200,0.925700,0.925270,0.924820,0.924420,0.924080,0.923720,0.923290,0.922870,0.922460,0.921990,0.921550,0.921160,0.920880,0.920420,0.919920,0.919420,0.919020,0.918550,0.918100,0.917770,0.917370,0.916950,0.916540,0.916170,0.915630,0.915120,0.914740,0.914270,0.913760,0.913310,0.912930,0.912510,0.911970,0.911580,0.911100,0.910630,0.910260,0.909940,0.909580,0.909100,0.908770,0.908400,0.908010,0.907530,0.907280,0.906870,0.906480,0.906190,0.905700,0.905350,0.904880,0.904510,0.904110,0.903680,0.903330,0.902790,0.902450,0.902000,0.901600,0.901140,0.900580,0.900080,0.899630,0.899240,0.898730,0.898290,0.897940,0.897470,0.897130,0.896690,0.896220,0.895690,0.895340,0.894890,0.894460,0.894000,0.893640,0.893220,0.892780,0.892280,0.891830,0.891430,0.890990,0.890510,0.890060,0.889720,0.889210,0.888720,0.888310,0.887860,0.887380,0.887000,0.886550,0.886150,0.885780,0.885470,0.884950,0.884620,0.884240,0.883810,0.883340,0.882960,0.882360,0.881830,0.881450,0.880910,0.880400,0.879970,0.879530,0.879090,0.878650,0.878270,0.877750,0.877330,0.876890,0.876520,0.876090,0.875710,0.875220,0.874820,0.874290,0.873910,0.873450,0.872980,0.872580,0.872110,0.871620,0.871120,0.870670,0.870330,0.869910,0.869440,0.868930,0.868410,0.867880,0.867370,0.866920,0.866480,0.866110,0.865600,0.865160,0.864640,0.864090,0.863600,0.863230,0.862730,0.862260,0.861800,0.861460,0.861020,0.860510,0.860050,0.859420,0.858980,0.858460,0.858220,0.857730,0.857230,0.856850,0.856430,0.855960,0.855540,0.855140,0.854670,0.854180,0.853760,0.853180,0.852850,0.852470,0.851940,0.851450,0.851000,0.850500,0.850020,0.849520,0.849010,0.848530,0.848170,0.847740,0.847230,0.846750,0.846290,0.845800,0.845240,0.844750,0.844360,0.843970,0.843580,0.843220,0.842760,0.842360,0.841760,0.841300,0.840840,0.840330,0.839730,0.839330,0.838780,0.838310,0.837970,0.837480,0.837070,0.836580,0.836120,0.835640,0.835110,0.834650,0.834370,0.833840,0.833440,0.832990,0.832440,0.832010,0.831510,0.831120,0.830540,0.830010,0.829500,0.829040,0.828630,0.828100,0.827600,0.827090,0.826570,0.826110,0.825670,0.825110,0.824770,0.824240,0.823700,0.823150,0.822760,0.822390,0.821830,0.821360,0.820990,0.820500,0.819940,0.819430,0.818980,0.818520,0.818110,0.817540,0.817050,0.816640,0.816120,0.815520,0.815080,0.814660,0.814210,0.813810,0.813370,0.812900,0.812370,0.811760,0.811310,0.810740,0.810280,0.809760,0.809210,0.808700,0.808210,0.807700,0.807220,0.806660,0.806240,0.805700,0.805180,0.804630,0.804180,0.803600,0.803090,0.802550,0.802060,0.801630,0.801060,0.800520,0.800110,0.799650,0.799200,0.798790,0.798220,0.797740,0.797230,0.796690,0.796300,0.795920,0.795450,0.795060,0.794500,0.794050,0.793610,0.793060,0.792700,0.792260,0.791690,0.791260,0.790810,0.790410,0.789900,0.789490,0.788980,0.788580,0.788050,0.787560,0.787100,0.786580,0.786130,0.785710,0.785200,0.784770,0.784110,0.783550,0.783050,0.782600,0.782150,0.781670,0.781200,0.780670,0.780330,0.779850,0.779270,0.778900,0.778350,0.777960,0.777500,0.776960,0.776490,0.775980,0.775540,0.775210,0.774720,0.774170,0.773710,0.773160,0.772720,0.772050,0.771570,0.771040,0.770530,0.770100,0.769660,0.769110,0.768530,0.768110,0.767660,0.767140,0.766820,0.766270,0.765890,0.765510,0.765140,0.764640,0.764160,0.763740,0.763220,0.762570,0.762150,0.761630,0.761190,0.760710,0.760280,0.759790,0.759130,0.758660,0.758120,0.757630,0.757220,0.756630,0.756110,0.755580,0.754980,0.754420,0.753940,0.753340,0.752840,0.752410,0.751850,0.751340,0.750750,0.750200,0.749620,0.749090,0.748650,0.748090,0.747520,0.746920,0.746490,0.745930,0.745300,0.744830,0.744400,0.743850,0.743270,0.742910,0.742410,0.741840,0.741440,0.740970,0.740460,0.739980,0.739560,0.739110,0.738580,0.738070,0.737530,0.736990,0.736570,0.736090,0.735590,0.735120,0.734740,0.734240,0.733730,0.733280,0.732870,0.732270,0.731680,0.731060,0.730540,0.730080,0.729650,0.729210,0.728770,0.728310,0.727930,0.727560,0.727160,0.726510,0.726050,0.725480,0.725010,0.724490,0.723950,0.723550,0.723100,0.722570,0.722000,0.721460,0.721100,0.720690,0.720310,0.719920,0.719390,0.718880,0.718340,0.717830,0.717390,0.716930,0.716340,0.715870,0.715440,0.714880,0.714480,0.714060,0.713570,0.713100,0.712700,0.712170,0.711650,0.711270,0.710710,0.710170,0.709730,0.709300,0.708810,0.708330,0.707950,0.707500,0.706970,0.706450,0.705850,0.705320,0.704760,0.704320,0.703820,0.703290,0.702910,0.702460,0.702080,0.701640,0.701100,0.700560,0.700220,0.699620,0.699240,0.698810,0.698250,0.697810,0.697360,0.696910,0.696350,0.695880,0.695330,0.694880,0.694490,0.694040,0.693550,0.693120,0.692650,0.692050,0.691630,0.691110,0.690640,0.690120,0.689640,0.689190,0.688760,0.688180,0.687690,0.687170,0.686580,0.686110,0.685670,0.685270,0.684750,0.684260,0.683850,0.683390,0.682950,0.682430,0.681910,0.681510,0.680980,0.680460,0.680010,0.679470,0.679050,0.678500,0.678050,0.677540,0.677110,0.676680,0.676240,0.675800,0.675360,0.674840,0.674430,0.673880,0.673370,0.672950,0.672470,0.671870,0.671490,0.671020,0.670530,0.670080,0.669630,0.669160,0.668570,0.668170,0.667840,0.667350,0.666780,0.666340,0.665880,0.665440,0.664950,0.664550,0.664040,0.663700,0.663200,0.662730,0.662240,0.661840,0.661380,0.661030,0.660610,0.660010,0.659560,0.658960,0.658320,0.657830,0.657340,0.656790,0.656320,0.655840,0.655450,0.655010,0.654760,0.654180,0.653780,0.653260,0.652640,0.652170,0.651650,0.651090,0.650610,0.650080,0.649670,0.649180,0.648710,0.648210,0.647780,0.647220,0.646690,0.646280,0.645770,0.645210,0.644700,0.644130,0.643720,0.643250,0.642870,0.642430,0.641940,0.641570,0.641190,0.640920,0.640540,0.640090,0.639590,0.639270,0.638870,0.638340,0.637780,0.637250,0.636730,0.636280,0.635880,0.635390,0.634920,0.634410,0.634010,0.633540,0.633090,0.632670,0.632120,0.631670,0.631190,0.630770,0.630140,0.629670,0.629250,0.628800,0.628310,0.627940,0.627480,0.626930,0.626500,0.626130,0.625740,0.625160,0.624750,0.624290,0.623940,0.623460,0.623010,0.622570,0.622080,0.621680,0.621020,0.620550,0.620080,0.619670,0.619300,0.618800,0.618400,0.617950,0.617450,0.616970,0.616500,0.616000,0.615460,0.614920,0.614440,0.613810,0.613320,0.612860,0.612410,0.611890,0.611350,0.610930,0.610500,0.610070,0.609660,0.609270,0.608740,0.608230,0.607820,0.607420,0.606990,0.606530,0.606030,0.605570,0.605100,0.604810,0.604460,0.603920,0.603520,0.603020,0.602610,0.602080,0.601630,0.601240,0.600790,0.600260,0.599810,0.599370,0.598880,0.598390,0.597890,0.597330,0.596920,0.596550,0.596110,0.595600,0.595160,0.594680,0.594200,0.593750,0.593260,0.592850,0.592320,0.591900,0.591460,0.591010,0.590640,0.589900,0.589370,0.588840,0.588470,0.588070,0.587590,0.587270,0.586870,0.586460,0.585980,0.585420,0.585010,0.584420,0.584000,0.583440,0.583090,0.582720,0.582280,0.581770,0.581460,0.581020,0.580520,0.579980,0.579580,0.579180,0.578790,0.578340,0.577720,0.577280,0.576850,0.576350,0.575880,0.575460,0.574980,0.574550,0.574180,0.573820,0.573340,0.572880,0.572390,0.571920,0.571420,0.570990,0.570590,0.570150,0.569700,0.569250,0.568730,0.568310,0.567810,0.567360,0.566830,0.566420,0.565890,0.565400,0.565070,0.564600,0.564130,0.563730,0.563380,0.562830,0.562510,0.562170,0.561740,0.561170,0.560720,0.560240,0.559760,0.559300,0.558930,0.558620,0.558130,0.557740,0.557240,0.556780,0.556240,0.555810,0.555410,0.554960,0.554520,0.554090,0.553630,0.553250,0.552810,0.552360,0.551920,0.551350,0.550970,0.550500,0.550060,0.549650,0.549230,0.548700,0.548190,0.547830,0.547390,0.546940,0.546580,0.546110,0.545570,0.545090,0.544550,0.544040,0.543540,0.542990,0.542660,0.542280,0.541810,0.541450,0.541050,0.540660,0.540270,0.539890,0.539440,0.539070,0.538570,0.538070,0.537710,0.537390,0.536980,0.536570,0.536110,0.535650,0.535310,0.534840,0.534390,0.534020,0.533650,0.533250,0.532870,0.532430,0.532010,0.531580,0.531170,0.530760,0.530390,0.529860,0.529400,0.528810,0.528430,0.528010,0.527600,0.527180,0.526820,0.526410,0.525930,0.525590,0.525110,0.524750,0.524310,0.523890,0.523490,0.523010,0.522630,0.522180,0.521620,0.521210,0.520790,0.520420,0.520070,0.519630,0.519240,0.518780,0.518370,0.517870,0.517420,0.517070,0.516660,0.516160,0.515790,0.515330,0.514970,0.514510,0.514000,0.513560,0.513200,0.512720,0.512380,0.511980,0.511570,0.511130,0.510800,0.510370,0.509930,0.509410,0.509080,0.508680,0.508110,0.507750,0.507340,0.506980,0.506620,0.506260,0.505900,0.505510,0.505060,0.504650,0.504160,0.503670,0.503310,0.502890,0.502430,0.501950,0.501420,0.501110,0.500650,0.500320,0.499940,0.499450,0.499130,0.498690,0.498260,0.497820,0.497430,0.497110,0.496720,0.496330,0.495900,0.495420,0.495090,0.494670,0.494280,0.493900,0.493430,0.493040,0.492650,0.492230,0.491940,0.491600,0.491190,0.490820,0.490430,0.490100,0.489740,0.489310,0.489000,0.488560,0.488100,0.487660,0.487170,0.486830,0.486390,0.486040,0.485580,0.485200,0.484780,0.484450,0.484030,0.483640,0.483280,0.482880,0.482350,0.481940,0.481530,0.481210,0.480870,0.480510,0.480150,0.479660,0.479160,0.478760,0.478250,0.477800,0.477240,0.476860,0.476410,0.475940,0.475590,0.475200,0.474720,0.474340,0.473920,0.473560,0.473090,0.472740,0.472140,0.471740,0.471380,0.471180,0.470650,0.470310,0.469950,0.469530,0.469230,0.468900,0.468430,0.468070,0.467690,0.467370,0.467050,0.466600,0.466150,0.465790,0.465280,0.464940,0.464710,0.464240,0.463830,0.463370,0.463150,0.462600,0.462230,0.461790,0.461400,0.461080,0.460710,0.460380,0.459960,0.459660,0.459320,0.458980,0.458590,0.458220,0.457840,0.457420,0.457040,0.456670,0.456390,0.456010,0.455570,0.455250,0.455000,0.454730,0.454300,0.453940,0.453500,0.453080,0.452730,0.452410,0.451910,0.451520,0.451150,0.450780,0.450370,0.449990,0.449570,0.449080,0.448680,0.448290,0.447920,0.447520,0.447150,0.446800,0.446380,0.445860,0.445460,0.445030,0.444650,0.444270,0.443860,0.443550,0.443160,0.442750,0.442310,0.441940,0.441560,0.441210,0.440810,0.440400,0.439910,0.439480,0.439070,0.438770,0.438390,0.438080,0.437690,0.437360,0.436990,0.436670,0.436340,0.435950,0.435650,0.435300,0.434940,0.434570,0.434190,0.433780,0.433380,0.433030,0.432740,0.432350,0.431970,0.431710,0.431350,0.430910,0.430620,0.430290,0.429970,0.429570,0.429080,0.428720,0.428310,0.428060,0.427720,0.427360,0.427060,0.426680,0.426340,0.425910,0.425590,0.425260,0.424910,0.424470,0.424170,0.423800,0.423510,0.423220,0.422790,0.422310,0.421960,0.421570,0.421240,0.420970,0.420560,0.420160,0.419770,0.419340,0.418970,0.418530,0.418110,0.417620,0.417220,0.416970,0.416720,0.416360,0.415960,0.415540,0.415240,0.414970,0.414540,0.414180,0.413840,0.413610,0.413230,0.412920,0.412580,0.412150,0.411860,0.411500,0.411190,0.410790,0.410390,0.410050,0.409680,0.409440,0.409140,0.408810,0.408420,0.408080,0.407630,0.407270,0.406940,0.406600,0.406270,0.405850,0.405470,0.405120,0.404760,0.404330,0.403990,0.403750,0.403430,0.403070,0.402680,0.402350,0.401930,0.401530,0.401220,0.400860,0.400590,0.400330,0.400060,0.399660,0.399410,0.399090,0.398790,0.398430,0.398130,0.397780,0.397340,0.397060,0.396620,0.396250,0.395920,0.395640,0.395270,0.394920,0.394600,0.394340,0.393960,0.393630,0.393300,0.393040,0.392570,0.392200,0.391890,0.391600,0.391310,0.391010,0.390700,0.390360,0.389910,0.389600,0.389350,0.389000,0.388640,0.388290,0.387970,0.387620,0.387280,0.386940,0.386510,0.386120,0.385810,0.385460,0.385190,0.384960,0.384740,0.384460,0.384150,0.383860,0.383440,0.383200,0.382810,0.382510,0.382200,0.381900,0.381610,0.381310,0.381080,0.380760,0.380460,0.380100,0.379800,0.379430,0.379180,0.378840,0.378480,0.378190,0.377890,0.377580,0.377260,0.376990,0.376750,0.376500,0.376100,0.375740,0.375400,0.375120,0.374820,0.374460,0.374090,0.373820,0.373580,0.373310,0.372980,0.372560,0.372270,0.371930,0.371670,0.371330,0.371050,0.370620,0.370360,0.369990,0.369640,0.369340,0.369060,0.368860,0.368540,0.368280,0.367940,0.367660,0.367370,0.367070,0.366740,0.366420,0.366080,0.365730,0.365390,0.365010,0.364710,0.364370,0.364020,0.363730,0.363440,0.363120,0.362750,0.362470,0.362200,0.361850,0.361520,0.361290,0.360940,0.360530,0.360260,0.359940,0.359570,0.359320,0.359090,0.358770,0.358400,0.358090,0.357750,0.357440,0.357220,0.356960,0.356750,0.356410,0.356200,0.355940,0.355550,0.355330,0.355060,0.354780,0.354510,0.354250,0.354040,0.353750,0.353470,0.353070,0.352760,0.352570,0.352250,0.351940,0.351680,0.351430,0.351150,0.350810,0.350480,0.350100,0.349690,0.349370,0.349020,0.348700,0.348380,0.348090,0.347800,0.347550,0.347240,0.346930,0.346630,0.346330,0.345970,0.345710,0.345400,0.345050,0.344830,0.344560,0.344270,0.343960,0.343670,0.343380,0.343100,0.342830,0.342480,0.342120,0.341780,0.341530,0.341220,0.340990,0.340680,0.340330,0.340010,0.339710,0.339370,0.339040,0.338800,0.338560,0.338230,0.337910,0.337590,0.337300,0.336970,0.336580,0.336300,0.336000,0.335710,0.335430,0.335210,0.334850,0.334640,0.334480,0.334210,0.333870,0.333620,0.333330,0.333030,0.332770,0.332510,0.332170,0.331920,0.331650,0.331330,0.331020,0.330770,0.330510,0.330220,0.329950,0.329630,0.329290,0.328980,0.328620,0.328290,0.327980,0.327670,0.327360,0.327130,0.326830,0.326630,0.326340,0.326140,0.325890,0.325600,0.325440,0.325140,0.324850,0.324480,0.324230,0.323990,0.323810,0.323560,0.323230,0.322910,0.322630,0.322340,0.322110,0.321820,0.321540,0.321290,0.320880,0.320450,0.320140,0.319920,0.319560,0.319370,0.319190,0.318770,0.318470,0.318250,0.317910,0.317570,0.317370,0.317160,0.316900,0.316640,0.316360,0.316030,0.315810,0.315540,0.315260,0.315000,0.314740,0.314410,0.314100,0.313750,0.313460,0.313120,0.312900,0.312600,0.312290,0.312050,0.311880,0.311650,0.311300,0.310990,0.310730,0.310410,0.310100,0.309870,0.309580,0.309320,0.309130,0.308820,0.308430,0.308140,0.307880,0.307550,0.307370,0.307070,0.306810,0.306490,0.306180,0.305960,0.305750,0.305440,0.305200,0.304960,0.304760,0.304470,0.304250,0.303960,0.303660,0.303490,0.303200,0.303030,0.302770,0.302400,0.302130,0.301950,0.301710,0.301510,0.301170,0.300880,0.300590,0.300310,0.300080,0.299820,0.299580,0.299230,0.298980,0.298750,0.298480,0.298260,0.297890,0.297710,0.297500,0.297300,0.296940,0.296670,0.296420,0.296160,0.295930,0.295650,0.295410,0.295180,0.294940,0.294670,0.294400,0.294170,0.293880,0.293590,0.293260,0.293090,0.292890,0.292600,0.292360,0.292160,0.291960,0.291760,0.291510,0.291260,0.291040,0.290840,0.290570,0.290340,0.290160,0.289860,0.289550,0.289250,0.289020,0.288770,0.288420,0.288080,0.287790,0.287460,0.287210,0.286900,0.286720,0.286450,0.286180,0.285880,0.285600,0.285430,0.285070,0.284850,0.284630,0.284340,0.284070,0.283880,0.283650,0.283420,0.283260,0.282970,0.282710,0.282450,0.282200,0.281990,0.281780,0.281480,0.281120,0.280820,0.280670,0.280370,0.280150,0.279870,0.279650,0.279420,0.279150,0.279000,0.278760,0.278490,0.278230,0.278040,0.277770,0.277480,0.277230,0.277000,0.276830,0.276600,0.276310,0.276070,0.275780,0.275480,0.275210,0.275060,0.274860,0.274570,0.274390,0.274090,0.273830,0.273620,0.273350,0.273100,0.272880,0.272490,0.272270,0.272040,0.271800,0.271540,0.271310,0.271030,0.270760,0.270590,0.270340,0.270120,0.269930,0.269690,0.269400,0.269070,0.268800,0.268550,0.268360,0.268090,0.267780,0.267640,0.267370,0.267170,0.266960,0.266630,0.266410,0.266170,0.265830,0.265590,0.265330,0.265100,0.264840,0.264610,0.264350,0.264150,0.264070,0.263860,0.263610,0.263360,0.263140,0.262950,0.262730,0.262520,0.262270,0.262020,0.261830,0.261480,0.261260,0.261100,0.260790,0.260530,0.260260,0.259930,0.259700,0.259480,0.259290,0.259080,0.258800,0.258610,0.258400,0.258090,0.257910,0.257760,0.257550,0.257410,0.257210,0.257000,0.256840,0.256570,0.256310,0.256030,0.255700,0.255510,0.255280,0.255120,0.254880,0.254600,0.254290,0.254050,0.253800,0.253510,0.253320,0.253010,0.252760,0.252600,0.252350,0.252080,0.251880,0.251580,0.251350,0.251130,0.250870,0.250710,0.250480,0.250220,0.249900,0.249770,0.249500,0.249290,0.249090,0.248850,0.248620,0.248480,0.248210,0.248050,0.247740,0.247560,0.247250,0.247040,0.246860,0.246640,0.246470,0.246170,0.246020,0.245850,0.245610,0.245370,0.245020,0.244820,0.244610,0.244420,0.244260,0.244140,0.243880,0.243640,0.243460,0.243260,0.243090,0.242850,0.242630,0.242450,0.242220,0.242070,0.241840,0.241640,0.241390,0.241190,0.240940,0.240740,0.240540,0.240420,0.240240,0.239940,0.239750,0.239590,0.239340,0.239150,0.238920,0.238690,0.238490,0.238310,0.238040,0.237790,0.237560,0.237240,0.237050,0.236890,0.236730,0.236540,0.236250,0.236050,0.235800,0.235640,0.235540,0.235290,0.235070,0.234830,0.234640,0.234360,0.234120,0.233890,0.233700,0.233530,0.233340,0.233110,0.232980,0.232770,0.232600,0.232380,0.232240,0.232010,0.231830,0.231650,0.231420,0.231240,0.231050,0.230840,0.230720,0.230470,0.230290,0.230090,0.229900,0.229760,0.229570,0.229360,0.229190,0.228960,0.228800,0.228660,0.228490,0.228250,0.228000,0.227760,0.227560,0.227430,0.227200,0.226970,0.226760,0.226610,0.226380,0.226230,0.226060,0.225810,0.225670,0.225480,0.225270,0.225020,0.224820,0.224600,0.224470,0.224290,0.224130,0.223920,0.223720,0.223460,0.223300,0.223100,0.222890,0.222670,0.222480,0.222300,0.222080,0.221860,0.221700,0.221560,0.221360,0.221110,0.220870,0.220670,0.220570,0.220330,0.220100,0.219850,0.219700,0.219520,0.219330,0.219130,0.218930,0.218750,0.218540,0.218350,0.218140,0.218010,0.217870,0.217710,0.217460,0.217280,0.217170,0.217010,0.216850,0.216700,0.216570,0.216390,0.216170,0.215930,0.215780,0.215580,0.215350,0.215150,0.214940,0.214710,0.214480,0.214270,0.213980,0.213760,0.213560,0.213390,0.213190,0.213040,0.212860,0.212660,0.212420,0.212230,0.212050,0.211890,0.211780,0.211630,0.211430,0.211240,0.211040,0.210730,0.210530,0.210330,0.210120,0.209880,0.209660,0.209530,0.209320,0.209060,0.208930,0.208820,0.208610,0.208430,0.208200,0.208020,0.207800,0.207610,0.207430,0.207230,0.207040,0.206830,0.206590,0.206440,0.206310,0.206060,0.205810,0.205580,0.205440,0.205230,0.205060,0.204910,0.204770,0.204490,0.204260,0.204110,0.203960,0.203780,0.203600,0.203380,0.203210,0.203030,0.202810,0.202580,0.202460,0.202210,0.202040,0.201910,0.201660,0.201460,0.201260,0.201100,0.200900,0.200660,0.200500,0.200300,0.200160,0.199900,0.199760,0.199590,0.199350,0.199240,0.199080,0.198840,0.198690,0.198490,0.198340,0.198210,0.198070,0.197910,0.197750,0.197570,0.197400,0.197250,0.197130,0.196960,0.196800,0.196580,0.196460,0.196190,0.196020,0.195850,0.195780,0.195580,0.195290,0.195070,0.194980,0.194760,0.194600,0.194440,0.194250,0.194110,0.193950,0.193840,0.193670,0.193480,0.193290,0.193060,0.192890,0.192710,0.192530,0.192420,0.192230,0.192060,0.191890,0.191730,0.191540,0.191340,0.191060,0.190900,0.190720,0.190620,0.190470,0.190310,0.190100,0.189920,0.189760,0.189580,0.189410,0.189200,0.189030,0.188900,0.188740,0.188580,0.188310,0.188060,0.187850,0.187590,0.187450,0.187340,0.187150,0.186990,0.186890,0.186720,0.186600,0.186430,0.186280,0.186150,0.186000,0.185870,0.185700,0.185550,0.185360,0.185230,0.185010,0.184900,0.184740,0.184530,0.184400,0.184190,0.184140,0.183930,0.183700,0.183490,0.183280,0.183130,0.182960,0.182810,0.182680,0.182620,0.182420,0.182220,0.182090,0.181930,0.181810,0.181690,0.181540,0.181350,0.181160,0.181020,0.180840,0.180630,0.180410,0.180330,0.180120,0.179970,0.179730,0.179600,0.179450,0.179280,0.179100,0.178970,0.178870,0.178690,0.178490,0.178360,0.178220,0.178040,0.177890,0.177690,0.177530,0.177340,0.177200,0.177010,0.176880,0.176720,0.176600,0.176440,0.176300,0.176170,0.176000,0.175830,0.175640,0.175520,0.175340,0.175180,0.175020,0.174880,0.174680,0.174450,0.174310,0.174150,0.173960,0.173800,0.173560,0.173360,0.173230,0.173090,0.173010,0.172740,0.172560,0.172370,0.172220,0.172060,0.171920,0.171710,0.171580,0.171390,0.171210,0.171000,0.170850,0.170680,0.170510,0.170330,0.170220,0.170100,0.169950,0.169820,0.169680,0.169440,0.169330,0.169190,0.169050,0.168890,0.168720,0.168500,0.168330,0.168150,0.167980,0.167780,0.167550,0.167450,0.167280,0.167120,0.166900,0.166790,0.166690,0.166600,0.166400,0.166160,0.166040,0.165850,0.165630,0.165430,0.165220,0.165130,0.164990,0.164880,0.164760,0.164610,0.164450,0.164320,0.164100,0.164030,0.163860,0.163730,0.163560,0.163450,0.163260,0.163130,0.162980,0.162820,0.162680,0.162520,0.162420,0.162200,0.162070,0.161870,0.161740,0.161580,0.161410,0.161220,0.161080,0.160950,0.160780,0.160580,0.160370,0.160210,0.159980,0.159850,0.159730,0.159590,0.159390,0.159280,0.159160,0.159020,0.158870,0.158770,0.158590,0.158400,0.158250,0.158100,0.157950,0.157790,0.157640,0.157420,0.157330,0.157180,0.156950,0.156830,0.156750,0.156640,0.156520,0.156300,0.156150,0.155930,0.155790,0.155690,0.155560,0.155380,0.155230,0.155100,0.154930,0.154770,0.154620,0.154450,0.154300,0.154180,0.154100,0.153940,0.153810,0.153690,0.153610,0.153410,0.153240,0.153080,0.152900,0.152740,0.152560,0.152390,0.152340,0.152210,0.152120,0.152040,0.151850,0.151770,0.151600,0.151440,0.151300,0.151180,0.151020,0.150910,0.150770,0.150610,0.150470,0.150390,0.150250,0.150090,0.149950,0.149780,0.149640,0.149520,0.149320,0.149240,0.149110,0.148970,0.148810,0.148690,0.148540,0.148360,0.148160,0.148000,0.147790,0.147690,0.147560,0.147410,0.147280,0.147140,0.147010,0.146920,0.146800,0.146650,0.146500,0.146340,0.146190,0.146090,0.145950,0.145800,0.145700,0.145490,0.145310,0.145150,0.144970,0.144830,0.144630,0.144540,0.144390,0.144300,0.144180,0.144100,0.144000,0.143850,0.143670,0.143470,0.143370,0.143280,0.143110,0.142900,0.142750,0.142620,0.142520,0.142320,0.142190,0.142010,0.141900,0.141740,0.141610,0.141520,0.141360,0.141240,0.141100,0.140900,0.140770,0.140600,0.140380,0.140260,0.140120,0.139990,0.139840,0.139640,0.139560,0.139460,0.139360,0.139220,0.139090,0.138980,0.138860,0.138790,0.138750,0.138630,0.138490,0.138310,0.138220,0.138120,0.137960,0.137850,0.137730,0.137600,0.137480,0.137330,0.137150,0.137040,0.136910,0.136760,0.136610,0.136490,0.136380,0.136230,0.136100,0.136000,0.135850,0.135740,0.135560,0.135440,0.135290,0.135250,0.135170,0.135050,0.134910,0.134710,0.134610,0.134480,0.134330,0.134100,0.133920,0.133840,0.133730,0.133580,0.133400,0.133270,0.133120,0.132940,0.132840,0.132720,0.132620,0.132500,0.132360,0.132220,0.132120,0.132020,0.131870,0.131750,0.131640,0.131470,0.131330,0.131240,0.131130,0.131020,0.130880,0.130780,0.130590,0.130520,0.130390,0.130220,0.130140,0.130060,0.129950,0.129880,0.129760,0.129640,0.129500,0.129440,0.129260,0.129150,0.129060,0.128880,0.128770,0.128650,0.128560,0.128470,0.128350,0.128280,0.128160,0.128020,0.127800,0.127710,0.127620,0.127520,0.127420,0.127340,0.127180,0.127060,0.126970,0.126790,0.126710,0.126530,0.126400,0.126300,0.126180,0.126050,0.125930,0.125810,0.125670,0.125570,0.125420,0.125270,0.125190,0.125090,0.125010,0.124880,0.124770,0.124670,0.124600,0.124520,0.124400,0.124300,0.124150,0.124000,0.123870,0.123740,0.123550,0.123400,0.123210,0.123060,0.122920,0.122790,0.122690,0.122580,0.122420,0.122280,0.122140,0.122060,0.121970,0.121810,0.121680,0.121610,0.121460,0.121370,0.121350,0.121240,0.121110,0.121020,0.120930,0.120810,0.120660,0.120510,0.120350,0.120230,0.120130,0.120000,0.119890,0.119770,0.119680,0.119580,0.119460,0.119340,0.119300,0.119150,0.119090,0.118950,0.118840,0.118750,0.118640,0.118510,0.118380,0.118280,0.118190,0.118070,0.117950,0.117780,0.117670,0.117510,0.117420,0.117390,0.117330,0.117240,0.117160,0.117040,0.116950,0.116830,0.116800,0.116680,0.116560,0.116510,0.116400,0.116250,0.116120,0.115950,0.115880,0.115790,0.115710,0.115670,0.115550,0.115480,0.115390,0.115290,0.115230,0.115060,0.114970,0.114860,0.114760,0.114620,0.114490,0.114400,0.114270,0.114070,0.114000,0.113870,0.113760,0.113640,0.113530,0.113450,0.113380,0.113270,0.113120,0.113040,0.112950,0.112850,0.112690,0.112560,0.112430,0.112310,0.112270,0.112180,0.112080,0.111980,0.111910,0.111800,0.111730,0.111590,0.111510,0.111450,0.111340,0.111210,0.111080,0.110960,0.110880,0.110790,0.110680,0.110580,0.110490,0.110440,0.110330,0.110180,0.110070,0.109980,0.109890,0.109760,0.109670,0.109530,0.109450,0.109390,0.109300,0.109190,0.109080,0.108930,0.108800,0.108720,0.108660,0.108520,0.108410,0.108280,0.108180,0.108080,0.108030,0.107890,0.107770,0.107680,0.107630,0.107570,0.107480,0.107430,0.107290,0.107210,0.107110,0.107060,0.106970,0.106860,0.106780,0.106680,0.106580,0.106450,0.106400,0.106290,0.106210,0.106070,0.105980,0.105850,0.105730,0.105630,0.105550,0.105510,0.105400,0.105310,0.105230,0.105120,0.105050,0.104930,0.104850,0.104690,0.104550,0.104470,0.104390,0.104340,0.104200,0.104120,0.104030,0.103920,0.103830,0.103740,0.103660,0.103530,0.103420,0.103340,0.103190,0.103050,0.102940,0.102840,0.102750,0.102640,0.102570,0.102470,0.102410,0.102290,0.102150,0.102060,0.101970,0.101900,0.101740,0.101670,0.101600,0.101480,0.101430,0.101280,0.101180,0.101090,0.101050,0.100970,0.100890,0.100780,0.100680,0.100570,0.100480,0.100420,0.100340,0.100290,0.100190,0.100060,0.099990,0.099940,0.099860,0.099740,0.099670,0.099570,0.099500,0.099410,0.099300,0.099220,0.099100,0.099010,0.098890,0.098770,0.098720,0.098620,0.098510,0.098440,0.098410,0.098280,0.098210,0.098110,0.098000,0.097930,0.097860,0.097750,0.097680,0.097580,0.097490,0.097420,0.097300,0.097200,0.097140,0.097010,0.096950,0.096860,0.096780,0.096680,0.096610,0.096500,0.096400,0.096280,0.096210,0.096100,0.095980,0.095870,0.095840,0.095790,0.095710,0.095640,0.095530,0.095510,0.095440,0.095400,0.095310,0.095230,0.095180,0.095040,0.094950,0.094820,0.094710,0.094590,0.094550,0.094410,0.094360,0.094310,0.094250,0.094080,0.094030,0.093900,0.093850,0.093790,0.093730,0.093640,0.093600,0.093510,0.093430,0.093260,0.093140,0.093030,0.092980,0.092940,0.092850,0.092710,0.092650,0.092570,0.092490,0.092430,0.092280,0.092220,0.092160,0.092120,0.092030,0.091910,0.091790,0.091700,0.091660,0.091540,0.091430,0.091340,0.091220,0.091170,0.091110,0.091060,0.091000,0.090900,0.090830,0.090730,0.090650,0.090580,0.090490,0.090460,0.090360,0.090280,0.090170,0.090100,0.090000,0.089900,0.089800,0.089720,0.089640,0.089570,0.089490,0.089360,0.089270,0.089220,0.089170,0.089060,0.088960,0.088880,0.088760,0.088650,0.088590,0.088460,0.088370,0.088280,0.088190,0.088140,0.088010,0.087930,0.087860,0.087770,0.087720,0.087610,0.087530,0.087480,0.087450,0.087420,0.087330,0.087260,0.087180,0.087130,0.087050,0.086940,0.086830,0.086770,0.086710,0.086620,0.086530,0.086410,0.086330,0.086240,0.086180,0.086100,0.086010,0.085920,0.085830,0.085730,0.085660,0.085600,0.085520,0.085440,0.085310,0.085220,0.085170,0.085080,0.084990,0.084870,0.084800,0.084730,0.084690,0.084590,0.084490,0.084440,0.084380,0.084260,0.084170,0.084080,0.084040,0.083960,0.083880,0.083770,0.083650,0.083530,0.083460,0.083430,0.083370,0.083320,0.083220,0.083180,0.083060,0.082930,0.082910,0.082850,0.082780,0.082720,0.082630,0.082520,0.082420,0.082350,0.082250,0.082160,0.082100,0.081990,0.081920,0.081880,0.081760,0.081710,0.081620,0.081580,0.081520,0.081420,0.081360,0.081310,0.081220,0.081140,0.081070,0.081040,0.080970,0.080860,0.080770,0.080670,0.080600,0.080540,0.080420,0.080320,0.080200,0.080090,0.079990,0.079890,0.079850,0.079770,0.079680,0.079630,0.079600,0.079450,0.079380,0.079290,0.079220,0.079180,0.079100,0.078980,0.078880,0.078840,0.078770,0.078710,0.078670,0.078620,0.078520,0.078460,0.078380,0.078290,0.078220,0.078130,0.078010,0.077920,0.077880,0.077760,0.077710,0.077580,0.077500,0.077420,0.077390,0.077340,0.077250,0.077190,0.077080,0.076960,0.076900,0.076760,0.076730,0.076690,0.076610,0.076510,0.076460,0.076390,0.076270,0.076120,0.076060,0.076010,0.075940,0.075890,0.075820,0.075780,0.075670,0.075600,0.075550,0.075480,0.075440,0.075290,0.075240,0.075170,0.075100,0.075020,0.074970,0.074920,0.074840,0.074790,0.074660,0.074590,0.074480,0.074360,0.074310,0.074260,0.074220,0.074170,0.074070,0.074020,0.073990,0.073940,0.073870,0.073740,0.073670,0.073580,0.073560,0.073530,0.073480,0.073430,0.073370,0.073340,0.073260,0.073200,0.073140,0.073060,0.072980,0.072930,0.072890,0.072820,0.072740,0.072670,0.072590,0.072540,0.072520,0.072430,0.072370,0.072270,0.072210,0.072130,0.072050,0.071960,0.071930,0.071890,0.071810,0.071790,0.071710,0.071700,0.071650,0.071600,0.071540,0.071480,0.071430,0.071360,0.071270,0.071210,0.071140,0.071090,0.071000,0.070970,0.070950,0.070870,0.070780,0.070710,0.070690,0.070630,0.070590,0.070490,0.070440,0.070350,0.070290,0.070210,0.070170,0.070060,0.069960,0.069910,0.069850,0.069780,0.069720,0.069630,0.069580,0.069490,0.069420,0.069360,0.069250,0.069180,0.069120,0.069090,0.068980,0.068880,0.068830,0.068730,0.068640,0.068600,0.068520,0.068470,0.068370,0.068260,0.068240,0.068180,0.068090,0.068040,0.067970,0.067900,0.067880,0.067840,0.067810,0.067760,0.067730,0.067680,0.067600,0.067560,0.067500,0.067380,0.067300,0.067180,0.067120,0.067060,0.066990,0.066930,0.066880,0.066820,0.066780,0.066660,0.066570,0.066510,0.066460,0.066420,0.066400,0.066310,0.066230,0.066160,0.066120,0.066040,0.065990,0.065930,0.065910,0.065900,0.065840,0.065740,0.065700,0.065670,0.065630,0.065590,0.065530,0.065450,0.065360,0.065330,0.065230,0.065160,0.065120,0.065070,0.064990,0.064920,0.064820,0.064770,0.064730,0.064670,0.064620,0.064550,0.064490,0.064460,0.064370,0.064330,0.064210,0.064170,0.064100,0.064050,0.063960,0.063950,0.063850,0.063790,0.063700,0.063640,0.063620,0.063550,0.063490,0.063430,0.063400,0.063330,0.063280,0.063230,0.063160,0.063120,0.063100,0.063070,0.063010,0.062970,0.062880,0.062830,0.062780,0.062730,0.062630,0.062600,0.062550,0.062530,0.062460,0.062390,0.062300,0.062260,0.062200,0.062160,0.062060,0.062010,0.061970,0.061860,0.061810,0.061790,0.061740,0.061650,0.061600,0.061530,0.061470,0.061410,0.061370,0.061270,0.061210,0.061130,0.061070,0.061000,0.060960,0.060910,0.060870,0.060820,0.060780,0.060690,0.060600,0.060550,0.060540,0.060490,0.060410,0.060360,0.060300,0.060220,0.060160,0.060080,0.059980,0.059940,0.059900,0.059840,0.059750,0.059690,0.059660,0.059590,0.059550,0.059450,0.059380,0.059330,0.059230,0.059150,0.059080,0.059040,0.058970,0.058910,0.058860,0.058840,0.058810,0.058700,0.058620,0.058530,0.058510,0.058420,0.058380,0.058310,0.058220,0.058180,0.058130,0.058030,0.057970,0.057940,0.057860,0.057820,0.057790,0.057750,0.057690,0.057640,0.057600,0.057580,0.057530,0.057440,0.057390,0.057350,0.057310,0.057270,0.057210,0.057140,0.057050,0.056970,0.056920,0.056840,0.056810,0.056730,0.056710,0.056650,0.056610,0.056510,0.056480,0.056430,0.056370,0.056290,0.056230,0.056160,0.056090,0.056030,0.056000,0.055950,0.055890,0.055820,0.055790,0.055760,0.055720,0.055690,0.055620,0.055570,0.055530,0.055460,0.055430,0.055360,0.055330,0.055310,0.055260,0.055180,0.055150,0.055080,0.055040,0.055000,0.054950,0.054840,0.054780,0.054720,0.054650,0.054590,0.054540,0.054470,0.054440,0.054420,0.054360,0.054320,0.054270,0.054230,0.054170,0.054110,0.054070,0.054030,0.053980,0.053910,0.053870,0.053820,0.053750,0.053700,0.053620,0.053550,0.053480,0.053450,0.053440,0.053400,0.053380,0.053330,0.053280,0.053250,0.053190,0.053150,0.053110,0.053090,0.053080,0.053020,0.052980,0.052920,0.052830,0.052780,0.052760,0.052710,0.052640,0.052630,0.052540,0.052520,0.052430,0.052350,0.052330,0.052290,0.052260,0.052200,0.052130,0.052100,0.052080,0.052010,0.051980,0.051950,0.051890,0.051870,0.051800,0.051760,0.051700,0.051630,0.051560,0.051550,0.051480,0.051410,0.051370,0.051270,0.051240,0.051210,0.051180,0.051160,0.051110,0.051040,0.050990,0.050960,0.050890,0.050800,0.050730,0.050690,0.050660,0.050600,0.050570,0.050550,0.050500,0.050450,0.050400,0.050370,0.050340,0.050300,0.050240,0.050190,0.050140,0.050110,0.050060,0.050000,0.050000,0.049870,0.049830,0.049800,0.049760,0.049720,0.049660,0.049610,0.049580,0.049540,0.049500,0.049430,0.049370,0.049280,0.049280,0.049190,0.049170,0.049150,0.049050,0.049020,0.048990,0.048890,0.048850,0.048820,0.048770,0.048750,0.048710,0.048630,0.048590,0.048520,0.048490,0.048430,0.048390,0.048320,0.048250,0.048210,0.048140,0.048090,0.048000,0.047930,0.047900,0.047830,0.047800,0.047750,0.047710,0.047690,0.047660,0.047620,0.047580,0.047550,0.047540,0.047490,0.047450,0.047410,0.047390,0.047330,0.047250,0.047240,0.047210,0.047180,0.047110,0.047050,0.046990,0.046940,0.046930,0.046880,0.046870,0.046770,0.046720,0.046690,0.046630,0.046590,0.046560,0.046530,0.046500,0.046460,0.046430,0.046370,0.046340,0.046270,0.046200,0.046150,0.046070,0.046030,0.045950,0.045900,0.045860,0.045830,0.045790,0.045760,0.045730,0.045690,0.045640,0.045580,0.045520,0.045460,0.045440,0.045360,0.045300,0.045220,0.045180,0.045140,0.045100,0.045020,0.045000,0.044920,0.044900,0.044870,0.044810,0.044770,0.044720,0.044690,0.044610,0.044550,0.044460,0.044400,0.044370,0.044320,0.044290,0.044250,0.044190,0.044150,0.044120,0.044060,0.044020,0.044000,0.043940,0.043900,0.043820,0.043780,0.043770,0.043740,0.043720,0.043660,0.043620,0.043590,0.043540,0.043530,0.043480,0.043430,0.043320,0.043290,0.043250,0.043230,0.043180,0.043150,0.043100,0.043010,0.042960,0.042940,0.042880,0.042820,0.042790,0.042750,0.042730,0.042650,0.042580,0.042530,0.042460,0.042440,0.042400,0.042340,0.042290,0.042290,0.042240,0.042170,0.042140,0.042130,0.042100,0.042050,0.042020,0.041990,0.041900,0.041870,0.041820,0.041780,0.041700,0.041680,0.041650,0.041610,0.041580,0.041530,0.041520,0.041490,0.041470,0.041430,0.041410,0.041370,0.041310,0.041300,0.041280,0.041200,0.041130,0.041090,0.041080,0.041080,0.041060,0.041020,0.040980,0.040950,0.040930,0.040890,0.040880,0.040820,0.040760,0.040730,0.040700,0.040640,0.040610,0.040560,0.040520,0.040470,0.040420,0.040380,0.040360,0.040310,0.040250,0.040210,0.040210,0.040160,0.040130,0.040120,0.040110,0.040070,0.040030,0.040010,0.039950,0.039920,0.039840,0.039800,0.039790,0.039760,0.039730,0.039670,0.039630,0.039600,0.039560,0.039520,0.039470,0.039440,0.039380,0.039300,0.039250,0.039230,0.039170,0.039140,0.039120,0.039040,0.039000,0.038990,0.038970,0.038960,0.038960,0.038940,0.038860,0.038810,0.038710,0.038690,0.038670,0.038640,0.038590,0.038560,0.038530,0.038490,0.038450,0.038450,0.038420,0.038380,0.038360,0.038310,0.038230,0.038200,0.038160,0.038150,0.038120,0.038110,0.038060,0.038030,0.038020,0.037970,0.037960,0.037940,0.037920,0.037900,0.037870,0.037850,0.037840,0.037800,0.037750,0.037740,0.037710,0.037680,0.037610,0.037570,0.037540,0.037520,0.037470,0.037430,0.037410,0.037380,0.037320,0.037280,0.037260,0.037230,0.037140,0.037080,0.037050,0.037020,0.037000,0.036980,0.036940,0.036910,0.036890,0.036830,0.036780,0.036750,0.036710,0.036690,0.036680,0.036620,0.036580,0.036540,0.036530,0.036460,0.036390,0.036350,0.036320,0.036300,0.036260,0.036240,0.036190,0.036170,0.036090,0.036060,0.036030,0.035980,0.035970,0.035930,0.035910,0.035870,0.035850,0.035770,0.035740,0.035710,0.035670,0.035650,0.035630,0.035600,0.035560,0.035500,0.035500,0.035460,0.035430,0.035400,0.035380,0.035360,0.035290,0.035260,0.035250,0.035200,0.035170,0.035150,0.035140,0.035110,0.035090,0.035060,0.035030,0.034960,0.034900,0.034870,0.034840,0.034780,0.034750,0.034740,0.034720,0.034690,0.034660,0.034650,0.034630,0.034610,0.034590,0.034550,0.034480,0.034460,0.034440,0.034420,0.034400,0.034360,0.034340,0.034330,0.034290,0.034270,0.034220,0.034190,0.034180,0.034120,0.034100,0.034050,0.034040,0.034010,0.033970,0.033940,0.033930,0.033880,0.033850,0.033810,0.033780,0.033770,0.033750,0.033720,0.033680,0.033650,0.033610,0.033590,0.033560,0.033510,0.033470,0.033460,0.033460,0.033400,0.033370,0.033370,0.033350,0.033320,0.033290,0.033270,0.033240,0.033200,0.033170,0.033110,0.033060,0.033040,0.033020,0.033000,0.032960,0.032950,0.032940,0.032930,0.032900,0.032850,0.032830,0.032770,0.032740,0.032690,0.032640,0.032620,0.032580,0.032550,0.032540,0.032520,0.032520,0.032480,0.032420,0.032400,0.032340,0.032280,0.032250,0.032220,0.032130,0.032100,0.032070,0.032050,0.032000,0.031970,0.031950,0.031900,0.031870,0.031840,0.031800,0.031770,0.031740,0.031670,0.031670,0.031610,0.031560,0.031530,0.031490,0.031470,0.031440,0.031400,0.031380,0.031370,0.031340,0.031280,0.031240,0.031230,0.031180,0.031160,0.031150,0.031120,0.031110,0.031080,0.031040,0.031000,0.030980,0.030920,0.030880,0.030850,0.030840,0.030800,0.030770,0.030740,0.030690,0.030650,0.030650,0.030620,0.030560,0.030530,0.030520,0.030480,0.030470,0.030450,0.030420,0.030410,0.030390,0.030380,0.030380,0.030380,0.030360,0.030330,0.030320,0.030320,0.030290,0.030290,0.030240,0.030230,0.030200,0.030170,0.030160,0.030140,0.030100,0.030080,0.030050,0.030040,0.030020,0.029990,0.029960,0.029930,0.029900,0.029890,0.029870,0.029820,0.029790,0.029780,0.029770,0.029710,0.029640,0.029630,0.029610,0.029560,0.029510,0.029410,0.029360,0.029340,0.029330,0.029320,0.029300,0.029300,0.029270,0.029260,0.029230,0.029200,0.029160,0.029130,0.029110,0.029100,0.029060,0.029050,0.029000,0.028960,0.028940,0.028920,0.028900,0.028880,0.028850,0.028850,0.028800,0.028770,0.028770,0.028750,0.028750,0.028730,0.028650,0.028640,0.028600,0.028520,0.028470,0.028430,0.028390,0.028390,0.028350,0.028330,0.028290,0.028270,0.028250,0.028210,0.028210,0.028180,0.028150,0.028120,0.028080,0.028040,0.028030,0.027990,0.027960,0.027920,0.027910,0.027870,0.027850,0.027810,0.027790,0.027780,0.027740,0.027740,0.027690,0.027660,0.027640,0.027620,0.027580,0.027570,0.027550,0.027520,0.027490,0.027440,0.027390,0.027370,0.027360,0.027350,0.027320,0.027310,0.027300,0.027230,0.027220,0.027210,0.027170,0.027100,0.027080,0.027060,0.027030,0.027020,0.027000,0.026970,0.026940,0.026900,0.026880,0.026840,0.026800,0.026770,0.026710,0.026690,0.026640,0.026630,0.026620,0.026600,0.026560,0.026540,0.026520,0.026470,0.026460,0.026450,0.026450,0.026430,0.026380,0.026350,0.026340,0.026300,0.026270,0.026240,0.026200,0.026130,0.026130,0.026080,0.026060,0.026050,0.026050,0.026040,0.026020,0.025990,0.025980,0.025980,0.025960,0.025960,0.025910,0.025880,0.025860,0.025840,0.025810,0.025800,0.025790,0.025760,0.025710,0.025660,0.025600,0.025570,0.025550,0.025540,0.025530,0.025520,0.025490,0.025440,0.025420,0.025400,0.025390,0.025370,0.025310,0.025280,0.025270,0.025260,0.025230,0.025210,0.025170,0.025170,0.025150,0.025130,0.025100,0.025100,0.025080,0.025060,0.025050,0.025050,0.025020,0.025010,0.024980,0.024960,0.024920,0.024900,0.024850,0.024850,0.024840,0.024810,0.024800,0.024760,0.024750,0.024710,0.024710,0.024690,0.024670,0.024660,0.024610,0.024590,0.024590,0.024580,0.024560,0.024540,0.024530,0.024500,0.024470,0.024450,0.024430,0.024410,0.024390,0.024380,0.024360,0.024340,0.024340,0.024310,0.024290,0.024250,0.024200,0.024180,0.024140,0.024130,0.024080,0.024070,0.024040,0.024030,0.024000,0.023980,0.023980,0.023970,0.023960,0.023940,0.023930,0.023920,0.023920,0.023880,0.023860,0.023840,0.023820,0.023790,0.023780,0.023760,0.023750,0.023740,0.023730,0.023730,0.023710,0.023690,0.023660,0.023650,0.023650,0.023640,0.023600,0.023580,0.023560,0.023520,0.023490,0.023470,0.023440,0.023430,0.023410,0.023360,0.023330,0.023300,0.023270,0.023270,0.023270,0.023260,0.023250,0.023200,0.023190,0.023180,0.023120,0.023100,0.023100,0.023080,0.023060,0.023050,0.023020,0.022990,0.022950,0.022950,0.022930,0.022910,0.022910,0.022870,0.022860,0.022820,0.022810,0.022800,0.022790,0.022730,0.022710,0.022660,0.022630,0.022610,0.022580,0.022540,0.022510,0.022500,0.022490,0.022480,0.022450,0.022430,0.022420,0.022400,0.022390,0.022380,0.022380,0.022380,0.022360,0.022320,0.022290,0.022270,0.022270,0.022250,0.022240,0.022220,0.022210,0.022190,0.022160,0.022140,0.022140,0.022130,0.022120,0.022110,0.022080,0.022080,0.022040,0.022030,0.022020,0.022000,0.021980,0.021960,0.021940,0.021930,0.021910,0.021900,0.021880,0.021860,0.021840,0.021830,0.021780,0.021750,0.021730,0.021720,0.021700,0.021680,0.021650,0.021640,0.021620,0.021570,0.021550,0.021540,0.021520,0.021510,0.021500,0.021490,0.021440,0.021440,0.021390,0.021390,0.021370,0.021360,0.021350,0.021330,0.021310,0.021270,0.021230,0.021190,0.021190,0.021190,0.021170,0.021160,0.021150,0.021150,0.021120,0.021100,0.021050,0.021010,0.020990,0.020970,0.020940,0.020940,0.020920,0.020900,0.020870,0.020840,0.020840,0.020840,0.020830,0.020820,0.020800,0.020790,0.020780,0.020780,0.020780,0.020740,0.020710,0.020690,0.020680,0.020670,0.020660,0.020640,0.020630,0.020620,0.020600,0.020600,0.020570,0.020520,0.020510,0.020490,0.020470,0.020430,0.020400,0.020380,0.020340,0.020320,0.020300,0.020270,0.020260,0.020250,0.020240,0.020210,0.020160,0.020120,0.020120,0.020100,0.020030,0.020010,0.020000,0.019960,0.019950,0.019930,0.019880,0.019860,0.019830,0.019820,0.019790,0.019780,0.019750,0.019730,0.019690,0.019670,0.019650,0.019620,0.019590,0.019590,0.019590,0.019560,0.019540,0.019540,0.019520,0.019490,0.019490,0.019490,0.019480,0.019440,0.019410,0.019400,0.019390,0.019360,0.019330,0.019310,0.019310,0.019280,0.019280,0.019260,0.019220,0.019200,0.019190,0.019170,0.019160,0.019150,0.019140,0.019120,0.019090,0.019090,0.019070,0.019060,0.019050,0.019040,0.019040,0.019010,0.018980,0.018980,0.018970,0.018950,0.018950,0.018910,0.018890,0.018870,0.018860,0.018820,0.018810,0.018800,0.018780,0.018770,0.018740,0.018720,0.018720,0.018710,0.018700,0.018680,0.018670,0.018650,0.018600,0.018570,0.018520,0.018510,0.018480,0.018470,0.018430,0.018420,0.018400,0.018380,0.018360,0.018350,0.018320,0.018300,0.018290,0.018290,0.018290,0.018280,0.018280,0.018260,0.018250,0.018250,0.018220,0.018210,0.018200,0.018160,0.018140,0.018110,0.018060,0.018040,0.018020,0.017970,0.017950,0.017930,0.017930,0.017900,0.017870,0.017850,0.017850,0.017840,0.017820,0.017790,0.017780,0.017770,0.017760,0.017720,0.017720,0.017710,0.017680,0.017660,0.017640,0.017630,0.017610,0.017570,0.017560,0.017510,0.017510,0.017510,0.017510,0.017490,0.017450,0.017430,0.017390,0.017380,0.017370,0.017340,0.017330,0.017320,0.017310,0.017290,0.017290,0.017270,0.017240,0.017220,0.017200,0.017200,0.017190,0.017170,0.017160,0.017120,0.017100,0.017050,0.017030,0.017000,0.016970,0.016970,0.016950,0.016930,0.016910,0.016910,0.016910,0.016870,0.016870,0.016860,0.016840,0.016830,0.016810,0.016790,0.016790,0.016780,0.016750,0.016730,0.016700,0.016690,0.016690,0.016670,0.016660,0.016640,0.016640,0.016630,0.016610,0.016600,0.016580,0.016560,0.016550,0.016530,0.016520,0.016510,0.016490,0.016480,0.016460,0.016460,0.016440,0.016440,0.016440,0.016410,0.016400,0.016380,0.016380,0.016360,0.016350,0.016320,0.016300,0.016300,0.016280,0.016230,0.016210,0.016190,0.016160,0.016160,0.016160,0.016110,0.016110,0.016090,0.016080,0.016070,0.016030,0.016010,0.016010,0.016010,0.016000,0.015990,0.015980,0.015940,0.015930,0.015920,0.015920,0.015910,0.015880,0.015870,0.015870,0.015840,0.015830,0.015810,0.015790,0.015780,0.015770,0.015770,0.015740,0.015730,0.015710,0.015680,0.015680,0.015660,0.015650,0.015640,0.015630,0.015630,0.015620,0.015610,0.015580,0.015570,0.015560,0.015550,0.015520,0.015520,0.015510,0.015510,0.015500,0.015480,0.015460,0.015430,0.015390,0.015360,0.015340,0.015320,0.015290,0.015290,0.015290,0.015270,0.015260,0.015240,0.015230,0.015220,0.015190,0.015170,0.015140,0.015140,0.015140,0.015120,0.015110,0.015110,0.015110,0.015080,0.015080,0.015050,0.015040,0.015020,0.015000,0.015000,0.014990,0.014960,0.014950,0.014920,0.014900,0.014870,0.014870,0.014850,0.014840,0.014840,0.014840,0.014830,0.014830,0.014810,0.014800,0.014790,0.014730,0.014720,0.014720,0.014710,0.014690,0.014670,0.014650,0.014640,0.014600,0.014580,0.014570,0.014560,0.014550,0.014550,0.014540,0.014520,0.014490,0.014460,0.014450,0.014450,0.014420,0.014420,0.014400,0.014390,0.014370,0.014360,0.014340,0.014340,0.014340,0.014340,0.014330,0.014320,0.014320,0.014310,0.014310,0.014300,0.014300,0.014290,0.014290,0.014290,0.014280,0.014270,0.014260,0.014250,0.014240,0.014210,0.014200,0.014180,0.014150,0.014130,0.014110,0.014090,0.014080,0.014070,0.014070,0.014050,0.014020,0.014000,0.013950,0.013950,0.013930,0.013910,0.013890,0.013890,0.013870,0.013870,0.013860,0.013860,0.013860,0.013850,0.013850,0.013820,0.013790,0.013770,0.013760,0.013750,0.013740,0.013730,0.013720,0.013710,0.013680,0.013670,0.013640,0.013620,0.013610,0.013600,0.013590,0.013590,0.013580,0.013570,0.013550,0.013550,0.013550,0.013550,0.013530,0.013510,0.013490,0.013490,0.013480,0.013460,0.013460,0.013450,0.013440,0.013420,0.013420,0.013410,0.013410,0.013410,0.013410,0.013410,0.013400,0.013380,0.013340,0.013320,0.013310,0.013300,0.013290,0.013280,0.013250,0.013250,0.013240,0.013210,0.013190,0.013180,0.013160,0.013150,0.013140,0.013130,0.013120,0.013120,0.013110,0.013080,0.013050,0.013040,0.013030,0.013020,0.013020,0.013020,0.013020,0.013000,0.012990,0.012960,0.012960,0.012960,0.012950,0.012930,0.012930,0.012910,0.012900,0.012900,0.012890,0.012880,0.012880,0.012880,0.012880,0.012870,0.012870,0.012860,0.012850,0.012840,0.012840,0.012830,0.012820,0.012780,0.012770,0.012760,0.012760,0.012760,0.012750,0.012740,0.012730,0.012710,0.012690,0.012670,0.012670,0.012640,0.012640,0.012600,0.012600,0.012590,0.012580,0.012580,0.012570,0.012540,0.012520,0.012510,0.012510,0.012510,0.012490,0.012480,0.012470,0.012470,0.012450,0.012440,0.012440,0.012440,0.012410,0.012410,0.012380,0.012360,0.012340,0.012340,0.012340,0.012330,0.012320,0.012310,0.012310,0.012300,0.012290,0.012270,0.012260,0.012240,0.012220,0.012200,0.012190,0.012170,0.012160,0.012160,0.012120,0.012110,0.012100,0.012080,0.012060,0.012040,0.012030,0.012020,0.012020,0.012020,0.012000,0.012000,0.011990,0.011970,0.011970,0.011970,0.011970,0.011950,0.011950,0.011940,0.011930,0.011920,0.011900,0.011890,0.011890,0.011860,0.011860,0.011850,0.011850,0.011840,0.011820,0.011820,0.011800,0.011790,0.011780,0.011760,0.011750,0.011750,0.011750,0.011750,0.011740,0.011730,0.011720,0.011710,0.011680,0.011660,0.011650,0.011640,0.011640,0.011640,0.011640,0.011640,0.011620,0.011620,0.011600,0.011590,0.011570,0.011560,0.011560,0.011560,0.011530,0.011520,0.011510,0.011500,0.011480,0.011480,0.011470,0.011460,0.011460,0.011450,0.011430,0.011420,0.011410,0.011410,0.011410,0.011400,0.011390,0.011370,0.011350,0.011340,0.011340,0.011320,0.011320,0.011290,0.011280,0.011270,0.011260,0.011250,0.011250,0.011220,0.011220,0.011210,0.011190,0.011190,0.011190,0.011190,0.011170,0.011150,0.011140,0.011110,0.011090,0.011090,0.011070,0.011060,0.011040,0.011040,0.011020,0.011000,0.011000,0.010970,0.010950,0.010950,0.010940,0.010940,0.010940,0.010940,0.010930,0.010900,0.010890,0.010880,0.010860,0.010850,0.010840,0.010840,0.010820,0.010790,0.010770,0.010770,0.010760,0.010720,0.010720,0.010710,0.010700,0.010690,0.010690,0.010690,0.010690,0.010690,0.010680,0.010660,0.010640,0.010590,0.010590,0.010570,0.010560,0.010560,0.010560,0.010530,0.010520,0.010520,0.010520,0.010520,0.010490,0.010470,0.010430,0.010410,0.010410,0.010410,0.010400,0.010390,0.010380,0.010380,0.010360,0.010340,0.010330,0.010320,0.010300,0.010290,0.010280,0.010270,0.010260,0.010250,0.010250,0.010230,0.010220,0.010220,0.010220,0.010200,0.010180,0.010170,0.010170,0.010170,0.010170,0.010160,0.010140,0.010130,0.010130,0.010130,0.010130,0.010130,0.010130,0.010110,0.010110,0.010110,0.010100,0.010070,0.010070,0.010070,0.010040,0.010030,0.010010,0.010000,0.009990,0.009990,0.009980,0.009970,0.009960,0.009960,0.009940,0.009940,0.009940,0.009940,0.009920,0.009910,0.009890,0.009890,0.009890,0.009880,0.009860,0.009850,0.009830,0.009810,0.009800,0.009800,0.009800,0.009790,0.009780,0.009780,0.009750,0.009750,0.009750,0.009750,0.009730,0.009720,0.009710,0.009700,0.009700,0.009700,0.009690,0.009690,0.009670,0.009670,0.009630,0.009620,0.009620,0.009620,0.009620,0.009610,0.009600,0.009600,0.009590,0.009590,0.009590,0.009580,0.009580,0.009570,0.009570,0.009560,0.009560,0.009560,0.009550,0.009550,0.009540,0.009530,0.009530,0.009510,0.009510,0.009480,0.009450,0.009450,0.009430,0.009430,0.009430,0.009430,0.009430,0.009430,0.009420,0.009410,0.009400,0.009400,0.009390,0.009390,0.009370,0.009370,0.009360,0.009350,0.009340,0.009330,0.009330,0.009300,0.009300,0.009300,0.009290,0.009270,0.009270,0.009260,0.009250,0.009230,0.009230,0.009230,0.009210,0.009190,0.009190,0.009180,0.009170,0.009170,0.009160,0.009160,0.009160,0.009160,0.009150,0.009150,0.009130,0.009120,0.009080,0.009080,0.009080,0.009070,0.009070,0.009060,0.009060,0.009050,0.009040,0.009020,0.009010,0.009000,0.009000,0.008990,0.008960,0.008960,0.008940,0.008900,0.008900,0.008890,0.008880,0.008860,0.008850,0.008840,0.008820,0.008820,0.008810,0.008780,0.008780,0.008780,0.008780,0.008760,0.008760,0.008750,0.008710,0.008690,0.008690,0.008690,0.008680,0.008670,0.008670,0.008670,0.008640,0.008630,0.008600,0.008570,0.008570,0.008550,0.008550,0.008550,0.008550,0.008540,0.008540,0.008520,0.008520,0.008510,0.008490,0.008480,0.008470,0.008460,0.008450,0.008430,0.008410,0.008410,0.008400,0.008400,0.008380,0.008370,0.008350,0.008350,0.008350,0.008320,0.008320,0.008310,0.008300,0.008290,0.008290,0.008280,0.008270,0.008270,0.008270,0.008260,0.008260,0.008260,0.008240,0.008230,0.008230,0.008220,0.008220,0.008220,0.008200,0.008180,0.008170,0.008170,0.008160,0.008160,0.008150,0.008140,0.008140,0.008120,0.008110,0.008090,0.008070,0.008070,0.008060,0.008050,0.008050,0.008040,0.008040,0.008040,0.008040,0.008040,0.008030,0.008020,0.008020,0.008010,0.008010,0.008010,0.008000,0.007990,0.007990,0.007960,0.007960,0.007950,0.007920,0.007920,0.007900,0.007870,0.007850,0.007840,0.007830,0.007830,0.007820,0.007820,0.007810,0.007810,0.007810,0.007790,0.007780,0.007780,0.007770,0.007770,0.007770,0.007770,0.007770,0.007770,0.007750,0.007740,0.007740,0.007740,0.007740,0.007740,0.007720,0.007700,0.007700,0.007690,0.007690,0.007690,0.007680,0.007680,0.007650,0.007650,0.007640,0.007630,0.007620,0.007610,0.007610,0.007600,0.007590,0.007580,0.007580,0.007570,0.007570,0.007570,0.007570,0.007570,0.007570,0.007570,0.007570,0.007560,0.007550,0.007550,0.007550,0.007550,0.007530,0.007530,0.007520,0.007510,0.007500,0.007500,0.007500,0.007500,0.007490,0.007470,0.007450,0.007450,0.007440,0.007430,0.007430,0.007420,0.007420,0.007420,0.007410,0.007400,0.007400,0.007390,0.007380,0.007370,0.007370,0.007370,0.007360,0.007350,0.007340,0.007340,0.007330,0.007320,0.007320,0.007310,0.007310,0.007310,0.007310,0.007300,0.007300,0.007300,0.007290,0.007290,0.007280,0.007270,0.007260,0.007260,0.007240,0.007240,0.007230,0.007220,0.007220,0.007200,0.007200,0.007190,0.007180,0.007180,0.007180,0.007170,0.007170,0.007150,0.007120,0.007120,0.007120,0.007110,0.007110,0.007100,0.007080,0.007070,0.007060,0.007050,0.007050,0.007040,0.007040,0.007030,0.007020,0.007010,0.007010,0.006990,0.006980,0.006980,0.006970,0.006970,0.006960,0.006960,0.006950,0.006950,0.006940,0.006940,0.006940,0.006930,0.006920,0.006920,0.006910,0.006890,0.006880,0.006880,0.006870,0.006870,0.006870,0.006870,0.006840,0.006820,0.006810,0.006810,0.006790,0.006790,0.006780,0.006780,0.006780,0.006760,0.006760,0.006760,0.006760,0.006760,0.006760,0.006760,0.006750,0.006750,0.006750,0.006750,0.006730,0.006710,0.006700,0.006700,0.006680,0.006670,0.006660,0.006660,0.006640,0.006630,0.006610,0.006600,0.006590,0.006580,0.006570,0.006560,0.006560,0.006560,0.006560,0.006550,0.006530,0.006530,0.006530,0.006530,0.006530,0.006520,0.006510,0.006500,0.006500,0.006500,0.006500,0.006490,0.006490,0.006490,0.006490,0.006490,0.006490,0.006480,0.006470,0.006460,0.006450,0.006450,0.006430,0.006410,0.006410,0.006410,0.006410,0.006400,0.006390,0.006380,0.006370,0.006350,0.006340,0.006340,0.006300,0.006290,0.006290,0.006290,0.006290,0.006280,0.006280,0.006270,0.006270,0.006270,0.006270,0.006270,0.006260,0.006250,0.006220,0.006220,0.006210,0.006200,0.006190,0.006180,0.006180,0.006170,0.006150,0.006150,0.006150,0.006150,0.006150,0.006140,0.006120,0.006110,0.006110,0.006110,0.006100,0.006100,0.006080,0.006080,0.006060,0.006060,0.006050,0.006050,0.006050,0.006040,0.006040,0.006040,0.006030,0.006030,0.006030,0.006020,0.006000,0.005980,0.005980,0.005980,0.005980,0.005980,0.005980,0.005980,0.005980,0.005970,0.005970,0.005970,0.005960,0.005950,0.005950,0.005940,0.005940,0.005930,0.005930,0.005930,0.005920,0.005910,0.005910,0.005910,0.005910,0.005910,0.005910,0.005910,0.005900,0.005900,0.005890,0.005870,0.005870,0.005860,0.005860,0.005860,0.005850,0.005850,0.005830,0.005830,0.005830,0.005820,0.005820,0.005800,0.005800,0.005780,0.005770,0.005760,0.005760,0.005760,0.005750,0.005750,0.005750,0.005750,0.005750,0.005740,0.005740,0.005740,0.005730,0.005720,0.005720,0.005710,0.005710,0.005710,0.005710,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005670,0.005670,0.005650,0.005640,0.005630,0.005620,0.005610,0.005600,0.005590,0.005580,0.005570,0.005570,0.005560,0.005550,0.005550,0.005550,0.005550,0.005550,0.005540,0.005540,0.005530,0.005520,0.005520,0.005510,0.005510,0.005500,0.005500,0.005490,0.005460,0.005450,0.005450,0.005450,0.005450,0.005440,0.005440,0.005440,0.005440,0.005440,0.005440,0.005420,0.005420,0.005420,0.005420,0.005400,0.005400,0.005390,0.005390,0.005390,0.005380,0.005380,0.005370,0.005370,0.005370,0.005370,0.005360,0.005360,0.005350,0.005340,0.005340,0.005340,0.005330,0.005320,0.005320,0.005310,0.005310,0.005310,0.005310,0.005310,0.005310,0.005300,0.005300,0.005270,0.005250,0.005230,0.005230,0.005210,0.005210,0.005210,0.005210,0.005210,0.005210,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005190,0.005180,0.005160,0.005160,0.005160,0.005160,0.005160,0.005160,0.005160,0.005160,0.005160,0.005150,0.005150,0.005140,0.005130,0.005130,0.005120,0.005100,0.005100,0.005090,0.005090,0.005090,0.005090,0.005090,0.005080,0.005070,0.005060,0.005050,0.005040,0.005040,0.005040,0.005040,0.005040,0.005040,0.005020,0.005020,0.005020,0.005020,0.005020,0.005020,0.005020,0.005020,0.005020,0.005020,0.005020,0.005020,0.005020,0.005020,0.004990,0.004980,0.004980,0.004980,0.004980,0.004980,0.004980,0.004980,0.004970,0.004970,0.004960,0.004960,0.004950,0.004940,0.004940,0.004940,0.004940,0.004940,0.004920,0.004920,0.004920,0.004920,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004890,0.004880,0.004870,0.004870,0.004870,0.004860,0.004850,0.004840,0.004840,0.004840,0.004840,0.004840,0.004840,0.004830,0.004830,0.004830,0.004830,0.004820,0.004820,0.004820,0.004810,0.004810,0.004790,0.004750,0.004750,0.004750,0.004730,0.004730,0.004730,0.004730,0.004730,0.004720,0.004720,0.004720,0.004720,0.004720,0.004710,0.004700,0.004700,0.004700,0.004690,0.004690,0.004690,0.004690,0.004680,0.004670,0.004670,0.004670,0.004660,0.004650,0.004650,0.004640,0.004640,0.004640,0.004640,0.004640,0.004640,0.004640,0.004640,0.004640,0.004630,0.004630,0.004620,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004600,0.004600,0.004600,0.004600,0.004600,0.004580,0.004580,0.004580,0.004580,0.004570,0.004560,0.004550,0.004550,0.004550,0.004550,0.004550,0.004550,0.004540,0.004530,0.004520,0.004520,0.004520,0.004510,0.004510,0.004500,0.004500,0.004500,0.004490,0.004490,0.004490,0.004490,0.004490,0.004470,0.004460,0.004460,0.004460,0.004450,0.004450,0.004450,0.004450,0.004440,0.004430,0.004430,0.004430,0.004420,0.004420,0.004410,0.004400,0.004390,0.004390,0.004380,0.004380,0.004370,0.004360,0.004360,0.004350,0.004350,0.004350,0.004340,0.004330,0.004320,0.004290,0.004290,0.004290,0.004280,0.004280,0.004280,0.004280,0.004260,0.004250,0.004250,0.004250,0.004250,0.004250,0.004240,0.004240,0.004230,0.004230,0.004230,0.004220,0.004220,0.004220,0.004220,0.004220,0.004210,0.004210,0.004210,0.004210,0.004190,0.004190,0.004180,0.004170,0.004170,0.004170,0.004160,0.004160,0.004160,0.004150,0.004130,0.004130,0.004130,0.004130,0.004130,0.004130,0.004130,0.004130,0.004120,0.004110,0.004110,0.004110,0.004100,0.004100,0.004100,0.004100,0.004100,0.004080,0.004080,0.004080,0.004080,0.004080,0.004080,0.004080,0.004070,0.004070,0.004070,0.004050,0.004050,0.004050,0.004050,0.004050,0.004050,0.004040,0.004020,0.004010,0.004000,0.004000,0.003990,0.003990,0.003990,0.003980,0.003980,0.003980,0.003960,0.003960,0.003960,0.003960,0.003960,0.003960,0.003960,0.003960,0.003960,0.003960,0.003950,0.003950,0.003940,0.003940,0.003920,0.003910,0.003910,0.003890,0.003890,0.003890,0.003890,0.003890,0.003870,0.003860,0.003860,0.003850,0.003850,0.003850,0.003850,0.003850,0.003850,0.003840,0.003830,0.003820,0.003820,0.003820,0.003820,0.003820,0.003810,0.003810,0.003800,0.003790,0.003790,0.003780,0.003780,0.003780,0.003780,0.003780,0.003770,0.003770,0.003770,0.003770,0.003760,0.003760,0.003760,0.003750,0.003750,0.003740,0.003740,0.003740,0.003730,0.003730,0.003730,0.003730,0.003700,0.003700,0.003700,0.003700,0.003700,0.003690,0.003690,0.003680,0.003680,0.003670,0.003670,0.003670,0.003670,0.003670,0.003670,0.003670,0.003670,0.003670,0.003660,0.003660,0.003660,0.003660,0.003660,0.003660,0.003660,0.003650,0.003650,0.003650,0.003650,0.003650,0.003650,0.003650,0.003630,0.003630,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003610,0.003610,0.003610,0.003600,0.003600,0.003600,0.003590,0.003590,0.003580,0.003580,0.003560,0.003560,0.003560,0.003560,0.003550,0.003550,0.003540,0.003540,0.003540,0.003540,0.003540,0.003540,0.003530,0.003530,0.003520,0.003510,0.003510,0.003510,0.003510,0.003500,0.003490,0.003490,0.003490,0.003490,0.003490,0.003490,0.003490,0.003480,0.003480,0.003480,0.003470,0.003450,0.003440,0.003440,0.003440,0.003440,0.003440,0.003430,0.003430,0.003430,0.003410,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003390,0.003390,0.003390,0.003380,0.003380,0.003380,0.003380,0.003370,0.003360,0.003350,0.003330,0.003310,0.003310,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003290,0.003270,0.003270,0.003270,0.003270,0.003270,0.003270,0.003270,0.003270,0.003260,0.003260,0.003260,0.003260,0.003260,0.003260,0.003260,0.003260,0.003260,0.003250,0.003250,0.003240,0.003230,0.003230,0.003230,0.003230,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003190,0.003180,0.003180,0.003180,0.003180,0.003180,0.003170,0.003160,0.003160,0.003160,0.003150,0.003150,0.003150,0.003150,0.003140,0.003140,0.003140,0.003140,0.003140,0.003140,0.003140,0.003140,0.003130,0.003130,0.003130,0.003130,0.003120,0.003120,0.003110,0.003100,0.003100,0.003100,0.003100,0.003100,0.003090,0.003090,0.003080,0.003070,0.003070,0.003070,0.003070,0.003060,0.003060,0.003060,0.003060,0.003060,0.003050,0.003040,0.003040,0.003040,0.003030,0.003030,0.003030,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003020,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003000,0.002990,0.002990,0.002970,0.002970,0.002970,0.002960,0.002960,0.002960,0.002960,0.002950,0.002940,0.002940,0.002940,0.002940,0.002940,0.002930,0.002930,0.002930,0.002930,0.002920,0.002920,0.002920,0.002910,0.002890,0.002890,0.002890,0.002890,0.002890,0.002890,0.002890,0.002880,0.002880,0.002880,0.002880,0.002880,0.002880,0.002870,0.002860,0.002850,0.002850,0.002850,0.002840,0.002840,0.002830,0.002830,0.002830,0.002830,0.002830,0.002830,0.002830,0.002820,0.002810,0.002810,0.002810,0.002810,0.002810,0.002810,0.002810,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002780,0.002780,0.002780,0.002780,0.002770,0.002770,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002730,0.002730,0.002730,0.002730,0.002730,0.002720,0.002720,0.002720,0.002720,0.002720,0.002720,0.002720,0.002720,0.002720,0.002710,0.002710,0.002700,0.002690,0.002680,0.002680,0.002680,0.002680,0.002680,0.002680,0.002680,0.002670,0.002670,0.002660,0.002650,0.002650,0.002650,0.002650,0.002650,0.002650,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002640,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002620,0.002600,0.002600,0.002600,0.002600,0.002600,0.002580,0.002580,0.002570,0.002570,0.002560,0.002560,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002550,0.002540,0.002540,0.002530,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002500,0.002500,0.002500,0.002500,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002490,0.002480,0.002480,0.002470,0.002470,0.002460,0.002460,0.002460,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002430,0.002430,0.002430,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002420,0.002410,0.002390,0.002390,0.002390,0.002390,0.002390,0.002390,0.002380,0.002380,0.002380,0.002380,0.002380,0.002360,0.002360,0.002360,0.002360,0.002360,0.002360,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002340,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002320,0.002310,0.002310,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002280,0.002270,0.002260,0.002260,0.002250,0.002240,0.002240,0.002240,0.002230,0.002230,0.002230,0.002230,0.002230,0.002230,0.002220,0.002220,0.002220,0.002210,0.002210,0.002200,0.002200,0.002200,0.002200,0.002180,0.002180,0.002170,0.002170,0.002170,0.002160,0.002160,0.002160,0.002160,0.002150,0.002150,0.002150,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002140,0.002130,0.002130,0.002130,0.002130,0.002130,0.002130,0.002120,0.002120,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002100,0.002100,0.002100,0.002090,0.002090,0.002090,0.002080,0.002080,0.002080,0.002080,0.002080,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002060,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002050,0.002040,0.002040,0.002030,0.002030,0.002030,0.002030,0.002030,0.002030,0.002020,0.002020,0.002010,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.001990,0.001980,0.001980,0.001970,0.001970,0.001950,0.001950,0.001950,0.001940,0.001940,0.001930,0.001930,0.001930,0.001930,0.001930,0.001920,0.001920,0.001920,0.001920,0.001910,0.001910,0.001910,0.001900,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001890,0.001880,0.001880,0.001880,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001870,0.001860,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001840,0.001840,0.001840,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001830,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001820,0.001810,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001790,0.001780,0.001780,0.001780,0.001780,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001750,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001720,0.001710,0.001700,0.001700,0.001690,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001680,0.001670,0.001670,0.001660,0.001660,0.001660,0.001660,0.001660,0.001660,0.001660,0.001660,0.001650,0.001650,0.001650,0.001640,0.001640,0.001640,0.001630,0.001630,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001600,0.001600,0.001580,0.001580,0.001580,0.001580,0.001580,0.001580,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001560,0.001550,0.001540,0.001530,0.001530,0.001530,0.001530,0.001520,0.001520,0.001520,0.001510,0.001510,0.001500,0.001500,0.001490,0.001490,0.001490,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001460,0.001450,0.001450,0.001450,0.001450,0.001450,0.001450,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001430,0.001430,0.001430,0.001430,0.001420,0.001420,0.001410,0.001410,0.001410,0.001400,0.001390,0.001390,0.001390,0.001390,0.001390,0.001390,0.001390,0.001390,0.001380,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001370,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001350,0.001340,0.001340,0.001340,0.001340,0.001340,0.001330,0.001320,0.001320,0.001320,0.001320,0.001320,0.001310,0.001310,0.001310,0.001310,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001290,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001270,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001260,0.001250,0.001250,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001210,0.001210,0.001210,0.001210,0.001210,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001190,0.001190,0.001190,0.001190,0.001190,0.001190,0.001190,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001170,0.001170,0.001170,0.001170,0.001170,0.001160,0.001150,0.001150,0.001140,0.001140,0.001140,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001120,0.001120,0.001120,0.001120,0.001120,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001110,0.001100,0.001100,0.001100,0.001100,0.001100,0.001090,0.001090,0.001090,0.001080,0.001080,0.001080,0.001070,0.001070,0.001070,0.001070,0.001070,0.001060,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001040,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001010,0.001000,0.001000,0.001000,0.001000,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000980,0.000970,0.000970,0.000970,0.000970,0.000970,0.000970,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000950,0.000930,0.000930,0.000930,0.000930,0.000920,0.000920,0.000920,0.000920,0.000920,0.000910,0.000910,0.000910,0.000910,0.000910,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000890,0.000880,0.000880,0.000880,0.000880,0.000880,0.000870,0.000870,0.000860,0.000860,0.000860,0.000860,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000810,0.000810,0.000810,0.000810,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000750,0.000750,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000730,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000720,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000700,0.000690,0.000690,0.000690,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000680,0.000670,0.000670,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000660,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000650,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000640,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000630,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000620,0.000610,0.000600,0.000600,0.000600,0.000600,0.000600,0.000590,0.000590,0.000590,0.000590,0.000590,0.000590,0.000580,0.000580,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000570,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000550,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000540,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000530,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000520,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000480,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000470,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000460,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000450,0.000440,0.000440,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000420,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000410,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000380,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000340,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000330,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000310,0.000310,0.000310,0.000310,0.000310,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000270,0.000270,0.000270,0.000270,0.000270,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000220,0.000210,0.000210,0.000210,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000180,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,

==> matlab/KW2_rho095_10K_runs.txt <==
1.000000,0.972300,0.972000,0.971700,0.971300,0.971100,0.971000,0.970900,0.970400,0.970300,0.970000,0.969800,0.969400,0.969100,0.968800,0.968600,0.968300,0.968000,0.967800,0.967400,0.966900,0.966700,0.966300,0.965200,0.965100,0.964500,0.964300,0.964100,0.963900,0.963800,0.963600,0.963200,0.963100,0.962800,0.962600,0.962500,0.962400,0.961600,0.961300,0.961000,0.960900,0.960500,0.959900,0.959800,0.959600,0.959300,0.959000,0.958700,0.957900,0.957600,0.957000,0.956300,0.956100,0.955700,0.955400,0.955200,0.954500,0.954300,0.953800,0.953200,0.952700,0.952500,0.952000,0.951500,0.951400,0.951100,0.950700,0.950000,0.949900,0.949800,0.949500,0.949400,0.949000,0.948600,0.948200,0.947800,0.947400,0.947200,0.947000,0.946500,0.946300,0.946100,0.945900,0.945600,0.945100,0.944800,0.944100,0.943900,0.943200,0.942900,0.942600,0.942100,0.941400,0.941000,0.940700,0.939900,0.939400,0.939000,0.938500,0.938200,0.938000,0.937700,0.937400,0.937000,0.936600,0.936100,0.936100,0.935600,0.935200,0.934500,0.934100,0.933800,0.933400,0.933000,0.932700,0.932300,0.931900,0.931500,0.931200,0.930800,0.930500,0.930400,0.930300,0.930100,0.929700,0.929300,0.929300,0.929000,0.928400,0.927900,0.927600,0.927100,0.926700,0.926300,0.925600,0.925100,0.924700,0.924500,0.923900,0.923700,0.923300,0.922900,0.922800,0.922600,0.922400,0.922000,0.921600,0.921400,0.920700,0.920600,0.920300,0.920200,0.919400,0.918900,0.918500,0.917900,0.917600,0.917400,0.916700,0.916400,0.916100,0.915500,0.914900,0.914500,0.913800,0.913400,0.913100,0.912800,0.912400,0.911700,0.911400,0.911000,0.910800,0.910300,0.909900,0.909600,0.909000,0.908400,0.908100,0.907800,0.907700,0.907300,0.906900,0.906000,0.905900,0.905200,0.904800,0.904100,0.903600,0.903100,0.902500,0.901900,0.901300,0.900700,0.900100,0.900000,0.899900,0.899600,0.899100,0.898400,0.897700,0.897500,0.897000,0.896300,0.895700,0.895000,0.894300,0.894100,0.893900,0.893500,0.893400,0.893200,0.892400,0.892200,0.891700,0.890900,0.890500,0.890000,0.889800,0.889600,0.889400,0.888700,0.888400,0.888200,0.887700,0.887000,0.886600,0.886100,0.885400,0.885100,0.884500,0.884200,0.883900,0.883700,0.883300,0.882700,0.882400,0.882200,0.881800,0.881100,0.880500,0.880100,0.879200,0.879100,0.878700,0.878100,0.877400,0.876700,0.876000,0.875600,0.875000,0.874800,0.874600,0.874400,0.874100,0.873700,0.873300,0.873100,0.872700,0.872100,0.871600,0.871200,0.871000,0.870500,0.870100,0.869800,0.869300,0.868700,0.868500,0.867700,0.867100,0.866400,0.866000,0.865700,0.864800,0.864100,0.863700,0.863200,0.862800,0.862300,0.861900,0.861400,0.861000,0.860900,0.860700,0.860300,0.859900,0.859400,0.858800,0.858600,0.858400,0.857800,0.857300,0.857200,0.856500,0.856300,0.855900,0.855500,0.855100,0.854600,0.854200,0.853600,0.853400,0.852800,0.852500,0.852000,0.851600,0.850900,0.850200,0.849800,0.849400,0.849400,0.849300,0.849000,0.848200,0.847800,0.846800,0.846400,0.845400,0.844200,0.843700,0.843400,0.842800,0.842600,0.842200,0.841500,0.840700,0.840400,0.839900,0.839500,0.839400,0.838300,0.838200,0.837300,0.837100,0.836100,0.835800,0.835100,0.834700,0.834100,0.833800,0.833600,0.833200,0.832700,0.832300,0.831700,0.831000,0.830800,0.830600,0.830500,0.829800,0.829200,0.828700,0.828500,0.828500,0.828100,0.827500,0.827200,0.826600,0.826200,0.826200,0.825600,0.825100,0.824900,0.824300,0.824100,0.823400,0.822800,0.822500,0.821900,0.821400,0.821000,0.820400,0.819800,0.819100,0.818700,0.818500,0.818200,0.817800,0.817300,0.817000,0.816600,0.816100,0.815800,0.815100,0.814300,0.814100,0.813700,0.813300,0.812800,0.812600,0.812300,0.811600,0.811100,0.810800,0.810700,0.810000,0.809200,0.808700,0.808300,0.807900,0.807600,0.806900,0.806400,0.806200,0.805900,0.805700,0.804900,0.804600,0.804200,0.804000,0.803600,0.802700,0.802300,0.801400,0.800600,0.800300,0.800000,0.799500,0.798900,0.798500,0.797500,0.796900,0.796100,0.795600,0.795100,0.794500,0.793400,0.793000,0.792500,0.792100,0.791400,0.791000,0.790900,0.789900,0.789100,0.788500,0.787900,0.787500,0.787200,0.786500,0.785700,0.785000,0.784700,0.784200,0.784000,0.783100,0.782700,0.782100,0.781900,0.781000,0.780800,0.780100,0.779600,0.779200,0.778400,0.778200,0.777400,0.776900,0.776500,0.775700,0.775100,0.774500,0.773900,0.773700,0.773500,0.773100,0.772600,0.772200,0.771500,0.771000,0.770300,0.769700,0.769200,0.768800,0.768100,0.767500,0.767300,0.766700,0.766200,0.765900,0.765500,0.765300,0.764600,0.764000,0.763600,0.763600,0.763000,0.762600,0.762200,0.761600,0.761000,0.760500,0.760100,0.759800,0.759300,0.758900,0.758600,0.757900,0.757300,0.756800,0.755700,0.755400,0.755000,0.754400,0.754000,0.753400,0.753100,0.752600,0.752000,0.751500,0.751200,0.750400,0.749800,0.749000,0.748300,0.748200,0.747800,0.747600,0.747300,0.746800,0.746400,0.746000,0.745500,0.745300,0.744600,0.744200,0.743800,0.743700,0.743000,0.742600,0.742100,0.741600,0.740900,0.740600,0.740100,0.739400,0.739000,0.738500,0.737800,0.737400,0.737000,0.736400,0.736000,0.735500,0.735100,0.734400,0.733900,0.733500,0.733200,0.732800,0.732100,0.731700,0.731300,0.730600,0.730000,0.729600,0.729500,0.728800,0.728400,0.728000,0.727800,0.727500,0.727300,0.726300,0.725900,0.725200,0.724600,0.724100,0.723700,0.723100,0.722300,0.721900,0.721300,0.720700,0.720100,0.719500,0.719300,0.718800,0.718500,0.718000,0.717400,0.716400,0.715600,0.715100,0.714700,0.713900,0.712900,0.712300,0.712000,0.711400,0.710800,0.710200,0.709400,0.708900,0.708400,0.707900,0.707800,0.707100,0.706100,0.705600,0.705200,0.704700,0.703900,0.703400,0.702700,0.702300,0.701800,0.701300,0.701000,0.700700,0.700400,0.700000,0.699900,0.699300,0.698500,0.697500,0.697100,0.696000,0.695400,0.694600,0.694400,0.694000,0.693900,0.693300,0.693000,0.692300,0.692100,0.691800,0.691200,0.690600,0.690100,0.689600,0.689200,0.688900,0.688600,0.688500,0.687800,0.687500,0.686300,0.686000,0.685300,0.685000,0.684700,0.684200,0.683700,0.683200,0.682900,0.682200,0.681800,0.681500,0.681000,0.680700,0.680500,0.679700,0.679700,0.678800,0.678000,0.677800,0.677100,0.676800,0.676000,0.675600,0.675400,0.675400,0.674300,0.673800,0.673200,0.672800,0.672500,0.672400,0.672000,0.671400,0.670800,0.670400,0.670100,0.669300,0.668900,0.668100,0.667500,0.666700,0.666100,0.665600,0.665100,0.664300,0.663800,0.663300,0.663100,0.662900,0.662400,0.662000,0.661700,0.661400,0.661100,0.660500,0.659800,0.659100,0.658400,0.658000,0.657300,0.656900,0.656700,0.656000,0.655700,0.655400,0.654800,0.654400,0.654200,0.653500,0.653200,0.652600,0.652200,0.651400,0.651000,0.650500,0.650100,0.649700,0.648900,0.648600,0.648300,0.648000,0.647500,0.647200,0.646800,0.646200,0.645500,0.645000,0.644600,0.644400,0.644300,0.643900,0.643500,0.643400,0.642400,0.642100,0.641300,0.640700,0.640300,0.639900,0.639700,0.639200,0.638800,0.638300,0.637700,0.636600,0.636300,0.635800,0.634900,0.634400,0.633700,0.633200,0.633200,0.632400,0.632400,0.631800,0.631500,0.631200,0.630800,0.630400,0.630100,0.629600,0.629200,0.628700,0.628100,0.627500,0.627300,0.626900,0.626200,0.625300,0.625100,0.624600,0.623800,0.622900,0.622400,0.621800,0.621200,0.620600,0.620400,0.620100,0.619400,0.619000,0.618500,0.618200,0.618000,0.617700,0.616900,0.616400,0.616200,0.615500,0.615000,0.614600,0.614000,0.613500,0.612900,0.612700,0.612500,0.612200,0.612000,0.611700,0.611600,0.610800,0.610100,0.609000,0.608800,0.608400,0.607700,0.607300,0.607000,0.606200,0.605500,0.604900,0.604500,0.603900,0.603400,0.602900,0.602400,0.601800,0.601400,0.601200,0.600800,0.600100,0.599200,0.598300,0.598000,0.597300,0.596700,0.596000,0.595600,0.595500,0.594900,0.594500,0.594200,0.593300,0.593200,0.593000,0.592000,0.591600,0.591400,0.591000,0.590300,0.590200,0.589600,0.589300,0.588900,0.588500,0.587600,0.586900,0.586300,0.585300,0.584700,0.584200,0.584000,0.583600,0.583200,0.582600,0.582100,0.581700,0.581400,0.581200,0.581000,0.580200,0.579900,0.579200,0.578500,0.578300,0.578000,0.577400,0.576800,0.576200,0.575800,0.575600,0.575300,0.574900,0.574200,0.573700,0.573100,0.572200,0.571900,0.571300,0.571000,0.570900,0.570600,0.570200,0.569700,0.569300,0.568800,0.568400,0.567900,0.567600,0.567300,0.567000,0.566700,0.566300,0.565900,0.565000,0.564500,0.564100,0.563700,0.563400,0.563000,0.562800,0.562000,0.561600,0.561300,0.560700,0.560000,0.559700,0.558600,0.558100,0.557600,0.557200,0.556900,0.556700,0.556300,0.555600,0.555300,0.554600,0.554100,0.553400,0.553100,0.552900,0.552300,0.552200,0.551900,0.551200,0.550600,0.550300,0.549900,0.549300,0.549100,0.548800,0.548500,0.548000,0.547700,0.547100,0.546600,0.546100,0.545500,0.545300,0.544900,0.544700,0.544600,0.544200,0.544000,0.543500,0.543000,0.542700,0.542300,0.542200,0.541700,0.541500,0.541100,0.540900,0.540700,0.540300,0.540000,0.539400,0.538600,0.538400,0.538000,0.537700,0.537400,0.537200,0.537000,0.536700,0.536300,0.535800,0.535400,0.534900,0.534400,0.534100,0.533600,0.533100,0.532800,0.532300,0.532000,0.531600,0.531400,0.530800,0.530400,0.530100,0.529900,0.529300,0.528900,0.528300,0.528100,0.527500,0.527300,0.527200,0.526800,0.526600,0.526300,0.526000,0.525100,0.524700,0.524600,0.524100,0.523700,0.523100,0.522400,0.521800,0.521600,0.521100,0.520500,0.520200,0.519900,0.519500,0.519000,0.518400,0.518200,0.517700,0.517300,0.517000,0.516600,0.516100,0.515600,0.515100,0.514300,0.514100,0.513600,0.513300,0.512800,0.512400,0.512000,0.511400,0.511200,0.511000,0.510900,0.510600,0.510000,0.509800,0.509300,0.509000,0.508800,0.508100,0.508000,0.507900,0.507600,0.507000,0.506800,0.506600,0.506300,0.505600,0.505400,0.505000,0.504900,0.504400,0.504100,0.503900,0.503700,0.503500,0.503100,0.502700,0.502400,0.502300,0.501700,0.501500,0.501300,0.501100,0.500500,0.499800,0.499400,0.499200,0.499100,0.498600,0.498400,0.498100,0.497500,0.497000,0.496500,0.496000,0.495700,0.495400,0.495100,0.494700,0.493800,0.493300,0.493200,0.493100,0.492800,0.492200,0.491900,0.491700,0.491100,0.491000,0.490400,0.490100,0.489500,0.489000,0.488600,0.488500,0.487800,0.487600,0.486800,0.486100,0.485600,0.485200,0.484900,0.484600,0.484200,0.483800,0.483500,0.483200,0.482700,0.482500,0.481800,0.481400,0.481100,0.480600,0.480100,0.480000,0.479700,0.479400,0.478600,0.478200,0.477900,0.477100,0.476900,0.476500,0.476000,0.475500,0.475300,0.475100,0.474900,0.474500,0.474100,0.473500,0.473100,0.472900,0.472500,0.472100,0.471700,0.471200,0.471100,0.470800,0.470400,0.470100,0.469700,0.469400,0.469100,0.468800,0.468100,0.467600,0.467000,0.466400,0.466100,0.465800,0.465400,0.465000,0.464600,0.464200,0.463600,0.463500,0.463300,0.462500,0.462400,0.461800,0.461300,0.460700,0.460000,0.459600,0.459100,0.458600,0.458200,0.457600,0.457400,0.457200,0.457000,0.456700,0.456300,0.456000,0.455900,0.455500,0.455000,0.454400,0.454000,0.453600,0.453200,0.452800,0.452600,0.452500,0.451800,0.451300,0.450700,0.450300,0.450100,0.449900,0.449500,0.449300,0.448900,0.448400,0.447800,0.447500,0.447200,0.446500,0.446300,0.446200,0.445700,0.445600,0.445100,0.444400,0.444300,0.443600,0.443300,0.442900,0.442800,0.442500,0.442500,0.442200,0.442100,0.441800,0.441700,0.441400,0.441200,0.441100,0.440600,0.440100,0.439700,0.439400,0.439100,0.439000,0.438600,0.438400,0.438100,0.437800,0.437300,0.437300,0.437200,0.437000,0.436600,0.436300,0.435400,0.435400,0.435000,0.434700,0.434300,0.434100,0.434000,0.433600,0.433000,0.432500,0.432100,0.431600,0.431200,0.430900,0.430800,0.430500,0.430200,0.429800,0.429500,0.429400,0.429300,0.429100,0.428800,0.428500,0.428200,0.427900,0.427400,0.427100,0.426900,0.426300,0.425900,0.425400,0.425100,0.424800,0.424300,0.424000,0.423500,0.423400,0.423200,0.423000,0.422600,0.422500,0.422400,0.422200,0.421700,0.421300,0.420900,0.420700,0.420400,0.420300,0.420100,0.419600,0.419200,0.418900,0.418600,0.418400,0.417700,0.417700,0.417000,0.416900,0.416600,0.416100,0.415800,0.415100,0.414600,0.414200,0.413800,0.413400,0.413100,0.412700,0.412200,0.411900,0.411800,0.411500,0.411500,0.411400,0.410900,0.410400,0.410300,0.409800,0.409300,0.409100,0.408700,0.408600,0.408600,0.407800,0.407400,0.407000,0.406800,0.406500,0.406200,0.405900,0.405600,0.405200,0.404800,0.404700,0.404000,0.403300,0.402800,0.402700,0.402600,0.402200,0.401600,0.401000,0.400500,0.400500,0.400200,0.399600,0.399300,0.399100,0.398700,0.398500,0.398500,0.398300,0.398000,0.398000,0.397600,0.397300,0.397000,0.396600,0.396300,0.395700,0.395300,0.395000,0.394800,0.394700,0.394500,0.394400,0.393900,0.393800,0.393500,0.393100,0.392800,0.392600,0.392100,0.391900,0.391800,0.391200,0.391100,0.390600,0.390000,0.389600,0.389300,0.389200,0.388900,0.388900,0.388800,0.388500,0.387800,0.387400,0.387200,0.386700,0.386300,0.385900,0.385500,0.385500,0.385200,0.385000,0.384400,0.384000,0.383600,0.383200,0.382600,0.382400,0.382200,0.381800,0.381300,0.380900,0.380700,0.380400,0.380000,0.380000,0.379600,0.379200,0.379000,0.378900,0.378400,0.377700,0.377300,0.377000,0.376500,0.376400,0.376200,0.376000,0.375500,0.375500,0.375000,0.374500,0.374100,0.373800,0.373700,0.373400,0.372800,0.372700,0.372000,0.371700,0.371600,0.371200,0.371000,0.370400,0.369800,0.369700,0.369300,0.368700,0.368400,0.367500,0.367400,0.367300,0.367000,0.366800,0.366500,0.366300,0.365800,0.365500,0.365100,0.364900,0.363900,0.363800,0.363500,0.363400,0.363200,0.362800,0.362500,0.362300,0.362100,0.361800,0.361500,0.361200,0.360900,0.360600,0.360000,0.359500,0.359300,0.359200,0.359100,0.358800,0.358600,0.358300,0.358100,0.357700,0.357200,0.357000,0.356600,0.356400,0.356400,0.356100,0.355900,0.355700,0.355500,0.355300,0.354600,0.354400,0.354200,0.353700,0.353400,0.353200,0.353100,0.352600,0.352400,0.352200,0.352100,0.351700,0.351200,0.351000,0.350500,0.350100,0.349800,0.349800,0.349400,0.349100,0.349000,0.348700,0.348500,0.348100,0.347800,0.347400,0.347100,0.346900,0.346500,0.346300,0.346200,0.346000,0.345700,0.345300,0.345100,0.345000,0.344900,0.344400,0.344200,0.344100,0.343700,0.343000,0.342800,0.342400,0.342100,0.341900,0.341700,0.341400,0.341200,0.340800,0.340200,0.339600,0.339400,0.339200,0.339000,0.338800,0.338500,0.338100,0.337800,0.337300,0.337200,0.336900,0.336600,0.336200,0.335800,0.335600,0.335300,0.335100,0.334900,0.334400,0.334200,0.334000,0.333500,0.333200,0.333000,0.333000,0.332800,0.332500,0.332200,0.331700,0.331200,0.330600,0.330300,0.330200,0.329900,0.329900,0.329600,0.329600,0.329000,0.328800,0.328500,0.328000,0.327800,0.327400,0.327200,0.327200,0.326900,0.326600,0.326500,0.326200,0.326000,0.325800,0.325800,0.325700,0.325700,0.325300,0.324600,0.324200,0.323900,0.323400,0.323300,0.323200,0.323000,0.322600,0.322400,0.322100,0.321900,0.321600,0.321600,0.321200,0.320800,0.320700,0.320500,0.320300,0.319900,0.319600,0.319400,0.319000,0.318800,0.318100,0.317800,0.317100,0.316900,0.316900,0.316700,0.316500,0.316200,0.315900,0.315700,0.315500,0.314900,0.314600,0.314400,0.314200,0.313800,0.313600,0.313000,0.312800,0.312500,0.312300,0.311900,0.311800,0.311500,0.311300,0.311000,0.310600,0.310300,0.309900,0.309400,0.309000,0.309000,0.308600,0.308300,0.308200,0.308000,0.307900,0.307600,0.307400,0.307300,0.306900,0.306800,0.306400,0.306400,0.306400,0.306100,0.305600,0.305200,0.305000,0.304900,0.304700,0.304400,0.304100,0.303800,0.303300,0.303100,0.302700,0.302300,0.302200,0.302100,0.301700,0.300900,0.300700,0.300600,0.300200,0.299600,0.299600,0.299400,0.299300,0.298800,0.298100,0.297700,0.297500,0.297200,0.297000,0.296700,0.296600,0.296400,0.295900,0.295300,0.295300,0.295100,0.294500,0.294400,0.294200,0.293700,0.293300,0.293100,0.293000,0.292700,0.292700,0.292600,0.292200,0.292100,0.291800,0.291400,0.291400,0.291400,0.290900,0.290700,0.290400,0.290100,0.290100,0.289600,0.289200,0.289100,0.288900,0.288600,0.288300,0.288300,0.288100,0.287800,0.287700,0.287200,0.287000,0.286900,0.286800,0.286500,0.286400,0.286100,0.285700,0.285200,0.284800,0.284700,0.284400,0.284100,0.283900,0.283800,0.283600,0.283000,0.282900,0.282800,0.282500,0.282200,0.282100,0.281900,0.281500,0.281300,0.280800,0.280300,0.280000,0.279600,0.279000,0.278900,0.278700,0.278400,0.278100,0.277700,0.277300,0.277100,0.276600,0.276300,0.276200,0.276000,0.275900,0.275500,0.275100,0.275000,0.274700,0.274400,0.274300,0.274100,0.273800,0.273400,0.272900,0.272600,0.272600,0.272500,0.272000,0.272000,0.271900,0.271500,0.271300,0.271100,0.270700,0.270500,0.270400,0.270300,0.270100,0.270000,0.269700,0.269500,0.269300,0.268900,0.268500,0.268400,0.268200,0.267900,0.267700,0.267600,0.267300,0.267200,0.267000,0.267000,0.266700,0.266500,0.266100,0.266000,0.265600,0.265400,0.264700,0.264300,0.264200,0.263800,0.263800,0.263800,0.263400,0.262800,0.262300,0.262000,0.261800,0.261600,0.261300,0.261100,0.260900,0.260600,0.260400,0.259900,0.259900,0.259900,0.259700,0.259300,0.259100,0.258900,0.258800,0.258300,0.258100,0.258100,0.258000,0.258000,0.257900,0.257700,0.257500,0.257200,0.256700,0.256300,0.256100,0.255700,0.255600,0.255400,0.255000,0.254600,0.254200,0.253900,0.253600,0.253100,0.253000,0.252700,0.252700,0.252300,0.252000,0.252000,0.251900,0.251800,0.251500,0.251200,0.251000,0.250900,0.250200,0.249900,0.249400,0.249200,0.249000,0.248700,0.248500,0.247900,0.247900,0.247900,0.247800,0.247600,0.247400,0.247100,0.246800,0.246400,0.246300,0.246000,0.245900,0.245400,0.245300,0.245200,0.244700,0.244400,0.244000,0.243800,0.243400,0.243300,0.243300,0.242900,0.242900,0.242800,0.242700,0.242500,0.242200,0.242000,0.241900,0.241800,0.241500,0.241400,0.241200,0.240900,0.240900,0.240500,0.240500,0.240000,0.239700,0.239600,0.239400,0.239200,0.239000,0.238600,0.238500,0.237900,0.237700,0.237600,0.237300,0.237100,0.236900,0.236600,0.236500,0.236300,0.236100,0.236000,0.236000,0.235800,0.235700,0.235600,0.235400,0.235000,0.234900,0.234500,0.234100,0.233900,0.233500,0.233300,0.233000,0.233000,0.233000,0.232800,0.232500,0.232400,0.232400,0.232100,0.231800,0.231800,0.231200,0.231000,0.231000,0.230800,0.230700,0.230500,0.230400,0.230300,0.230100,0.230000,0.229900,0.229900,0.229700,0.229600,0.229600,0.229000,0.228800,0.228600,0.228500,0.228400,0.228400,0.228200,0.228000,0.227800,0.227600,0.227500,0.227400,0.226900,0.226800,0.226700,0.226500,0.226100,0.225800,0.225500,0.225300,0.224900,0.224600,0.224200,0.224100,0.223700,0.223000,0.222900,0.222800,0.222700,0.222600,0.222300,0.222000,0.221800,0.221500,0.221300,0.221000,0.220900,0.220800,0.220700,0.220500,0.220100,0.219700,0.219700,0.219600,0.219400,0.219200,0.218800,0.218700,0.218600,0.218300,0.218200,0.217900,0.217700,0.217600,0.217300,0.217100,0.217100,0.216900,0.216800,0.216200,0.215800,0.215700,0.215700,0.215700,0.215500,0.215400,0.215300,0.215300,0.215000,0.214800,0.214700,0.214700,0.214600,0.214300,0.214300,0.214200,0.213800,0.213400,0.213300,0.213200,0.213000,0.212900,0.212600,0.212300,0.212000,0.211900,0.211800,0.211500,0.211200,0.210900,0.210700,0.210700,0.210500,0.210200,0.209800,0.209600,0.209400,0.209000,0.208900,0.208800,0.208500,0.208500,0.208100,0.207900,0.207900,0.207900,0.207600,0.207600,0.207400,0.207300,0.207200,0.207100,0.207000,0.206900,0.206700,0.206600,0.206600,0.206200,0.206000,0.206000,0.205700,0.205400,0.205100,0.205000,0.204600,0.204300,0.204200,0.204000,0.203700,0.203400,0.203200,0.203100,0.203100,0.202900,0.202700,0.202500,0.202400,0.202300,0.202300,0.202300,0.202100,0.201800,0.201700,0.201200,0.200800,0.200500,0.200400,0.200200,0.199900,0.199800,0.199700,0.199600,0.199500,0.199500,0.199200,0.198800,0.198600,0.198600,0.198400,0.198000,0.197800,0.197600,0.197300,0.197100,0.196900,0.196600,0.196400,0.196100,0.196100,0.195900,0.195800,0.195600,0.195500,0.195500,0.195300,0.195000,0.194700,0.194400,0.194300,0.193900,0.193700,0.193400,0.193400,0.193100,0.192700,0.192500,0.192200,0.191800,0.191300,0.191100,0.190900,0.190700,0.190600,0.190400,0.189900,0.189700,0.189700,0.189300,0.189200,0.188700,0.188700,0.188700,0.188500,0.188200,0.188100,0.188100,0.187900,0.187800,0.187500,0.187400,0.187300,0.187300,0.186900,0.186800,0.186600,0.186400,0.186300,0.186100,0.186100,0.185900,0.185800,0.185700,0.185400,0.185400,0.185400,0.185200,0.184900,0.184800,0.184600,0.184500,0.184000,0.183900,0.183600,0.183600,0.183400,0.183300,0.183000,0.182800,0.182800,0.182600,0.182600,0.182600,0.182400,0.182100,0.182000,0.182000,0.181900,0.181800,0.181700,0.181500,0.181200,0.181000,0.180900,0.180900,0.180900,0.180800,0.180400,0.180400,0.180300,0.180200,0.180100,0.179900,0.179700,0.179400,0.179300,0.179300,0.178900,0.178800,0.178600,0.178500,0.178300,0.178100,0.178000,0.177800,0.177700,0.177600,0.177500,0.177400,0.177400,0.177300,0.177200,0.177000,0.176700,0.176400,0.176400,0.176200,0.176100,0.175900,0.175700,0.175600,0.175400,0.175200,0.175100,0.175000,0.174800,0.174600,0.174400,0.174300,0.174100,0.174100,0.173700,0.173500,0.173400,0.173200,0.173000,0.172800,0.172600,0.172600,0.172400,0.172400,0.172100,0.172000,0.171800,0.171800,0.171600,0.171600,0.171200,0.171100,0.170900,0.170900,0.170800,0.170700,0.170500,0.169900,0.169800,0.169700,0.169600,0.169600,0.169600,0.169600,0.169500,0.169400,0.169200,0.169100,0.169000,0.168800,0.168600,0.168500,0.168400,0.168300,0.168200,0.168000,0.167600,0.167600,0.167200,0.167100,0.167000,0.167000,0.166900,0.166800,0.166800,0.166700,0.166700,0.166500,0.166400,0.166200,0.166100,0.166100,0.165900,0.165900,0.165800,0.165600,0.165500,0.165500,0.165300,0.165300,0.165200,0.165200,0.165200,0.165200,0.165100,0.165100,0.165100,0.164900,0.164600,0.164500,0.164400,0.164300,0.164200,0.164000,0.163900,0.163700,0.163400,0.163300,0.163300,0.163100,0.162700,0.162200,0.162200,0.162200,0.162100,0.161900,0.161800,0.161400,0.161300,0.161100,0.160800,0.160600,0.160400,0.160300,0.160300,0.160000,0.159800,0.159700,0.159700,0.159400,0.159100,0.158800,0.158600,0.158400,0.158400,0.158200,0.157900,0.157700,0.157500,0.157300,0.157100,0.157000,0.156900,0.156800,0.156800,0.156700,0.156700,0.156600,0.156500,0.156400,0.156200,0.156100,0.155900,0.155900,0.155800,0.155600,0.155400,0.155300,0.155100,0.154900,0.154600,0.154500,0.154100,0.154000,0.153700,0.153600,0.153300,0.153200,0.153000,0.153000,0.152900,0.152700,0.152600,0.152500,0.152500,0.152400,0.152000,0.152000,0.152000,0.151800,0.151700,0.151500,0.151500,0.151300,0.151200,0.151100,0.150600,0.150500,0.150200,0.149900,0.149800,0.149800,0.149500,0.149300,0.149200,0.149000,0.149000,0.148900,0.148700,0.148600,0.148500,0.148400,0.148300,0.148200,0.148200,0.147900,0.147800,0.147500,0.147200,0.147200,0.146800,0.146800,0.146500,0.146400,0.146300,0.146300,0.146300,0.146200,0.146000,0.145900,0.145600,0.145400,0.145100,0.144900,0.144700,0.144700,0.144600,0.144500,0.144400,0.144200,0.144200,0.144000,0.143900,0.143900,0.143700,0.143600,0.143400,0.143300,0.143100,0.142900,0.142700,0.142500,0.142400,0.142400,0.142400,0.142400,0.142400,0.142300,0.142100,0.141900,0.141700,0.141500,0.141500,0.141500,0.141200,0.141100,0.141100,0.141000,0.140700,0.140500,0.140300,0.140300,0.140300,0.140100,0.139900,0.139800,0.139700,0.139400,0.139300,0.139300,0.139200,0.139200,0.138700,0.138500,0.138300,0.138100,0.137800,0.137700,0.137700,0.137500,0.137300,0.137200,0.137200,0.137000,0.136900,0.136900,0.136900,0.136700,0.136700,0.136400,0.136200,0.136200,0.136200,0.136100,0.136100,0.136000,0.136000,0.135900,0.135800,0.135700,0.135500,0.135400,0.135300,0.135200,0.135100,0.135000,0.134600,0.134400,0.134300,0.134000,0.133900,0.133600,0.133500,0.133500,0.133500,0.133300,0.132900,0.132800,0.132600,0.132500,0.132500,0.132300,0.132300,0.132300,0.132100,0.132100,0.131900,0.131900,0.131700,0.131600,0.131400,0.131300,0.131100,0.131100,0.131000,0.130900,0.130900,0.130800,0.130800,0.130700,0.130700,0.130500,0.130400,0.130200,0.130200,0.129900,0.129900,0.129800,0.129700,0.129400,0.129200,0.129000,0.128800,0.128500,0.128400,0.128200,0.128100,0.128100,0.128100,0.128000,0.127800,0.127600,0.127400,0.127300,0.127200,0.127100,0.126900,0.126800,0.126600,0.126400,0.126100,0.125800,0.125700,0.125400,0.125300,0.125200,0.125000,0.125000,0.124800,0.124600,0.124600,0.124500,0.124400,0.124200,0.124100,0.123800,0.123600,0.123600,0.123600,0.123400,0.123200,0.123100,0.123100,0.123000,0.123000,0.123000,0.123000,0.122800,0.122700,0.122300,0.122200,0.122200,0.122100,0.122100,0.121900,0.121800,0.121800,0.121700,0.121600,0.121500,0.121400,0.121300,0.121000,0.121000,0.121000,0.120800,0.120600,0.120600,0.120500,0.120500,0.120400,0.120400,0.120300,0.120300,0.120100,0.120100,0.120000,0.120000,0.119900,0.119800,0.119800,0.119700,0.119400,0.119300,0.119200,0.119200,0.119000,0.119000,0.119000,0.118900,0.118800,0.118700,0.118400,0.118200,0.118200,0.118100,0.117900,0.117600,0.117300,0.117300,0.117300,0.117200,0.117200,0.117100,0.116900,0.116900,0.116900,0.116700,0.116400,0.116300,0.116300,0.116100,0.115900,0.115700,0.115700,0.115700,0.115600,0.115500,0.115500,0.115400,0.115300,0.115200,0.115000,0.114700,0.114400,0.114300,0.114200,0.114200,0.114100,0.114000,0.114000,0.114000,0.114000,0.114000,0.113600,0.113500,0.113500,0.113500,0.113300,0.113300,0.113100,0.113100,0.113000,0.112900,0.112800,0.112800,0.112800,0.112800,0.112600,0.112400,0.112400,0.112300,0.112300,0.112300,0.112200,0.112100,0.112000,0.111900,0.111700,0.111600,0.111300,0.111300,0.111000,0.110900,0.110900,0.110700,0.110600,0.110400,0.110300,0.110100,0.110100,0.110100,0.110100,0.110000,0.110000,0.109800,0.109800,0.109500,0.109500,0.109500,0.109300,0.109000,0.109000,0.108800,0.108600,0.108400,0.108200,0.108200,0.108100,0.108000,0.107800,0.107800,0.107600,0.107300,0.106900,0.106900,0.106800,0.106700,0.106400,0.106400,0.106200,0.106200,0.105900,0.105900,0.105900,0.105800,0.105700,0.105700,0.105500,0.105500,0.105300,0.105200,0.105200,0.105100,0.105100,0.105000,0.104700,0.104500,0.104400,0.104100,0.103900,0.103800,0.103800,0.103800,0.103700,0.103700,0.103600,0.103400,0.103100,0.102900,0.102900,0.102700,0.102700,0.102600,0.102500,0.102400,0.102400,0.102400,0.102300,0.102300,0.102100,0.102000,0.101900,0.101900,0.101900,0.101700,0.101600,0.101300,0.101100,0.101000,0.101000,0.101000,0.100800,0.100700,0.100600,0.100600,0.100400,0.100400,0.100400,0.100300,0.100200,0.100100,0.100100,0.100100,0.100100,0.099800,0.099700,0.099600,0.099600,0.099400,0.099300,0.099300,0.099200,0.099100,0.099100,0.098800,0.098800,0.098800,0.098800,0.098800,0.098700,0.098500,0.098500,0.098400,0.098300,0.098200,0.098200,0.098100,0.098100,0.098000,0.098000,0.097900,0.097900,0.097700,0.097700,0.097700,0.097700,0.097600,0.097600,0.097300,0.097200,0.097100,0.097000,0.096800,0.096800,0.096800,0.096700,0.096600,0.096600,0.096600,0.096600,0.096200,0.096100,0.096100,0.095900,0.095900,0.095700,0.095300,0.095100,0.095000,0.095000,0.094800,0.094700,0.094600,0.094500,0.094500,0.094300,0.094200,0.094200,0.094200,0.094000,0.093900,0.093900,0.093900,0.093800,0.093700,0.093500,0.093400,0.093300,0.093100,0.093000,0.092800,0.092800,0.092700,0.092600,0.092600,0.092300,0.092200,0.092200,0.091800,0.091700,0.091600,0.091500,0.091500,0.091300,0.091200,0.091200,0.091200,0.091000,0.091000,0.090800,0.090800,0.090800,0.090600,0.090600,0.090600,0.090500,0.090400,0.090400,0.090300,0.090300,0.090300,0.090200,0.090200,0.090100,0.089900,0.089700,0.089500,0.089400,0.089400,0.089400,0.089400,0.089200,0.089100,0.089100,0.089000,0.089000,0.088900,0.088900,0.088900,0.088700,0.088700,0.088700,0.088600,0.088600,0.088600,0.088500,0.088400,0.088400,0.088200,0.088100,0.087900,0.087900,0.087900,0.087700,0.087700,0.087700,0.087400,0.087200,0.087200,0.087200,0.087000,0.086900,0.086700,0.086600,0.086600,0.086300,0.086200,0.086100,0.086000,0.085900,0.085800,0.085800,0.085800,0.085600,0.085600,0.085500,0.085500,0.085500,0.085500,0.085300,0.085300,0.085100,0.085100,0.085100,0.085000,0.085000,0.084900,0.084900,0.084900,0.084900,0.084900,0.084900,0.084900,0.084900,0.084900,0.084900,0.084500,0.084400,0.084400,0.084300,0.084300,0.084300,0.084300,0.084200,0.084200,0.084200,0.084100,0.084000,0.084000,0.083800,0.083600,0.083400,0.083400,0.083400,0.083400,0.083300,0.083300,0.083200,0.083100,0.083000,0.083000,0.083000,0.082900,0.082900,0.082700,0.082700,0.082700,0.082500,0.082400,0.082400,0.082400,0.082300,0.082300,0.082300,0.082100,0.082100,0.082000,0.081900,0.081700,0.081700,0.081700,0.081700,0.081600,0.081600,0.081500,0.081400,0.081300,0.081300,0.081300,0.081300,0.081000,0.081000,0.080800,0.080600,0.080600,0.080400,0.080300,0.080300,0.080300,0.080300,0.080200,0.080200,0.080200,0.079900,0.079900,0.079800,0.079700,0.079700,0.079500,0.079300,0.079200,0.079200,0.079100,0.079100,0.078800,0.078800,0.078700,0.078600,0.078500,0.078400,0.078200,0.078200,0.078200,0.078100,0.078000,0.077900,0.077800,0.077700,0.077700,0.077600,0.077500,0.077500,0.077400,0.077400,0.077300,0.077300,0.077300,0.077300,0.077300,0.077300,0.077200,0.077000,0.077000,0.077000,0.077000,0.077000,0.076800,0.076800,0.076700,0.076700,0.076600,0.076600,0.076600,0.076600,0.076500,0.076500,0.076500,0.076500,0.076400,0.076400,0.076400,0.076300,0.076200,0.076100,0.075900,0.075900,0.075800,0.075800,0.075800,0.075800,0.075700,0.075500,0.075400,0.075200,0.075000,0.075000,0.075000,0.075000,0.074800,0.074800,0.074700,0.074700,0.074500,0.074400,0.074400,0.074300,0.074200,0.074000,0.074000,0.073900,0.073900,0.073800,0.073800,0.073500,0.073500,0.073400,0.073400,0.073400,0.073400,0.073400,0.073400,0.073300,0.073300,0.073200,0.073000,0.073000,0.073000,0.072900,0.072800,0.072500,0.072400,0.072300,0.072300,0.072100,0.072000,0.071900,0.071900,0.071900,0.071800,0.071700,0.071400,0.071300,0.071300,0.071200,0.071200,0.071200,0.071100,0.071100,0.071100,0.071100,0.071100,0.071000,0.071000,0.070800,0.070600,0.070600,0.070600,0.070300,0.070100,0.070000,0.069900,0.069800,0.069600,0.069600,0.069600,0.069600,0.069500,0.069400,0.069300,0.069300,0.069300,0.069200,0.069100,0.069000,0.069000,0.069000,0.068900,0.068900,0.068900,0.068700,0.068600,0.068600,0.068600,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068400,0.068400,0.068300,0.068300,0.068200,0.068200,0.068200,0.068100,0.068100,0.068100,0.068100,0.068100,0.068000,0.068000,0.068000,0.067900,0.067800,0.067700,0.067700,0.067700,0.067700,0.067600,0.067600,0.067600,0.067400,0.067300,0.067300,0.067300,0.067200,0.067200,0.067000,0.066900,0.066900,0.066900,0.066900,0.066900,0.066700,0.066700,0.066700,0.066600,0.066600,0.066500,0.066500,0.066500,0.066400,0.066400,0.066100,0.065900,0.065900,0.065800,0.065500,0.065500,0.065400,0.065400,0.065400,0.065300,0.065200,0.064900,0.064900,0.064900,0.064800,0.064700,0.064600,0.064600,0.064400,0.064200,0.064200,0.063900,0.063900,0.063800,0.063700,0.063700,0.063600,0.063400,0.063300,0.063200,0.063200,0.063100,0.062900,0.062900,0.062800,0.062800,0.062700,0.062700,0.062600,0.062600,0.062600,0.062600,0.062600,0.062500,0.062500,0.062400,0.062300,0.062100,0.062100,0.062100,0.062000,0.061800,0.061800,0.061800,0.061700,0.061700,0.061700,0.061700,0.061700,0.061700,0.061500,0.061400,0.061400,0.061400,0.061400,0.061300,0.061300,0.061300,0.061200,0.061200,0.061200,0.061200,0.061200,0.061200,0.061200,0.061100,0.061100,0.061100,0.061000,0.061000,0.061000,0.060900,0.060700,0.060700,0.060700,0.060600,0.060500,0.060300,0.060300,0.060300,0.060300,0.060300,0.060300,0.060300,0.060200,0.060200,0.059900,0.059900,0.059900,0.059900,0.059800,0.059800,0.059700,0.059600,0.059500,0.059400,0.059200,0.059100,0.059000,0.059000,0.058900,0.058900,0.058900,0.058700,0.058700,0.058700,0.058500,0.058500,0.058300,0.058200,0.058100,0.058000,0.058000,0.058000,0.058000,0.058000,0.057800,0.057600,0.057600,0.057500,0.057400,0.057400,0.057400,0.057400,0.057300,0.057300,0.057200,0.057200,0.057100,0.057100,0.057100,0.057100,0.057000,0.056900,0.056800,0.056800,0.056800,0.056800,0.056600,0.056500,0.056400,0.056300,0.056300,0.056300,0.056300,0.056300,0.056200,0.056200,0.056200,0.056100,0.056100,0.056100,0.056000,0.056000,0.055900,0.055900,0.055900,0.055900,0.055800,0.055800,0.055800,0.055700,0.055700,0.055600,0.055600,0.055600,0.055400,0.055400,0.055400,0.055100,0.055100,0.055100,0.054900,0.054800,0.054800,0.054700,0.054500,0.054400,0.054400,0.054200,0.054200,0.054200,0.054200,0.054100,0.054000,0.054000,0.053800,0.053800,0.053800,0.053700,0.053600,0.053600,0.053500,0.053500,0.053500,0.053500,0.053500,0.053500,0.053500,0.053400,0.053400,0.053400,0.053400,0.053300,0.053100,0.053100,0.053100,0.053100,0.053100,0.053100,0.053000,0.053000,0.053000,0.052900,0.052800,0.052800,0.052800,0.052800,0.052800,0.052800,0.052800,0.052800,0.052800,0.052700,0.052600,0.052600,0.052600,0.052500,0.052500,0.052400,0.052400,0.052400,0.052400,0.052400,0.052400,0.052400,0.052400,0.052300,0.052100,0.052100,0.052100,0.052100,0.052100,0.052100,0.052000,0.051900,0.051900,0.051900,0.051700,0.051700,0.051700,0.051500,0.051400,0.051400,0.051400,0.051400,0.051400,0.051400,0.051300,0.051300,0.051200,0.051200,0.051100,0.051100,0.051100,0.051100,0.051100,0.050900,0.050900,0.050900,0.050900,0.050500,0.050500,0.050400,0.050400,0.050200,0.050200,0.050100,0.050100,0.050100,0.050000,0.050000,0.049900,0.049600,0.049600,0.049600,0.049600,0.049500,0.049500,0.049500,0.049500,0.049400,0.049200,0.049000,0.048900,0.048800,0.048800,0.048700,0.048600,0.048500,0.048500,0.048500,0.048400,0.048300,0.048100,0.048100,0.048100,0.048100,0.048100,0.048100,0.048100,0.048000,0.047800,0.047800,0.047700,0.047400,0.047400,0.047400,0.047300,0.047300,0.047300,0.047300,0.047300,0.047300,0.047300,0.047300,0.047200,0.047100,0.047100,0.047000,0.047000,0.046900,0.046800,0.046800,0.046700,0.046500,0.046500,0.046500,0.046500,0.046500,0.046500,0.046500,0.046400,0.046400,0.046400,0.046300,0.046300,0.046300,0.046200,0.046200,0.046200,0.046200,0.046200,0.046000,0.045800,0.045800,0.045700,0.045700,0.045600,0.045600,0.045600,0.045600,0.045600,0.045600,0.045600,0.045600,0.045400,0.045400,0.045400,0.045400,0.045400,0.045400,0.045400,0.045400,0.045400,0.045300,0.045300,0.045300,0.045300,0.045100,0.044900,0.044900,0.044900,0.044800,0.044800,0.044800,0.044800,0.044600,0.044600,0.044600,0.044500,0.044400,0.044400,0.044400,0.044300,0.044300,0.044300,0.044300,0.044100,0.044000,0.043900,0.043900,0.043800,0.043700,0.043600,0.043600,0.043400,0.043400,0.043400,0.043300,0.043300,0.043200,0.043200,0.043100,0.043000,0.043000,0.042900,0.042900,0.042900,0.042900,0.042900,0.042800,0.042800,0.042800,0.042800,0.042700,0.042700,0.042600,0.042600,0.042600,0.042500,0.042400,0.042400,0.042400,0.042300,0.042300,0.042300,0.042100,0.042100,0.042100,0.042000,0.041900,0.041900,0.041700,0.041700,0.041700,0.041600,0.041400,0.041400,0.041400,0.041400,0.041400,0.041400,0.041300,0.041300,0.041300,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041100,0.041100,0.041000,0.041000,0.041000,0.040900,0.040900,0.040900,0.040900,0.040900,0.040900,0.040800,0.040700,0.040700,0.040700,0.040700,0.040700,0.040700,0.040500,0.040500,0.040500,0.040500,0.040500,0.040300,0.040300,0.040200,0.040100,0.040100,0.040100,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.039900,0.039900,0.039900,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039700,0.039700,0.039600,0.039600,0.039400,0.039400,0.039400,0.039300,0.039300,0.039300,0.039300,0.039300,0.039300,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039100,0.039100,0.039000,0.038800,0.038700,0.038700,0.038700,0.038700,0.038600,0.038500,0.038500,0.038500,0.038500,0.038500,0.038500,0.038300,0.038300,0.038200,0.038100,0.038100,0.038100,0.038100,0.038100,0.038100,0.038100,0.038100,0.038100,0.038100,0.038000,0.038000,0.038000,0.038000,0.037900,0.037900,0.037900,0.037900,0.037900,0.037900,0.037900,0.037900,0.037900,0.037600,0.037500,0.037500,0.037500,0.037400,0.037400,0.037400,0.037400,0.037400,0.037400,0.037400,0.037400,0.037400,0.037100,0.037100,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.036900,0.036900,0.036900,0.036900,0.036700,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036500,0.036500,0.036500,0.036400,0.036400,0.036300,0.036300,0.036300,0.036300,0.036200,0.036200,0.036100,0.036100,0.036100,0.036100,0.035800,0.035800,0.035700,0.035700,0.035700,0.035700,0.035700,0.035600,0.035600,0.035600,0.035600,0.035600,0.035500,0.035500,0.035500,0.035500,0.035500,0.035400,0.035400,0.035300,0.035200,0.035200,0.035200,0.035200,0.035200,0.035200,0.035200,0.035200,0.035200,0.035100,0.035100,0.035100,0.035100,0.035000,0.035000,0.034900,0.034900,0.034900,0.034900,0.034900,0.034800,0.034800,0.034800,0.034800,0.034800,0.034700,0.034700,0.034600,0.034600,0.034600,0.034600,0.034500,0.034500,0.034400,0.034400,0.034400,0.034400,0.034400,0.034200,0.033900,0.033900,0.033900,0.033800,0.033800,0.033800,0.033800,0.033800,0.033800,0.033700,0.033700,0.033700,0.033700,0.033700,0.033700,0.033700,0.033700,0.033700,0.033600,0.033600,0.033600,0.033600,0.033600,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033500,0.033300,0.033200,0.033200,0.033200,0.033200,0.033100,0.033100,0.033000,0.033000,0.033000,0.033000,0.033000,0.032900,0.032900,0.032800,0.032800,0.032800,0.032800,0.032700,0.032700,0.032500,0.032500,0.032500,0.032500,0.032500,0.032500,0.032500,0.032500,0.032500,0.032500,0.032400,0.032400,0.032400,0.032300,0.032300,0.032300,0.032300,0.032300,0.032300,0.032200,0.032200,0.032000,0.032000,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031900,0.031800,0.031800,0.031800,0.031800,0.031700,0.031700,0.031700,0.031700,0.031700,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031500,0.031500,0.031500,0.031500,0.031400,0.031400,0.031400,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031200,0.031100,0.031000,0.031000,0.031000,0.031000,0.031000,0.030900,0.030900,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030700,0.030700,0.030600,0.030600,0.030600,0.030600,0.030500,0.030500,0.030500,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030300,0.030300,0.030300,0.030200,0.030200,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029800,0.029700,0.029700,0.029700,0.029600,0.029500,0.029500,0.029500,0.029500,0.029500,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029300,0.029300,0.029300,0.029300,0.029300,0.029200,0.029100,0.028900,0.028900,0.028900,0.028900,0.028600,0.028600,0.028500,0.028500,0.028500,0.028400,0.028400,0.028400,0.028400,0.028300,0.028300,0.028300,0.028300,0.028300,0.028200,0.028200,0.028200,0.028200,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028000,0.028000,0.028000,0.028000,0.027900,0.027900,0.027900,0.027900,0.027900,0.027900,0.027900,0.027800,0.027700,0.027700,0.027700,0.027700,0.027600,0.027600,0.027600,0.027600,0.027600,0.027600,0.027500,0.027400,0.027300,0.027300,0.027100,0.027000,0.026900,0.026900,0.026900,0.026900,0.026900,0.026900,0.026800,0.026800,0.026700,0.026700,0.026700,0.026700,0.026600,0.026600,0.026600,0.026600,0.026600,0.026600,0.026600,0.026600,0.026600,0.026600,0.026600,0.026500,0.026500,0.026500,0.026500,0.026400,0.026400,0.026300,0.026300,0.026200,0.025900,0.025800,0.025800,0.025700,0.025700,0.025700,0.025700,0.025700,0.025700,0.025700,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025500,0.025400,0.025300,0.025300,0.025200,0.025200,0.025200,0.025200,0.024900,0.024900,0.024900,0.024900,0.024900,0.024900,0.024900,0.024900,0.024900,0.024800,0.024600,0.024600,0.024500,0.024500,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024300,0.024300,0.024200,0.024200,0.024200,0.024200,0.024200,0.024200,0.024100,0.024100,0.024100,0.024100,0.024000,0.024000,0.023900,0.023900,0.023900,0.023900,0.023800,0.023800,0.023700,0.023600,0.023600,0.023600,0.023500,0.023500,0.023500,0.023500,0.023500,0.023500,0.023500,0.023500,0.023500,0.023500,0.023500,0.023500,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023100,0.023100,0.023100,0.023000,0.023000,0.023000,0.023000,0.023000,0.022900,0.022900,0.022900,0.022900,0.022900,0.022900,0.022900,0.022800,0.022800,0.022800,0.022800,0.022800,0.022700,0.022700,0.022700,0.022700,0.022600,0.022500,0.022500,0.022500,0.022500,0.022500,0.022500,0.022400,0.022400,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022100,0.022000,0.022000,0.022000,0.022000,0.021900,0.021900,0.021900,0.021700,0.021700,0.021700,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021400,0.021300,0.021300,0.021300,0.021300,0.021200,0.021200,0.021200,0.021100,0.021100,0.021100,0.021100,0.021100,0.021100,0.021100,0.021100,0.021100,0.021100,0.021000,0.021000,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020800,0.020700,0.020700,0.020700,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020500,0.020500,0.020400,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020200,0.020200,0.020200,0.020200,0.020200,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.019900,0.019900,0.019900,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019600,0.019600,0.019600,0.019600,0.019600,0.019500,0.019500,0.019500,0.019500,0.019500,0.019500,0.019500,0.019500,0.019500,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019300,0.019300,0.019300,0.019300,0.019200,0.019200,0.019200,0.019200,0.019100,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.018900,0.018900,0.018900,0.018900,0.018900,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018400,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017700,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017500,0.017500,0.017500,0.017500,0.017500,0.017400,0.017400,0.017400,0.017300,0.017300,0.017300,0.017300,0.017200,0.017200,0.017200,0.017200,0.017100,0.017100,0.017100,0.017100,0.017100,0.017100,0.017100,0.017100,0.017100,0.017100,0.017000,0.016900,0.016900,0.016800,0.016800,0.016700,0.016700,0.016700,0.016600,0.016600,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016400,0.016400,0.016400,0.016300,0.016300,0.016200,0.016200,0.016200,0.016200,0.016200,0.016200,0.016200,0.016200,0.016200,0.016200,0.016100,0.016100,0.016100,0.016000,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015900,0.015800,0.015800,0.015800,0.015700,0.015700,0.015700,0.015700,0.015600,0.015600,0.015600,0.015600,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015300,0.015300,0.015300,0.015200,0.015200,0.015200,0.015100,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.014900,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014700,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014400,0.014400,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.014100,0.013900,0.013900,0.013900,0.013900,0.013900,0.013900,0.013900,0.013900,0.013900,0.013900,0.013900,0.013900,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013600,0.013600,0.013600,0.013500,0.013500,0.013500,0.013500,0.013500,0.013400,0.013400,0.013400,0.013300,0.013300,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013100,0.013100,0.013100,0.013100,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012900,0.012800,0.012800,0.012800,0.012800,0.012800,0.012700,0.012700,0.012700,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012600,0.012500,0.012500,0.012500,0.012500,0.012500,0.012500,0.012500,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012300,0.012200,0.012200,0.012200,0.012200,0.012200,0.012200,0.012200,0.012200,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012000,0.012000,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011900,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011700,0.011700,0.011700,0.011700,0.011700,0.011700,0.011700,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011200,0.011200,0.011200,0.011200,0.011200,0.011200,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010900,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010700,0.010700,0.010700,0.010700,0.010700,0.010700,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010500,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010300,0.010300,0.010300,0.010300,0.010200,0.010200,0.010200,0.010100,0.010100,0.010100,0.010100,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009900,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009700,0.009700,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009300,0.009300,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009100,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.008900,0.008800,0.008800,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008400,0.008400,0.008400,0.008400,0.008400,0.008400,0.008400,0.008400,0.008400,0.008400,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008300,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008100,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007900,0.007800,0.007800,0.007800,0.007800,0.007700,0.007700,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007600,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007400,0.007400,0.007400,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007200,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006600,0.006500,0.006500,0.006500,0.006500,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.005900,0.005800,0.005800,0.005800,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005400,0.005400,0.005400,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005100,0.005100,0.005100,0.005100,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004200,0.004200,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003400,0.003400,0.003400,0.003400,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002800,0.002800,0.002800,0.002800,0.002800,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,

==> matlab/KW2_rho095_1K_runs.txt <==
1.000000,0.982000,0.982000,0.981000,0.980000,0.980000,0.980000,0.980000,0.980000,0.980000,0.979000,0.979000,0.979000,0.979000,0.979000,0.979000,0.979000,0.976000,0.975000,0.975000,0.975000,0.975000,0.974000,0.974000,0.974000,0.973000,0.973000,0.973000,0.973000,0.973000,0.973000,0.973000,0.973000,0.973000,0.973000,0.973000,0.973000,0.973000,0.972000,0.971000,0.971000,0.970000,0.968000,0.968000,0.968000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.966000,0.966000,0.966000,0.966000,0.966000,0.964000,0.963000,0.963000,0.962000,0.962000,0.962000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.960000,0.959000,0.959000,0.958000,0.958000,0.958000,0.958000,0.958000,0.957000,0.957000,0.957000,0.957000,0.957000,0.956000,0.955000,0.955000,0.955000,0.955000,0.955000,0.955000,0.955000,0.955000,0.955000,0.953000,0.952000,0.952000,0.952000,0.952000,0.951000,0.951000,0.951000,0.951000,0.949000,0.947000,0.947000,0.945000,0.945000,0.944000,0.944000,0.944000,0.944000,0.943000,0.943000,0.941000,0.941000,0.939000,0.938000,0.938000,0.938000,0.937000,0.937000,0.936000,0.936000,0.935000,0.935000,0.933000,0.933000,0.933000,0.932000,0.932000,0.932000,0.932000,0.932000,0.931000,0.931000,0.931000,0.929000,0.927000,0.927000,0.926000,0.925000,0.924000,0.923000,0.922000,0.921000,0.921000,0.921000,0.921000,0.921000,0.921000,0.921000,0.921000,0.921000,0.921000,0.921000,0.919000,0.919000,0.919000,0.919000,0.919000,0.917000,0.917000,0.914000,0.913000,0.913000,0.911000,0.910000,0.910000,0.910000,0.909000,0.909000,0.908000,0.908000,0.908000,0.907000,0.906000,0.906000,0.906000,0.905000,0.905000,0.905000,0.905000,0.905000,0.905000,0.905000,0.905000,0.904000,0.903000,0.903000,0.902000,0.902000,0.902000,0.901000,0.900000,0.900000,0.900000,0.899000,0.899000,0.899000,0.898000,0.898000,0.898000,0.898000,0.898000,0.897000,0.897000,0.896000,0.896000,0.896000,0.896000,0.896000,0.896000,0.895000,0.894000,0.894000,0.891000,0.890000,0.890000,0.890000,0.890000,0.889000,0.889000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.887000,0.887000,0.886000,0.886000,0.886000,0.885000,0.885000,0.885000,0.884000,0.884000,0.884000,0.883000,0.883000,0.883000,0.882000,0.881000,0.881000,0.881000,0.881000,0.881000,0.880000,0.879000,0.879000,0.879000,0.879000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.875000,0.875000,0.874000,0.874000,0.874000,0.874000,0.874000,0.873000,0.873000,0.873000,0.873000,0.873000,0.872000,0.870000,0.870000,0.870000,0.870000,0.870000,0.869000,0.867000,0.867000,0.867000,0.866000,0.866000,0.866000,0.866000,0.865000,0.864000,0.864000,0.862000,0.861000,0.861000,0.861000,0.860000,0.859000,0.859000,0.859000,0.859000,0.859000,0.859000,0.859000,0.854000,0.854000,0.854000,0.853000,0.853000,0.853000,0.852000,0.851000,0.851000,0.851000,0.849000,0.849000,0.849000,0.847000,0.846000,0.846000,0.845000,0.844000,0.843000,0.843000,0.843000,0.842000,0.842000,0.841000,0.841000,0.841000,0.841000,0.840000,0.839000,0.839000,0.839000,0.838000,0.838000,0.838000,0.838000,0.838000,0.838000,0.838000,0.838000,0.838000,0.837000,0.836000,0.836000,0.836000,0.836000,0.836000,0.836000,0.835000,0.834000,0.834000,0.833000,0.831000,0.830000,0.830000,0.829000,0.827000,0.826000,0.825000,0.823000,0.822000,0.822000,0.821000,0.820000,0.819000,0.819000,0.819000,0.819000,0.819000,0.819000,0.819000,0.818000,0.818000,0.818000,0.818000,0.818000,0.818000,0.817000,0.816000,0.816000,0.816000,0.816000,0.816000,0.816000,0.815000,0.815000,0.812000,0.812000,0.812000,0.812000,0.811000,0.810000,0.809000,0.808000,0.805000,0.805000,0.805000,0.805000,0.804000,0.804000,0.804000,0.804000,0.803000,0.802000,0.801000,0.801000,0.801000,0.801000,0.801000,0.801000,0.799000,0.799000,0.798000,0.798000,0.797000,0.797000,0.797000,0.796000,0.795000,0.794000,0.793000,0.792000,0.791000,0.791000,0.791000,0.791000,0.789000,0.788000,0.788000,0.787000,0.786000,0.786000,0.786000,0.785000,0.785000,0.785000,0.785000,0.785000,0.785000,0.785000,0.784000,0.784000,0.783000,0.782000,0.782000,0.782000,0.782000,0.782000,0.782000,0.781000,0.781000,0.781000,0.779000,0.779000,0.779000,0.779000,0.779000,0.779000,0.779000,0.779000,0.778000,0.778000,0.778000,0.778000,0.777000,0.777000,0.776000,0.774000,0.773000,0.772000,0.771000,0.771000,0.771000,0.768000,0.767000,0.765000,0.764000,0.764000,0.764000,0.764000,0.764000,0.763000,0.763000,0.762000,0.760000,0.758000,0.758000,0.758000,0.758000,0.758000,0.757000,0.757000,0.756000,0.756000,0.756000,0.755000,0.755000,0.755000,0.755000,0.755000,0.754000,0.753000,0.753000,0.752000,0.751000,0.750000,0.749000,0.749000,0.748000,0.746000,0.746000,0.745000,0.745000,0.745000,0.745000,0.744000,0.743000,0.743000,0.743000,0.742000,0.742000,0.742000,0.742000,0.741000,0.741000,0.740000,0.740000,0.739000,0.739000,0.738000,0.738000,0.737000,0.737000,0.737000,0.737000,0.737000,0.737000,0.737000,0.737000,0.737000,0.737000,0.737000,0.737000,0.735000,0.735000,0.734000,0.733000,0.733000,0.733000,0.731000,0.731000,0.729000,0.729000,0.729000,0.728000,0.727000,0.727000,0.725000,0.724000,0.723000,0.723000,0.720000,0.718000,0.718000,0.718000,0.718000,0.716000,0.715000,0.715000,0.715000,0.715000,0.715000,0.715000,0.715000,0.715000,0.715000,0.714000,0.714000,0.714000,0.712000,0.712000,0.711000,0.710000,0.709000,0.709000,0.709000,0.709000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.706000,0.705000,0.705000,0.705000,0.702000,0.702000,0.702000,0.702000,0.701000,0.700000,0.699000,0.697000,0.696000,0.695000,0.695000,0.693000,0.692000,0.691000,0.691000,0.690000,0.690000,0.689000,0.689000,0.687000,0.686000,0.686000,0.686000,0.686000,0.686000,0.686000,0.686000,0.685000,0.685000,0.685000,0.685000,0.685000,0.685000,0.685000,0.684000,0.684000,0.684000,0.683000,0.683000,0.682000,0.682000,0.682000,0.682000,0.682000,0.682000,0.680000,0.679000,0.679000,0.677000,0.677000,0.677000,0.677000,0.677000,0.677000,0.676000,0.676000,0.676000,0.676000,0.676000,0.676000,0.675000,0.675000,0.675000,0.675000,0.675000,0.674000,0.672000,0.672000,0.672000,0.671000,0.671000,0.669000,0.669000,0.669000,0.668000,0.667000,0.667000,0.666000,0.665000,0.664000,0.664000,0.663000,0.661000,0.659000,0.659000,0.659000,0.659000,0.659000,0.659000,0.659000,0.657000,0.656000,0.656000,0.656000,0.655000,0.655000,0.655000,0.655000,0.655000,0.655000,0.655000,0.654000,0.652000,0.652000,0.652000,0.651000,0.648000,0.647000,0.647000,0.646000,0.646000,0.646000,0.646000,0.646000,0.645000,0.645000,0.645000,0.645000,0.644000,0.644000,0.643000,0.643000,0.642000,0.642000,0.642000,0.642000,0.642000,0.642000,0.642000,0.641000,0.640000,0.639000,0.639000,0.639000,0.639000,0.639000,0.639000,0.638000,0.638000,0.638000,0.638000,0.636000,0.636000,0.635000,0.634000,0.632000,0.632000,0.632000,0.632000,0.631000,0.631000,0.631000,0.630000,0.630000,0.629000,0.629000,0.629000,0.629000,0.629000,0.629000,0.629000,0.629000,0.628000,0.627000,0.625000,0.625000,0.625000,0.625000,0.625000,0.624000,0.621000,0.621000,0.620000,0.618000,0.617000,0.616000,0.615000,0.615000,0.615000,0.615000,0.613000,0.613000,0.613000,0.613000,0.612000,0.612000,0.612000,0.612000,0.612000,0.612000,0.612000,0.612000,0.612000,0.612000,0.611000,0.611000,0.610000,0.609000,0.609000,0.609000,0.609000,0.609000,0.608000,0.608000,0.607000,0.607000,0.605000,0.605000,0.605000,0.605000,0.605000,0.604000,0.604000,0.604000,0.604000,0.604000,0.604000,0.604000,0.604000,0.603000,0.603000,0.603000,0.603000,0.602000,0.602000,0.601000,0.600000,0.599000,0.599000,0.599000,0.598000,0.596000,0.595000,0.592000,0.592000,0.592000,0.592000,0.592000,0.591000,0.590000,0.590000,0.590000,0.590000,0.590000,0.590000,0.590000,0.590000,0.590000,0.589000,0.589000,0.589000,0.588000,0.588000,0.588000,0.588000,0.588000,0.588000,0.588000,0.587000,0.587000,0.587000,0.587000,0.587000,0.587000,0.587000,0.586000,0.586000,0.586000,0.584000,0.584000,0.584000,0.584000,0.584000,0.583000,0.583000,0.582000,0.581000,0.581000,0.580000,0.580000,0.580000,0.578000,0.578000,0.577000,0.574000,0.574000,0.574000,0.573000,0.573000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.570000,0.570000,0.569000,0.568000,0.568000,0.568000,0.568000,0.568000,0.567000,0.566000,0.566000,0.566000,0.566000,0.565000,0.564000,0.564000,0.563000,0.562000,0.561000,0.560000,0.560000,0.560000,0.560000,0.559000,0.559000,0.559000,0.559000,0.558000,0.558000,0.558000,0.557000,0.555000,0.554000,0.553000,0.553000,0.553000,0.553000,0.552000,0.552000,0.552000,0.552000,0.552000,0.551000,0.551000,0.551000,0.550000,0.549000,0.549000,0.549000,0.548000,0.548000,0.548000,0.548000,0.548000,0.548000,0.547000,0.547000,0.547000,0.546000,0.546000,0.545000,0.543000,0.543000,0.543000,0.543000,0.542000,0.542000,0.542000,0.542000,0.542000,0.542000,0.538000,0.538000,0.538000,0.538000,0.538000,0.538000,0.538000,0.538000,0.537000,0.537000,0.537000,0.535000,0.534000,0.533000,0.530000,0.530000,0.528000,0.528000,0.527000,0.527000,0.527000,0.526000,0.526000,0.525000,0.525000,0.525000,0.525000,0.525000,0.525000,0.525000,0.524000,0.522000,0.522000,0.521000,0.521000,0.521000,0.520000,0.518000,0.518000,0.518000,0.518000,0.517000,0.517000,0.516000,0.515000,0.513000,0.513000,0.513000,0.513000,0.512000,0.512000,0.511000,0.511000,0.511000,0.510000,0.510000,0.510000,0.510000,0.510000,0.510000,0.509000,0.509000,0.509000,0.507000,0.507000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.505000,0.505000,0.505000,0.504000,0.502000,0.502000,0.502000,0.502000,0.502000,0.501000,0.501000,0.500000,0.498000,0.497000,0.497000,0.497000,0.497000,0.497000,0.496000,0.495000,0.494000,0.494000,0.494000,0.493000,0.492000,0.491000,0.491000,0.490000,0.490000,0.489000,0.489000,0.488000,0.487000,0.486000,0.484000,0.483000,0.483000,0.481000,0.479000,0.478000,0.477000,0.477000,0.476000,0.476000,0.476000,0.476000,0.475000,0.475000,0.475000,0.474000,0.474000,0.474000,0.474000,0.474000,0.474000,0.474000,0.473000,0.473000,0.473000,0.473000,0.473000,0.472000,0.470000,0.468000,0.468000,0.468000,0.468000,0.468000,0.468000,0.468000,0.467000,0.467000,0.467000,0.467000,0.467000,0.466000,0.466000,0.466000,0.466000,0.466000,0.465000,0.464000,0.463000,0.462000,0.461000,0.461000,0.461000,0.461000,0.459000,0.459000,0.459000,0.459000,0.459000,0.459000,0.457000,0.456000,0.455000,0.455000,0.455000,0.454000,0.453000,0.453000,0.452000,0.451000,0.449000,0.448000,0.448000,0.448000,0.446000,0.446000,0.445000,0.445000,0.445000,0.445000,0.445000,0.445000,0.445000,0.444000,0.444000,0.443000,0.443000,0.443000,0.443000,0.443000,0.443000,0.443000,0.443000,0.443000,0.443000,0.443000,0.441000,0.441000,0.441000,0.440000,0.439000,0.438000,0.438000,0.438000,0.438000,0.436000,0.435000,0.434000,0.434000,0.433000,0.432000,0.431000,0.431000,0.431000,0.431000,0.429000,0.429000,0.429000,0.428000,0.428000,0.428000,0.427000,0.426000,0.426000,0.426000,0.426000,0.426000,0.426000,0.425000,0.425000,0.423000,0.423000,0.423000,0.422000,0.421000,0.420000,0.420000,0.419000,0.417000,0.417000,0.417000,0.417000,0.417000,0.417000,0.417000,0.416000,0.416000,0.416000,0.416000,0.416000,0.415000,0.414000,0.414000,0.414000,0.414000,0.414000,0.414000,0.414000,0.414000,0.414000,0.414000,0.414000,0.413000,0.412000,0.412000,0.412000,0.412000,0.410000,0.409000,0.408000,0.407000,0.407000,0.406000,0.406000,0.406000,0.404000,0.403000,0.401000,0.400000,0.400000,0.399000,0.399000,0.397000,0.397000,0.397000,0.397000,0.396000,0.395000,0.395000,0.395000,0.394000,0.393000,0.392000,0.392000,0.392000,0.392000,0.392000,0.392000,0.392000,0.392000,0.391000,0.391000,0.390000,0.390000,0.390000,0.390000,0.389000,0.389000,0.389000,0.389000,0.389000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.388000,0.387000,0.386000,0.386000,0.386000,0.385000,0.384000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.382000,0.382000,0.382000,0.382000,0.382000,0.382000,0.382000,0.382000,0.382000,0.382000,0.382000,0.382000,0.382000,0.382000,0.381000,0.381000,0.381000,0.381000,0.380000,0.379000,0.378000,0.378000,0.378000,0.378000,0.378000,0.378000,0.378000,0.378000,0.378000,0.378000,0.377000,0.377000,0.376000,0.376000,0.376000,0.375000,0.375000,0.374000,0.374000,0.374000,0.373000,0.373000,0.373000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.371000,0.371000,0.370000,0.370000,0.370000,0.370000,0.370000,0.370000,0.370000,0.369000,0.369000,0.368000,0.366000,0.366000,0.366000,0.365000,0.364000,0.364000,0.364000,0.362000,0.362000,0.361000,0.360000,0.360000,0.360000,0.360000,0.359000,0.359000,0.358000,0.358000,0.357000,0.357000,0.357000,0.356000,0.355000,0.354000,0.354000,0.352000,0.352000,0.351000,0.351000,0.351000,0.350000,0.350000,0.350000,0.350000,0.349000,0.349000,0.347000,0.347000,0.346000,0.346000,0.346000,0.345000,0.345000,0.344000,0.342000,0.341000,0.341000,0.341000,0.341000,0.340000,0.340000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.337000,0.337000,0.336000,0.336000,0.336000,0.336000,0.336000,0.336000,0.336000,0.336000,0.335000,0.335000,0.335000,0.335000,0.333000,0.333000,0.332000,0.332000,0.332000,0.332000,0.331000,0.331000,0.330000,0.329000,0.329000,0.329000,0.329000,0.329000,0.329000,0.328000,0.328000,0.328000,0.328000,0.328000,0.328000,0.328000,0.327000,0.327000,0.327000,0.327000,0.327000,0.327000,0.327000,0.326000,0.326000,0.326000,0.326000,0.325000,0.324000,0.324000,0.324000,0.324000,0.323000,0.323000,0.321000,0.321000,0.321000,0.321000,0.321000,0.320000,0.320000,0.320000,0.320000,0.320000,0.318000,0.318000,0.318000,0.318000,0.318000,0.318000,0.318000,0.318000,0.318000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.317000,0.316000,0.316000,0.316000,0.316000,0.316000,0.315000,0.315000,0.315000,0.314000,0.314000,0.313000,0.311000,0.311000,0.311000,0.311000,0.311000,0.310000,0.310000,0.310000,0.310000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.309000,0.308000,0.307000,0.307000,0.307000,0.307000,0.307000,0.305000,0.304000,0.304000,0.304000,0.304000,0.304000,0.304000,0.304000,0.304000,0.303000,0.303000,0.303000,0.303000,0.302000,0.301000,0.300000,0.300000,0.300000,0.300000,0.298000,0.297000,0.297000,0.296000,0.294000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.292000,0.291000,0.291000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.288000,0.288000,0.288000,0.288000,0.288000,0.288000,0.287000,0.287000,0.287000,0.287000,0.287000,0.286000,0.286000,0.285000,0.285000,0.285000,0.285000,0.285000,0.285000,0.285000,0.285000,0.285000,0.283000,0.282000,0.282000,0.282000,0.282000,0.282000,0.282000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.280000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.279000,0.278000,0.278000,0.278000,0.278000,0.277000,0.277000,0.277000,0.277000,0.277000,0.277000,0.277000,0.277000,0.277000,0.276000,0.276000,0.276000,0.276000,0.275000,0.275000,0.275000,0.275000,0.275000,0.275000,0.274000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.272000,0.272000,0.271000,0.271000,0.271000,0.271000,0.271000,0.271000,0.270000,0.270000,0.270000,0.270000,0.270000,0.270000,0.270000,0.270000,0.270000,0.270000,0.269000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.266000,0.266000,0.266000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.264000,0.263000,0.263000,0.263000,0.263000,0.263000,0.263000,0.263000,0.263000,0.263000,0.262000,0.262000,0.262000,0.262000,0.262000,0.262000,0.262000,0.261000,0.261000,0.261000,0.261000,0.261000,0.261000,0.261000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.258000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.255000,0.255000,0.255000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.253000,0.253000,0.253000,0.253000,0.253000,0.253000,0.253000,0.253000,0.252000,0.252000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.250000,0.250000,0.250000,0.250000,0.250000,0.249000,0.249000,0.249000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.247000,0.247000,0.247000,0.247000,0.247000,0.246000,0.246000,0.246000,0.245000,0.245000,0.245000,0.245000,0.245000,0.244000,0.243000,0.243000,0.243000,0.243000,0.243000,0.243000,0.243000,0.243000,0.243000,0.242000,0.241000,0.241000,0.241000,0.239000,0.239000,0.238000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.236000,0.236000,0.236000,0.236000,0.236000,0.236000,0.235000,0.235000,0.235000,0.235000,0.235000,0.235000,0.235000,0.235000,0.235000,0.235000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.233000,0.233000,0.233000,0.233000,0.233000,0.233000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.231000,0.230000,0.230000,0.230000,0.230000,0.230000,0.230000,0.230000,0.230000,0.229000,0.229000,0.228000,0.228000,0.227000,0.226000,0.226000,0.226000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.224000,0.223000,0.222000,0.222000,0.222000,0.222000,0.222000,0.222000,0.222000,0.221000,0.221000,0.219000,0.219000,0.219000,0.217000,0.217000,0.217000,0.217000,0.217000,0.217000,0.217000,0.217000,0.217000,0.216000,0.215000,0.215000,0.215000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.214000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.212000,0.212000,0.212000,0.212000,0.210000,0.210000,0.210000,0.209000,0.209000,0.208000,0.207000,0.206000,0.206000,0.206000,0.206000,0.205000,0.205000,0.204000,0.204000,0.204000,0.204000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.202000,0.202000,0.202000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.200000,0.200000,0.200000,0.200000,0.200000,0.200000,0.200000,0.200000,0.200000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.199000,0.198000,0.198000,0.198000,0.198000,0.198000,0.197000,0.197000,0.196000,0.196000,0.195000,0.195000,0.195000,0.195000,0.194000,0.194000,0.194000,0.194000,0.193000,0.193000,0.192000,0.191000,0.191000,0.189000,0.189000,0.189000,0.189000,0.189000,0.189000,0.188000,0.188000,0.188000,0.187000,0.186000,0.186000,0.186000,0.186000,0.186000,0.186000,0.185000,0.185000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.184000,0.183000,0.182000,0.182000,0.182000,0.182000,0.182000,0.181000,0.181000,0.181000,0.181000,0.181000,0.180000,0.180000,0.180000,0.180000,0.180000,0.180000,0.180000,0.180000,0.180000,0.180000,0.179000,0.179000,0.179000,0.179000,0.179000,0.179000,0.179000,0.179000,0.179000,0.179000,0.179000,0.179000,0.178000,0.177000,0.177000,0.177000,0.177000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.176000,0.174000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.173000,0.172000,0.172000,0.172000,0.172000,0.171000,0.171000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.169000,0.169000,0.169000,0.169000,0.169000,0.169000,0.169000,0.169000,0.168000,0.168000,0.168000,0.168000,0.168000,0.168000,0.167000,0.167000,0.167000,0.167000,0.166000,0.166000,0.166000,0.166000,0.166000,0.166000,0.166000,0.166000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.164000,0.164000,0.164000,0.164000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.162000,0.161000,0.161000,0.161000,0.161000,0.160000,0.160000,0.159000,0.159000,0.159000,0.159000,0.159000,0.159000,0.159000,0.159000,0.159000,0.159000,0.159000,0.159000,0.158000,0.158000,0.158000,0.158000,0.158000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.155000,0.155000,0.155000,0.154000,0.154000,0.153000,0.152000,0.152000,0.152000,0.152000,0.151000,0.149000,0.149000,0.149000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.147000,0.147000,0.147000,0.147000,0.147000,0.147000,0.147000,0.147000,0.147000,0.147000,0.147000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.146000,0.145000,0.145000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.142000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.138000,0.138000,0.138000,0.138000,0.138000,0.138000,0.138000,0.138000,0.138000,0.138000,0.138000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.135000,0.135000,0.133000,0.133000,0.133000,0.133000,0.133000,0.133000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.130000,0.130000,0.130000,0.129000,0.129000,0.129000,0.129000,0.128000,0.128000,0.128000,0.128000,0.126000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.124000,0.124000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.123000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.120000,0.120000,0.119000,0.119000,0.119000,0.119000,0.119000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.116000,0.116000,0.116000,0.116000,0.116000,0.116000,0.116000,0.116000,0.115000,0.115000,0.115000,0.114000,0.114000,0.114000,0.114000,0.114000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.112000,0.111000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.108000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.106000,0.106000,0.105000,0.105000,0.105000,0.105000,0.105000,0.104000,0.103000,0.103000,0.103000,0.103000,0.102000,0.102000,0.102000,0.102000,0.101000,0.101000,0.101000,0.101000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.100000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.098000,0.098000,0.098000,0.098000,0.098000,0.098000,0.097000,0.097000,0.097000,0.097000,0.097000,0.097000,0.097000,0.097000,0.097000,0.097000,0.097000,0.097000,0.097000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.091000,0.091000,0.091000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.088000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.086000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.083000,0.083000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.081000,0.081000,0.080000,0.080000,0.080000,0.080000,0.080000,0.080000,0.080000,0.080000,0.080000,0.080000,0.080000,0.079000,0.079000,0.079000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.077000,0.077000,0.077000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.068000,0.068000,0.068000,0.068000,0.068000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.067000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.064000,0.064000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.062000,0.062000,0.062000,0.061000,0.061000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.059000,0.059000,0.059000,0.059000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.056000,0.056000,0.056000,0.056000,0.056000,0.055000,0.054000,0.054000,0.054000,0.053000,0.053000,0.052000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.039000,0.038000,0.037000,0.037000,0.037000,0.037000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.035000,0.035000,0.035000,0.035000,0.035000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.032000,0.032000,0.032000,0.032000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.030000,0.030000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.026000,0.026000,0.026000,0.026000,0.026000,0.025000,0.025000,0.025000,0.025000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.020000,0.020000,0.020000,0.020000,0.020000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,

==> matlab/W2Erlang_rho095_M2_N10K_100K_runs.txt <==
1.000000,0.999130,0.999130,0.999120,0.999110,0.999110,0.999110,0.999090,0.999060,0.999060,0.999040,0.999030,0.999030,0.999030,0.999010,0.999000,0.999000,0.999000,0.999000,0.998980,0.998980,0.998970,0.998940,0.998900,0.998900,0.998890,0.998880,0.998870,0.998870,0.998840,0.998810,0.998810,0.998800,0.998790,0.998780,0.998730,0.998720,0.998690,0.998680,0.998660,0.998640,0.998630,0.998620,0.998580,0.998520,0.998500,0.998480,0.998470,0.998450,0.998430,0.998430,0.998410,0.998380,0.998350,0.998330,0.998330,0.998330,0.998300,0.998280,0.998230,0.998220,0.998190,0.998170,0.998160,0.998130,0.998120,0.998120,0.998100,0.998080,0.998050,0.998050,0.998040,0.998030,0.998030,0.998020,0.998020,0.997980,0.997970,0.997950,0.997940,0.997940,0.997930,0.997900,0.997880,0.997860,0.997860,0.997850,0.997830,0.997780,0.997760,0.997740,0.997720,0.997700,0.997690,0.997680,0.997660,0.997630,0.997620,0.997600,0.997590,0.997560,0.997500,0.997470,0.997450,0.997400,0.997380,0.997370,0.997350,0.997340,0.997320,0.997300,0.997270,0.997260,0.997230,0.997210,0.997180,0.997170,0.997160,0.997110,0.997060,0.997020,0.997020,0.997010,0.996930,0.996900,0.996880,0.996840,0.996840,0.996810,0.996790,0.996750,0.996690,0.996650,0.996650,0.996630,0.996590,0.996560,0.996530,0.996510,0.996500,0.996500,0.996480,0.996440,0.996420,0.996370,0.996350,0.996330,0.996320,0.996280,0.996280,0.996240,0.996220,0.996170,0.996100,0.996060,0.996040,0.996030,0.995980,0.995960,0.995940,0.995890,0.995840,0.995800,0.995790,0.995790,0.995770,0.995710,0.995680,0.995660,0.995620,0.995610,0.995590,0.995560,0.995530,0.995510,0.995460,0.995410,0.995390,0.995390,0.995350,0.995290,0.995270,0.995250,0.995230,0.995200,0.995190,0.995160,0.995090,0.995010,0.994940,0.994900,0.994850,0.994810,0.994760,0.994710,0.994680,0.994590,0.994540,0.994480,0.994420,0.994380,0.994310,0.994270,0.994220,0.994200,0.994130,0.994100,0.994060,0.994060,0.994010,0.993990,0.993930,0.993910,0.993870,0.993840,0.993800,0.993750,0.993720,0.993680,0.993650,0.993620,0.993570,0.993490,0.993470,0.993420,0.993400,0.993380,0.993310,0.993280,0.993220,0.993210,0.993150,0.993100,0.993060,0.993030,0.993000,0.992940,0.992910,0.992860,0.992820,0.992790,0.992740,0.992690,0.992660,0.992640,0.992600,0.992540,0.992510,0.992450,0.992440,0.992410,0.992370,0.992300,0.992260,0.992200,0.992130,0.992090,0.992040,0.991990,0.991940,0.991850,0.991820,0.991770,0.991740,0.991720,0.991670,0.991670,0.991650,0.991590,0.991510,0.991450,0.991410,0.991380,0.991300,0.991260,0.991240,0.991240,0.991180,0.991150,0.991050,0.991010,0.990990,0.990930,0.990860,0.990830,0.990820,0.990770,0.990730,0.990670,0.990580,0.990480,0.990400,0.990360,0.990290,0.990240,0.990180,0.990140,0.990090,0.990020,0.989970,0.989920,0.989830,0.989810,0.989770,0.989730,0.989660,0.989560,0.989520,0.989500,0.989440,0.989370,0.989320,0.989280,0.989270,0.989210,0.989170,0.989130,0.989100,0.989030,0.989000,0.988940,0.988880,0.988820,0.988800,0.988710,0.988690,0.988650,0.988630,0.988550,0.988480,0.988380,0.988300,0.988230,0.988170,0.988110,0.988040,0.987980,0.987910,0.987840,0.987810,0.987750,0.987660,0.987590,0.987560,0.987530,0.987480,0.987450,0.987430,0.987340,0.987280,0.987210,0.987180,0.987120,0.987050,0.986980,0.986940,0.986890,0.986810,0.986780,0.986750,0.986720,0.986640,0.986630,0.986550,0.986490,0.986430,0.986370,0.986360,0.986310,0.986250,0.986190,0.986130,0.985990,0.985940,0.985870,0.985760,0.985700,0.985650,0.985600,0.985560,0.985480,0.985410,0.985350,0.985320,0.985270,0.985140,0.985090,0.984990,0.984920,0.984850,0.984780,0.984760,0.984680,0.984600,0.984560,0.984500,0.984410,0.984310,0.984210,0.984150,0.984080,0.984010,0.983980,0.983900,0.983840,0.983780,0.983690,0.983600,0.983500,0.983430,0.983390,0.983300,0.983230,0.983140,0.983070,0.983000,0.982940,0.982860,0.982780,0.982690,0.982620,0.982580,0.982470,0.982440,0.982340,0.982280,0.982190,0.982180,0.982100,0.982010,0.981970,0.981910,0.981820,0.981720,0.981630,0.981570,0.981540,0.981470,0.981430,0.981370,0.981310,0.981260,0.981210,0.981130,0.981020,0.980970,0.980920,0.980890,0.980850,0.980760,0.980710,0.980650,0.980570,0.980520,0.980450,0.980370,0.980300,0.980250,0.980140,0.980080,0.980020,0.979930,0.979840,0.979760,0.979650,0.979580,0.979470,0.979390,0.979260,0.979170,0.979060,0.978950,0.978880,0.978810,0.978730,0.978680,0.978610,0.978500,0.978390,0.978290,0.978250,0.978190,0.978110,0.978030,0.977940,0.977860,0.977760,0.977650,0.977620,0.977540,0.977460,0.977350,0.977270,0.977190,0.977140,0.977070,0.976950,0.976880,0.976780,0.976710,0.976600,0.976500,0.976450,0.976350,0.976290,0.976200,0.976090,0.976010,0.975920,0.975770,0.975690,0.975590,0.975510,0.975460,0.975420,0.975350,0.975270,0.975160,0.975080,0.975040,0.974940,0.974900,0.974780,0.974710,0.974630,0.974570,0.974490,0.974370,0.974330,0.974260,0.974180,0.974100,0.974030,0.973950,0.973790,0.973720,0.973630,0.973590,0.973490,0.973400,0.973290,0.973160,0.973040,0.972930,0.972850,0.972760,0.972670,0.972610,0.972520,0.972440,0.972340,0.972290,0.972220,0.972090,0.971950,0.971820,0.971750,0.971630,0.971510,0.971370,0.971250,0.971130,0.971000,0.970870,0.970760,0.970700,0.970620,0.970540,0.970510,0.970410,0.970330,0.970190,0.970110,0.970050,0.969960,0.969840,0.969750,0.969640,0.969540,0.969460,0.969390,0.969280,0.969210,0.969120,0.969060,0.968970,0.968860,0.968700,0.968650,0.968590,0.968520,0.968390,0.968290,0.968230,0.968130,0.968010,0.967920,0.967750,0.967630,0.967540,0.967460,0.967350,0.967280,0.967210,0.967110,0.967020,0.966880,0.966780,0.966690,0.966580,0.966470,0.966380,0.966250,0.966080,0.965980,0.965870,0.965760,0.965660,0.965520,0.965470,0.965410,0.965290,0.965160,0.965040,0.964890,0.964810,0.964730,0.964610,0.964480,0.964400,0.964240,0.964160,0.964080,0.963980,0.963880,0.963800,0.963730,0.963660,0.963540,0.963450,0.963330,0.963230,0.963130,0.962980,0.962880,0.962790,0.962700,0.962600,0.962470,0.962350,0.962260,0.962170,0.962110,0.961980,0.961870,0.961790,0.961720,0.961600,0.961460,0.961360,0.961280,0.961180,0.961080,0.961000,0.960940,0.960840,0.960750,0.960620,0.960560,0.960440,0.960330,0.960230,0.960120,0.960060,0.959900,0.959800,0.959710,0.959560,0.959390,0.959290,0.959160,0.959050,0.958930,0.958830,0.958750,0.958670,0.958530,0.958450,0.958400,0.958280,0.958160,0.958030,0.957930,0.957780,0.957640,0.957530,0.957430,0.957350,0.957260,0.957190,0.957090,0.957010,0.956910,0.956790,0.956640,0.956530,0.956420,0.956320,0.956220,0.956120,0.956080,0.956000,0.955910,0.955750,0.955620,0.955520,0.955410,0.955240,0.955160,0.955070,0.954980,0.954900,0.954750,0.954660,0.954560,0.954400,0.954320,0.954170,0.954060,0.953970,0.953910,0.953780,0.953640,0.953560,0.953470,0.953330,0.953160,0.953070,0.952940,0.952810,0.952720,0.952590,0.952490,0.952320,0.952200,0.952040,0.951920,0.951790,0.951680,0.951560,0.951460,0.951350,0.951290,0.951190,0.951050,0.950880,0.950780,0.950690,0.950590,0.950480,0.950310,0.950160,0.950030,0.949840,0.949690,0.949570,0.949490,0.949350,0.949230,0.949150,0.949090,0.948940,0.948840,0.948710,0.948580,0.948450,0.948290,0.948100,0.947960,0.947800,0.947650,0.947520,0.947430,0.947240,0.947120,0.947050,0.946950,0.946850,0.946740,0.946620,0.946460,0.946290,0.946130,0.946000,0.945960,0.945820,0.945680,0.945540,0.945400,0.945330,0.945210,0.945090,0.944990,0.944860,0.944710,0.944600,0.944510,0.944440,0.944310,0.944230,0.944130,0.943970,0.943840,0.943710,0.943540,0.943470,0.943380,0.943300,0.943240,0.943150,0.942980,0.942850,0.942690,0.942540,0.942470,0.942320,0.942220,0.942130,0.941970,0.941820,0.941650,0.941510,0.941330,0.941250,0.941160,0.941080,0.940990,0.940870,0.940740,0.940600,0.940500,0.940340,0.940230,0.940060,0.939960,0.939830,0.939650,0.939480,0.939320,0.939190,0.939140,0.938950,0.938880,0.938730,0.938610,0.938540,0.938380,0.938220,0.938040,0.937900,0.937750,0.937580,0.937450,0.937300,0.937170,0.936910,0.936770,0.936630,0.936460,0.936200,0.936040,0.935900,0.935760,0.935630,0.935470,0.935330,0.935230,0.935090,0.934990,0.934820,0.934660,0.934520,0.934410,0.934290,0.934180,0.933980,0.933750,0.933610,0.933570,0.933360,0.933240,0.933110,0.932980,0.932830,0.932660,0.932540,0.932390,0.932260,0.932100,0.931940,0.931810,0.931670,0.931540,0.931410,0.931300,0.931170,0.931050,0.930890,0.930680,0.930520,0.930440,0.930290,0.930200,0.930030,0.929910,0.929800,0.929640,0.929500,0.929380,0.929250,0.929090,0.928920,0.928810,0.928700,0.928520,0.928410,0.928260,0.928150,0.927980,0.927800,0.927670,0.927420,0.927300,0.927160,0.927050,0.926880,0.926710,0.926610,0.926500,0.926370,0.926260,0.926130,0.926020,0.925800,0.925600,0.925460,0.925310,0.925210,0.925060,0.924930,0.924760,0.924650,0.924490,0.924390,0.924260,0.924150,0.924050,0.923950,0.923800,0.923610,0.923530,0.923400,0.923240,0.923080,0.922910,0.922770,0.922700,0.922510,0.922350,0.922160,0.922020,0.921820,0.921640,0.921500,0.921380,0.921200,0.921130,0.920980,0.920890,0.920660,0.920550,0.920360,0.920160,0.919960,0.919790,0.919600,0.919460,0.919280,0.919100,0.918900,0.918830,0.918650,0.918530,0.918360,0.918230,0.918060,0.917890,0.917770,0.917630,0.917470,0.917320,0.917170,0.917030,0.916940,0.916800,0.916700,0.916480,0.916350,0.916240,0.916170,0.916000,0.915840,0.915660,0.915450,0.915240,0.915020,0.914880,0.914790,0.914610,0.914440,0.914230,0.914060,0.913920,0.913720,0.913500,0.913340,0.913240,0.913090,0.913050,0.912940,0.912860,0.912690,0.912550,0.912410,0.912200,0.912010,0.911860,0.911710,0.911600,0.911470,0.911300,0.911190,0.911090,0.911020,0.910900,0.910760,0.910630,0.910470,0.910350,0.910210,0.910000,0.909870,0.909720,0.909540,0.909450,0.909320,0.909110,0.908930,0.908750,0.908590,0.908460,0.908330,0.908160,0.908000,0.907900,0.907810,0.907660,0.907480,0.907320,0.907160,0.907030,0.906810,0.906640,0.906490,0.906330,0.906140,0.905990,0.905780,0.905520,0.905350,0.905160,0.905010,0.904900,0.904780,0.904520,0.904360,0.904170,0.903990,0.903890,0.903780,0.903560,0.903400,0.903250,0.903050,0.902830,0.902640,0.902500,0.902370,0.902150,0.901930,0.901760,0.901620,0.901550,0.901270,0.901150,0.901050,0.900870,0.900620,0.900420,0.900290,0.900170,0.899970,0.899830,0.899710,0.899520,0.899410,0.899260,0.899160,0.898990,0.898790,0.898600,0.898470,0.898320,0.898080,0.897970,0.897820,0.897640,0.897430,0.897280,0.897130,0.896990,0.896810,0.896690,0.896570,0.896340,0.896220,0.896030,0.895840,0.895720,0.895590,0.895430,0.895270,0.895160,0.895010,0.894820,0.894730,0.894590,0.894420,0.894290,0.894150,0.893950,0.893760,0.893570,0.893360,0.893200,0.893030,0.892920,0.892760,0.892560,0.892360,0.892130,0.891950,0.891810,0.891610,0.891420,0.891290,0.891170,0.891020,0.890840,0.890730,0.890530,0.890340,0.890080,0.889920,0.889790,0.889610,0.889470,0.889310,0.889170,0.888980,0.888860,0.888730,0.888540,0.888420,0.888270,0.888100,0.887930,0.887710,0.887540,0.887340,0.887130,0.886970,0.886840,0.886710,0.886570,0.886410,0.886250,0.886150,0.886020,0.885780,0.885580,0.885370,0.885250,0.885080,0.884950,0.884780,0.884560,0.884390,0.884270,0.884110,0.883960,0.883720,0.883620,0.883500,0.883370,0.883230,0.883020,0.882850,0.882690,0.882530,0.882320,0.882220,0.882040,0.881860,0.881660,0.881490,0.881290,0.881110,0.880950,0.880790,0.880640,0.880490,0.880260,0.880150,0.879970,0.879790,0.879600,0.879320,0.879140,0.878890,0.878760,0.878620,0.878390,0.878270,0.878070,0.877920,0.877810,0.877680,0.877540,0.877360,0.877190,0.876940,0.876770,0.876650,0.876500,0.876350,0.876160,0.875910,0.875700,0.875510,0.875330,0.875150,0.874960,0.874770,0.874550,0.874390,0.874180,0.874060,0.873840,0.873610,0.873400,0.873240,0.872980,0.872840,0.872650,0.872420,0.872250,0.872110,0.871930,0.871770,0.871540,0.871370,0.871150,0.870960,0.870800,0.870640,0.870410,0.870170,0.869980,0.869770,0.869660,0.869530,0.869350,0.869140,0.868950,0.868780,0.868620,0.868410,0.868180,0.868010,0.867780,0.867650,0.867470,0.867300,0.867170,0.867010,0.866840,0.866610,0.866400,0.866230,0.866100,0.865910,0.865710,0.865510,0.865310,0.865150,0.864930,0.864690,0.864440,0.864270,0.864110,0.863950,0.863780,0.863600,0.863390,0.863230,0.863060,0.862920,0.862690,0.862520,0.862310,0.862150,0.861900,0.861730,0.861530,0.861390,0.861190,0.861030,0.860930,0.860720,0.860550,0.860370,0.860200,0.859970,0.859790,0.859640,0.859380,0.859220,0.859060,0.858920,0.858700,0.858590,0.858420,0.858190,0.858110,0.857950,0.857780,0.857600,0.857470,0.857240,0.857090,0.856910,0.856690,0.856540,0.856380,0.856180,0.855970,0.855750,0.855520,0.855320,0.855200,0.855010,0.854790,0.854680,0.854500,0.854270,0.854100,0.853970,0.853730,0.853570,0.853380,0.853210,0.852990,0.852820,0.852680,0.852570,0.852350,0.852170,0.851900,0.851730,0.851550,0.851440,0.851250,0.851060,0.850900,0.850680,0.850450,0.850270,0.850060,0.849880,0.849650,0.849440,0.849300,0.849120,0.848940,0.848750,0.848550,0.848410,0.848270,0.848080,0.847940,0.847630,0.847400,0.847250,0.847070,0.846880,0.846690,0.846540,0.846340,0.846160,0.845970,0.845780,0.845560,0.845430,0.845220,0.845050,0.844780,0.844550,0.844410,0.844180,0.844020,0.843720,0.843470,0.843220,0.842990,0.842840,0.842670,0.842460,0.842230,0.842070,0.841880,0.841720,0.841580,0.841410,0.841170,0.841070,0.840860,0.840690,0.840500,0.840290,0.840090,0.839960,0.839700,0.839490,0.839310,0.839140,0.839020,0.838840,0.838640,0.838380,0.838270,0.838080,0.837940,0.837770,0.837560,0.837410,0.837240,0.837070,0.836930,0.836740,0.836630,0.836450,0.836250,0.836030,0.835890,0.835690,0.835520,0.835310,0.835170,0.834940,0.834820,0.834700,0.834460,0.834240,0.834100,0.833820,0.833570,0.833390,0.833230,0.833060,0.832880,0.832680,0.832410,0.832160,0.831940,0.831740,0.831540,0.831280,0.831120,0.830890,0.830670,0.830500,0.830310,0.830010,0.829900,0.829690,0.829440,0.829250,0.828960,0.828740,0.828540,0.828360,0.828090,0.827790,0.827670,0.827540,0.827400,0.827180,0.827030,0.826800,0.826640,0.826410,0.826170,0.825920,0.825730,0.825530,0.825350,0.825160,0.825000,0.824860,0.824670,0.824520,0.824240,0.824050,0.823810,0.823710,0.823440,0.823200,0.823010,0.822770,0.822530,0.822300,0.822080,0.821840,0.821560,0.821420,0.821290,0.821040,0.820880,0.820640,0.820410,0.820300,0.820110,0.819940,0.819710,0.819530,0.819400,0.819200,0.818990,0.818840,0.818660,0.818460,0.818140,0.817920,0.817700,0.817500,0.817300,0.817090,0.816920,0.816650,0.816440,0.816290,0.816130,0.815970,0.815780,0.815650,0.815410,0.815190,0.815040,0.814840,0.814570,0.814360,0.814060,0.813790,0.813590,0.813330,0.813170,0.812910,0.812690,0.812530,0.812380,0.812140,0.811910,0.811740,0.811480,0.811220,0.811000,0.810820,0.810530,0.810270,0.810090,0.809890,0.809650,0.809410,0.809270,0.809060,0.808870,0.808680,0.808510,0.808300,0.808100,0.807890,0.807680,0.807460,0.807250,0.807060,0.806940,0.806690,0.806530,0.806370,0.806230,0.806030,0.805700,0.805500,0.805190,0.804990,0.804820,0.804670,0.804470,0.804230,0.804070,0.803920,0.803690,0.803520,0.803310,0.803100,0.802880,0.802570,0.802430,0.802130,0.801950,0.801760,0.801580,0.801360,0.801170,0.800890,0.800750,0.800660,0.800420,0.800200,0.799960,0.799740,0.799580,0.799380,0.799270,0.799050,0.798810,0.798590,0.798390,0.798120,0.797990,0.797790,0.797650,0.797500,0.797420,0.797350,0.797160,0.796890,0.796690,0.796520,0.796370,0.796090,0.795930,0.795730,0.795530,0.795340,0.795190,0.795030,0.794840,0.794630,0.794480,0.794320,0.794030,0.793830,0.793650,0.793490,0.793340,0.793060,0.792930,0.792760,0.792450,0.792240,0.792070,0.791860,0.791710,0.791490,0.791200,0.791020,0.790790,0.790520,0.790240,0.790010,0.789790,0.789590,0.789400,0.789190,0.789000,0.788790,0.788540,0.788330,0.788110,0.787880,0.787690,0.787430,0.787270,0.787020,0.786720,0.786480,0.786260,0.786090,0.785920,0.785690,0.785480,0.785300,0.785080,0.784970,0.784800,0.784640,0.784440,0.784200,0.784040,0.783780,0.783540,0.783370,0.783110,0.782900,0.782640,0.782490,0.782240,0.782010,0.781840,0.781620,0.781390,0.781180,0.781000,0.780790,0.780560,0.780380,0.780210,0.779950,0.779780,0.779490,0.779270,0.779100,0.778900,0.778640,0.778460,0.778330,0.778120,0.777860,0.777660,0.777400,0.777170,0.776980,0.776820,0.776540,0.776240,0.776060,0.775840,0.775660,0.775430,0.775170,0.774940,0.774610,0.774450,0.774230,0.773960,0.773840,0.773630,0.773400,0.773120,0.772910,0.772640,0.772530,0.772320,0.772130,0.771980,0.771770,0.771580,0.771390,0.771150,0.771010,0.770740,0.770510,0.770250,0.770000,0.769780,0.769540,0.769250,0.769040,0.768810,0.768650,0.768430,0.768160,0.767930,0.767740,0.767590,0.767370,0.767180,0.766970,0.766800,0.766580,0.766360,0.766170,0.766070,0.765780,0.765610,0.765360,0.765040,0.764820,0.764640,0.764430,0.764140,0.764000,0.763780,0.763570,0.763320,0.762970,0.762770,0.762600,0.762470,0.762270,0.762060,0.761830,0.761550,0.761400,0.761170,0.760880,0.760720,0.760490,0.760320,0.760190,0.760000,0.759750,0.759580,0.759280,0.759090,0.758860,0.758590,0.758390,0.758210,0.758060,0.757800,0.757620,0.757410,0.757170,0.757010,0.756770,0.756570,0.756290,0.756150,0.755980,0.755650,0.755470,0.755230,0.754990,0.754780,0.754490,0.754240,0.754060,0.753920,0.753740,0.753560,0.753390,0.753190,0.752960,0.752800,0.752560,0.752350,0.752120,0.751880,0.751680,0.751570,0.751320,0.751120,0.750790,0.750570,0.750360,0.750210,0.750010,0.749850,0.749620,0.749410,0.749150,0.748890,0.748630,0.748350,0.748100,0.747870,0.747670,0.747380,0.747240,0.747030,0.746820,0.746670,0.746490,0.746210,0.745880,0.745600,0.745420,0.745250,0.745070,0.744880,0.744730,0.744550,0.744350,0.744120,0.743970,0.743790,0.743540,0.743300,0.743060,0.742890,0.742770,0.742610,0.742400,0.742210,0.742050,0.741930,0.741810,0.741560,0.741360,0.741230,0.740990,0.740820,0.740490,0.740320,0.740150,0.739900,0.739740,0.739550,0.739250,0.739070,0.738910,0.738660,0.738430,0.738210,0.737970,0.737760,0.737530,0.737280,0.736960,0.736750,0.736460,0.736170,0.735880,0.735660,0.735480,0.735200,0.735000,0.734780,0.734540,0.734360,0.734120,0.733900,0.733710,0.733490,0.733280,0.733000,0.732730,0.732560,0.732390,0.732240,0.732030,0.731790,0.731540,0.731260,0.730990,0.730780,0.730560,0.730410,0.730280,0.730030,0.729850,0.729600,0.729330,0.729120,0.728840,0.728690,0.728530,0.728330,0.728190,0.728050,0.727850,0.727650,0.727460,0.727240,0.727020,0.726730,0.726570,0.726400,0.726260,0.726100,0.725910,0.725600,0.725360,0.725170,0.725000,0.724800,0.724610,0.724390,0.724200,0.723960,0.723760,0.723610,0.723380,0.723200,0.723070,0.722900,0.722590,0.722350,0.722170,0.722000,0.721820,0.721600,0.721410,0.721230,0.721000,0.720810,0.720600,0.720400,0.720160,0.719970,0.719720,0.719490,0.719250,0.719030,0.718800,0.718600,0.718400,0.718190,0.717890,0.717580,0.717330,0.717140,0.716950,0.716690,0.716430,0.716210,0.716040,0.715760,0.715580,0.715340,0.715110,0.714930,0.714670,0.714470,0.714280,0.714020,0.713820,0.713650,0.713420,0.713220,0.713040,0.712780,0.712580,0.712290,0.712020,0.711810,0.711470,0.711250,0.711040,0.710880,0.710700,0.710490,0.710290,0.710150,0.709950,0.709630,0.709370,0.709090,0.708920,0.708620,0.708410,0.708270,0.708010,0.707880,0.707710,0.707450,0.707200,0.706930,0.706720,0.706550,0.706310,0.706110,0.705930,0.705700,0.705490,0.705290,0.705000,0.704830,0.704600,0.704340,0.704110,0.703800,0.703580,0.703350,0.703090,0.702940,0.702780,0.702570,0.702340,0.702200,0.701880,0.701660,0.701450,0.701180,0.700890,0.700670,0.700340,0.700070,0.699850,0.699700,0.699530,0.699280,0.699050,0.698770,0.698540,0.698350,0.698180,0.698020,0.697710,0.697510,0.697330,0.697120,0.696950,0.696750,0.696500,0.696300,0.696070,0.695840,0.695640,0.695420,0.695210,0.695030,0.694760,0.694460,0.694280,0.694080,0.693870,0.693640,0.693420,0.693170,0.692930,0.692660,0.692470,0.692240,0.691940,0.691720,0.691510,0.691280,0.691020,0.690820,0.690670,0.690450,0.690260,0.689950,0.689670,0.689440,0.689300,0.689050,0.688740,0.688480,0.688260,0.688010,0.687850,0.687630,0.687350,0.687100,0.686930,0.686710,0.686570,0.686390,0.686190,0.685920,0.685750,0.685530,0.685250,0.685030,0.684820,0.684530,0.684260,0.684100,0.683860,0.683670,0.683500,0.683320,0.683160,0.682890,0.682650,0.682480,0.682210,0.681950,0.681760,0.681530,0.681350,0.681180,0.680980,0.680770,0.680560,0.680360,0.680110,0.679900,0.679680,0.679540,0.679360,0.679120,0.678850,0.678740,0.678580,0.678310,0.678110,0.677830,0.677610,0.677450,0.677130,0.676940,0.676760,0.676570,0.676320,0.676140,0.675820,0.675600,0.675470,0.675210,0.675030,0.674740,0.674560,0.674410,0.674200,0.674030,0.673780,0.673510,0.673290,0.673150,0.672890,0.672640,0.672420,0.672230,0.671890,0.671600,0.671380,0.671100,0.670900,0.670630,0.670460,0.670290,0.670030,0.669810,0.669490,0.669240,0.668990,0.668750,0.668610,0.668470,0.668240,0.668030,0.667740,0.667450,0.667270,0.666980,0.666740,0.666430,0.666220,0.666080,0.665890,0.665630,0.665420,0.665220,0.665020,0.664820,0.664640,0.664330,0.664090,0.663820,0.663560,0.663310,0.663100,0.662840,0.662600,0.662360,0.662170,0.661890,0.661650,0.661360,0.661120,0.660820,0.660610,0.660350,0.660110,0.659930,0.659840,0.659650,0.659400,0.659220,0.659010,0.658770,0.658640,0.658460,0.658190,0.657990,0.657730,0.657500,0.657280,0.657030,0.656880,0.656750,0.656480,0.656340,0.656120,0.655980,0.655770,0.655530,0.655230,0.655020,0.654770,0.654560,0.654390,0.654180,0.654010,0.653830,0.653640,0.653500,0.653350,0.653150,0.652940,0.652800,0.652560,0.652300,0.652060,0.651900,0.651720,0.651500,0.651330,0.651100,0.650910,0.650700,0.650550,0.650330,0.650190,0.650030,0.649880,0.649750,0.649510,0.649280,0.649090,0.648880,0.648710,0.648490,0.648280,0.648070,0.647870,0.647690,0.647470,0.647270,0.647030,0.646800,0.646590,0.646450,0.646300,0.646060,0.645840,0.645620,0.645430,0.645160,0.644960,0.644720,0.644580,0.644360,0.644090,0.643950,0.643720,0.643540,0.643420,0.643190,0.642970,0.642820,0.642590,0.642370,0.642120,0.642000,0.641780,0.641590,0.641410,0.641210,0.640970,0.640750,0.640550,0.640260,0.640110,0.639960,0.639740,0.639580,0.639360,0.639170,0.638980,0.638750,0.638520,0.638380,0.638040,0.637720,0.637580,0.637390,0.637130,0.636950,0.636720,0.636510,0.636290,0.636060,0.635810,0.635680,0.635500,0.635320,0.635130,0.634970,0.634740,0.634510,0.634270,0.634080,0.633920,0.633740,0.633550,0.633280,0.633110,0.632960,0.632710,0.632510,0.632200,0.632020,0.631910,0.631670,0.631350,0.631160,0.630960,0.630720,0.630480,0.630260,0.630080,0.629820,0.629560,0.629290,0.629170,0.628990,0.628760,0.628550,0.628420,0.628130,0.627930,0.627790,0.627560,0.627320,0.627140,0.626880,0.626670,0.626460,0.626230,0.626040,0.625910,0.625700,0.625480,0.625210,0.625000,0.624840,0.624580,0.624340,0.624170,0.623940,0.623710,0.623520,0.623420,0.623240,0.623070,0.622890,0.622660,0.622470,0.622280,0.622070,0.621930,0.621630,0.621390,0.621180,0.620990,0.620810,0.620580,0.620380,0.620210,0.620050,0.619840,0.619700,0.619490,0.619310,0.619040,0.618770,0.618460,0.618260,0.618030,0.617760,0.617500,0.617290,0.617040,0.616680,0.616510,0.616350,0.616190,0.615870,0.615720,0.615560,0.615420,0.615220,0.615040,0.614840,0.614640,0.614460,0.614240,0.614020,0.613770,0.613570,0.613420,0.613240,0.613000,0.612770,0.612530,0.612210,0.612050,0.611950,0.611780,0.611550,0.611330,0.611140,0.610860,0.610710,0.610510,0.610360,0.610160,0.609910,0.609780,0.609580,0.609370,0.609140,0.608840,0.608680,0.608360,0.608160,0.607970,0.607730,0.607570,0.607370,0.607130,0.606910,0.606630,0.606360,0.606140,0.605980,0.605760,0.605560,0.605350,0.605130,0.605000,0.604830,0.604560,0.604250,0.604010,0.603750,0.603530,0.603170,0.602960,0.602780,0.602550,0.602280,0.602030,0.601760,0.601620,0.601380,0.601260,0.601120,0.600980,0.600820,0.600670,0.600490,0.600380,0.600170,0.599980,0.599690,0.599460,0.599340,0.599090,0.598870,0.598630,0.598390,0.598180,0.597950,0.597730,0.597540,0.597360,0.597190,0.596930,0.596600,0.596360,0.596050,0.595800,0.595590,0.595410,0.595120,0.594860,0.594660,0.594550,0.594340,0.594160,0.593920,0.593730,0.593520,0.593320,0.593060,0.592790,0.592620,0.592460,0.592260,0.592080,0.591890,0.591720,0.591490,0.591350,0.591070,0.590800,0.590520,0.590350,0.590100,0.589870,0.589700,0.589510,0.589260,0.589080,0.588950,0.588710,0.588570,0.588440,0.588280,0.588000,0.587830,0.587600,0.587360,0.587170,0.586960,0.586760,0.586550,0.586440,0.586240,0.586000,0.585710,0.585560,0.585340,0.585180,0.584980,0.584790,0.584590,0.584350,0.584120,0.583920,0.583720,0.583470,0.583230,0.582980,0.582750,0.582550,0.582310,0.582150,0.581940,0.581740,0.581560,0.581320,0.581130,0.580910,0.580730,0.580470,0.580230,0.580010,0.579740,0.579530,0.579310,0.579080,0.578860,0.578680,0.578410,0.578260,0.578040,0.577840,0.577620,0.577370,0.577140,0.576910,0.576670,0.576550,0.576360,0.576180,0.575970,0.575830,0.575640,0.575520,0.575230,0.575010,0.574790,0.574560,0.574310,0.574150,0.573990,0.573830,0.573670,0.573490,0.573220,0.572970,0.572810,0.572680,0.572500,0.572260,0.572010,0.571820,0.571550,0.571270,0.571120,0.570880,0.570700,0.570460,0.570280,0.570080,0.569940,0.569800,0.569630,0.569450,0.569220,0.568960,0.568890,0.568660,0.568480,0.568310,0.568110,0.567960,0.567760,0.567560,0.567370,0.567220,0.567000,0.566780,0.566610,0.566450,0.566250,0.566010,0.565890,0.565670,0.565480,0.565260,0.565090,0.564820,0.564600,0.564430,0.564210,0.564010,0.563760,0.563540,0.563320,0.563050,0.562860,0.562690,0.562470,0.562300,0.562080,0.561810,0.561610,0.561480,0.561280,0.561030,0.560840,0.560740,0.560480,0.560200,0.560010,0.559890,0.559680,0.559450,0.559300,0.559070,0.558940,0.558630,0.558370,0.558090,0.557860,0.557640,0.557400,0.557270,0.557080,0.556870,0.556630,0.556530,0.556360,0.556140,0.555940,0.555790,0.555610,0.555460,0.555220,0.555070,0.554870,0.554680,0.554500,0.554270,0.554100,0.553880,0.553700,0.553580,0.553370,0.553190,0.552940,0.552680,0.552440,0.552170,0.552010,0.551800,0.551650,0.551470,0.551300,0.551080,0.550890,0.550680,0.550550,0.550390,0.550160,0.549920,0.549760,0.549560,0.549300,0.549100,0.548880,0.548660,0.548410,0.548270,0.548080,0.547790,0.547650,0.547470,0.547260,0.547050,0.546870,0.546700,0.546490,0.546260,0.546030,0.545830,0.545590,0.545420,0.545190,0.544950,0.544690,0.544480,0.544280,0.544060,0.543890,0.543740,0.543600,0.543420,0.543210,0.543060,0.542910,0.542640,0.542440,0.542230,0.542050,0.541820,0.541650,0.541520,0.541290,0.541110,0.540920,0.540760,0.540550,0.540340,0.540180,0.539990,0.539920,0.539680,0.539520,0.539330,0.539180,0.538900,0.538680,0.538490,0.538200,0.537970,0.537810,0.537580,0.537500,0.537330,0.537140,0.536940,0.536780,0.536480,0.536260,0.536110,0.535790,0.535610,0.535470,0.535270,0.535200,0.534940,0.534720,0.534490,0.534310,0.534140,0.533950,0.533740,0.533520,0.533310,0.533100,0.532920,0.532780,0.532570,0.532380,0.532170,0.531990,0.531810,0.531590,0.531440,0.531200,0.530980,0.530780,0.530510,0.530420,0.530190,0.530020,0.529830,0.529580,0.529420,0.529270,0.529070,0.528920,0.528670,0.528450,0.528200,0.528130,0.528010,0.527830,0.527670,0.527500,0.527340,0.527130,0.526910,0.526620,0.526460,0.526300,0.526060,0.525940,0.525740,0.525430,0.525200,0.524980,0.524790,0.524590,0.524410,0.524200,0.524070,0.523950,0.523810,0.523570,0.523290,0.523110,0.522970,0.522730,0.522510,0.522360,0.522180,0.522020,0.521820,0.521630,0.521400,0.521210,0.521030,0.520830,0.520640,0.520470,0.520290,0.520040,0.519880,0.519660,0.519490,0.519220,0.519070,0.518850,0.518770,0.518560,0.518440,0.518310,0.518140,0.517930,0.517790,0.517510,0.517270,0.517040,0.516820,0.516620,0.516470,0.516260,0.516070,0.515790,0.515560,0.515390,0.515180,0.514890,0.514730,0.514560,0.514430,0.514300,0.514180,0.513970,0.513730,0.513570,0.513370,0.513120,0.512890,0.512700,0.512570,0.512360,0.512090,0.511920,0.511660,0.511460,0.511250,0.511060,0.510920,0.510680,0.510460,0.510280,0.510100,0.509920,0.509670,0.509560,0.509460,0.509290,0.509160,0.508830,0.508630,0.508400,0.508170,0.507860,0.507640,0.507460,0.507220,0.507050,0.506860,0.506660,0.506410,0.506220,0.506040,0.505840,0.505700,0.505510,0.505300,0.504980,0.504770,0.504640,0.504480,0.504230,0.504060,0.503940,0.503710,0.503570,0.503350,0.503160,0.503040,0.502910,0.502650,0.502390,0.502110,0.502020,0.501800,0.501600,0.501430,0.501190,0.501000,0.500790,0.500550,0.500400,0.500240,0.500080,0.499920,0.499720,0.499520,0.499390,0.499050,0.498950,0.498820,0.498580,0.498370,0.498210,0.498010,0.497830,0.497660,0.497530,0.497360,0.497230,0.497080,0.496840,0.496550,0.496330,0.496130,0.495820,0.495650,0.495460,0.495220,0.495060,0.494970,0.494810,0.494540,0.494310,0.494080,0.493920,0.493720,0.493550,0.493320,0.493150,0.492940,0.492750,0.492530,0.492310,0.492190,0.492020,0.491850,0.491680,0.491430,0.491200,0.491050,0.490880,0.490620,0.490450,0.490340,0.490180,0.490010,0.489830,0.489630,0.489430,0.489280,0.489130,0.488980,0.488830,0.488660,0.488410,0.488140,0.487900,0.487620,0.487450,0.487230,0.487020,0.486790,0.486590,0.486400,0.486210,0.486040,0.485860,0.485660,0.485440,0.485270,0.485030,0.484870,0.484650,0.484440,0.484260,0.484060,0.483930,0.483700,0.483490,0.483300,0.483090,0.482890,0.482770,0.482570,0.482400,0.482210,0.482010,0.481750,0.481610,0.481510,0.481330,0.481090,0.480900,0.480750,0.480480,0.480290,0.480170,0.479970,0.479750,0.479470,0.479290,0.479160,0.479030,0.478790,0.478590,0.478440,0.478210,0.478070,0.477760,0.477550,0.477330,0.477160,0.477010,0.476870,0.476670,0.476480,0.476340,0.476110,0.475910,0.475690,0.475500,0.475240,0.475010,0.474850,0.474580,0.474420,0.474250,0.474030,0.473870,0.473680,0.473480,0.473250,0.473040,0.472930,0.472740,0.472500,0.472340,0.472180,0.472010,0.471760,0.471600,0.471400,0.471270,0.471120,0.470850,0.470600,0.470440,0.470310,0.470070,0.469950,0.469760,0.469570,0.469460,0.469270,0.469070,0.468740,0.468640,0.468470,0.468350,0.468150,0.467950,0.467740,0.467560,0.467380,0.467180,0.467040,0.466890,0.466720,0.466540,0.466350,0.466130,0.466010,0.465810,0.465590,0.465460,0.465150,0.464990,0.464780,0.464650,0.464460,0.464280,0.464110,0.463970,0.463740,0.463510,0.463320,0.463140,0.462980,0.462810,0.462630,0.462510,0.462400,0.462220,0.462100,0.461910,0.461730,0.461560,0.461410,0.461150,0.461000,0.460830,0.460710,0.460480,0.460330,0.460120,0.459950,0.459670,0.459510,0.459370,0.459160,0.458990,0.458820,0.458670,0.458450,0.458340,0.458170,0.457990,0.457850,0.457700,0.457530,0.457330,0.457170,0.456980,0.456920,0.456720,0.456610,0.456400,0.456140,0.455980,0.455750,0.455580,0.455430,0.455290,0.455100,0.454960,0.454840,0.454640,0.454430,0.454180,0.454060,0.453870,0.453710,0.453590,0.453470,0.453320,0.453100,0.452950,0.452800,0.452520,0.452430,0.452270,0.452120,0.451910,0.451700,0.451500,0.451350,0.451160,0.450900,0.450740,0.450560,0.450360,0.450190,0.449920,0.449710,0.449570,0.449390,0.449190,0.449020,0.448860,0.448620,0.448500,0.448320,0.448120,0.448000,0.447770,0.447600,0.447330,0.447220,0.447060,0.446880,0.446630,0.446480,0.446330,0.446110,0.445960,0.445760,0.445590,0.445450,0.445240,0.445030,0.444830,0.444640,0.444440,0.444270,0.444060,0.443900,0.443760,0.443650,0.443510,0.443320,0.443120,0.443000,0.442910,0.442670,0.442520,0.442380,0.442220,0.441950,0.441810,0.441630,0.441470,0.441330,0.441180,0.441040,0.440880,0.440740,0.440520,0.440340,0.440160,0.439940,0.439810,0.439680,0.439560,0.439420,0.439200,0.439050,0.438860,0.438720,0.438530,0.438370,0.438210,0.438000,0.437720,0.437520,0.437300,0.437100,0.436940,0.436780,0.436690,0.436510,0.436350,0.436180,0.435980,0.435770,0.435570,0.435370,0.435240,0.435080,0.434900,0.434700,0.434530,0.434380,0.434210,0.434010,0.433870,0.433730,0.433490,0.433300,0.433070,0.432900,0.432750,0.432520,0.432360,0.432150,0.431990,0.431760,0.431600,0.431430,0.431270,0.431130,0.431030,0.430900,0.430750,0.430540,0.430330,0.430090,0.429960,0.429690,0.429560,0.429400,0.429230,0.429030,0.428880,0.428680,0.428460,0.428270,0.428100,0.427910,0.427820,0.427670,0.427500,0.427360,0.427220,0.427060,0.426890,0.426620,0.426460,0.426240,0.426070,0.425810,0.425670,0.425460,0.425250,0.425100,0.424930,0.424720,0.424600,0.424480,0.424320,0.424120,0.423950,0.423780,0.423600,0.423440,0.423310,0.423110,0.422950,0.422790,0.422630,0.422440,0.422230,0.422080,0.421880,0.421720,0.421610,0.421460,0.421340,0.421200,0.421010,0.420810,0.420630,0.420480,0.420320,0.420150,0.419910,0.419750,0.419580,0.419430,0.419230,0.419070,0.418800,0.418640,0.418420,0.418190,0.418060,0.417820,0.417640,0.417430,0.417280,0.417070,0.416910,0.416730,0.416570,0.416410,0.416210,0.416040,0.415930,0.415770,0.415610,0.415400,0.415200,0.415070,0.414890,0.414660,0.414500,0.414370,0.414230,0.414030,0.413900,0.413810,0.413650,0.413510,0.413380,0.413210,0.413070,0.412940,0.412750,0.412600,0.412370,0.412240,0.412010,0.411840,0.411760,0.411620,0.411420,0.411220,0.411010,0.410790,0.410560,0.410410,0.410210,0.410030,0.409880,0.409730,0.409590,0.409460,0.409330,0.409180,0.409080,0.408890,0.408720,0.408600,0.408510,0.408390,0.408240,0.408090,0.407970,0.407780,0.407630,0.407500,0.407310,0.407100,0.406940,0.406720,0.406580,0.406440,0.406270,0.406090,0.405930,0.405810,0.405630,0.405470,0.405290,0.405170,0.405070,0.404910,0.404750,0.404570,0.404410,0.404190,0.404010,0.403870,0.403710,0.403540,0.403380,0.403240,0.403040,0.402820,0.402620,0.402510,0.402250,0.402110,0.401910,0.401710,0.401540,0.401390,0.401240,0.401100,0.400980,0.400860,0.400720,0.400570,0.400460,0.400280,0.400140,0.400010,0.399840,0.399750,0.399580,0.399380,0.399210,0.399120,0.398920,0.398740,0.398590,0.398360,0.398170,0.398010,0.397810,0.397660,0.397460,0.397240,0.397100,0.396950,0.396840,0.396710,0.396530,0.396390,0.396160,0.395990,0.395840,0.395670,0.395510,0.395360,0.395150,0.394990,0.394830,0.394660,0.394550,0.394400,0.394250,0.394100,0.393980,0.393870,0.393650,0.393470,0.393330,0.393210,0.393100,0.392880,0.392760,0.392550,0.392360,0.392210,0.392000,0.391850,0.391700,0.391550,0.391420,0.391280,0.391060,0.390860,0.390610,0.390430,0.390270,0.390130,0.389960,0.389880,0.389750,0.389550,0.389440,0.389300,0.389140,0.388990,0.388840,0.388760,0.388600,0.388430,0.388290,0.388030,0.387910,0.387740,0.387550,0.387340,0.387200,0.386980,0.386780,0.386550,0.386400,0.386290,0.386120,0.385930,0.385710,0.385530,0.385360,0.385230,0.385040,0.384900,0.384760,0.384610,0.384400,0.384260,0.384120,0.383930,0.383820,0.383670,0.383450,0.383220,0.383090,0.382900,0.382800,0.382600,0.382450,0.382320,0.382090,0.381940,0.381730,0.381600,0.381450,0.381270,0.381160,0.380970,0.380870,0.380710,0.380480,0.380290,0.380180,0.380020,0.379920,0.379770,0.379670,0.379490,0.379380,0.379250,0.379100,0.378900,0.378790,0.378600,0.378450,0.378310,0.378150,0.377970,0.377820,0.377690,0.377550,0.377370,0.377200,0.377120,0.376990,0.376810,0.376690,0.376480,0.376340,0.376140,0.376040,0.375910,0.375730,0.375530,0.375390,0.375280,0.375170,0.374980,0.374890,0.374700,0.374570,0.374420,0.374330,0.374210,0.374000,0.373880,0.373730,0.373600,0.373380,0.373180,0.372970,0.372830,0.372670,0.372570,0.372470,0.372280,0.372120,0.371880,0.371740,0.371650,0.371490,0.371300,0.371150,0.371010,0.370900,0.370720,0.370520,0.370350,0.370180,0.370010,0.369820,0.369730,0.369560,0.369380,0.369250,0.369090,0.368890,0.368760,0.368520,0.368340,0.368180,0.367970,0.367860,0.367770,0.367660,0.367580,0.367460,0.367290,0.367160,0.366990,0.366840,0.366640,0.366480,0.366310,0.366190,0.365990,0.365880,0.365720,0.365580,0.365460,0.365320,0.365180,0.364970,0.364790,0.364670,0.364530,0.364320,0.364190,0.363970,0.363780,0.363630,0.363530,0.363340,0.363180,0.363040,0.362900,0.362760,0.362600,0.362450,0.362320,0.362200,0.362070,0.361920,0.361710,0.361540,0.361370,0.361190,0.361020,0.360840,0.360740,0.360530,0.360370,0.360180,0.360000,0.359860,0.359670,0.359510,0.359340,0.359260,0.359150,0.359010,0.358920,0.358780,0.358600,0.358470,0.358360,0.358180,0.358060,0.357930,0.357700,0.357510,0.357400,0.357210,0.357040,0.356900,0.356770,0.356620,0.356440,0.356250,0.356110,0.356000,0.355820,0.355660,0.355590,0.355430,0.355350,0.355170,0.355000,0.354840,0.354700,0.354630,0.354370,0.354230,0.354090,0.353960,0.353720,0.353550,0.353430,0.353290,0.353120,0.352990,0.352820,0.352580,0.352460,0.352350,0.352170,0.352040,0.351850,0.351720,0.351540,0.351400,0.351290,0.351140,0.351060,0.350930,0.350810,0.350690,0.350530,0.350380,0.350230,0.350060,0.349950,0.349760,0.349630,0.349530,0.349420,0.349270,0.349120,0.349020,0.348860,0.348700,0.348530,0.348390,0.348230,0.348110,0.347960,0.347780,0.347630,0.347480,0.347350,0.347220,0.347130,0.346960,0.346850,0.346650,0.346480,0.346340,0.346160,0.345940,0.345710,0.345570,0.345460,0.345260,0.345150,0.344990,0.344770,0.344630,0.344510,0.344290,0.344180,0.344080,0.343980,0.343840,0.343730,0.343580,0.343410,0.343260,0.343190,0.343050,0.342950,0.342860,0.342720,0.342610,0.342450,0.342310,0.342160,0.341960,0.341710,0.341580,0.341420,0.341290,0.341200,0.341100,0.340960,0.340740,0.340580,0.340420,0.340230,0.340070,0.339900,0.339760,0.339620,0.339420,0.339350,0.339200,0.339020,0.338900,0.338830,0.338730,0.338640,0.338510,0.338310,0.338250,0.338150,0.337970,0.337820,0.337670,0.337520,0.337380,0.337220,0.337050,0.336840,0.336680,0.336500,0.336400,0.336200,0.336040,0.335960,0.335820,0.335700,0.335580,0.335400,0.335240,0.335140,0.335020,0.334900,0.334780,0.334570,0.334360,0.334190,0.334090,0.333980,0.333870,0.333730,0.333600,0.333460,0.333320,0.333180,0.333020,0.332910,0.332730,0.332470,0.332320,0.332180,0.332090,0.331940,0.331790,0.331610,0.331480,0.331330,0.331250,0.331140,0.331010,0.330870,0.330730,0.330490,0.330390,0.330280,0.330180,0.330080,0.329920,0.329820,0.329640,0.329530,0.329430,0.329260,0.329040,0.328900,0.328710,0.328540,0.328450,0.328260,0.328130,0.328010,0.327810,0.327700,0.327590,0.327480,0.327410,0.327250,0.327130,0.327010,0.326820,0.326700,0.326510,0.326310,0.326100,0.325960,0.325860,0.325590,0.325500,0.325330,0.325190,0.325020,0.324820,0.324710,0.324590,0.324420,0.324270,0.324160,0.324020,0.323830,0.323660,0.323460,0.323320,0.323230,0.323110,0.322970,0.322820,0.322680,0.322580,0.322470,0.322350,0.322190,0.322070,0.321880,0.321760,0.321600,0.321480,0.321310,0.321140,0.320950,0.320720,0.320530,0.320410,0.320300,0.320090,0.319930,0.319790,0.319650,0.319510,0.319360,0.319180,0.319060,0.318940,0.318730,0.318570,0.318390,0.318200,0.318060,0.317900,0.317800,0.317660,0.317610,0.317470,0.317390,0.317310,0.317160,0.317000,0.316890,0.316790,0.316620,0.316440,0.316330,0.316190,0.316100,0.315960,0.315800,0.315660,0.315540,0.315390,0.315280,0.315120,0.315020,0.314870,0.314760,0.314600,0.314470,0.314260,0.314130,0.313960,0.313760,0.313670,0.313560,0.313390,0.313230,0.313070,0.312920,0.312810,0.312650,0.312550,0.312450,0.312320,0.312190,0.312090,0.311930,0.311850,0.311740,0.311600,0.311480,0.311340,0.311210,0.311000,0.310800,0.310710,0.310560,0.310450,0.310330,0.310230,0.310070,0.309970,0.309870,0.309770,0.309570,0.309460,0.309350,0.309250,0.309070,0.308890,0.308740,0.308550,0.308470,0.308350,0.308210,0.308100,0.307960,0.307870,0.307730,0.307570,0.307410,0.307280,0.307170,0.307000,0.306830,0.306740,0.306590,0.306460,0.306320,0.306180,0.306000,0.305860,0.305760,0.305670,0.305470,0.305360,0.305220,0.305140,0.304980,0.304910,0.304760,0.304630,0.304480,0.304350,0.304150,0.304030,0.303950,0.303810,0.303690,0.303540,0.303350,0.303250,0.303070,0.302930,0.302810,0.302620,0.302510,0.302410,0.302170,0.301920,0.301760,0.301520,0.301330,0.301190,0.301080,0.300970,0.300840,0.300670,0.300570,0.300380,0.300240,0.300060,0.299940,0.299830,0.299680,0.299440,0.299350,0.299200,0.299080,0.298920,0.298770,0.298610,0.298490,0.298350,0.298240,0.298130,0.298040,0.297920,0.297770,0.297620,0.297460,0.297350,0.297260,0.297080,0.296930,0.296820,0.296710,0.296560,0.296370,0.296280,0.296050,0.295870,0.295740,0.295640,0.295550,0.295450,0.295310,0.295240,0.295080,0.294950,0.294780,0.294610,0.294520,0.294430,0.294310,0.294190,0.294060,0.293840,0.293700,0.293600,0.293420,0.293280,0.293190,0.293060,0.292910,0.292780,0.292610,0.292490,0.292350,0.292260,0.292100,0.292000,0.291910,0.291790,0.291660,0.291540,0.291380,0.291300,0.291180,0.291050,0.290900,0.290740,0.290630,0.290520,0.290400,0.290300,0.290090,0.289940,0.289790,0.289650,0.289540,0.289430,0.289260,0.289050,0.288900,0.288690,0.288580,0.288460,0.288260,0.288110,0.288000,0.287850,0.287730,0.287600,0.287460,0.287260,0.287140,0.287010,0.286890,0.286800,0.286680,0.286540,0.286470,0.286360,0.286250,0.286120,0.286030,0.285920,0.285790,0.285630,0.285550,0.285440,0.285310,0.285190,0.285020,0.284910,0.284770,0.284710,0.284590,0.284460,0.284340,0.284230,0.284150,0.284040,0.283890,0.283710,0.283580,0.283420,0.283330,0.283250,0.283130,0.283030,0.282900,0.282790,0.282650,0.282500,0.282350,0.282240,0.282150,0.281990,0.281900,0.281770,0.281670,0.281540,0.281350,0.281240,0.281100,0.281000,0.280850,0.280730,0.280620,0.280530,0.280440,0.280260,0.280120,0.280060,0.279920,0.279810,0.279680,0.279540,0.279420,0.279280,0.279190,0.279100,0.278970,0.278860,0.278730,0.278610,0.278490,0.278320,0.278160,0.278000,0.277930,0.277790,0.277630,0.277520,0.277460,0.277370,0.277230,0.277140,0.277030,0.276930,0.276830,0.276660,0.276490,0.276320,0.276180,0.276010,0.275870,0.275760,0.275600,0.275460,0.275370,0.275270,0.275180,0.275010,0.274910,0.274770,0.274610,0.274460,0.274340,0.274210,0.274130,0.274020,0.273950,0.273860,0.273740,0.273670,0.273590,0.273510,0.273400,0.273260,0.273150,0.273080,0.272940,0.272850,0.272760,0.272640,0.272480,0.272350,0.272220,0.272120,0.272030,0.271930,0.271830,0.271690,0.271560,0.271410,0.271310,0.271180,0.271020,0.270940,0.270850,0.270760,0.270620,0.270470,0.270320,0.270130,0.270010,0.269880,0.269750,0.269670,0.269510,0.269410,0.269280,0.269140,0.269040,0.268950,0.268850,0.268690,0.268580,0.268410,0.268270,0.268130,0.268030,0.267870,0.267790,0.267730,0.267650,0.267500,0.267440,0.267310,0.267210,0.267150,0.267070,0.267010,0.266900,0.266840,0.266800,0.266670,0.266550,0.266440,0.266350,0.266250,0.266100,0.265970,0.265870,0.265770,0.265620,0.265430,0.265290,0.265180,0.265070,0.264930,0.264820,0.264730,0.264590,0.264460,0.264340,0.264210,0.264040,0.263880,0.263760,0.263620,0.263530,0.263410,0.263320,0.263210,0.263060,0.262980,0.262820,0.262660,0.262530,0.262440,0.262300,0.262170,0.262060,0.261940,0.261830,0.261760,0.261650,0.261520,0.261390,0.261310,0.261220,0.261030,0.260900,0.260820,0.260660,0.260520,0.260440,0.260370,0.260260,0.260140,0.260000,0.259900,0.259870,0.259760,0.259640,0.259520,0.259380,0.259240,0.259130,0.258970,0.258880,0.258760,0.258600,0.258490,0.258390,0.258230,0.258120,0.258000,0.257850,0.257730,0.257620,0.257530,0.257410,0.257300,0.257200,0.257090,0.257050,0.256960,0.256820,0.256700,0.256530,0.256360,0.256240,0.256030,0.255820,0.255700,0.255600,0.255500,0.255290,0.255170,0.255040,0.254960,0.254890,0.254820,0.254640,0.254540,0.254380,0.254240,0.254150,0.254000,0.253890,0.253710,0.253570,0.253450,0.253320,0.253210,0.253100,0.252990,0.252870,0.252690,0.252610,0.252540,0.252450,0.252360,0.252230,0.252120,0.252000,0.251870,0.251800,0.251740,0.251620,0.251540,0.251440,0.251340,0.251180,0.251050,0.250930,0.250820,0.250640,0.250550,0.250450,0.250350,0.250250,0.250090,0.249950,0.249850,0.249680,0.249530,0.249380,0.249240,0.249080,0.248940,0.248840,0.248660,0.248520,0.248430,0.248330,0.248250,0.248130,0.248050,0.247870,0.247760,0.247640,0.247540,0.247440,0.247370,0.247270,0.247130,0.247020,0.246930,0.246800,0.246680,0.246520,0.246400,0.246300,0.246200,0.246050,0.245870,0.245810,0.245760,0.245650,0.245540,0.245430,0.245340,0.245180,0.245080,0.244950,0.244870,0.244750,0.244670,0.244550,0.244460,0.244320,0.244240,0.244080,0.243950,0.243880,0.243750,0.243570,0.243460,0.243390,0.243330,0.243110,0.242970,0.242870,0.242750,0.242590,0.242520,0.242420,0.242390,0.242290,0.242200,0.242140,0.241980,0.241820,0.241660,0.241500,0.241380,0.241320,0.241180,0.241100,0.241020,0.240800,0.240650,0.240570,0.240440,0.240370,0.240250,0.240160,0.240050,0.239990,0.239870,0.239740,0.239610,0.239530,0.239410,0.239300,0.239230,0.239150,0.239020,0.238940,0.238840,0.238750,0.238680,0.238570,0.238430,0.238340,0.238280,0.238130,0.238000,0.237870,0.237750,0.237590,0.237480,0.237360,0.237280,0.237180,0.237040,0.236940,0.236830,0.236680,0.236610,0.236500,0.236370,0.236300,0.236200,0.236100,0.235990,0.235830,0.235740,0.235630,0.235530,0.235400,0.235260,0.235110,0.234970,0.234870,0.234800,0.234620,0.234500,0.234390,0.234270,0.234140,0.234050,0.233960,0.233780,0.233610,0.233460,0.233380,0.233240,0.233130,0.232970,0.232900,0.232740,0.232620,0.232490,0.232370,0.232310,0.232150,0.232010,0.231870,0.231760,0.231640,0.231580,0.231530,0.231370,0.231310,0.231230,0.231130,0.231020,0.230880,0.230790,0.230680,0.230510,0.230360,0.230300,0.230180,0.230020,0.229930,0.229800,0.229640,0.229530,0.229360,0.229220,0.229090,0.228970,0.228930,0.228800,0.228730,0.228570,0.228480,0.228330,0.228220,0.228070,0.227980,0.227890,0.227760,0.227650,0.227520,0.227410,0.227330,0.227260,0.227120,0.227020,0.226900,0.226810,0.226740,0.226610,0.226480,0.226350,0.226260,0.226200,0.226120,0.226000,0.225880,0.225800,0.225710,0.225610,0.225440,0.225350,0.225290,0.225160,0.225050,0.224950,0.224800,0.224690,0.224550,0.224450,0.224310,0.224240,0.224150,0.224050,0.223960,0.223870,0.223810,0.223640,0.223510,0.223400,0.223240,0.223130,0.223010,0.222950,0.222870,0.222760,0.222600,0.222450,0.222350,0.222220,0.222110,0.221980,0.221890,0.221810,0.221770,0.221640,0.221540,0.221450,0.221350,0.221180,0.221100,0.220990,0.220930,0.220800,0.220660,0.220610,0.220500,0.220420,0.220360,0.220240,0.220080,0.219970,0.219820,0.219650,0.219590,0.219500,0.219430,0.219370,0.219240,0.219040,0.218930,0.218830,0.218770,0.218700,0.218550,0.218460,0.218290,0.218190,0.218040,0.217940,0.217870,0.217770,0.217720,0.217620,0.217540,0.217440,0.217340,0.217250,0.217170,0.217090,0.216970,0.216890,0.216810,0.216700,0.216640,0.216500,0.216390,0.216280,0.216180,0.216110,0.215950,0.215850,0.215760,0.215680,0.215570,0.215460,0.215370,0.215270,0.215090,0.215030,0.214920,0.214810,0.214670,0.214540,0.214440,0.214350,0.214290,0.214200,0.214130,0.214080,0.214010,0.213960,0.213850,0.213730,0.213680,0.213560,0.213490,0.213400,0.213340,0.213210,0.213160,0.213060,0.212940,0.212860,0.212750,0.212620,0.212540,0.212370,0.212280,0.212120,0.212010,0.211910,0.211820,0.211690,0.211610,0.211530,0.211430,0.211350,0.211180,0.211080,0.211020,0.210900,0.210760,0.210650,0.210530,0.210500,0.210440,0.210390,0.210270,0.210180,0.210070,0.209920,0.209850,0.209770,0.209720,0.209640,0.209520,0.209340,0.209240,0.209120,0.209040,0.208950,0.208840,0.208760,0.208670,0.208590,0.208450,0.208350,0.208260,0.208140,0.208100,0.207990,0.207900,0.207790,0.207670,0.207590,0.207430,0.207370,0.207290,0.207210,0.207120,0.207030,0.206990,0.206880,0.206820,0.206710,0.206600,0.206540,0.206450,0.206300,0.206210,0.206100,0.206000,0.205940,0.205800,0.205690,0.205570,0.205470,0.205390,0.205290,0.205200,0.205110,0.205060,0.204960,0.204870,0.204750,0.204700,0.204590,0.204520,0.204430,0.204330,0.204270,0.204170,0.204020,0.203930,0.203880,0.203770,0.203690,0.203560,0.203460,0.203350,0.203260,0.203190,0.203120,0.203110,0.203010,0.202910,0.202830,0.202680,0.202580,0.202440,0.202350,0.202220,0.202110,0.202010,0.201920,0.201750,0.201690,0.201570,0.201420,0.201320,0.201200,0.201070,0.200970,0.200870,0.200700,0.200570,0.200480,0.200400,0.200300,0.200270,0.200140,0.200100,0.199980,0.199890,0.199790,0.199670,0.199600,0.199470,0.199410,0.199310,0.199260,0.199170,0.199070,0.199010,0.198940,0.198760,0.198670,0.198580,0.198480,0.198350,0.198270,0.198160,0.198060,0.197990,0.197900,0.197800,0.197750,0.197620,0.197540,0.197350,0.197240,0.197140,0.197030,0.196870,0.196810,0.196700,0.196630,0.196570,0.196490,0.196460,0.196370,0.196310,0.196230,0.196160,0.196080,0.196000,0.195860,0.195770,0.195680,0.195610,0.195530,0.195530,0.195360,0.195260,0.195160,0.195030,0.194870,0.194780,0.194730,0.194630,0.194490,0.194370,0.194330,0.194260,0.194160,0.194050,0.193990,0.193970,0.193880,0.193810,0.193720,0.193670,0.193590,0.193480,0.193400,0.193320,0.193230,0.193120,0.193040,0.192920,0.192850,0.192760,0.192710,0.192660,0.192580,0.192460,0.192340,0.192290,0.192190,0.192120,0.191950,0.191840,0.191730,0.191640,0.191580,0.191500,0.191380,0.191280,0.191140,0.191060,0.190980,0.190910,0.190760,0.190650,0.190540,0.190450,0.190340,0.190270,0.190180,0.190120,0.190020,0.189900,0.189830,0.189760,0.189690,0.189590,0.189460,0.189370,0.189250,0.189170,0.189100,0.189020,0.188950,0.188890,0.188830,0.188780,0.188730,0.188640,0.188540,0.188480,0.188440,0.188330,0.188280,0.188190,0.188110,0.188030,0.187960,0.187870,0.187800,0.187640,0.187550,0.187410,0.187290,0.187190,0.187130,0.187040,0.186950,0.186880,0.186810,0.186730,0.186670,0.186560,0.186490,0.186450,0.186350,0.186260,0.186220,0.186110,0.186010,0.185920,0.185880,0.185800,0.185730,0.185670,0.185610,0.185510,0.185420,0.185350,0.185270,0.185180,0.185080,0.184920,0.184840,0.184750,0.184670,0.184560,0.184520,0.184460,0.184330,0.184250,0.184180,0.184100,0.184020,0.183940,0.183850,0.183740,0.183630,0.183580,0.183450,0.183400,0.183340,0.183260,0.183140,0.183070,0.183030,0.182930,0.182900,0.182840,0.182760,0.182660,0.182550,0.182480,0.182390,0.182320,0.182230,0.182150,0.182080,0.181930,0.181820,0.181720,0.181660,0.181600,0.181500,0.181400,0.181290,0.181160,0.181080,0.180990,0.180960,0.180850,0.180750,0.180700,0.180640,0.180540,0.180510,0.180420,0.180270,0.180150,0.180060,0.179950,0.179900,0.179770,0.179650,0.179520,0.179400,0.179250,0.179170,0.179100,0.179030,0.178950,0.178860,0.178770,0.178660,0.178580,0.178490,0.178410,0.178350,0.178290,0.178260,0.178160,0.178060,0.177910,0.177830,0.177780,0.177680,0.177580,0.177540,0.177390,0.177250,0.177170,0.177090,0.176990,0.176920,0.176840,0.176710,0.176570,0.176490,0.176400,0.176290,0.176170,0.176040,0.175990,0.175910,0.175820,0.175740,0.175670,0.175580,0.175480,0.175390,0.175300,0.175170,0.175030,0.174960,0.174880,0.174810,0.174750,0.174670,0.174610,0.174540,0.174460,0.174390,0.174250,0.174160,0.174110,0.174070,0.174010,0.173960,0.173890,0.173840,0.173700,0.173680,0.173590,0.173450,0.173390,0.173290,0.173160,0.173010,0.172950,0.172890,0.172790,0.172690,0.172590,0.172510,0.172440,0.172380,0.172270,0.172170,0.172120,0.172030,0.171950,0.171860,0.171830,0.171700,0.171650,0.171530,0.171410,0.171320,0.171240,0.171160,0.171090,0.171050,0.170980,0.170940,0.170870,0.170790,0.170720,0.170660,0.170570,0.170480,0.170350,0.170270,0.170210,0.170120,0.170060,0.169930,0.169810,0.169730,0.169670,0.169570,0.169520,0.169460,0.169330,0.169210,0.169070,0.168960,0.168890,0.168840,0.168740,0.168630,0.168540,0.168470,0.168390,0.168300,0.168230,0.168190,0.168110,0.168020,0.167940,0.167880,0.167800,0.167700,0.167610,0.167550,0.167420,0.167340,0.167250,0.167150,0.167050,0.166970,0.166890,0.166850,0.166760,0.166640,0.166560,0.166490,0.166380,0.166310,0.166260,0.166180,0.166110,0.166010,0.165920,0.165830,0.165770,0.165700,0.165640,0.165600,0.165480,0.165420,0.165350,0.165300,0.165220,0.165140,0.165090,0.165000,0.164950,0.164850,0.164780,0.164720,0.164610,0.164530,0.164430,0.164400,0.164310,0.164230,0.164180,0.164110,0.164050,0.163940,0.163880,0.163820,0.163720,0.163620,0.163510,0.163450,0.163350,0.163250,0.163120,0.163060,0.162980,0.162930,0.162880,0.162800,0.162730,0.162680,0.162600,0.162470,0.162400,0.162350,0.162260,0.162220,0.162180,0.162040,0.161980,0.161860,0.161740,0.161640,0.161550,0.161470,0.161430,0.161360,0.161270,0.161120,0.161040,0.160930,0.160880,0.160770,0.160730,0.160630,0.160570,0.160520,0.160440,0.160390,0.160310,0.160270,0.160190,0.160100,0.160050,0.159970,0.159900,0.159810,0.159710,0.159640,0.159520,0.159470,0.159370,0.159300,0.159180,0.159130,0.159050,0.158960,0.158830,0.158760,0.158700,0.158630,0.158530,0.158390,0.158330,0.158270,0.158190,0.158110,0.158060,0.157920,0.157880,0.157780,0.157700,0.157580,0.157510,0.157450,0.157350,0.157270,0.157240,0.157130,0.157030,0.156920,0.156850,0.156780,0.156700,0.156660,0.156530,0.156500,0.156450,0.156430,0.156370,0.156290,0.156190,0.156110,0.156050,0.156000,0.155960,0.155860,0.155810,0.155770,0.155670,0.155590,0.155490,0.155400,0.155270,0.155180,0.155110,0.155060,0.154970,0.154840,0.154750,0.154690,0.154600,0.154570,0.154470,0.154450,0.154390,0.154310,0.154250,0.154180,0.154110,0.154070,0.153970,0.153890,0.153810,0.153710,0.153670,0.153650,0.153580,0.153510,0.153460,0.153400,0.153330,0.153260,0.153210,0.153120,0.153010,0.152940,0.152820,0.152750,0.152640,0.152580,0.152490,0.152410,0.152340,0.152290,0.152230,0.152130,0.152070,0.152010,0.151960,0.151910,0.151830,0.151740,0.151700,0.151680,0.151580,0.151460,0.151370,0.151310,0.151220,0.151170,0.151100,0.151060,0.150970,0.150890,0.150810,0.150750,0.150680,0.150530,0.150460,0.150410,0.150330,0.150220,0.150150,0.150100,0.150000,0.149890,0.149820,0.149740,0.149670,0.149580,0.149490,0.149400,0.149290,0.149210,0.149170,0.149100,0.149030,0.148990,0.148950,0.148910,0.148830,0.148750,0.148700,0.148640,0.148590,0.148490,0.148440,0.148350,0.148290,0.148240,0.148200,0.148140,0.148070,0.147990,0.147910,0.147830,0.147780,0.147720,0.147680,0.147610,0.147540,0.147470,0.147390,0.147340,0.147260,0.147200,0.147050,0.147000,0.146960,0.146880,0.146760,0.146710,0.146630,0.146490,0.146420,0.146360,0.146220,0.146160,0.146070,0.146030,0.145940,0.145870,0.145830,0.145770,0.145680,0.145590,0.145550,0.145470,0.145410,0.145340,0.145250,0.145220,0.145140,0.145040,0.145000,0.144940,0.144890,0.144780,0.144680,0.144570,0.144560,0.144460,0.144390,0.144330,0.144230,0.144190,0.144170,0.144090,0.144050,0.143890,0.143810,0.143790,0.143750,0.143680,0.143660,0.143610,0.143520,0.143500,0.143410,0.143340,0.143250,0.143180,0.143060,0.142930,0.142890,0.142810,0.142730,0.142610,0.142570,0.142500,0.142430,0.142330,0.142230,0.142160,0.142090,0.141990,0.141930,0.141850,0.141790,0.141750,0.141680,0.141610,0.141510,0.141450,0.141410,0.141280,0.141230,0.141160,0.141070,0.140970,0.140920,0.140890,0.140830,0.140750,0.140680,0.140570,0.140450,0.140380,0.140310,0.140270,0.140210,0.140120,0.140050,0.139950,0.139890,0.139810,0.139770,0.139720,0.139640,0.139550,0.139490,0.139440,0.139380,0.139310,0.139220,0.139150,0.139090,0.139030,0.138960,0.138910,0.138840,0.138760,0.138690,0.138660,0.138580,0.138470,0.138410,0.138320,0.138260,0.138210,0.138140,0.138050,0.137960,0.137890,0.137830,0.137780,0.137750,0.137670,0.137620,0.137550,0.137500,0.137390,0.137360,0.137330,0.137230,0.137160,0.137070,0.137020,0.136950,0.136890,0.136830,0.136740,0.136680,0.136660,0.136540,0.136490,0.136430,0.136370,0.136270,0.136190,0.136100,0.136050,0.135970,0.135920,0.135900,0.135820,0.135740,0.135690,0.135600,0.135570,0.135540,0.135470,0.135410,0.135360,0.135330,0.135250,0.135190,0.135140,0.135090,0.135070,0.134980,0.134900,0.134880,0.134780,0.134700,0.134600,0.134540,0.134480,0.134400,0.134350,0.134290,0.134210,0.134110,0.134080,0.133980,0.133910,0.133830,0.133760,0.133670,0.133630,0.133570,0.133480,0.133400,0.133320,0.133250,0.133160,0.133120,0.133040,0.132970,0.132900,0.132830,0.132750,0.132710,0.132640,0.132610,0.132550,0.132440,0.132390,0.132340,0.132260,0.132210,0.132150,0.132060,0.132000,0.131960,0.131890,0.131830,0.131750,0.131680,0.131610,0.131580,0.131560,0.131460,0.131400,0.131330,0.131280,0.131200,0.131150,0.131100,0.131030,0.130940,0.130900,0.130840,0.130820,0.130770,0.130720,0.130660,0.130610,0.130530,0.130480,0.130430,0.130370,0.130240,0.130180,0.130120,0.130060,0.129970,0.129910,0.129850,0.129790,0.129670,0.129580,0.129560,0.129440,0.129360,0.129290,0.129230,0.129140,0.129040,0.128910,0.128890,0.128820,0.128760,0.128690,0.128650,0.128600,0.128550,0.128490,0.128450,0.128350,0.128280,0.128150,0.128080,0.128040,0.127940,0.127890,0.127820,0.127750,0.127690,0.127560,0.127500,0.127440,0.127360,0.127320,0.127240,0.127180,0.127140,0.127060,0.126990,0.126920,0.126850,0.126780,0.126750,0.126690,0.126590,0.126490,0.126450,0.126370,0.126280,0.126210,0.126140,0.126090,0.126010,0.125900,0.125770,0.125690,0.125660,0.125640,0.125520,0.125450,0.125340,0.125280,0.125240,0.125180,0.125110,0.125070,0.125000,0.124920,0.124860,0.124810,0.124740,0.124680,0.124610,0.124540,0.124420,0.124410,0.124350,0.124280,0.124240,0.124140,0.124080,0.124070,0.124030,0.123930,0.123870,0.123830,0.123760,0.123720,0.123640,0.123590,0.123560,0.123480,0.123420,0.123380,0.123300,0.123250,0.123190,0.123130,0.123070,0.122950,0.122890,0.122790,0.122680,0.122640,0.122570,0.122470,0.122390,0.122280,0.122230,0.122210,0.122180,0.122140,0.122120,0.122050,0.122020,0.121980,0.121860,0.121780,0.121680,0.121580,0.121510,0.121450,0.121400,0.121340,0.121260,0.121210,0.121120,0.121080,0.120990,0.120960,0.120910,0.120860,0.120820,0.120760,0.120710,0.120630,0.120530,0.120460,0.120390,0.120350,0.120340,0.120300,0.120260,0.120200,0.120170,0.120080,0.120050,0.119990,0.119900,0.119810,0.119740,0.119660,0.119600,0.119500,0.119470,0.119410,0.119320,0.119260,0.119240,0.119160,0.119100,0.118980,0.118900,0.118870,0.118800,0.118730,0.118620,0.118580,0.118530,0.118430,0.118390,0.118310,0.118230,0.118170,0.118130,0.118050,0.117970,0.117930,0.117890,0.117850,0.117790,0.117740,0.117700,0.117680,0.117610,0.117560,0.117530,0.117490,0.117440,0.117350,0.117310,0.117270,0.117220,0.117150,0.117110,0.117050,0.116960,0.116930,0.116890,0.116820,0.116770,0.116730,0.116710,0.116670,0.116570,0.116550,0.116520,0.116450,0.116380,0.116360,0.116300,0.116200,0.116120,0.116060,0.116000,0.115930,0.115880,0.115800,0.115730,0.115690,0.115650,0.115610,0.115560,0.115480,0.115480,0.115410,0.115350,0.115340,0.115320,0.115240,0.115170,0.115100,0.115020,0.114930,0.114890,0.114860,0.114760,0.114720,0.114670,0.114600,0.114530,0.114490,0.114450,0.114370,0.114340,0.114220,0.114150,0.114130,0.114070,0.114010,0.113950,0.113890,0.113840,0.113750,0.113670,0.113650,0.113600,0.113590,0.113560,0.113460,0.113400,0.113300,0.113230,0.113180,0.113140,0.113110,0.113070,0.113000,0.112880,0.112830,0.112820,0.112740,0.112670,0.112630,0.112610,0.112560,0.112480,0.112430,0.112350,0.112290,0.112190,0.112100,0.112050,0.112020,0.111970,0.111920,0.111850,0.111780,0.111740,0.111630,0.111500,0.111460,0.111370,0.111320,0.111240,0.111190,0.111100,0.111000,0.110920,0.110840,0.110740,0.110670,0.110570,0.110510,0.110390,0.110300,0.110260,0.110250,0.110190,0.110120,0.110060,0.109940,0.109920,0.109870,0.109840,0.109760,0.109740,0.109690,0.109630,0.109580,0.109540,0.109490,0.109440,0.109360,0.109290,0.109240,0.109210,0.109160,0.109150,0.109080,0.109010,0.108940,0.108870,0.108840,0.108800,0.108750,0.108690,0.108670,0.108600,0.108550,0.108480,0.108430,0.108360,0.108330,0.108270,0.108210,0.108140,0.108060,0.108030,0.107940,0.107870,0.107820,0.107750,0.107720,0.107630,0.107600,0.107520,0.107480,0.107420,0.107360,0.107250,0.107150,0.107090,0.107020,0.106970,0.106880,0.106840,0.106800,0.106750,0.106730,0.106610,0.106560,0.106520,0.106460,0.106460,0.106390,0.106330,0.106300,0.106250,0.106200,0.106150,0.106090,0.106060,0.106000,0.105930,0.105870,0.105750,0.105690,0.105610,0.105520,0.105480,0.105430,0.105390,0.105330,0.105260,0.105190,0.105150,0.105090,0.105030,0.104990,0.104970,0.104920,0.104860,0.104840,0.104780,0.104720,0.104700,0.104650,0.104620,0.104560,0.104520,0.104470,0.104420,0.104330,0.104260,0.104200,0.104180,0.104110,0.104070,0.104000,0.103940,0.103890,0.103850,0.103800,0.103730,0.103680,0.103650,0.103560,0.103470,0.103440,0.103370,0.103290,0.103200,0.103140,0.103100,0.103070,0.103040,0.102970,0.102940,0.102890,0.102820,0.102770,0.102760,0.102700,0.102630,0.102580,0.102570,0.102540,0.102500,0.102410,0.102360,0.102340,0.102270,0.102230,0.102190,0.102180,0.102160,0.102120,0.102080,0.102070,0.101990,0.101960,0.101920,0.101890,0.101870,0.101840,0.101810,0.101710,0.101670,0.101630,0.101590,0.101540,0.101500,0.101390,0.101290,0.101230,0.101200,0.101190,0.101150,0.101110,0.101070,0.100970,0.100940,0.100870,0.100850,0.100830,0.100780,0.100750,0.100730,0.100670,0.100630,0.100580,0.100560,0.100530,0.100450,0.100430,0.100390,0.100370,0.100300,0.100240,0.100210,0.100140,0.100130,0.100070,0.100020,0.099980,0.099960,0.099900,0.099840,0.099780,0.099760,0.099700,0.099630,0.099590,0.099530,0.099470,0.099430,0.099370,0.099350,0.099280,0.099260,0.099260,0.099210,0.099160,0.099140,0.099120,0.099070,0.099020,0.098990,0.098920,0.098870,0.098850,0.098810,0.098760,0.098710,0.098630,0.098570,0.098450,0.098400,0.098330,0.098290,0.098260,0.098230,0.098160,0.098090,0.098020,0.097940,0.097880,0.097850,0.097790,0.097750,0.097680,0.097630,0.097600,0.097530,0.097500,0.097460,0.097400,0.097330,0.097290,0.097230,0.097180,0.097120,0.097060,0.097000,0.096930,0.096890,0.096860,0.096820,0.096750,0.096710,0.096580,0.096530,0.096490,0.096450,0.096410,0.096360,0.096340,0.096300,0.096230,0.096210,0.096180,0.096150,0.096060,0.095960,0.095910,0.095880,0.095800,0.095770,0.095750,0.095680,0.095630,0.095590,0.095530,0.095470,0.095420,0.095350,0.095290,0.095250,0.095230,0.095210,0.095190,0.095040,0.095020,0.094970,0.094960,0.094910,0.094880,0.094800,0.094750,0.094680,0.094590,0.094540,0.094500,0.094470,0.094400,0.094320,0.094310,0.094250,0.094180,0.094130,0.094080,0.094040,0.093970,0.093920,0.093820,0.093770,0.093740,0.093740,0.093670,0.093620,0.093560,0.093540,0.093470,0.093440,0.093400,0.093340,0.093300,0.093210,0.093150,0.093100,0.093050,0.092980,0.092910,0.092880,0.092790,0.092730,0.092650,0.092610,0.092580,0.092560,0.092540,0.092470,0.092410,0.092330,0.092260,0.092220,0.092180,0.092100,0.092020,0.091930,0.091850,0.091790,0.091750,0.091720,0.091680,0.091640,0.091580,0.091570,0.091490,0.091430,0.091360,0.091270,0.091240,0.091200,0.091170,0.091140,0.091100,0.091030,0.090990,0.090950,0.090900,0.090880,0.090810,0.090760,0.090730,0.090670,0.090610,0.090590,0.090530,0.090480,0.090430,0.090430,0.090380,0.090320,0.090270,0.090210,0.090160,0.090090,0.090060,0.089990,0.089920,0.089890,0.089830,0.089800,0.089730,0.089700,0.089660,0.089600,0.089550,0.089510,0.089460,0.089430,0.089390,0.089330,0.089280,0.089220,0.089180,0.089130,0.089100,0.089060,0.089050,0.089030,0.089020,0.088980,0.088920,0.088880,0.088830,0.088790,0.088750,0.088690,0.088650,0.088580,0.088560,0.088500,0.088460,0.088430,0.088360,0.088270,0.088240,0.088170,0.088110,0.088050,0.088010,0.088000,0.087920,0.087900,0.087830,0.087760,0.087720,0.087710,0.087700,0.087610,0.087590,0.087540,0.087500,0.087440,0.087360,0.087300,0.087280,0.087230,0.087180,0.087170,0.087120,0.087090,0.087040,0.087010,0.086920,0.086900,0.086850,0.086800,0.086730,0.086700,0.086650,0.086580,0.086550,0.086490,0.086470,0.086430,0.086380,0.086340,0.086280,0.086250,0.086230,0.086190,0.086170,0.086120,0.086070,0.086010,0.085970,0.085940,0.085900,0.085860,0.085820,0.085720,0.085680,0.085610,0.085560,0.085490,0.085400,0.085370,0.085330,0.085280,0.085260,0.085190,0.085090,0.085060,0.084980,0.084910,0.084860,0.084830,0.084790,0.084760,0.084680,0.084650,0.084600,0.084560,0.084510,0.084470,0.084450,0.084380,0.084330,0.084320,0.084290,0.084200,0.084170,0.084120,0.084090,0.084050,0.084010,0.083980,0.083900,0.083860,0.083800,0.083760,0.083730,0.083710,0.083640,0.083610,0.083530,0.083480,0.083470,0.083380,0.083350,0.083270,0.083200,0.083170,0.083110,0.083080,0.083040,0.082980,0.082940,0.082900,0.082860,0.082850,0.082770,0.082720,0.082660,0.082590,0.082550,0.082550,0.082540,0.082500,0.082470,0.082440,0.082400,0.082340,0.082310,0.082260,0.082230,0.082190,0.082170,0.082120,0.082090,0.082060,0.082030,0.081990,0.081930,0.081890,0.081880,0.081850,0.081780,0.081720,0.081700,0.081670,0.081640,0.081620,0.081570,0.081550,0.081510,0.081450,0.081400,0.081360,0.081330,0.081290,0.081230,0.081200,0.081190,0.081140,0.081060,0.081020,0.080960,0.080900,0.080830,0.080810,0.080770,0.080710,0.080690,0.080660,0.080650,0.080620,0.080570,0.080530,0.080520,0.080450,0.080410,0.080370,0.080290,0.080250,0.080210,0.080160,0.080150,0.080120,0.080050,0.080010,0.079980,0.079930,0.079890,0.079840,0.079840,0.079820,0.079790,0.079740,0.079720,0.079690,0.079660,0.079610,0.079580,0.079570,0.079490,0.079460,0.079420,0.079400,0.079300,0.079260,0.079210,0.079190,0.079150,0.079110,0.079090,0.079040,0.079020,0.078950,0.078910,0.078840,0.078810,0.078750,0.078730,0.078700,0.078680,0.078640,0.078620,0.078600,0.078540,0.078490,0.078450,0.078420,0.078360,0.078350,0.078340,0.078300,0.078260,0.078200,0.078120,0.078070,0.078010,0.077980,0.077920,0.077890,0.077840,0.077790,0.077750,0.077700,0.077660,0.077620,0.077530,0.077430,0.077380,0.077340,0.077320,0.077280,0.077200,0.077200,0.077160,0.077100,0.077050,0.077030,0.076990,0.076950,0.076900,0.076880,0.076840,0.076770,0.076710,0.076650,0.076610,0.076570,0.076510,0.076460,0.076400,0.076350,0.076300,0.076250,0.076150,0.076120,0.076120,0.076080,0.076020,0.075980,0.075930,0.075860,0.075810,0.075780,0.075740,0.075700,0.075630,0.075600,0.075540,0.075520,0.075470,0.075460,0.075460,0.075420,0.075390,0.075340,0.075270,0.075220,0.075180,0.075150,0.075110,0.075070,0.075070,0.075050,0.075030,0.074990,0.074950,0.074890,0.074860,0.074790,0.074760,0.074720,0.074680,0.074660,0.074630,0.074620,0.074580,0.074540,0.074500,0.074450,0.074440,0.074390,0.074320,0.074260,0.074240,0.074200,0.074170,0.074120,0.074050,0.074030,0.074000,0.073950,0.073930,0.073860,0.073820,0.073780,0.073730,0.073670,0.073650,0.073590,0.073570,0.073530,0.073510,0.073460,0.073400,0.073370,0.073370,0.073300,0.073300,0.073260,0.073210,0.073160,0.073140,0.073120,0.073060,0.073010,0.072960,0.072930,0.072920,0.072880,0.072850,0.072820,0.072790,0.072760,0.072690,0.072660,0.072650,0.072610,0.072560,0.072510,0.072480,0.072450,0.072440,0.072420,0.072340,0.072310,0.072260,0.072230,0.072160,0.072090,0.072030,0.072000,0.071970,0.071960,0.071910,0.071890,0.071850,0.071840,0.071790,0.071740,0.071680,0.071650,0.071600,0.071570,0.071540,0.071530,0.071500,0.071470,0.071440,0.071430,0.071390,0.071370,0.071330,0.071290,0.071210,0.071170,0.071120,0.071110,0.071090,0.071030,0.071030,0.071020,0.070950,0.070900,0.070870,0.070850,0.070790,0.070760,0.070710,0.070670,0.070630,0.070610,0.070550,0.070510,0.070460,0.070410,0.070390,0.070360,0.070340,0.070320,0.070300,0.070250,0.070180,0.070160,0.070140,0.070080,0.070050,0.070000,0.069940,0.069910,0.069860,0.069850,0.069790,0.069780,0.069730,0.069710,0.069650,0.069620,0.069590,0.069560,0.069480,0.069440,0.069420,0.069400,0.069330,0.069300,0.069280,0.069240,0.069210,0.069200,0.069170,0.069140,0.069100,0.069030,0.068960,0.068940,0.068870,0.068850,0.068790,0.068780,0.068760,0.068740,0.068680,0.068630,0.068610,0.068600,0.068580,0.068560,0.068540,0.068490,0.068440,0.068400,0.068370,0.068350,0.068300,0.068220,0.068160,0.068110,0.068090,0.068030,0.068000,0.067950,0.067890,0.067860,0.067830,0.067780,0.067720,0.067710,0.067680,0.067650,0.067570,0.067500,0.067450,0.067420,0.067380,0.067350,0.067310,0.067300,0.067240,0.067210,0.067200,0.067190,0.067160,0.067120,0.067100,0.067090,0.067050,0.066980,0.066920,0.066910,0.066870,0.066870,0.066830,0.066820,0.066800,0.066770,0.066710,0.066710,0.066630,0.066630,0.066580,0.066530,0.066490,0.066470,0.066460,0.066450,0.066420,0.066400,0.066360,0.066310,0.066280,0.066260,0.066230,0.066190,0.066150,0.066120,0.066110,0.066050,0.066030,0.066000,0.065970,0.065920,0.065900,0.065850,0.065820,0.065810,0.065740,0.065700,0.065640,0.065610,0.065590,0.065560,0.065480,0.065420,0.065380,0.065340,0.065290,0.065240,0.065200,0.065190,0.065170,0.065110,0.065100,0.065060,0.065030,0.064980,0.064980,0.064930,0.064900,0.064860,0.064800,0.064780,0.064730,0.064710,0.064640,0.064600,0.064560,0.064510,0.064480,0.064470,0.064450,0.064410,0.064360,0.064320,0.064280,0.064270,0.064250,0.064200,0.064180,0.064160,0.064140,0.064100,0.064090,0.064070,0.064050,0.064040,0.064000,0.063990,0.063960,0.063950,0.063920,0.063900,0.063860,0.063770,0.063760,0.063680,0.063660,0.063590,0.063550,0.063540,0.063490,0.063460,0.063430,0.063390,0.063370,0.063350,0.063320,0.063280,0.063270,0.063240,0.063170,0.063170,0.063150,0.063120,0.063090,0.063010,0.062980,0.062970,0.062950,0.062930,0.062920,0.062890,0.062870,0.062830,0.062810,0.062790,0.062740,0.062690,0.062640,0.062600,0.062590,0.062550,0.062520,0.062460,0.062410,0.062370,0.062320,0.062280,0.062250,0.062210,0.062180,0.062170,0.062110,0.062060,0.062060,0.061990,0.061960,0.061950,0.061920,0.061900,0.061800,0.061750,0.061710,0.061690,0.061640,0.061610,0.061590,0.061570,0.061540,0.061500,0.061480,0.061430,0.061420,0.061390,0.061380,0.061370,0.061320,0.061290,0.061260,0.061210,0.061170,0.061130,0.061110,0.061090,0.061060,0.060980,0.060950,0.060910,0.060900,0.060880,0.060840,0.060780,0.060750,0.060730,0.060710,0.060680,0.060670,0.060650,0.060600,0.060570,0.060540,0.060520,0.060480,0.060460,0.060440,0.060400,0.060360,0.060340,0.060290,0.060220,0.060200,0.060200,0.060160,0.060140,0.060100,0.060080,0.060060,0.060020,0.060000,0.059990,0.059960,0.059910,0.059900,0.059890,0.059860,0.059830,0.059810,0.059790,0.059760,0.059710,0.059660,0.059610,0.059540,0.059530,0.059500,0.059470,0.059450,0.059410,0.059410,0.059370,0.059360,0.059340,0.059330,0.059300,0.059290,0.059260,0.059240,0.059200,0.059170,0.059150,0.059130,0.059110,0.059090,0.059070,0.059030,0.059030,0.058970,0.058960,0.058940,0.058890,0.058880,0.058820,0.058780,0.058750,0.058740,0.058730,0.058680,0.058610,0.058600,0.058550,0.058480,0.058450,0.058430,0.058380,0.058370,0.058350,0.058290,0.058260,0.058220,0.058190,0.058130,0.058100,0.058060,0.058030,0.057950,0.057910,0.057900,0.057870,0.057810,0.057770,0.057730,0.057700,0.057680,0.057610,0.057560,0.057540,0.057520,0.057450,0.057440,0.057370,0.057310,0.057290,0.057240,0.057180,0.057160,0.057140,0.057100,0.057030,0.057010,0.056990,0.056970,0.056940,0.056890,0.056870,0.056840,0.056810,0.056780,0.056750,0.056730,0.056680,0.056630,0.056610,0.056550,0.056520,0.056490,0.056450,0.056420,0.056410,0.056400,0.056380,0.056360,0.056320,0.056290,0.056260,0.056210,0.056160,0.056090,0.056080,0.056040,0.056030,0.055960,0.055950,0.055920,0.055880,0.055860,0.055850,0.055790,0.055770,0.055760,0.055740,0.055710,0.055660,0.055640,0.055560,0.055540,0.055520,0.055480,0.055450,0.055420,0.055380,0.055350,0.055340,0.055320,0.055290,0.055270,0.055250,0.055210,0.055170,0.055150,0.055130,0.055120,0.055090,0.055050,0.055020,0.054980,0.054950,0.054910,0.054900,0.054880,0.054840,0.054800,0.054780,0.054760,0.054740,0.054710,0.054690,0.054680,0.054610,0.054590,0.054590,0.054560,0.054560,0.054560,0.054540,0.054510,0.054470,0.054440,0.054420,0.054380,0.054330,0.054280,0.054260,0.054260,0.054210,0.054190,0.054160,0.054130,0.054110,0.054050,0.054040,0.054020,0.054010,0.054010,0.054000,0.053960,0.053930,0.053900,0.053880,0.053860,0.053810,0.053780,0.053770,0.053740,0.053710,0.053690,0.053660,0.053620,0.053620,0.053560,0.053540,0.053520,0.053490,0.053450,0.053420,0.053390,0.053350,0.053310,0.053310,0.053290,0.053280,0.053240,0.053200,0.053170,0.053150,0.053110,0.053080,0.053040,0.053030,0.052980,0.052980,0.052980,0.052940,0.052900,0.052870,0.052820,0.052790,0.052780,0.052720,0.052690,0.052640,0.052620,0.052600,0.052560,0.052480,0.052470,0.052430,0.052410,0.052390,0.052350,0.052340,0.052330,0.052330,0.052280,0.052250,0.052220,0.052200,0.052180,0.052130,0.052090,0.052070,0.052070,0.052050,0.052010,0.051980,0.051970,0.051930,0.051880,0.051850,0.051820,0.051790,0.051760,0.051720,0.051700,0.051660,0.051650,0.051620,0.051610,0.051590,0.051540,0.051480,0.051470,0.051440,0.051430,0.051380,0.051370,0.051340,0.051310,0.051310,0.051280,0.051260,0.051250,0.051250,0.051230,0.051230,0.051220,0.051200,0.051180,0.051170,0.051140,0.051120,0.051070,0.051070,0.051030,0.050990,0.050930,0.050890,0.050870,0.050830,0.050800,0.050760,0.050730,0.050720,0.050690,0.050660,0.050660,0.050620,0.050570,0.050560,0.050540,0.050510,0.050500,0.050460,0.050460,0.050440,0.050410,0.050390,0.050380,0.050350,0.050310,0.050290,0.050230,0.050180,0.050130,0.050120,0.050100,0.050070,0.050040,0.050010,0.049990,0.049980,0.049900,0.049890,0.049850,0.049850,0.049810,0.049810,0.049800,0.049750,0.049730,0.049710,0.049670,0.049660,0.049630,0.049580,0.049570,0.049570,0.049550,0.049510,0.049490,0.049470,0.049430,0.049400,0.049360,0.049330,0.049310,0.049280,0.049230,0.049210,0.049200,0.049180,0.049160,0.049150,0.049120,0.049110,0.049100,0.049090,0.049060,0.049020,0.048980,0.048970,0.048950,0.048920,0.048910,0.048910,0.048880,0.048860,0.048830,0.048790,0.048780,0.048770,0.048750,0.048710,0.048700,0.048680,0.048680,0.048670,0.048650,0.048630,0.048620,0.048590,0.048580,0.048550,0.048530,0.048510,0.048510,0.048460,0.048460,0.048460,0.048450,0.048440,0.048410,0.048410,0.048380,0.048380,0.048350,0.048330,0.048330,0.048320,0.048290,0.048260,0.048260,0.048250,0.048190,0.048190,0.048180,0.048140,0.048140,0.048140,0.048100,0.048080,0.048070,0.048030,0.047990,0.047960,0.047960,0.047910,0.047890,0.047820,0.047740,0.047730,0.047710,0.047680,0.047620,0.047580,0.047540,0.047520,0.047480,0.047450,0.047420,0.047400,0.047390,0.047380,0.047380,0.047370,0.047350,0.047350,0.047330,0.047320,0.047280,0.047270,0.047220,0.047160,0.047120,0.047090,0.047070,0.047040,0.047040,0.046990,0.046980,0.046960,0.046940,0.046920,0.046870,0.046820,0.046760,0.046700,0.046640,0.046640,0.046640,0.046600,0.046590,0.046550,0.046530,0.046510,0.046500,0.046470,0.046460,0.046440,0.046390,0.046380,0.046370,0.046350,0.046330,0.046330,0.046310,0.046310,0.046280,0.046270,0.046240,0.046240,0.046200,0.046200,0.046190,0.046140,0.046100,0.046090,0.046040,0.046020,0.046020,0.045990,0.045990,0.045960,0.045920,0.045870,0.045870,0.045850,0.045840,0.045830,0.045800,0.045800,0.045770,0.045770,0.045730,0.045700,0.045680,0.045670,0.045610,0.045600,0.045570,0.045560,0.045550,0.045540,0.045510,0.045510,0.045480,0.045450,0.045410,0.045400,0.045380,0.045350,0.045310,0.045260,0.045240,0.045220,0.045180,0.045130,0.045120,0.045100,0.045070,0.045040,0.045010,0.045000,0.044960,0.044940,0.044920,0.044890,0.044870,0.044830,0.044830,0.044810,0.044790,0.044780,0.044750,0.044700,0.044690,0.044650,0.044620,0.044600,0.044570,0.044570,0.044510,0.044500,0.044450,0.044400,0.044380,0.044360,0.044330,0.044300,0.044270,0.044260,0.044230,0.044210,0.044190,0.044180,0.044140,0.044110,0.044080,0.044060,0.043990,0.043940,0.043920,0.043920,0.043910,0.043900,0.043900,0.043840,0.043800,0.043790,0.043780,0.043760,0.043740,0.043720,0.043690,0.043660,0.043600,0.043570,0.043560,0.043530,0.043520,0.043490,0.043480,0.043460,0.043430,0.043410,0.043390,0.043360,0.043340,0.043290,0.043270,0.043240,0.043240,0.043210,0.043190,0.043170,0.043160,0.043150,0.043100,0.043040,0.042970,0.042930,0.042930,0.042890,0.042880,0.042860,0.042840,0.042840,0.042790,0.042790,0.042790,0.042780,0.042760,0.042750,0.042710,0.042690,0.042670,0.042630,0.042620,0.042620,0.042610,0.042590,0.042580,0.042560,0.042530,0.042520,0.042500,0.042470,0.042420,0.042390,0.042360,0.042360,0.042340,0.042310,0.042270,0.042250,0.042240,0.042240,0.042210,0.042170,0.042170,0.042120,0.042110,0.042080,0.042070,0.042060,0.042020,0.041990,0.041970,0.041950,0.041900,0.041880,0.041870,0.041840,0.041820,0.041790,0.041770,0.041740,0.041710,0.041680,0.041660,0.041640,0.041600,0.041570,0.041550,0.041550,0.041520,0.041490,0.041460,0.041430,0.041400,0.041370,0.041360,0.041330,0.041320,0.041290,0.041290,0.041240,0.041230,0.041220,0.041190,0.041170,0.041130,0.041120,0.041110,0.041100,0.041060,0.041050,0.041050,0.041010,0.040960,0.040940,0.040920,0.040880,0.040860,0.040830,0.040810,0.040800,0.040800,0.040760,0.040760,0.040700,0.040670,0.040650,0.040610,0.040600,0.040600,0.040570,0.040560,0.040530,0.040490,0.040460,0.040440,0.040390,0.040370,0.040350,0.040320,0.040290,0.040270,0.040250,0.040240,0.040210,0.040170,0.040160,0.040150,0.040120,0.040110,0.040090,0.040080,0.040060,0.040050,0.040050,0.040010,0.040010,0.039970,0.039940,0.039930,0.039890,0.039880,0.039850,0.039800,0.039760,0.039760,0.039730,0.039710,0.039680,0.039660,0.039620,0.039600,0.039570,0.039560,0.039560,0.039530,0.039520,0.039520,0.039510,0.039470,0.039420,0.039400,0.039390,0.039350,0.039320,0.039300,0.039270,0.039260,0.039230,0.039200,0.039180,0.039160,0.039140,0.039130,0.039110,0.039070,0.039050,0.039010,0.038990,0.038980,0.038970,0.038940,0.038910,0.038900,0.038890,0.038880,0.038860,0.038840,0.038780,0.038770,0.038760,0.038730,0.038690,0.038690,0.038660,0.038620,0.038600,0.038590,0.038590,0.038550,0.038520,0.038510,0.038500,0.038470,0.038450,0.038410,0.038370,0.038360,0.038340,0.038340,0.038330,0.038310,0.038300,0.038280,0.038240,0.038220,0.038210,0.038210,0.038190,0.038180,0.038140,0.038120,0.038090,0.038040,0.038020,0.038000,0.037990,0.037980,0.037960,0.037900,0.037900,0.037880,0.037880,0.037860,0.037830,0.037820,0.037790,0.037780,0.037730,0.037730,0.037720,0.037680,0.037660,0.037650,0.037620,0.037600,0.037590,0.037580,0.037560,0.037530,0.037510,0.037500,0.037490,0.037480,0.037470,0.037440,0.037410,0.037370,0.037330,0.037330,0.037300,0.037290,0.037270,0.037230,0.037220,0.037210,0.037150,0.037110,0.037080,0.037060,0.037040,0.037010,0.036980,0.036980,0.036950,0.036930,0.036880,0.036870,0.036870,0.036840,0.036820,0.036790,0.036790,0.036770,0.036750,0.036750,0.036720,0.036680,0.036660,0.036650,0.036610,0.036570,0.036560,0.036550,0.036520,0.036460,0.036450,0.036430,0.036420,0.036400,0.036380,0.036370,0.036360,0.036350,0.036350,0.036310,0.036300,0.036300,0.036290,0.036290,0.036260,0.036250,0.036220,0.036200,0.036180,0.036160,0.036160,0.036140,0.036120,0.036110,0.036090,0.036060,0.036040,0.036000,0.035980,0.035960,0.035940,0.035930,0.035900,0.035900,0.035890,0.035840,0.035840,0.035840,0.035820,0.035820,0.035800,0.035790,0.035780,0.035770,0.035750,0.035730,0.035700,0.035690,0.035660,0.035630,0.035630,0.035610,0.035580,0.035570,0.035570,0.035570,0.035560,0.035530,0.035510,0.035500,0.035470,0.035440,0.035410,0.035400,0.035380,0.035380,0.035360,0.035360,0.035320,0.035310,0.035280,0.035280,0.035260,0.035250,0.035210,0.035210,0.035190,0.035160,0.035130,0.035090,0.035080,0.035030,0.035020,0.035010,0.034980,0.034970,0.034960,0.034960,0.034930,0.034900,0.034900,0.034890,0.034880,0.034840,0.034820,0.034790,0.034780,0.034760,0.034750,0.034720,0.034710,0.034640,0.034620,0.034590,0.034580,0.034550,0.034540,0.034510,0.034490,0.034480,0.034470,0.034460,0.034450,0.034440,0.034420,0.034360,0.034330,0.034300,0.034300,0.034280,0.034270,0.034260,0.034250,0.034230,0.034230,0.034230,0.034200,0.034190,0.034180,0.034140,0.034130,0.034110,0.034100,0.034090,0.034070,0.034050,0.034010,0.033980,0.033980,0.033960,0.033950,0.033940,0.033920,0.033910,0.033900,0.033890,0.033870,0.033860,0.033830,0.033800,0.033790,0.033750,0.033740,0.033720,0.033710,0.033690,0.033680,0.033680,0.033670,0.033650,0.033600,0.033570,0.033540,0.033510,0.033500,0.033470,0.033460,0.033440,0.033420,0.033410,0.033400,0.033380,0.033370,0.033340,0.033330,0.033330,0.033320,0.033320,0.033300,0.033280,0.033270,0.033240,0.033210,0.033180,0.033170,0.033120,0.033110,0.033100,0.033060,0.033040,0.033010,0.033000,0.032980,0.032930,0.032920,0.032920,0.032910,0.032890,0.032870,0.032860,0.032820,0.032810,0.032780,0.032760,0.032730,0.032720,0.032720,0.032710,0.032690,0.032680,0.032660,0.032640,0.032620,0.032610,0.032580,0.032570,0.032560,0.032550,0.032530,0.032510,0.032510,0.032490,0.032470,0.032430,0.032420,0.032420,0.032400,0.032370,0.032360,0.032330,0.032320,0.032310,0.032290,0.032250,0.032240,0.032210,0.032190,0.032180,0.032180,0.032170,0.032140,0.032120,0.032120,0.032100,0.032080,0.032080,0.032070,0.032050,0.032020,0.031990,0.031970,0.031940,0.031930,0.031910,0.031900,0.031890,0.031860,0.031860,0.031830,0.031810,0.031780,0.031760,0.031720,0.031710,0.031690,0.031680,0.031660,0.031630,0.031610,0.031590,0.031590,0.031580,0.031560,0.031550,0.031540,0.031530,0.031520,0.031520,0.031520,0.031490,0.031470,0.031460,0.031460,0.031440,0.031400,0.031380,0.031380,0.031360,0.031350,0.031340,0.031330,0.031330,0.031320,0.031320,0.031310,0.031290,0.031290,0.031270,0.031230,0.031210,0.031200,0.031170,0.031150,0.031120,0.031080,0.031080,0.031070,0.031070,0.031070,0.031050,0.031040,0.031040,0.031030,0.031010,0.031000,0.030970,0.030970,0.030970,0.030940,0.030920,0.030910,0.030900,0.030900,0.030900,0.030850,0.030810,0.030790,0.030770,0.030740,0.030730,0.030730,0.030700,0.030690,0.030660,0.030660,0.030660,0.030640,0.030620,0.030600,0.030580,0.030560,0.030540,0.030510,0.030510,0.030500,0.030460,0.030440,0.030410,0.030400,0.030400,0.030400,0.030380,0.030360,0.030350,0.030320,0.030310,0.030290,0.030250,0.030210,0.030190,0.030160,0.030140,0.030130,0.030130,0.030110,0.030100,0.030060,0.030030,0.030030,0.030020,0.030010,0.029960,0.029960,0.029960,0.029960,0.029950,0.029920,0.029910,0.029900,0.029900,0.029880,0.029860,0.029840,0.029840,0.029830,0.029820,0.029820,0.029790,0.029790,0.029780,0.029760,0.029750,0.029750,0.029730,0.029730,0.029680,0.029670,0.029670,0.029640,0.029640,0.029620,0.029610,0.029610,0.029610,0.029610,0.029590,0.029580,0.029560,0.029520,0.029500,0.029490,0.029470,0.029470,0.029460,0.029440,0.029420,0.029420,0.029400,0.029380,0.029370,0.029350,0.029330,0.029330,0.029310,0.029310,0.029310,0.029310,0.029300,0.029290,0.029240,0.029230,0.029220,0.029220,0.029210,0.029190,0.029180,0.029170,0.029140,0.029140,0.029140,0.029100,0.029090,0.029070,0.029050,0.029020,0.029010,0.029000,0.028990,0.028970,0.028960,0.028930,0.028920,0.028880,0.028860,0.028840,0.028830,0.028820,0.028800,0.028770,0.028770,0.028760,0.028730,0.028720,0.028700,0.028670,0.028650,0.028640,0.028590,0.028590,0.028570,0.028570,0.028550,0.028530,0.028510,0.028500,0.028490,0.028470,0.028470,0.028450,0.028420,0.028410,0.028380,0.028360,0.028330,0.028300,0.028280,0.028270,0.028270,0.028250,0.028240,0.028220,0.028200,0.028190,0.028180,0.028160,0.028150,0.028150,0.028140,0.028120,0.028100,0.028090,0.028060,0.028050,0.028040,0.028040,0.028020,0.028000,0.027960,0.027940,0.027890,0.027880,0.027850,0.027840,0.027840,0.027830,0.027810,0.027780,0.027760,0.027750,0.027730,0.027720,0.027720,0.027680,0.027680,0.027670,0.027640,0.027640,0.027630,0.027610,0.027570,0.027560,0.027540,0.027520,0.027520,0.027510,0.027510,0.027500,0.027500,0.027470,0.027450,0.027430,0.027410,0.027410,0.027400,0.027400,0.027390,0.027390,0.027390,0.027380,0.027370,0.027370,0.027350,0.027330,0.027320,0.027320,0.027310,0.027310,0.027300,0.027290,0.027270,0.027260,0.027240,0.027220,0.027210,0.027170,0.027130,0.027120,0.027120,0.027100,0.027090,0.027080,0.027040,0.027030,0.027010,0.026990,0.026980,0.026970,0.026940,0.026930,0.026920,0.026900,0.026900,0.026880,0.026860,0.026840,0.026830,0.026790,0.026790,0.026760,0.026740,0.026720,0.026680,0.026650,0.026650,0.026640,0.026620,0.026610,0.026600,0.026590,0.026580,0.026550,0.026540,0.026540,0.026530,0.026510,0.026490,0.026460,0.026460,0.026440,0.026430,0.026430,0.026400,0.026390,0.026370,0.026340,0.026320,0.026310,0.026300,0.026290,0.026280,0.026240,0.026220,0.026210,0.026210,0.026190,0.026160,0.026160,0.026160,0.026160,0.026160,0.026150,0.026130,0.026100,0.026100,0.026100,0.026080,0.026060,0.026040,0.026030,0.026010,0.026010,0.025990,0.025970,0.025960,0.025950,0.025940,0.025940,0.025930,0.025920,0.025910,0.025900,0.025900,0.025900,0.025880,0.025880,0.025850,0.025840,0.025830,0.025810,0.025810,0.025810,0.025790,0.025780,0.025780,0.025760,0.025760,0.025740,0.025740,0.025720,0.025710,0.025700,0.025690,0.025680,0.025670,0.025670,0.025640,0.025630,0.025610,0.025610,0.025610,0.025590,0.025580,0.025550,0.025540,0.025530,0.025520,0.025480,0.025470,0.025470,0.025450,0.025450,0.025430,0.025430,0.025400,0.025400,0.025390,0.025350,0.025350,0.025340,0.025340,0.025320,0.025320,0.025320,0.025320,0.025300,0.025280,0.025270,0.025250,0.025230,0.025220,0.025210,0.025200,0.025180,0.025160,0.025140,0.025110,0.025100,0.025100,0.025080,0.025070,0.025030,0.025020,0.025020,0.025010,0.024990,0.024990,0.024990,0.024980,0.024970,0.024970,0.024950,0.024950,0.024930,0.024930,0.024920,0.024910,0.024850,0.024840,0.024830,0.024810,0.024810,0.024760,0.024750,0.024750,0.024730,0.024730,0.024700,0.024700,0.024700,0.024690,0.024680,0.024640,0.024630,0.024610,0.024600,0.024600,0.024560,0.024510,0.024500,0.024490,0.024490,0.024460,0.024440,0.024430,0.024430,0.024430,0.024430,0.024420,0.024390,0.024350,0.024350,0.024330,0.024310,0.024300,0.024270,0.024250,0.024240,0.024230,0.024230,0.024220,0.024200,0.024170,0.024160,0.024150,0.024150,0.024150,0.024150,0.024150,0.024140,0.024140,0.024090,0.024090,0.024090,0.024080,0.024070,0.024060,0.024050,0.024050,0.024040,0.024030,0.024020,0.024020,0.024010,0.024000,0.024000,0.023970,0.023970,0.023960,0.023940,0.023940,0.023920,0.023920,0.023900,0.023830,0.023830,0.023810,0.023800,0.023780,0.023760,0.023760,0.023760,0.023750,0.023750,0.023720,0.023700,0.023700,0.023660,0.023640,0.023630,0.023630,0.023620,0.023610,0.023570,0.023560,0.023530,0.023530,0.023520,0.023520,0.023500,0.023490,0.023470,0.023470,0.023450,0.023450,0.023440,0.023420,0.023420,0.023410,0.023410,0.023410,0.023410,0.023410,0.023400,0.023380,0.023360,0.023330,0.023310,0.023300,0.023300,0.023260,0.023260,0.023250,0.023250,0.023230,0.023220,0.023190,0.023170,0.023170,0.023160,0.023140,0.023130,0.023120,0.023120,0.023120,0.023100,0.023100,0.023060,0.023040,0.023040,0.023020,0.023000,0.022980,0.022980,0.022980,0.022970,0.022970,0.022940,0.022930,0.022910,0.022890,0.022870,0.022850,0.022840,0.022830,0.022830,0.022810,0.022810,0.022790,0.022790,0.022770,0.022760,0.022760,0.022750,0.022720,0.022700,0.022690,0.022660,0.022640,0.022620,0.022610,0.022600,0.022600,0.022590,0.022590,0.022590,0.022580,0.022570,0.022560,0.022540,0.022500,0.022490,0.022480,0.022440,0.022430,0.022420,0.022400,0.022380,0.022380,0.022360,0.022350,0.022350,0.022350,0.022310,0.022310,0.022300,0.022300,0.022290,0.022260,0.022260,0.022250,0.022250,0.022250,0.022240,0.022230,0.022210,0.022200,0.022180,0.022160,0.022160,0.022160,0.022120,0.022120,0.022120,0.022100,0.022090,0.022070,0.022050,0.022050,0.022030,0.022010,0.022000,0.022000,0.021970,0.021950,0.021940,0.021930,0.021910,0.021900,0.021890,0.021890,0.021890,0.021880,0.021870,0.021860,0.021830,0.021820,0.021810,0.021790,0.021780,0.021760,0.021740,0.021700,0.021680,0.021640,0.021630,0.021630,0.021630,0.021600,0.021590,0.021590,0.021580,0.021560,0.021560,0.021560,0.021560,0.021540,0.021530,0.021520,0.021510,0.021500,0.021480,0.021470,0.021460,0.021450,0.021430,0.021420,0.021400,0.021390,0.021360,0.021340,0.021330,0.021320,0.021300,0.021290,0.021280,0.021280,0.021270,0.021240,0.021220,0.021210,0.021210,0.021190,0.021190,0.021170,0.021160,0.021130,0.021120,0.021100,0.021090,0.021050,0.021040,0.021020,0.021000,0.020990,0.020990,0.020990,0.020960,0.020940,0.020930,0.020930,0.020920,0.020900,0.020860,0.020850,0.020830,0.020820,0.020810,0.020810,0.020800,0.020750,0.020730,0.020700,0.020700,0.020700,0.020700,0.020690,0.020670,0.020670,0.020650,0.020650,0.020650,0.020630,0.020620,0.020620,0.020610,0.020580,0.020580,0.020560,0.020550,0.020550,0.020550,0.020530,0.020510,0.020480,0.020460,0.020460,0.020440,0.020430,0.020410,0.020380,0.020380,0.020360,0.020340,0.020340,0.020340,0.020330,0.020330,0.020290,0.020270,0.020240,0.020230,0.020210,0.020210,0.020200,0.020200,0.020180,0.020160,0.020140,0.020130,0.020130,0.020120,0.020090,0.020080,0.020060,0.020040,0.020010,0.020010,0.019990,0.019970,0.019970,0.019970,0.019950,0.019920,0.019910,0.019900,0.019890,0.019870,0.019860,0.019860,0.019860,0.019860,0.019850,0.019850,0.019830,0.019820,0.019820,0.019810,0.019810,0.019810,0.019800,0.019800,0.019790,0.019790,0.019790,0.019770,0.019750,0.019740,0.019730,0.019720,0.019720,0.019690,0.019670,0.019630,0.019630,0.019620,0.019600,0.019590,0.019580,0.019560,0.019550,0.019550,0.019540,0.019520,0.019500,0.019480,0.019480,0.019460,0.019450,0.019440,0.019390,0.019380,0.019370,0.019370,0.019370,0.019350,0.019340,0.019330,0.019320,0.019310,0.019300,0.019290,0.019280,0.019270,0.019270,0.019270,0.019240,0.019230,0.019220,0.019190,0.019180,0.019180,0.019180,0.019160,0.019130,0.019120,0.019080,0.019070,0.019070,0.019050,0.019000,0.018970,0.018960,0.018950,0.018950,0.018940,0.018930,0.018920,0.018910,0.018910,0.018900,0.018880,0.018880,0.018870,0.018860,0.018860,0.018830,0.018830,0.018820,0.018820,0.018820,0.018800,0.018790,0.018790,0.018790,0.018770,0.018770,0.018760,0.018750,0.018740,0.018720,0.018700,0.018700,0.018690,0.018670,0.018640,0.018630,0.018630,0.018620,0.018610,0.018600,0.018600,0.018570,0.018530,0.018510,0.018500,0.018470,0.018460,0.018450,0.018430,0.018420,0.018400,0.018400,0.018380,0.018380,0.018370,0.018360,0.018350,0.018340,0.018330,0.018320,0.018310,0.018300,0.018280,0.018280,0.018280,0.018270,0.018250,0.018220,0.018220,0.018190,0.018170,0.018160,0.018140,0.018120,0.018110,0.018100,0.018090,0.018080,0.018080,0.018060,0.018050,0.018050,0.018050,0.018030,0.018010,0.017990,0.017990,0.017980,0.017950,0.017950,0.017940,0.017940,0.017920,0.017910,0.017890,0.017890,0.017890,0.017880,0.017880,0.017870,0.017870,0.017840,0.017820,0.017810,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017790,0.017760,0.017760,0.017760,0.017740,0.017730,0.017720,0.017720,0.017710,0.017700,0.017690,0.017660,0.017630,0.017630,0.017600,0.017580,0.017580,0.017570,0.017560,0.017540,0.017540,0.017540,0.017500,0.017500,0.017490,0.017480,0.017480,0.017480,0.017480,0.017460,0.017440,0.017430,0.017420,0.017420,0.017420,0.017410,0.017410,0.017410,0.017390,0.017380,0.017380,0.017380,0.017380,0.017380,0.017370,0.017360,0.017330,0.017300,0.017300,0.017300,0.017280,0.017260,0.017250,0.017240,0.017230,0.017210,0.017200,0.017190,0.017170,0.017160,0.017150,0.017150,0.017150,0.017150,0.017130,0.017100,0.017090,0.017070,0.017070,0.017050,0.017030,0.017030,0.017030,0.017020,0.017010,0.017010,0.017010,0.017000,0.016990,0.016980,0.016980,0.016980,0.016980,0.016970,0.016960,0.016930,0.016930,0.016920,0.016900,0.016900,0.016880,0.016880,0.016870,0.016870,0.016870,0.016830,0.016830,0.016800,0.016790,0.016790,0.016760,0.016750,0.016740,0.016740,0.016720,0.016720,0.016700,0.016670,0.016670,0.016660,0.016650,0.016640,0.016640,0.016630,0.016630,0.016630,0.016620,0.016620,0.016610,0.016610,0.016610,0.016600,0.016590,0.016570,0.016570,0.016570,0.016560,0.016550,0.016510,0.016510,0.016510,0.016510,0.016510,0.016510,0.016500,0.016500,0.016500,0.016440,0.016410,0.016400,0.016390,0.016380,0.016380,0.016360,0.016350,0.016350,0.016330,0.016310,0.016310,0.016300,0.016290,0.016280,0.016280,0.016260,0.016260,0.016250,0.016250,0.016250,0.016240,0.016230,0.016230,0.016230,0.016220,0.016220,0.016220,0.016210,0.016180,0.016160,0.016150,0.016150,0.016150,0.016150,0.016140,0.016110,0.016110,0.016110,0.016090,0.016070,0.016060,0.016050,0.016050,0.016030,0.016030,0.016020,0.016020,0.016010,0.016000,0.015980,0.015980,0.015980,0.015980,0.015970,0.015970,0.015950,0.015950,0.015950,0.015930,0.015930,0.015930,0.015920,0.015920,0.015910,0.015880,0.015850,0.015850,0.015820,0.015820,0.015820,0.015800,0.015770,0.015770,0.015750,0.015710,0.015710,0.015710,0.015710,0.015710,0.015710,0.015710,

==> matlab/W2Erlang_rho095_M2_N10K_10K_runs-CS-101293.txt <==
1.000000,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998500,0.998500,0.998400,0.998400,0.998400,0.998400,0.998400,0.998400,0.998400,0.998300,0.998200,0.998200,0.998200,0.998200,0.998200,0.998000,0.998000,0.998000,0.998000,0.998000,0.997900,0.997900,0.997900,0.997900,0.997700,0.997700,0.997700,0.997700,0.997600,0.997600,0.997600,0.997600,0.997600,0.997600,0.997600,0.997500,0.997500,0.997500,0.997500,0.997500,0.997500,0.997500,0.997500,0.997400,0.997400,0.997400,0.997300,0.997200,0.997200,0.997200,0.997200,0.997200,0.997200,0.997200,0.997100,0.997000,0.997000,0.997000,0.996900,0.996900,0.996900,0.996900,0.996800,0.996800,0.996800,0.996700,0.996700,0.996700,0.996700,0.996500,0.996500,0.996500,0.996500,0.996500,0.996500,0.996500,0.996500,0.996500,0.996500,0.996500,0.996500,0.996500,0.996500,0.996300,0.996300,0.996200,0.996200,0.996200,0.996200,0.996100,0.996100,0.996100,0.996100,0.996000,0.996000,0.995900,0.995700,0.995700,0.995700,0.995600,0.995600,0.995600,0.995600,0.995500,0.995400,0.995400,0.995400,0.995400,0.995400,0.995400,0.995400,0.995300,0.995300,0.995300,0.995300,0.995300,0.995300,0.995300,0.995300,0.995300,0.995300,0.995300,0.995300,0.995300,0.995200,0.995200,0.995100,0.995100,0.995100,0.995100,0.995100,0.995000,0.994900,0.994900,0.994900,0.994900,0.994900,0.994900,0.994900,0.994900,0.994900,0.994900,0.994800,0.994800,0.994700,0.994700,0.994600,0.994600,0.994600,0.994600,0.994600,0.994600,0.994500,0.994400,0.994400,0.994400,0.994400,0.994400,0.994400,0.994400,0.994400,0.994400,0.994300,0.994300,0.994300,0.994200,0.994000,0.993900,0.993800,0.993800,0.993700,0.993700,0.993700,0.993700,0.993500,0.993500,0.993400,0.993300,0.993300,0.993300,0.993300,0.993300,0.993300,0.993300,0.993300,0.993300,0.993300,0.993200,0.993200,0.993000,0.993000,0.992900,0.992900,0.992900,0.992900,0.992900,0.992900,0.992900,0.992800,0.992800,0.992800,0.992800,0.992800,0.992600,0.992500,0.992400,0.992200,0.992200,0.992200,0.992200,0.992100,0.992100,0.992100,0.992100,0.991800,0.991800,0.991700,0.991700,0.991700,0.991700,0.991700,0.991700,0.991700,0.991700,0.991700,0.991500,0.991500,0.991500,0.991500,0.991500,0.991500,0.991500,0.991400,0.991300,0.991300,0.991300,0.991300,0.991300,0.991300,0.991300,0.991200,0.991100,0.990900,0.990800,0.990800,0.990800,0.990800,0.990800,0.990700,0.990600,0.990500,0.990500,0.990500,0.990500,0.990500,0.990400,0.990400,0.990300,0.990200,0.990100,0.990000,0.989900,0.989900,0.989900,0.989700,0.989600,0.989600,0.989600,0.989500,0.989500,0.989500,0.989500,0.989500,0.989500,0.989500,0.989500,0.989400,0.989400,0.989400,0.989400,0.989300,0.989300,0.989100,0.989000,0.989000,0.988900,0.988800,0.988700,0.988700,0.988700,0.988700,0.988500,0.988500,0.988400,0.988400,0.988400,0.988400,0.988400,0.988400,0.988300,0.988300,0.988300,0.988200,0.988200,0.987900,0.987900,0.987900,0.987900,0.987800,0.987800,0.987700,0.987700,0.987600,0.987500,0.987500,0.987500,0.987400,0.987400,0.987300,0.987100,0.987000,0.986900,0.986600,0.986500,0.986300,0.986300,0.986300,0.986200,0.986100,0.986100,0.986100,0.986100,0.986100,0.986100,0.986100,0.986100,0.986100,0.986100,0.986000,0.986000,0.985900,0.985900,0.985700,0.985600,0.985500,0.985400,0.985400,0.985400,0.985400,0.985100,0.985000,0.985000,0.985000,0.984700,0.984600,0.984500,0.984500,0.984500,0.984500,0.984400,0.984300,0.984300,0.984300,0.984300,0.984300,0.984200,0.984200,0.984100,0.984000,0.984000,0.984000,0.983900,0.983900,0.983800,0.983800,0.983600,0.983500,0.983400,0.983400,0.983400,0.983400,0.983400,0.983400,0.983300,0.983200,0.983100,0.983100,0.983000,0.983000,0.982600,0.982400,0.982400,0.982300,0.982300,0.982200,0.982000,0.981900,0.981900,0.981900,0.981800,0.981700,0.981500,0.981500,0.981400,0.981400,0.981300,0.981300,0.981200,0.981000,0.981000,0.980800,0.980700,0.980600,0.980600,0.980500,0.980500,0.980500,0.980400,0.980300,0.980200,0.980200,0.980100,0.980100,0.980000,0.980000,0.979900,0.979700,0.979700,0.979700,0.979700,0.979700,0.979500,0.979400,0.979400,0.979300,0.979100,0.978700,0.978600,0.978500,0.978500,0.978400,0.978400,0.978300,0.978200,0.978000,0.977900,0.977900,0.977800,0.977700,0.977600,0.977600,0.977400,0.977400,0.977400,0.977300,0.977300,0.977300,0.977300,0.977300,0.977300,0.977100,0.977100,0.977000,0.977000,0.977000,0.977000,0.976900,0.976800,0.976800,0.976700,0.976600,0.976600,0.976500,0.976400,0.976300,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.975900,0.975800,0.975700,0.975400,0.975400,0.975300,0.975300,0.975300,0.975300,0.975200,0.975200,0.975200,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.974900,0.974900,0.974700,0.974700,0.974600,0.974600,0.974600,0.974600,0.974600,0.974400,0.974200,0.974100,0.974100,0.974100,0.973800,0.973600,0.973300,0.973300,0.973200,0.973200,0.972900,0.972900,0.972800,0.972600,0.972500,0.972400,0.972200,0.972200,0.972200,0.972200,0.972200,0.972100,0.972100,0.972100,0.972000,0.971700,0.971500,0.971300,0.971200,0.971100,0.971100,0.970900,0.970900,0.970900,0.970800,0.970600,0.970500,0.970400,0.970200,0.970100,0.970100,0.969800,0.969700,0.969600,0.969500,0.969300,0.969300,0.969300,0.969200,0.969200,0.969200,0.969100,0.969100,0.969000,0.969000,0.969000,0.968900,0.968800,0.968700,0.968600,0.968300,0.968300,0.968200,0.968000,0.967900,0.967900,0.967800,0.967700,0.967500,0.967300,0.967300,0.967100,0.966800,0.966600,0.966600,0.966500,0.966400,0.966100,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.965900,0.965700,0.965500,0.965400,0.965400,0.965200,0.965100,0.965100,0.965000,0.965000,0.965000,0.964800,0.964700,0.964700,0.964700,0.964400,0.964400,0.964400,0.964400,0.964400,0.964300,0.964300,0.964200,0.964200,0.964100,0.964000,0.963900,0.963800,0.963800,0.963800,0.963700,0.963700,0.963700,0.963500,0.963400,0.963400,0.963300,0.963200,0.963100,0.963000,0.963000,0.962900,0.962900,0.962800,0.962600,0.962500,0.962500,0.962400,0.962400,0.962300,0.962100,0.961800,0.961800,0.961700,0.961500,0.961300,0.961200,0.960800,0.960700,0.960700,0.960600,0.960400,0.960400,0.960400,0.960300,0.960200,0.960200,0.960200,0.960000,0.960000,0.959900,0.959900,0.959400,0.959300,0.959300,0.959100,0.959000,0.958900,0.958900,0.958900,0.958900,0.958500,0.958500,0.958500,0.958500,0.958500,0.958200,0.958100,0.957900,0.957800,0.957700,0.957700,0.957700,0.957700,0.957600,0.957600,0.957400,0.957200,0.957000,0.956700,0.956700,0.956600,0.956600,0.956400,0.956300,0.956100,0.956000,0.956000,0.955800,0.955800,0.955800,0.955500,0.955400,0.955400,0.955400,0.955200,0.955200,0.955000,0.955000,0.955000,0.954600,0.954400,0.954300,0.954100,0.953800,0.953700,0.953500,0.953500,0.953400,0.953000,0.952800,0.952600,0.952400,0.952300,0.952200,0.952100,0.951800,0.951800,0.951800,0.951600,0.951500,0.951500,0.951200,0.951100,0.951000,0.950800,0.950700,0.950700,0.950600,0.950600,0.950600,0.950500,0.950500,0.950400,0.950400,0.950200,0.950000,0.949900,0.949900,0.949600,0.949400,0.949200,0.949000,0.948900,0.948700,0.948600,0.948300,0.948000,0.947800,0.947500,0.947500,0.947500,0.947300,0.947200,0.947100,0.946900,0.946900,0.946700,0.946600,0.946400,0.946400,0.946300,0.946000,0.945700,0.945600,0.945500,0.945500,0.945500,0.945400,0.945400,0.945400,0.945400,0.945200,0.945100,0.944700,0.944600,0.944600,0.944500,0.944100,0.944000,0.943900,0.943700,0.943600,0.943600,0.943500,0.943500,0.943400,0.943300,0.943300,0.943100,0.942900,0.942700,0.942700,0.942600,0.942600,0.942600,0.942600,0.942500,0.942400,0.942400,0.942400,0.942300,0.942100,0.942000,0.941900,0.941900,0.941800,0.941600,0.941300,0.941300,0.941000,0.940900,0.940700,0.940500,0.940500,0.940300,0.940300,0.940200,0.940200,0.940100,0.939900,0.939900,0.939900,0.939700,0.939500,0.939500,0.939300,0.939300,0.939200,0.938900,0.938800,0.938700,0.938600,0.938600,0.938600,0.938600,0.938600,0.938400,0.938300,0.938300,0.938000,0.937700,0.937600,0.937500,0.937400,0.937400,0.937400,0.937100,0.937000,0.936600,0.936600,0.936400,0.936200,0.936000,0.935900,0.935700,0.935400,0.935100,0.935000,0.935000,0.934900,0.934600,0.934600,0.934200,0.934000,0.933900,0.933900,0.933700,0.933500,0.933200,0.933000,0.932800,0.932700,0.932400,0.932200,0.932100,0.931900,0.931900,0.931900,0.931900,0.931900,0.931800,0.931800,0.931600,0.931400,0.930800,0.930600,0.930500,0.930500,0.930300,0.930300,0.930300,0.930100,0.930000,0.930000,0.929900,0.929800,0.929800,0.929600,0.929400,0.929200,0.929100,0.928900,0.928900,0.928700,0.928400,0.928100,0.927800,0.927700,0.927600,0.927400,0.927200,0.927200,0.927000,0.927000,0.926700,0.926400,0.926300,0.926200,0.926100,0.925700,0.925700,0.925400,0.925100,0.924900,0.924900,0.924800,0.924600,0.924500,0.924400,0.924200,0.924000,0.923600,0.923600,0.923600,0.923500,0.923200,0.923100,0.922600,0.922500,0.922200,0.922200,0.922000,0.921700,0.921700,0.921700,0.921600,0.921600,0.921500,0.921400,0.921300,0.920800,0.920800,0.920700,0.920600,0.920400,0.920400,0.920300,0.920200,0.919900,0.919700,0.919500,0.919400,0.919300,0.919200,0.918900,0.918800,0.918500,0.918300,0.918100,0.918000,0.917700,0.917500,0.917500,0.917300,0.917300,0.917200,0.917200,0.917200,0.917000,0.916800,0.916600,0.916600,0.916300,0.916300,0.916300,0.916200,0.916100,0.915900,0.915900,0.915600,0.915400,0.915300,0.915100,0.915000,0.914800,0.914700,0.914600,0.914100,0.913900,0.913900,0.913700,0.913500,0.913300,0.913300,0.913100,0.912800,0.912300,0.912100,0.912000,0.911900,0.911900,0.911700,0.911700,0.911500,0.911400,0.911100,0.910900,0.910400,0.910400,0.910300,0.910300,0.910200,0.910100,0.909700,0.909600,0.909500,0.909300,0.909000,0.908700,0.908500,0.908200,0.908000,0.907800,0.907600,0.907300,0.907000,0.906800,0.906700,0.906600,0.906500,0.906500,0.906400,0.906300,0.906300,0.906100,0.906000,0.906000,0.906000,0.906000,0.906000,0.905800,0.905600,0.905500,0.905200,0.904800,0.904600,0.904500,0.904300,0.904000,0.903800,0.903800,0.903700,0.903300,0.903200,0.903200,0.903200,0.903100,0.902800,0.902600,0.902500,0.902300,0.902100,0.901700,0.901600,0.901600,0.901400,0.901200,0.900800,0.900700,0.900100,0.899900,0.899900,0.899700,0.899500,0.899300,0.899100,0.899000,0.898700,0.898600,0.898300,0.898200,0.898100,0.897900,0.897800,0.897700,0.897700,0.897500,0.897100,0.896900,0.896800,0.896500,0.896100,0.895800,0.895700,0.895600,0.895400,0.895200,0.895000,0.895000,0.894900,0.894700,0.894600,0.894500,0.894400,0.894300,0.894200,0.894000,0.893900,0.893700,0.893500,0.893400,0.893400,0.893400,0.892900,0.892900,0.892900,0.892700,0.892700,0.892700,0.892600,0.892300,0.892300,0.892000,0.891900,0.891900,0.891600,0.891600,0.891500,0.891300,0.891000,0.891000,0.891000,0.890900,0.890600,0.890400,0.890300,0.890000,0.889600,0.889300,0.889000,0.888800,0.888800,0.888700,0.888600,0.888100,0.887900,0.887800,0.887700,0.887500,0.887200,0.886900,0.886800,0.886600,0.886300,0.886300,0.885900,0.885800,0.885400,0.885400,0.885300,0.884900,0.884700,0.884500,0.884500,0.884400,0.884300,0.884200,0.884100,0.884000,0.883700,0.883600,0.883200,0.883100,0.883100,0.883100,0.883100,0.882800,0.882300,0.882000,0.881600,0.881200,0.881000,0.880800,0.880300,0.880300,0.880100,0.880000,0.879900,0.879800,0.879600,0.879600,0.879500,0.879300,0.879200,0.879100,0.878800,0.878400,0.878400,0.878200,0.878000,0.877800,0.877800,0.877700,0.877600,0.877500,0.877300,0.877000,0.876700,0.876400,0.876100,0.875900,0.875800,0.875600,0.875300,0.875300,0.875100,0.875100,0.874900,0.874700,0.874300,0.874200,0.874100,0.873800,0.873600,0.873400,0.873300,0.873300,0.873200,0.872800,0.872700,0.872700,0.872600,0.872600,0.872300,0.872200,0.871900,0.871700,0.871600,0.871500,0.871500,0.871200,0.871200,0.871100,0.870900,0.870700,0.870400,0.870100,0.869800,0.869700,0.869700,0.869700,0.869600,0.869500,0.868900,0.868800,0.868700,0.868500,0.868300,0.867700,0.867300,0.867100,0.867100,0.867000,0.866600,0.866500,0.866000,0.865800,0.865600,0.865400,0.865100,0.864700,0.864400,0.864200,0.863900,0.863700,0.863600,0.863600,0.863500,0.863400,0.863300,0.863200,0.863100,0.863000,0.863000,0.863000,0.862900,0.862600,0.862500,0.862500,0.862500,0.862300,0.862200,0.862000,0.861900,0.861800,0.861800,0.861700,0.861700,0.861500,0.861300,0.861200,0.861100,0.861100,0.860800,0.860500,0.860400,0.860400,0.860200,0.860000,0.859800,0.859400,0.859200,0.859100,0.858900,0.858900,0.858700,0.858400,0.858200,0.857900,0.857600,0.857600,0.857100,0.856800,0.856700,0.856400,0.856100,0.856000,0.855500,0.855300,0.855200,0.855100,0.854900,0.854600,0.853900,0.853800,0.853800,0.853500,0.853400,0.852900,0.852700,0.852500,0.852400,0.852400,0.852000,0.851800,0.851700,0.851300,0.851200,0.850900,0.850800,0.850500,0.850500,0.850500,0.850400,0.850200,0.849800,0.849600,0.849600,0.849100,0.848800,0.848600,0.848500,0.848100,0.847800,0.847600,0.847400,0.847400,0.847400,0.847300,0.847100,0.846900,0.846900,0.846500,0.846500,0.846400,0.846200,0.845900,0.845600,0.845600,0.845600,0.845500,0.845500,0.845400,0.845300,0.845300,0.845300,0.845100,0.844900,0.844700,0.844400,0.844300,0.844200,0.844100,0.843900,0.843900,0.843800,0.843500,0.843400,0.843300,0.843100,0.842700,0.842700,0.842300,0.842100,0.842100,0.841900,0.841500,0.841100,0.841100,0.841100,0.841000,0.841000,0.840800,0.840700,0.840600,0.840400,0.840200,0.840000,0.839900,0.839700,0.839500,0.839400,0.838900,0.838600,0.838400,0.838100,0.837600,0.837300,0.837200,0.837000,0.836900,0.836900,0.836900,0.836900,0.836900,0.836700,0.836200,0.836100,0.835900,0.835700,0.835600,0.835400,0.835200,0.834900,0.834800,0.834700,0.834600,0.834200,0.834200,0.834100,0.833700,0.833300,0.833200,0.832600,0.832400,0.832300,0.831800,0.831600,0.831400,0.831400,0.831300,0.831200,0.831100,0.830700,0.830500,0.830500,0.830300,0.830300,0.830100,0.829800,0.829700,0.829500,0.829000,0.828600,0.828400,0.828200,0.828100,0.827900,0.827800,0.827500,0.827300,0.827100,0.826600,0.826100,0.826100,0.825800,0.825700,0.825500,0.825300,0.825100,0.824900,0.824700,0.824400,0.824100,0.823800,0.823800,0.823700,0.823600,0.823400,0.823200,0.823100,0.823000,0.822400,0.822200,0.821900,0.821800,0.821600,0.821000,0.820900,0.820800,0.820500,0.820400,0.820100,0.820100,0.820000,0.819900,0.819700,0.819700,0.819500,0.819300,0.819000,0.818800,0.818500,0.818300,0.817800,0.817600,0.817300,0.817100,0.817000,0.817000,0.816900,0.816600,0.816400,0.816100,0.815900,0.815800,0.815600,0.815600,0.815100,0.815000,0.814800,0.814700,0.814500,0.814200,0.814000,0.813500,0.813500,0.813500,0.813100,0.812900,0.812800,0.812600,0.812200,0.812000,0.811800,0.811500,0.811400,0.811000,0.810800,0.810700,0.810500,0.810200,0.810000,0.809700,0.809600,0.809300,0.809300,0.809000,0.808500,0.808000,0.807900,0.807600,0.807400,0.806900,0.806800,0.806500,0.806200,0.806100,0.806100,0.805600,0.805400,0.805400,0.805200,0.805200,0.805000,0.804600,0.804300,0.804200,0.804200,0.804100,0.803900,0.803800,0.803700,0.803600,0.803300,0.803200,0.802800,0.802800,0.802700,0.802300,0.802200,0.802000,0.801700,0.801400,0.801200,0.801100,0.800900,0.800700,0.800500,0.800200,0.799900,0.799900,0.799700,0.799300,0.799300,0.799000,0.798700,0.798300,0.798200,0.798200,0.797900,0.797800,0.797500,0.797400,0.797300,0.797300,0.796900,0.796700,0.796500,0.796200,0.796100,0.795900,0.795700,0.795700,0.795600,0.795600,0.795200,0.795000,0.795000,0.794800,0.794500,0.794100,0.793900,0.793600,0.793500,0.793300,0.793100,0.792700,0.792400,0.792400,0.792100,0.792000,0.791900,0.791700,0.791600,0.791500,0.791400,0.791200,0.791000,0.790800,0.790300,0.790300,0.790100,0.790000,0.789900,0.789400,0.789000,0.789000,0.788800,0.788500,0.788500,0.788200,0.788000,0.787900,0.787700,0.787600,0.787300,0.787100,0.786700,0.786400,0.786300,0.785900,0.785900,0.785800,0.785800,0.785500,0.785100,0.785000,0.784800,0.784700,0.784500,0.784400,0.784100,0.784000,0.783800,0.783500,0.783500,0.783500,0.783400,0.783000,0.782800,0.782700,0.782400,0.782200,0.781700,0.781400,0.780900,0.780600,0.780300,0.780100,0.779900,0.779800,0.779800,0.779500,0.779200,0.779000,0.779000,0.778800,0.778500,0.778400,0.778100,0.778100,0.777900,0.777500,0.777000,0.776700,0.776500,0.776100,0.776000,0.776000,0.775300,0.775200,0.775000,0.774900,0.774600,0.774500,0.774400,0.774100,0.774000,0.773600,0.773400,0.773200,0.773000,0.772700,0.772400,0.772300,0.771800,0.771800,0.771400,0.770900,0.770600,0.770600,0.770200,0.770100,0.769800,0.769800,0.769700,0.769500,0.768900,0.768800,0.768600,0.768300,0.767900,0.767600,0.767100,0.766800,0.766600,0.766400,0.765900,0.765800,0.765700,0.765500,0.765300,0.765100,0.764800,0.764600,0.764200,0.764100,0.763900,0.763600,0.763600,0.763100,0.763100,0.762800,0.762500,0.762400,0.762000,0.761700,0.761600,0.761100,0.760800,0.760400,0.760100,0.759700,0.759200,0.758800,0.758700,0.758400,0.758200,0.757800,0.757700,0.757500,0.757400,0.757300,0.757000,0.756900,0.756700,0.756600,0.756500,0.756300,0.756200,0.755900,0.755700,0.755600,0.755500,0.755200,0.755000,0.754900,0.754500,0.754100,0.754100,0.754000,0.753700,0.753300,0.753200,0.753000,0.752300,0.752000,0.751700,0.751500,0.751500,0.751300,0.751300,0.750900,0.750800,0.750500,0.750500,0.750300,0.750100,0.749800,0.749500,0.749300,0.749100,0.748900,0.748700,0.748600,0.748400,0.747900,0.747900,0.747800,0.747700,0.747700,0.747500,0.747400,0.747300,0.747100,0.747000,0.746700,0.746700,0.746500,0.745900,0.745700,0.745500,0.745000,0.745000,0.744800,0.744600,0.744300,0.744000,0.744000,0.743900,0.742900,0.742700,0.742400,0.742300,0.741800,0.741500,0.741300,0.741300,0.741200,0.741200,0.741100,0.740800,0.740600,0.740100,0.739800,0.739500,0.739400,0.739000,0.739000,0.738800,0.738700,0.738700,0.738600,0.738300,0.738100,0.737900,0.737800,0.737800,0.737600,0.737100,0.736600,0.736500,0.736400,0.736400,0.736300,0.736200,0.735900,0.735700,0.735600,0.735600,0.735200,0.735000,0.734900,0.734400,0.734100,0.733800,0.733400,0.733300,0.733300,0.733100,0.732900,0.732600,0.732300,0.732100,0.732100,0.731900,0.731600,0.731600,0.731200,0.731000,0.731000,0.730900,0.730800,0.730600,0.730300,0.730000,0.729700,0.729400,0.729200,0.728900,0.728900,0.728800,0.728400,0.728200,0.727800,0.727800,0.727700,0.727400,0.727300,0.727300,0.727300,0.727200,0.727000,0.726800,0.726600,0.726600,0.726500,0.726000,0.725600,0.725300,0.725100,0.725000,0.724800,0.724300,0.724100,0.724000,0.723900,0.723700,0.723600,0.723300,0.722800,0.722700,0.722400,0.721900,0.721500,0.721200,0.721100,0.721100,0.720800,0.720300,0.720000,0.719900,0.719800,0.719400,0.719300,0.719300,0.719100,0.719000,0.718700,0.718600,0.718300,0.718200,0.718000,0.717700,0.717500,0.717100,0.716800,0.716500,0.716500,0.716300,0.716200,0.716100,0.715600,0.715300,0.715100,0.714800,0.714700,0.714600,0.714300,0.714200,0.714100,0.714100,0.714000,0.713800,0.713800,0.713400,0.713300,0.713000,0.712400,0.712000,0.711700,0.711300,0.711300,0.711100,0.711000,0.710600,0.710100,0.709900,0.709800,0.709500,0.709400,0.709300,0.708900,0.708800,0.708600,0.708500,0.708300,0.708100,0.707900,0.707600,0.707300,0.707000,0.706500,0.706400,0.706300,0.706000,0.705800,0.705700,0.705600,0.705400,0.705400,0.705300,0.705200,0.705200,0.705100,0.705000,0.704700,0.704500,0.704300,0.704200,0.704200,0.704000,0.703800,0.703400,0.702800,0.702800,0.702600,0.702300,0.702300,0.702100,0.702100,0.701700,0.701200,0.700900,0.700600,0.700500,0.700300,0.700300,0.700200,0.699800,0.699800,0.699400,0.699200,0.699000,0.698900,0.698500,0.698300,0.698300,0.698100,0.697900,0.697500,0.697300,0.697200,0.697100,0.696700,0.696500,0.696200,0.696100,0.695700,0.695600,0.695300,0.695100,0.695100,0.695000,0.695000,0.694800,0.694700,0.694200,0.693800,0.693700,0.693500,0.693300,0.693200,0.692900,0.692200,0.691700,0.691700,0.691400,0.691300,0.690800,0.690400,0.690100,0.689600,0.689500,0.689300,0.689200,0.689000,0.689000,0.688800,0.688500,0.688300,0.688000,0.687900,0.687700,0.687500,0.687100,0.687100,0.686800,0.686600,0.686500,0.686300,0.686200,0.686100,0.685800,0.685700,0.685500,0.685100,0.684800,0.684500,0.684500,0.684400,0.684300,0.683700,0.683600,0.683500,0.683200,0.683000,0.682800,0.682600,0.682400,0.682100,0.681900,0.681500,0.681200,0.680900,0.680700,0.680400,0.680300,0.680200,0.679900,0.679700,0.679500,0.679200,0.679000,0.678700,0.678600,0.678500,0.678100,0.678100,0.678000,0.677900,0.677700,0.677500,0.677200,0.677200,0.677100,0.676600,0.676300,0.676100,0.675900,0.675700,0.675400,0.675200,0.675000,0.674800,0.674500,0.674400,0.674000,0.674000,0.673700,0.673500,0.673400,0.673100,0.673000,0.672600,0.672500,0.672200,0.671800,0.671700,0.671400,0.671400,0.671200,0.671000,0.670800,0.670700,0.670500,0.670400,0.670300,0.670000,0.669900,0.669700,0.669100,0.668600,0.668200,0.668100,0.668000,0.667800,0.667700,0.667400,0.667000,0.666500,0.666000,0.665900,0.665800,0.665700,0.665500,0.665000,0.664900,0.664600,0.664300,0.663700,0.663500,0.663200,0.662800,0.662700,0.662500,0.662300,0.662200,0.662000,0.661800,0.661500,0.661200,0.660900,0.660800,0.660700,0.660600,0.660500,0.660400,0.659900,0.659800,0.659600,0.659300,0.659100,0.659100,0.658900,0.658300,0.658200,0.658100,0.657900,0.657700,0.657500,0.657100,0.657000,0.656600,0.656500,0.656100,0.656100,0.655900,0.655400,0.655300,0.655000,0.654900,0.654600,0.654100,0.653800,0.653800,0.653400,0.653100,0.652700,0.652500,0.652300,0.651900,0.651700,0.651500,0.651300,0.651100,0.650900,0.650700,0.650700,0.650500,0.650400,0.650400,0.650200,0.650000,0.649800,0.649500,0.649100,0.648700,0.648600,0.648500,0.648300,0.648000,0.647700,0.647500,0.647300,0.647300,0.647300,0.647200,0.646900,0.646500,0.646100,0.645800,0.645500,0.645400,0.645200,0.645100,0.644800,0.644500,0.644400,0.644200,0.643900,0.643700,0.643500,0.643300,0.643300,0.642900,0.642900,0.642700,0.642600,0.642000,0.641800,0.641500,0.641300,0.641200,0.640800,0.640700,0.640200,0.640100,0.639900,0.639600,0.639100,0.638900,0.638800,0.638600,0.638500,0.638400,0.638300,0.638100,0.637800,0.637700,0.637100,0.636400,0.636100,0.635900,0.635700,0.635200,0.635000,0.634400,0.634300,0.633900,0.633500,0.633400,0.633100,0.633000,0.632900,0.632800,0.632600,0.632500,0.632300,0.632100,0.632000,0.632000,0.631700,0.631600,0.631400,0.631100,0.630800,0.630800,0.630400,0.630100,0.629900,0.629500,0.629400,0.628800,0.628800,0.628500,0.628400,0.628100,0.627700,0.627500,0.627200,0.627100,0.627000,0.626800,0.626700,0.626600,0.626500,0.626300,0.626100,0.625800,0.625700,0.625300,0.624800,0.624500,0.624200,0.623900,0.623800,0.623500,0.623400,0.623000,0.622900,0.622500,0.622300,0.622200,0.622100,0.622000,0.621900,0.621500,0.621400,0.621200,0.620900,0.620800,0.620400,0.620200,0.619900,0.619900,0.619700,0.619600,0.619500,0.619200,0.619000,0.618800,0.618700,0.618500,0.618300,0.618300,0.617900,0.617600,0.617500,0.617300,0.617300,0.617000,0.616700,0.616600,0.616500,0.616100,0.616100,0.616000,0.615500,0.615200,0.615000,0.614700,0.614600,0.614600,0.614500,0.614500,0.614400,0.614000,0.613700,0.613400,0.613200,0.613200,0.612900,0.612700,0.612400,0.612300,0.612200,0.612000,0.611800,0.611800,0.611700,0.611500,0.611100,0.610900,0.610700,0.610700,0.610400,0.610300,0.610300,0.610100,0.609800,0.609300,0.609200,0.609000,0.608600,0.608500,0.608500,0.608300,0.608300,0.608000,0.607700,0.607500,0.607500,0.607400,0.607300,0.607200,0.607200,0.607000,0.606900,0.606500,0.606400,0.606100,0.605900,0.605500,0.605400,0.605400,0.605000,0.604800,0.604500,0.604400,0.604100,0.604000,0.603800,0.603700,0.603200,0.602700,0.602300,0.602100,0.602000,0.601600,0.601300,0.601200,0.601000,0.601000,0.600700,0.600600,0.600300,0.599900,0.599900,0.599400,0.599100,0.598900,0.598800,0.598800,0.598700,0.598400,0.597900,0.597700,0.597500,0.597200,0.597100,0.597000,0.596500,0.596400,0.596200,0.596100,0.595700,0.595500,0.595100,0.594600,0.594500,0.594400,0.594100,0.594100,0.594000,0.593700,0.593200,0.592800,0.592600,0.592400,0.592100,0.592000,0.592000,0.591800,0.591200,0.591000,0.590700,0.590600,0.590400,0.590400,0.590300,0.590100,0.589900,0.589600,0.589200,0.589100,0.588900,0.588800,0.588600,0.588400,0.588200,0.587700,0.587300,0.586900,0.586800,0.586600,0.586500,0.586400,0.586300,0.586000,0.585800,0.585600,0.585100,0.585000,0.584900,0.584900,0.584600,0.584300,0.584300,0.584100,0.584000,0.583400,0.583300,0.583300,0.583200,0.582800,0.582700,0.582600,0.582500,0.582400,0.582300,0.582100,0.581900,0.581800,0.581600,0.581200,0.580700,0.580400,0.580100,0.579700,0.579700,0.579500,0.579400,0.578900,0.578700,0.578700,0.578500,0.578400,0.578300,0.577800,0.577800,0.577500,0.577500,0.577400,0.577300,0.577300,0.577200,0.576900,0.576600,0.576400,0.576200,0.576000,0.575900,0.575600,0.575100,0.575000,0.574900,0.574700,0.574600,0.574400,0.574400,0.574200,0.574200,0.573900,0.573800,0.573600,0.573300,0.573200,0.573000,0.572800,0.572500,0.572400,0.572200,0.572000,0.571600,0.571300,0.570600,0.570200,0.569800,0.569600,0.569300,0.569100,0.568800,0.568600,0.568200,0.568200,0.567900,0.567700,0.567400,0.567000,0.566700,0.566700,0.566300,0.566200,0.565900,0.565800,0.565300,0.565100,0.564900,0.564700,0.564300,0.564100,0.563900,0.563500,0.563200,0.562900,0.562700,0.562400,0.562100,0.561900,0.561400,0.561300,0.561000,0.561000,0.560800,0.560600,0.560500,0.560300,0.560100,0.559800,0.559800,0.559400,0.559400,0.559400,0.559200,0.559100,0.558900,0.558600,0.558400,0.558400,0.558000,0.557800,0.557600,0.557500,0.557300,0.557000,0.556900,0.556800,0.556700,0.556500,0.556300,0.556000,0.555700,0.555600,0.555400,0.555300,0.555000,0.554800,0.554600,0.554400,0.554000,0.553500,0.553100,0.553000,0.552800,0.552800,0.552700,0.552400,0.552300,0.552300,0.552300,0.552300,0.552200,0.552100,0.551800,0.551700,0.551600,0.550900,0.550400,0.550300,0.550300,0.550100,0.550000,0.549900,0.549700,0.549300,0.549300,0.548900,0.548900,0.548700,0.548200,0.548000,0.547800,0.547700,0.547500,0.547300,0.547200,0.547000,0.546900,0.546800,0.546500,0.546300,0.546000,0.545800,0.545700,0.545400,0.545200,0.545200,0.545100,0.545100,0.544900,0.544600,0.544500,0.544300,0.544100,0.543900,0.543700,0.543700,0.543700,0.543500,0.543300,0.542800,0.542700,0.542300,0.542100,0.541900,0.541500,0.541500,0.541300,0.541100,0.541100,0.540800,0.540700,0.540300,0.540100,0.540100,0.540000,0.539800,0.539500,0.539400,0.539200,0.539100,0.539000,0.538700,0.538600,0.538500,0.537900,0.537600,0.537500,0.537300,0.537000,0.536800,0.536700,0.536300,0.536100,0.535800,0.535800,0.535800,0.535700,0.535700,0.535400,0.535000,0.534800,0.534400,0.534200,0.534200,0.534000,0.533900,0.533700,0.533600,0.533500,0.533300,0.533200,0.533200,0.533000,0.532800,0.532800,0.532400,0.532300,0.532000,0.531600,0.531100,0.531000,0.531000,0.530700,0.530700,0.530700,0.530300,0.530100,0.529700,0.529500,0.529100,0.528700,0.528300,0.527700,0.527500,0.527200,0.527100,0.527100,0.526900,0.526800,0.526500,0.526400,0.526000,0.525600,0.525100,0.524900,0.524600,0.524300,0.524100,0.523800,0.523700,0.523600,0.523500,0.523500,0.523500,0.523200,0.522900,0.522900,0.522700,0.522600,0.522600,0.522500,0.522400,0.522300,0.522100,0.521800,0.521600,0.521600,0.521600,0.521500,0.521500,0.521400,0.520900,0.520900,0.520800,0.520600,0.520200,0.520000,0.519900,0.519400,0.519300,0.518900,0.518900,0.518700,0.518500,0.518400,0.518200,0.518200,0.518000,0.517700,0.517400,0.517000,0.516800,0.516800,0.516600,0.516400,0.516200,0.516000,0.515700,0.515600,0.515200,0.515100,0.514900,0.514900,0.514400,0.513800,0.513700,0.513100,0.512900,0.512600,0.512300,0.511900,0.511400,0.511100,0.510700,0.510600,0.510400,0.510400,0.510200,0.510100,0.509800,0.509500,0.509000,0.508900,0.508800,0.508500,0.508200,0.508000,0.507900,0.507600,0.507300,0.507100,0.506700,0.506600,0.506600,0.506500,0.506000,0.505700,0.505700,0.505300,0.504900,0.504700,0.504700,0.504500,0.504300,0.504100,0.503900,0.503500,0.503500,0.503400,0.502900,0.502900,0.502700,0.502500,0.502400,0.502300,0.502100,0.502000,0.502000,0.502000,0.501800,0.501500,0.501200,0.501100,0.501000,0.500900,0.500600,0.500300,0.499900,0.499700,0.499600,0.499300,0.499000,0.498900,0.498800,0.498700,0.498500,0.498200,0.498200,0.497800,0.497800,0.497500,0.497300,0.497200,0.496800,0.496600,0.496100,0.496000,0.496000,0.495500,0.495200,0.495100,0.494800,0.494700,0.494600,0.493800,0.493600,0.493300,0.493200,0.493000,0.492700,0.492700,0.492300,0.492200,0.492100,0.492000,0.491800,0.491600,0.491300,0.491200,0.491000,0.490700,0.490500,0.490200,0.490000,0.489800,0.489700,0.489200,0.489100,0.488700,0.488500,0.488200,0.487800,0.487700,0.487500,0.487100,0.487100,0.487000,0.487000,0.486400,0.486300,0.486100,0.486000,0.485800,0.485700,0.485600,0.485600,0.485500,0.485400,0.485300,0.485300,0.485000,0.484700,0.484700,0.484500,0.484100,0.483900,0.483800,0.483700,0.483400,0.483200,0.483100,0.482800,0.482500,0.482400,0.482300,0.482200,0.482200,0.482200,0.481900,0.481800,0.481700,0.481600,0.481300,0.481300,0.481100,0.481100,0.480900,0.480700,0.480400,0.480300,0.480200,0.480100,0.479900,0.479700,0.479500,0.479500,0.479200,0.479000,0.478900,0.478600,0.478600,0.478300,0.478300,0.478200,0.478100,0.478000,0.477900,0.477900,0.477500,0.477200,0.477000,0.476800,0.476600,0.476500,0.476300,0.476100,0.476000,0.476000,0.476000,0.476000,0.475700,0.475700,0.475300,0.475200,0.474700,0.474500,0.474300,0.474200,0.474000,0.473800,0.473700,0.473500,0.473200,0.473100,0.472600,0.472600,0.472400,0.471900,0.471700,0.471600,0.471300,0.471000,0.470900,0.470400,0.470400,0.470000,0.470000,0.469900,0.469800,0.469700,0.469700,0.469600,0.469600,0.469500,0.469300,0.469000,0.468900,0.468700,0.468300,0.468000,0.467900,0.467500,0.467300,0.466900,0.466800,0.466600,0.466500,0.466300,0.466100,0.466000,0.465800,0.465800,0.465500,0.465400,0.465300,0.465100,0.464800,0.464500,0.464300,0.463900,0.463500,0.463400,0.463300,0.462900,0.462800,0.462700,0.462600,0.462300,0.462200,0.462200,0.462100,0.462100,0.461700,0.461600,0.461600,0.461500,0.461300,0.461300,0.461100,0.460900,0.460800,0.460700,0.460500,0.460400,0.460200,0.460000,0.459500,0.459500,0.459500,0.459300,0.459300,0.459100,0.458900,0.458700,0.458300,0.458100,0.458100,0.458100,0.458000,0.457700,0.457600,0.457400,0.457100,0.456900,0.456900,0.456900,0.456700,0.456700,0.456700,0.456700,0.456600,0.456400,0.456400,0.456300,0.455900,0.455700,0.455700,0.455600,0.455400,0.455300,0.455200,0.454900,0.454800,0.454400,0.454300,0.454100,0.453800,0.453500,0.453200,0.453000,0.452800,0.452700,0.452700,0.452600,0.452500,0.452400,0.452000,0.451900,0.451600,0.451500,0.451300,0.451300,0.451200,0.451100,0.450900,0.450800,0.450500,0.450100,0.449900,0.449700,0.449700,0.449700,0.449500,0.449400,0.449200,0.449000,0.448600,0.448400,0.448400,0.448200,0.448200,0.448000,0.447900,0.447600,0.447400,0.447300,0.447200,0.447000,0.446800,0.446700,0.446700,0.446500,0.446100,0.446000,0.445800,0.445600,0.445500,0.445300,0.445100,0.444900,0.444700,0.444500,0.444100,0.444000,0.443800,0.443700,0.443700,0.443400,0.443400,0.443400,0.443300,0.443300,0.443100,0.443000,0.442800,0.442500,0.442200,0.442100,0.442100,0.442000,0.441800,0.441600,0.441400,0.441100,0.440900,0.440600,0.440500,0.440200,0.440200,0.440200,0.440100,0.440100,0.440000,0.439600,0.439500,0.439200,0.438900,0.438700,0.438500,0.438300,0.438300,0.438300,0.438200,0.438000,0.438000,0.437700,0.437700,0.437600,0.437400,0.437300,0.437300,0.437100,0.436900,0.436800,0.436500,0.436500,0.436500,0.436200,0.436100,0.435900,0.435500,0.435400,0.435200,0.434700,0.434700,0.434500,0.434400,0.434200,0.434200,0.433900,0.433800,0.433600,0.433500,0.433400,0.433200,0.432700,0.432500,0.432500,0.432100,0.431900,0.431700,0.431400,0.431300,0.431200,0.430800,0.430800,0.430700,0.430500,0.430400,0.430000,0.429800,0.429700,0.429300,0.429100,0.428800,0.428700,0.428500,0.428200,0.428000,0.428000,0.427600,0.427500,0.427500,0.427500,0.427400,0.427400,0.427100,0.426900,0.426800,0.426600,0.426500,0.426400,0.426000,0.425900,0.425700,0.425500,0.425300,0.425000,0.425000,0.424700,0.424700,0.424600,0.424300,0.424000,0.423900,0.423800,0.423600,0.423400,0.423200,0.423000,0.422700,0.422700,0.422600,0.422300,0.422200,0.422000,0.422000,0.421900,0.421900,0.421800,0.421500,0.421300,0.421000,0.420900,0.420800,0.420700,0.420600,0.420200,0.420200,0.420200,0.420100,0.420000,0.419800,0.419800,0.419800,0.419700,0.419400,0.419400,0.419400,0.419200,0.419100,0.419100,0.419100,0.418900,0.418900,0.418600,0.418400,0.418200,0.418100,0.418100,0.418000,0.417700,0.417700,0.417700,0.417600,0.417600,0.417500,0.417400,0.417000,0.416800,0.416500,0.416300,0.415900,0.415800,0.415800,0.415400,0.415400,0.415300,0.415200,0.414900,0.414700,0.414300,0.414100,0.414100,0.413600,0.413500,0.413100,0.413000,0.412800,0.412600,0.412100,0.411800,0.411700,0.411400,0.411300,0.411200,0.411000,0.411000,0.410700,0.410600,0.410500,0.410200,0.409900,0.409800,0.409700,0.409500,0.409300,0.409100,0.409100,0.409000,0.408900,0.408900,0.408900,0.408800,0.408700,0.408600,0.408500,0.408200,0.407900,0.407800,0.407700,0.407700,0.407400,0.407400,0.407400,0.407200,0.406800,0.406600,0.406300,0.406100,0.405900,0.405700,0.405700,0.405700,0.405300,0.404900,0.404800,0.404700,0.404700,0.404500,0.404300,0.404300,0.404300,0.404300,0.404300,0.404200,0.404100,0.404100,0.404000,0.403800,0.403600,0.403400,0.403400,0.403300,0.403300,0.403200,0.403100,0.403000,0.402800,0.402800,0.402500,0.402400,0.402200,0.401900,0.401700,0.401500,0.401400,0.401200,0.401100,0.401000,0.400900,0.400800,0.400300,0.400100,0.399900,0.399600,0.399300,0.399100,0.398800,0.398700,0.398600,0.398500,0.398300,0.398300,0.398300,0.398300,0.398200,0.398200,0.397900,0.397800,0.397700,0.397500,0.397300,0.397000,0.397000,0.396800,0.396800,0.396400,0.396100,0.396000,0.395900,0.395900,0.395700,0.395600,0.395600,0.395400,0.395300,0.395000,0.394700,0.394600,0.394400,0.394300,0.394100,0.394000,0.394000,0.394000,0.393800,0.393800,0.393600,0.393500,0.393400,0.393100,0.392800,0.392800,0.392400,0.392300,0.392200,0.392100,0.391900,0.391900,0.391800,0.391800,0.391600,0.391500,0.391300,0.391200,0.391200,0.391200,0.391100,0.390900,0.390700,0.390500,0.390300,0.390300,0.390300,0.390200,0.390100,0.389900,0.389800,0.389400,0.389300,0.389300,0.389300,0.389300,0.389300,0.389300,0.389300,0.389200,0.389100,0.388800,0.388600,0.388400,0.388300,0.388200,0.388000,0.388000,0.387700,0.387700,0.387600,0.387600,0.387400,0.387200,0.387000,0.386900,0.386600,0.386600,0.386400,0.386300,0.386100,0.385900,0.385800,0.385700,0.385500,0.385500,0.385300,0.385200,0.385100,0.384900,0.384800,0.384700,0.384600,0.384600,0.384500,0.384400,0.384200,0.384100,0.384100,0.384100,0.383800,0.383700,0.383700,0.383600,0.383400,0.383300,0.382900,0.382900,0.382800,0.382800,0.382700,0.382700,0.382600,0.382200,0.381900,0.381900,0.381800,0.381500,0.381500,0.381200,0.381200,0.380900,0.380800,0.380700,0.380500,0.380400,0.380200,0.380200,0.379700,0.379500,0.379400,0.379200,0.378900,0.378800,0.378700,0.378600,0.378600,0.378600,0.378400,0.378100,0.377900,0.377500,0.377300,0.377100,0.376900,0.376800,0.376600,0.376600,0.376400,0.376300,0.376000,0.375800,0.375700,0.375300,0.375200,0.375000,0.374900,0.374800,0.374700,0.374700,0.374500,0.374200,0.374100,0.374000,0.373900,0.373600,0.373500,0.373200,0.373000,0.372600,0.372500,0.372200,0.372100,0.371800,0.371700,0.371600,0.371600,0.371300,0.371100,0.371000,0.370800,0.370600,0.370500,0.370300,0.370200,0.369900,0.369800,0.369500,0.369400,0.369400,0.369400,0.369300,0.369000,0.368900,0.368700,0.368500,0.368500,0.368300,0.367900,0.367800,0.367700,0.367100,0.366900,0.366700,0.366500,0.366300,0.366000,0.365900,0.365900,0.365700,0.365600,0.365400,0.365300,0.365200,0.365100,0.364800,0.364500,0.364100,0.363900,0.363700,0.363500,0.363200,0.363100,0.363100,0.363000,0.362900,0.362900,0.362800,0.362500,0.362300,0.362200,0.361900,0.361700,0.361600,0.361100,0.360900,0.360800,0.360600,0.360600,0.360500,0.360500,0.360200,0.360200,0.360100,0.359800,0.359700,0.359600,0.359500,0.359400,0.359400,0.359400,0.359200,0.359200,0.359000,0.358900,0.358800,0.358800,0.358700,0.358400,0.358300,0.358200,0.358200,0.358100,0.358000,0.357600,0.357500,0.357400,0.357300,0.357200,0.356900,0.356700,0.356600,0.356300,0.356300,0.356100,0.355800,0.355600,0.355400,0.355200,0.354900,0.354800,0.354800,0.354800,0.354800,0.354600,0.354600,0.354400,0.354300,0.354100,0.354100,0.353700,0.353300,0.353200,0.353200,0.353100,0.353100,0.352600,0.352400,0.352200,0.352100,0.351900,0.351400,0.351300,0.351100,0.351100,0.350600,0.350400,0.350200,0.350100,0.349800,0.349800,0.349700,0.349200,0.348900,0.348700,0.348300,0.347900,0.347900,0.347500,0.347300,0.347300,0.347200,0.347100,0.347000,0.346700,0.346600,0.346600,0.346300,0.346200,0.346200,0.346200,0.345900,0.345800,0.345400,0.345100,0.344900,0.344700,0.344700,0.344400,0.344200,0.343800,0.343800,0.343500,0.343400,0.343300,0.343200,0.343200,0.343100,0.342800,0.342800,0.342600,0.342500,0.342300,0.342300,0.342200,0.342100,0.341600,0.341600,0.341400,0.341200,0.341200,0.341100,0.340900,0.340700,0.340700,0.340500,0.340200,0.340100,0.339900,0.339500,0.339500,0.339400,0.339300,0.339100,0.338900,0.338800,0.338600,0.338600,0.338300,0.338100,0.338000,0.337900,0.337600,0.337400,0.337300,0.337200,0.337100,0.337000,0.336800,0.336800,0.336800,0.336800,0.336600,0.336400,0.336200,0.336200,0.336200,0.336100,0.335800,0.335600,0.335400,0.335200,0.334800,0.334600,0.334500,0.334500,0.334400,0.334300,0.334200,0.334000,0.333800,0.333600,0.333500,0.333200,0.332800,0.332800,0.332700,0.332600,0.332600,0.332400,0.332200,0.332000,0.331900,0.331700,0.331400,0.331300,0.331300,0.331200,0.331100,0.331000,0.330600,0.330400,0.330000,0.330000,0.329900,0.329900,0.329600,0.329600,0.329500,0.329300,0.329100,0.328900,0.328900,0.328800,0.328700,0.328500,0.328400,0.328200,0.328200,0.328000,0.327600,0.327600,0.327400,0.327300,0.327200,0.327000,0.326900,0.326800,0.326600,0.326500,0.326500,0.326500,0.326400,0.326100,0.326000,0.325900,0.325800,0.325700,0.325600,0.325300,0.325200,0.325100,0.325000,0.324800,0.324700,0.324600,0.324600,0.324400,0.324300,0.324200,0.324100,0.323700,0.323300,0.323200,0.323200,0.323100,0.323100,0.323100,0.322900,0.322800,0.322600,0.322400,0.322100,0.322100,0.322100,0.321900,0.321500,0.321400,0.321400,0.321300,0.321100,0.321100,0.321000,0.320900,0.320800,0.320500,0.320200,0.320200,0.320100,0.319900,0.319900,0.319800,0.319700,0.319500,0.319200,0.319100,0.318900,0.318700,0.318500,0.318300,0.318200,0.318100,0.318000,0.317900,0.317500,0.317200,0.317000,0.316700,0.316600,0.316500,0.316200,0.316200,0.316200,0.316000,0.315900,0.315600,0.315600,0.315500,0.315400,0.315100,0.315100,0.314900,0.314900,0.314500,0.314500,0.314200,0.313900,0.313800,0.313700,0.313600,0.313600,0.313500,0.313500,0.313500,0.313300,0.313300,0.313300,0.313200,0.313000,0.312800,0.312800,0.312600,0.312300,0.312100,0.312100,0.312000,0.311900,0.311800,0.311600,0.311600,0.311600,0.311600,0.311200,0.311000,0.311000,0.311000,0.310900,0.310700,0.310500,0.310200,0.310000,0.309400,0.309400,0.309400,0.309000,0.308900,0.308900,0.308700,0.308600,0.308500,0.308200,0.308200,0.308100,0.308100,0.308100,0.307900,0.307700,0.307500,0.307400,0.307400,0.307100,0.307100,0.306900,0.306900,0.306600,0.306500,0.306500,0.306500,0.306300,0.306300,0.306000,0.305900,0.305900,0.305800,0.305500,0.305500,0.305200,0.304900,0.304800,0.304700,0.304600,0.304500,0.304300,0.304300,0.304200,0.304200,0.304200,0.303900,0.303800,0.303700,0.303600,0.303600,0.303500,0.303200,0.303100,0.303000,0.303000,0.303000,0.302900,0.302800,0.302700,0.302600,0.302500,0.301800,0.301700,0.301700,0.301500,0.301200,0.301200,0.301000,0.300700,0.300600,0.300500,0.300200,0.300000,0.299900,0.299900,0.299900,0.299800,0.299600,0.299600,0.299500,0.299400,0.299200,0.298900,0.298800,0.298800,0.298600,0.298600,0.298600,0.298400,0.298100,0.298000,0.297900,0.297700,0.297500,0.297300,0.297300,0.297000,0.297000,0.296900,0.296800,0.296700,0.296600,0.296600,0.296400,0.296300,0.296300,0.296200,0.296100,0.295800,0.295700,0.295600,0.295200,0.295000,0.294800,0.294500,0.294400,0.294000,0.293900,0.293700,0.293700,0.293700,0.293600,0.293500,0.293500,0.293300,0.292900,0.292500,0.292500,0.292400,0.292200,0.292000,0.292000,0.291900,0.291700,0.291500,0.291200,0.291000,0.290900,0.290700,0.290600,0.290600,0.290400,0.290300,0.290300,0.290200,0.290100,0.290000,0.290000,0.290000,0.290000,0.290000,0.289600,0.289500,0.289400,0.289400,0.289100,0.288700,0.288700,0.288600,0.288500,0.288400,0.288300,0.288200,0.288100,0.288000,0.287400,0.287200,0.287200,0.287100,0.287000,0.287000,0.286900,0.286600,0.286400,0.286200,0.285900,0.285800,0.285600,0.285400,0.285300,0.285200,0.285000,0.285000,0.285000,0.284700,0.284600,0.284300,0.284200,0.284100,0.284100,0.283900,0.283800,0.283800,0.283600,0.283600,0.283400,0.283300,0.283200,0.283000,0.283000,0.283000,0.283000,0.282900,0.282800,0.282600,0.282400,0.282200,0.282000,0.281800,0.281700,0.281600,0.281600,0.281400,0.281300,0.281200,0.281200,0.281100,0.281000,0.280800,0.280600,0.280400,0.280300,0.280300,0.280000,0.280000,0.279900,0.279800,0.279500,0.279400,0.279200,0.279100,0.279100,0.278900,0.278700,0.278500,0.278500,0.278300,0.278100,0.278100,0.278100,0.278100,0.278000,0.277900,0.277700,0.277600,0.277500,0.277400,0.277200,0.277000,0.277000,0.276900,0.276800,0.276600,0.276300,0.276200,0.276100,0.276000,0.276000,0.275900,0.275800,0.275600,0.275300,0.275100,0.275000,0.274900,0.274900,0.274900,0.274900,0.274700,0.274500,0.274200,0.274200,0.274100,0.273700,0.273600,0.273400,0.273300,0.273200,0.273000,0.272800,0.272400,0.272300,0.272300,0.272100,0.272100,0.272100,0.272100,0.271600,0.271600,0.271600,0.271500,0.271300,0.271100,0.271000,0.270800,0.270700,0.270600,0.270400,0.270300,0.270300,0.270100,0.270000,0.270000,0.269900,0.269900,0.269900,0.269900,0.269900,0.269700,0.269700,0.269600,0.269600,0.269600,0.269500,0.269500,0.269400,0.269400,0.269300,0.269100,0.268800,0.268400,0.268100,0.267800,0.267800,0.267800,0.267700,0.267500,0.267500,0.267300,0.267100,0.266900,0.266800,0.266700,0.266600,0.266500,0.266400,0.266300,0.266300,0.266300,0.266200,0.266100,0.265800,0.265800,0.265800,0.265600,0.265400,0.265400,0.265200,0.265000,0.264900,0.264600,0.264500,0.264400,0.264400,0.264100,0.264000,0.264000,0.264000,0.263900,0.263800,0.263800,0.263500,0.263400,0.263300,0.262700,0.262700,0.262600,0.262500,0.262500,0.262300,0.262200,0.262200,0.262000,0.261700,0.261500,0.261200,0.261200,0.261000,0.260800,0.260800,0.260600,0.260500,0.260300,0.260200,0.260200,0.260200,0.260000,0.260000,0.260000,0.259900,0.259800,0.259600,0.259400,0.259400,0.259200,0.259000,0.258900,0.258800,0.258700,0.258700,0.258700,0.258700,0.258600,0.258300,0.258200,0.258100,0.257800,0.257800,0.257700,0.257700,0.257300,0.257200,0.257100,0.257100,0.257100,0.257000,0.256800,0.256600,0.256400,0.256300,0.256300,0.256300,0.256200,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.255700,0.255500,0.255300,0.255100,0.254800,0.254700,0.254700,0.254600,0.254600,0.254500,0.254400,0.254300,0.254100,0.253700,0.253400,0.253200,0.253100,0.252900,0.252800,0.252500,0.252300,0.252200,0.252100,0.251800,0.251300,0.251200,0.251100,0.250900,0.250700,0.250500,0.250400,0.250300,0.250300,0.250100,0.250100,0.250100,0.250100,0.250100,0.250000,0.249900,0.249900,0.249800,0.249600,0.249500,0.249400,0.249400,0.249400,0.249400,0.249300,0.249100,0.249100,0.249000,0.249000,0.249000,0.248900,0.248800,0.248800,0.248800,0.248700,0.248600,0.248300,0.248300,0.248200,0.247700,0.247300,0.247200,0.247000,0.246900,0.246800,0.246800,0.246700,0.246500,0.246400,0.246400,0.246300,0.246100,0.245900,0.245800,0.245700,0.245700,0.245600,0.245500,0.245400,0.245200,0.245100,0.244800,0.244800,0.244600,0.244400,0.244400,0.244300,0.244000,0.244000,0.243900,0.243600,0.243500,0.243400,0.243300,0.243300,0.243300,0.243100,0.242800,0.242800,0.242600,0.242500,0.242400,0.242300,0.242300,0.242200,0.242100,0.241800,0.241500,0.241400,0.241400,0.241200,0.241200,0.241100,0.241100,0.241000,0.240900,0.240800,0.240600,0.240600,0.240600,0.240400,0.240300,0.240100,0.239900,0.239800,0.239600,0.239500,0.239500,0.239400,0.239000,0.238800,0.238600,0.238600,0.238600,0.238600,0.238500,0.238500,0.238400,0.238300,0.238200,0.237900,0.237700,0.237600,0.237600,0.237400,0.237300,0.237300,0.237200,0.237100,0.237000,0.237000,0.237000,0.236900,0.236900,0.236800,0.236700,0.236600,0.236500,0.236500,0.236300,0.236300,0.236100,0.235700,0.235600,0.235600,0.235300,0.235300,0.235100,0.234900,0.234700,0.234600,0.234500,0.234400,0.234400,0.234000,0.233800,0.233700,0.233400,0.233200,0.232900,0.232700,0.232600,0.232600,0.232500,0.232500,0.232100,0.232100,0.232100,0.232000,0.231600,0.231500,0.231400,0.231200,0.231000,0.230900,0.230900,0.230900,0.230800,0.230600,0.230600,0.230400,0.230300,0.230000,0.229600,0.229400,0.229400,0.229300,0.229200,0.229100,0.229100,0.228800,0.228700,0.228600,0.228600,0.228600,0.228500,0.228400,0.228300,0.228300,0.228200,0.228200,0.228100,0.228000,0.228000,0.227900,0.227600,0.227500,0.227500,0.227500,0.227400,0.227400,0.227100,0.227100,0.227000,0.227000,0.226800,0.226800,0.226600,0.226300,0.226300,0.226200,0.226100,0.225900,0.225600,0.225500,0.225300,0.225300,0.225100,0.225000,0.224700,0.224500,0.224300,0.224200,0.224200,0.224100,0.223900,0.223800,0.223800,0.223700,0.223600,0.223600,0.223500,0.223500,0.223400,0.223300,0.223300,0.223200,0.223100,0.223100,0.223000,0.222800,0.222500,0.222400,0.222300,0.222300,0.222300,0.222100,0.222100,0.222000,0.221900,0.221900,0.221700,0.221600,0.221500,0.221400,0.221300,0.221300,0.221100,0.220900,0.220800,0.220800,0.220600,0.220500,0.220500,0.220500,0.220400,0.220400,0.220400,0.220400,0.220200,0.220200,0.220100,0.219800,0.219700,0.219500,0.219400,0.219200,0.219200,0.219200,0.218900,0.218800,0.218600,0.218500,0.218300,0.217900,0.217800,0.217800,0.217600,0.217300,0.217300,0.217200,0.217100,0.217000,0.216900,0.216800,0.216600,0.216300,0.216300,0.216300,0.216100,0.216100,0.215900,0.215600,0.215600,0.215500,0.215400,0.215200,0.215100,0.215100,0.214900,0.214800,0.214400,0.214400,0.214400,0.214200,0.214100,0.213900,0.213700,0.213600,0.213500,0.213400,0.213400,0.213300,0.213300,0.213000,0.212900,0.212800,0.212800,0.212700,0.212600,0.212400,0.212400,0.212200,0.212100,0.211900,0.211800,0.211700,0.211700,0.211400,0.211200,0.211200,0.211000,0.210800,0.210800,0.210700,0.210400,0.210300,0.210200,0.210200,0.210100,0.210000,0.210000,0.209700,0.209500,0.209300,0.209200,0.209200,0.208900,0.208900,0.208600,0.208600,0.208400,0.208300,0.208300,0.208100,0.207900,0.207800,0.207800,0.207700,0.207700,0.207600,0.207600,0.207500,0.207400,0.207400,0.207400,0.207100,0.207000,0.206900,0.206900,0.206900,0.206900,0.206900,0.206800,0.206800,0.206500,0.206500,0.206500,0.206500,0.206500,0.206500,0.206300,0.206200,0.206000,0.205900,0.205800,0.205800,0.205800,0.205700,0.205700,0.205400,0.205200,0.205200,0.205200,0.205000,0.204900,0.204900,0.204900,0.204900,0.204800,0.204700,0.204600,0.204500,0.204500,0.204400,0.204100,0.204100,0.204000,0.203800,0.203700,0.203700,0.203600,0.203400,0.203300,0.203200,0.203000,0.202800,0.202700,0.202600,0.202600,0.202400,0.202300,0.202300,0.201800,0.201800,0.201700,0.201500,0.201400,0.201400,0.201400,0.201300,0.201200,0.201000,0.200900,0.200700,0.200400,0.200400,0.200300,0.200200,0.200000,0.199900,0.199900,0.199600,0.199600,0.199500,0.199300,0.199100,0.199000,0.199000,0.198800,0.198800,0.198700,0.198700,0.198300,0.198300,0.198100,0.197900,0.197800,0.197800,0.197700,0.197700,0.197600,0.197500,0.197500,0.197500,0.197500,0.197500,0.197500,0.197400,0.197200,0.197100,0.197000,0.196900,0.196500,0.196500,0.196400,0.196300,0.196300,0.196300,0.196100,0.196100,0.196100,0.196100,0.196100,0.196000,0.195900,0.195800,0.195600,0.195600,0.195600,0.195600,0.195400,0.195400,0.195400,0.195300,0.195200,0.195000,0.195000,0.195000,0.194700,0.194600,0.194600,0.194600,0.194600,0.194500,0.194500,0.194400,0.194300,0.194200,0.194200,0.194200,0.194200,0.194200,0.194100,0.194000,0.194000,0.193800,0.193600,0.193500,0.193400,0.193300,0.193200,0.193000,0.192900,0.192800,0.192800,0.192600,0.192600,0.192600,0.192500,0.192500,0.192500,0.192300,0.192100,0.192100,0.192000,0.192000,0.191900,0.191800,0.191700,0.191600,0.191600,0.191500,0.191300,0.191300,0.191000,0.190900,0.190800,0.190800,0.190700,0.190700,0.190600,0.190600,0.190400,0.190400,0.190300,0.190300,0.190300,0.190200,0.190200,0.190200,0.190000,0.189600,0.189400,0.189400,0.189200,0.189200,0.189200,0.189100,0.189100,0.189100,0.188900,0.188700,0.188700,0.188700,0.188600,0.188500,0.188400,0.188400,0.188200,0.188100,0.188000,0.187800,0.187800,0.187700,0.187700,0.187700,0.187700,0.187600,0.187600,0.187600,0.187600,0.187600,0.187400,0.187400,0.187400,0.187400,0.187000,0.186800,0.186800,0.186800,0.186700,0.186600,0.186400,0.186400,0.186400,0.186400,0.186200,0.186100,0.186100,0.186100,0.186100,0.186000,0.185900,0.185900,0.185500,0.185200,0.185200,0.185100,0.185100,0.185100,0.185100,0.185000,0.185000,0.185000,0.184900,0.184800,0.184800,0.184700,0.184700,0.184600,0.184400,0.184400,0.184200,0.184200,0.184200,0.184200,0.184200,0.184200,0.184100,0.183900,0.183900,0.183900,0.183800,0.183400,0.183300,0.183300,0.182900,0.182800,0.182800,0.182800,0.182700,0.182700,0.182500,0.182500,0.182300,0.182300,0.182200,0.182100,0.182100,0.181900,0.181800,0.181800,0.181800,0.181600,0.181500,0.181200,0.181100,0.181000,0.180800,0.180800,0.180700,0.180700,0.180700,0.180600,0.180400,0.180300,0.180200,0.180100,0.180100,0.180000,0.180000,0.179900,0.179900,0.179900,0.179900,0.179800,0.179800,0.179800,0.179700,0.179500,0.179400,0.179400,0.179100,0.179100,0.178800,0.178600,0.178600,0.178600,0.178600,0.178500,0.178500,0.178500,0.178500,0.178200,0.178200,0.178100,0.177900,0.177900,0.177800,0.177600,0.177500,0.177300,0.177100,0.177000,0.176900,0.176800,0.176600,0.176500,0.176400,0.176400,0.176400,0.176400,0.176400,0.176000,0.175900,0.175800,0.175800,0.175700,0.175500,0.175500,0.175400,0.175200,0.175100,0.175000,0.175000,0.175000,0.174900,0.174900,0.174800,0.174700,0.174400,0.174100,0.174000,0.173900,0.173800,0.173800,0.173800,0.173800,0.173800,0.173700,0.173600,0.173500,0.173400,0.173100,0.173100,0.172900,0.172900,0.172900,0.172800,0.172700,0.172500,0.172400,0.172300,0.172200,0.172200,0.172100,0.171900,0.171800,0.171800,0.171700,0.171500,0.171400,0.171200,0.171200,0.171200,0.171200,0.171100,0.171100,0.171100,0.171000,0.170900,0.170800,0.170500,0.170500,0.170400,0.170400,0.170300,0.170300,0.170300,0.170300,0.170200,0.170200,0.170100,0.170000,0.169900,0.169900,0.169900,0.169800,0.169800,0.169500,0.169500,0.169500,0.169500,0.169400,0.169400,0.169400,0.169300,0.169200,0.168900,0.168900,0.168800,0.168800,0.168800,0.168600,0.168300,0.168100,0.168000,0.167900,0.167900,0.167800,0.167800,0.167700,0.167500,0.167400,0.167100,0.167000,0.166900,0.166800,0.166600,0.166600,0.166400,0.166400,0.166400,0.166300,0.166100,0.166100,0.166000,0.165800,0.165800,0.165800,0.165800,0.165600,0.165600,0.165500,0.165300,0.165300,0.164900,0.164900,0.164800,0.164800,0.164800,0.164600,0.164500,0.164400,0.164300,0.164300,0.164300,0.164200,0.164000,0.163900,0.163800,0.163700,0.163600,0.163600,0.163600,0.163300,0.163200,0.163200,0.163100,0.163100,0.163100,0.163100,0.163100,0.163000,0.162900,0.162800,0.162700,0.162600,0.162600,0.162600,0.162600,0.162500,0.162400,0.162400,0.162200,0.162000,0.162000,0.162000,0.161800,0.161700,0.161700,0.161700,0.161700,0.161700,0.161700,0.161500,0.161300,0.161000,0.161000,0.160900,0.160700,0.160700,0.160700,0.160600,0.160300,0.160100,0.160000,0.160000,0.160000,0.159900,0.159800,0.159700,0.159700,0.159700,0.159700,0.159600,0.159600,0.159500,0.159400,0.159300,0.159300,0.159100,0.159000,0.159000,0.159000,0.159000,0.158900,0.158900,0.158900,0.158700,0.158700,0.158600,0.158500,0.158400,0.158300,0.158300,0.158300,0.158200,0.158200,0.158200,0.158200,0.158100,0.158000,0.157900,0.157800,0.157800,0.157700,0.157600,0.157600,0.157300,0.157300,0.157200,0.157100,0.157100,0.157100,0.157100,0.157000,0.157000,0.156900,0.156700,0.156500,0.156500,0.156400,0.156400,0.156300,0.156300,0.156300,0.156300,0.156300,0.156300,0.156300,0.156300,0.156200,0.156200,0.156000,0.155900,0.155900,0.155800,0.155700,0.155500,0.155400,0.155200,0.155200,0.155200,0.155200,0.155200,0.155000,0.154900,0.154700,0.154600,0.154500,0.154400,0.154300,0.154100,0.154100,0.153900,0.153800,0.153800,0.153800,0.153800,0.153600,0.153500,0.153400,0.153300,0.153300,0.153100,0.153000,0.152800,0.152800,0.152700,0.152700,0.152700,0.152600,0.152300,0.152300,0.152200,0.152200,0.152200,0.152100,0.152100,0.152000,0.151900,0.151900,0.151700,0.151700,0.151600,0.151500,0.151500,0.151500,0.151400,0.151200,0.151200,0.151100,0.150900,0.150900,0.150900,0.150800,0.150700,0.150500,0.150500,0.150400,0.150300,0.150100,0.150100,0.150100,0.150100,0.149800,0.149800,0.149700,0.149700,0.149700,0.149600,0.149500,0.149400,0.149100,0.149000,0.149000,0.148300,0.148200,0.148200,0.148200,0.148200,0.148200,0.148200,0.148100,0.148100,0.147900,0.147900,0.147800,0.147800,0.147800,0.147700,0.147700,0.147700,0.147700,0.147600,0.147600,0.147500,0.147200,0.147000,0.147000,0.147000,0.146900,0.146900,0.146900,0.146800,0.146700,0.146700,0.146700,0.146700,0.146600,0.146600,0.146600,0.146500,0.146500,0.146400,0.146200,0.146200,0.146200,0.146200,0.146000,0.145800,0.145800,0.145700,0.145700,0.145700,0.145600,0.145600,0.145400,0.145300,0.145300,0.145200,0.144800,0.144800,0.144600,0.144600,0.144600,0.144600,0.144500,0.144400,0.144400,0.144400,0.144300,0.144300,0.144300,0.144300,0.144200,0.144100,0.144000,0.144000,0.143900,0.143900,0.143900,0.143900,0.143900,0.143900,0.143700,0.143600,0.143600,0.143600,0.143500,0.143500,0.143300,0.143100,0.143000,0.143000,0.143000,0.142900,0.142700,0.142500,0.142500,0.142400,0.142200,0.142100,0.142100,0.142100,0.141900,0.141800,0.141500,0.141300,0.141100,0.141100,0.141000,0.140700,0.140700,0.140700,0.140600,0.140400,0.140300,0.140300,0.140300,0.140300,0.140300,0.140200,0.140200,0.140200,0.140000,0.139800,0.139700,0.139600,0.139600,0.139600,0.139600,0.139500,0.139500,0.139400,0.139200,0.139200,0.139100,0.139000,0.139000,0.138900,0.138800,0.138700,0.138700,0.138700,0.138700,0.138600,0.138500,0.138500,0.138400,0.138400,0.138400,0.138400,0.138400,0.138400,0.138200,0.138100,0.137800,0.137600,0.137500,0.137400,0.137400,0.137400,0.137300,0.137300,0.137300,0.137300,0.137200,0.137200,0.137200,0.137000,0.136900,0.136900,0.136800,0.136800,0.136800,0.136600,0.136600,0.136200,0.136100,0.136100,0.135900,0.135900,0.135800,0.135600,0.135600,0.135500,0.135500,0.135400,0.135400,0.135200,0.135200,0.135000,0.135000,0.134900,0.134800,0.134800,0.134700,0.134600,0.134500,0.134400,0.134400,0.134300,0.134200,0.134100,0.134100,0.134100,0.134100,0.134000,0.134000,0.133900,0.133900,0.133900,0.133800,0.133700,0.133700,0.133600,0.133500,0.133400,0.133400,0.133400,0.133300,0.133100,0.133100,0.132900,0.132900,0.132900,0.132900,0.132900,0.132800,0.132700,0.132500,0.132500,0.132500,0.132400,0.132400,0.132300,0.132200,0.132100,0.132000,0.131900,0.131900,0.131800,0.131800,0.131700,0.131600,0.131500,0.131200,0.130800,0.130800,0.130700,0.130600,0.130600,0.130600,0.130500,0.130500,0.130300,0.130200,0.130200,0.130100,0.129800,0.129700,0.129700,0.129500,0.129400,0.129400,0.129400,0.129200,0.129100,0.129100,0.129000,0.128900,0.128800,0.128600,0.128400,0.128300,0.128100,0.127900,0.127900,0.127700,0.127700,0.127700,0.127600,0.127600,0.127600,0.127600,0.127600,0.127600,0.127500,0.127500,0.127500,0.127400,0.127300,0.127300,0.127300,0.127100,0.127000,0.126900,0.126900,0.126900,0.126900,0.126900,0.126600,0.126500,0.126500,0.126500,0.126500,0.126500,0.126500,0.126400,0.126400,0.126400,0.126300,0.126100,0.126100,0.126100,0.126100,0.126000,0.125900,0.125900,0.125900,0.125800,0.125700,0.125700,0.125700,0.125600,0.125400,0.125200,0.125200,0.125000,0.125000,0.124900,0.124800,0.124800,0.124800,0.124800,0.124700,0.124600,0.124600,0.124600,0.124500,0.124500,0.124400,0.124400,0.124300,0.124300,0.124300,0.124300,0.124300,0.124200,0.124100,0.124000,0.123700,0.123700,0.123500,0.123400,0.123400,0.123400,0.123400,0.123200,0.123100,0.123000,0.122900,0.122900,0.122900,0.122900,0.122900,0.122900,0.122900,0.122800,0.122800,0.122800,0.122800,0.122600,0.122600,0.122600,0.122500,0.122400,0.122400,0.122100,0.122100,0.122000,0.121900,0.121800,0.121800,0.121800,0.121800,0.121600,0.121400,0.121400,0.121400,0.121400,0.121200,0.121000,0.120800,0.120800,0.120800,0.120800,0.120800,0.120700,0.120700,0.120700,0.120700,0.120500,0.120400,0.120400,0.120300,0.120200,0.120100,0.119800,0.119700,0.119600,0.119500,0.119300,0.119200,0.119200,0.119200,0.119200,0.119100,0.118900,0.118700,0.118500,0.118500,0.118400,0.118400,0.118400,0.118200,0.118200,0.118200,0.118000,0.118000,0.117800,0.117800,0.117800,0.117700,0.117700,0.117700,0.117700,0.117600,0.117500,0.117500,0.117500,0.117400,0.117400,0.117200,0.117200,0.117200,0.116900,0.116700,0.116700,0.116600,0.116600,0.116300,0.116200,0.116000,0.116000,0.116000,0.116000,0.115900,0.115900,0.115900,0.115900,0.115900,0.115900,0.115800,0.115800,0.115700,0.115600,0.115500,0.115400,0.115300,0.115300,0.115200,0.115200,0.115200,0.115100,0.115100,0.115000,0.115000,0.114900,0.114900,0.114900,0.114900,0.114700,0.114600,0.114600,0.114500,0.114200,0.113900,0.113900,0.113900,0.113900,0.113900,0.113800,0.113700,0.113700,0.113700,0.113600,0.113500,0.113400,0.113300,0.113200,0.113100,0.113100,0.113000,0.112800,0.112800,0.112800,0.112800,0.112700,0.112600,0.112400,0.112400,0.112300,0.112300,0.112100,0.112100,0.112000,0.112000,0.112000,0.111900,0.111900,0.111900,0.111900,0.111800,0.111700,0.111700,0.111700,0.111700,0.111700,0.111700,0.111700,0.111700,0.111700,0.111500,0.111400,0.111400,0.111400,0.111200,0.111100,0.111100,0.111100,0.111000,0.111000,0.110900,0.110900,0.110900,0.110800,0.110700,0.110700,0.110700,0.110700,0.110600,0.110600,0.110600,0.110600,0.110500,0.110300,0.110200,0.110100,0.110000,0.110000,0.110000,0.109900,0.109900,0.109900,0.109900,0.109900,0.109800,0.109800,0.109800,0.109800,0.109700,0.109600,0.109500,0.109400,0.109400,0.109300,0.109200,0.109100,0.109100,0.109100,0.109100,0.109100,0.109100,0.109000,0.108900,0.108900,0.108900,0.108900,0.108800,0.108800,0.108800,0.108600,0.108500,0.108500,0.108500,0.108500,0.108500,0.108500,0.108500,0.108500,0.108500,0.108300,0.108200,0.108100,0.108100,0.108100,0.107900,0.107900,0.107800,0.107800,0.107800,0.107800,0.107600,0.107600,0.107500,0.107500,0.107500,0.107500,0.107400,0.107300,0.107300,0.107300,0.107300,0.107200,0.107100,0.107100,0.107000,0.106900,0.106800,0.106800,0.106700,0.106500,0.106500,0.106500,0.106500,0.106500,0.106500,0.106500,0.106400,0.106200,0.106100,0.106100,0.106100,0.106100,0.106000,0.106000,0.105900,0.105900,0.105900,0.105800,0.105700,0.105700,0.105700,0.105600,0.105500,0.105300,0.105300,0.105200,0.105100,0.105000,0.105000,0.105000,0.104900,0.104900,0.104600,0.104500,0.104500,0.104500,0.104500,0.104500,0.104500,0.104500,0.104500,0.104500,0.104500,0.104500,0.104400,0.104400,0.104300,0.104300,0.104200,0.104100,0.104000,0.104000,0.104000,0.104000,0.104000,0.104000,0.104000,0.103800,0.103800,0.103800,0.103700,0.103600,0.103500,0.103500,0.103500,0.103400,0.103300,0.103200,0.103200,0.103200,0.103100,0.103100,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.102900,0.102800,0.102800,0.102800,0.102800,0.102800,0.102700,0.102700,0.102700,0.102700,0.102700,0.102500,0.102200,0.102200,0.102100,0.101800,0.101800,0.101600,0.101500,0.101400,0.101300,0.101200,0.101200,0.101100,0.101100,0.101000,0.100700,0.100700,0.100500,0.100500,0.100500,0.100400,0.100400,0.100300,0.100200,0.100100,0.100100,0.100000,0.100000,0.099800,0.099800,0.099800,0.099800,0.099700,0.099700,0.099700,0.099700,0.099700,0.099600,0.099600,0.099600,0.099500,0.099500,0.099300,0.099300,0.099300,0.099300,0.099100,0.099000,0.099000,0.098900,0.098900,0.098900,0.098900,0.098800,0.098800,0.098700,0.098600,0.098500,0.098500,0.098300,0.098300,0.098300,0.098200,0.098100,0.098000,0.098000,0.097900,0.097800,0.097800,0.097800,0.097800,0.097700,0.097700,0.097700,0.097700,0.097700,0.097700,0.097700,0.097700,0.097700,0.097700,0.097600,0.097500,0.097500,0.097500,0.097500,0.097400,0.097400,0.097300,0.097200,0.097200,0.097200,0.097200,0.097200,0.097200,0.097100,0.097000,0.097000,0.097000,0.096900,0.096900,0.096800,0.096700,0.096600,0.096500,0.096500,0.096500,0.096400,0.096400,0.096400,0.096300,0.096300,0.096200,0.096200,0.096100,0.096100,0.096000,0.095800,0.095800,0.095800,0.095800,0.095700,0.095700,0.095700,0.095700,0.095600,0.095500,0.095500,0.095500,0.095400,0.095400,0.095400,0.095400,0.095400,0.095200,0.095200,0.095200,0.095200,0.095200,0.095200,0.095200,0.095200,0.095200,0.095200,0.095100,0.095000,0.095000,0.095000,0.095000,0.094900,0.094900,0.094900,0.094900,0.094900,0.094800,0.094700,0.094700,0.094700,0.094700,0.094700,0.094700,0.094600,0.094600,0.094600,0.094500,0.094500,0.094500,0.094300,0.094200,0.094100,0.094100,0.094100,0.094000,0.093900,0.093900,0.093800,0.093800,0.093800,0.093800,0.093800,0.093700,0.093700,0.093600,0.093600,0.093500,0.093500,0.093400,0.093400,0.093300,0.093300,0.093300,0.093300,0.093200,0.093200,0.093000,0.093000,0.093000,0.093000,0.092900,0.092800,0.092800,0.092800,0.092800,0.092700,0.092700,0.092700,0.092700,0.092700,0.092700,0.092600,0.092600,0.092600,0.092500,0.092500,0.092400,0.092200,0.092200,0.092200,0.092200,0.092100,0.092100,0.092100,0.092100,0.092000,0.092000,0.092000,0.092000,0.091900,0.091900,0.091700,0.091700,0.091600,0.091600,0.091600,0.091600,0.091600,0.091400,0.091400,0.091300,0.091200,0.091200,0.091200,0.091200,0.091100,0.091000,0.091000,0.090900,0.090900,0.090900,0.090900,0.090800,0.090700,0.090700,0.090700,0.090600,0.090500,0.090400,0.090400,0.090400,0.090400,0.090400,0.090300,0.090200,0.089900,0.089900,0.089900,0.089900,0.089800,0.089700,0.089600,0.089600,0.089500,0.089500,0.089500,0.089500,0.089300,0.089200,0.089200,0.089200,0.089200,0.089000,0.089000,0.089000,0.088800,0.088800,0.088800,0.088700,0.088600,0.088500,0.088500,0.088500,0.088500,0.088200,0.088200,0.088100,0.088100,0.088100,0.088000,0.088000,0.088000,0.088000,0.087900,0.087800,0.087800,0.087800,0.087800,0.087800,0.087800,0.087500,0.087500,0.087500,0.087500,0.087500,0.087500,0.087500,0.087400,0.087300,0.087300,0.087300,0.087200,0.087200,0.087100,0.087000,0.086800,0.086800,0.086700,0.086700,0.086600,0.086600,0.086500,0.086500,0.086500,0.086500,0.086300,0.086300,0.086000,0.085800,0.085600,0.085600,0.085600,0.085400,0.085200,0.085200,0.085200,0.085200,0.085100,0.084900,0.084800,0.084800,0.084800,0.084700,0.084700,0.084700,0.084600,0.084600,0.084500,0.084500,0.084300,0.084300,0.084200,0.084100,0.084000,0.084000,0.083900,0.083900,0.083900,0.083900,0.083800,0.083800,0.083800,0.083800,0.083800,0.083800,0.083800,0.083800,0.083800,0.083800,0.083700,0.083600,0.083600,0.083500,0.083500,0.083500,0.083500,0.083500,0.083500,0.083300,0.083300,0.083300,0.083300,0.083200,0.083100,0.083100,0.083100,0.083000,0.083000,0.083000,0.083000,0.083000,0.082900,0.082900,0.082800,0.082700,0.082600,0.082400,0.082200,0.082100,0.082000,0.082000,0.082000,0.081900,0.081900,0.081800,0.081800,0.081800,0.081800,0.081800,0.081800,0.081800,0.081800,0.081800,0.081800,0.081700,0.081700,0.081700,0.081700,0.081600,0.081500,0.081500,0.081500,0.081500,0.081300,0.081300,0.081300,0.081300,0.081300,0.081200,0.081100,0.081100,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.080800,0.080800,0.080800,0.080800,0.080700,0.080700,0.080700,0.080600,0.080600,0.080500,0.080500,0.080500,0.080400,0.080400,0.080300,0.080300,0.080200,0.080200,0.080200,0.080200,0.080200,0.080200,0.080100,0.080100,0.080000,0.079900,0.079900,0.079900,0.079800,0.079700,0.079700,0.079700,0.079700,0.079700,0.079700,0.079600,0.079600,0.079500,0.079400,0.079400,0.079200,0.079200,0.079200,0.079100,0.079100,0.079100,0.079000,0.079000,0.079000,0.078900,0.078900,0.078800,0.078800,0.078700,0.078700,0.078700,0.078700,0.078700,0.078600,0.078500,0.078500,0.078400,0.078400,0.078400,0.078400,0.078400,0.078400,0.078400,0.078300,0.078300,0.078300,0.078300,0.078200,0.078200,0.078100,0.078100,0.078100,0.078100,0.078100,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.077900,0.077900,0.077900,0.077900,0.077900,0.077800,0.077700,0.077600,0.077500,0.077500,0.077500,0.077400,0.077300,0.077300,0.077300,0.077300,0.077300,0.077300,0.077200,0.077100,0.077100,0.077100,0.077100,0.077100,0.077100,0.077100,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.076800,0.076800,0.076800,0.076800,0.076800,0.076700,0.076700,0.076700,0.076600,0.076400,0.076400,0.076300,0.076300,0.076300,0.076200,0.076200,0.076200,0.076200,0.076200,0.076200,0.076100,0.076100,0.076000,0.075900,0.075600,0.075600,0.075500,0.075500,0.075400,0.075300,0.075300,0.075200,0.075100,0.075100,0.075100,0.075100,0.074900,0.074900,0.074800,0.074700,0.074700,0.074700,0.074700,0.074700,0.074700,0.074700,0.074700,0.074600,0.074500,0.074400,0.074400,0.074400,0.074400,0.074400,0.074200,0.074200,0.074200,0.074200,0.074200,0.074200,0.074200,0.074200,0.074100,0.074100,0.074000,0.073800,0.073800,0.073700,0.073700,0.073600,0.073600,0.073500,0.073400,0.073400,0.073300,0.073200,0.073200,0.073200,0.073200,0.073200,0.073100,0.073100,0.073100,0.073000,0.073000,0.072900,0.072800,0.072600,0.072600,0.072600,0.072600,0.072400,0.072300,0.072300,0.072300,0.072300,0.072200,0.072200,0.072200,0.072200,0.072000,0.072000,0.071700,0.071700,0.071600,0.071600,0.071400,0.071400,0.071400,0.071400,0.071400,0.071400,0.071100,0.071000,0.071000,0.070900,0.070900,0.070900,0.070900,0.070900,0.070800,0.070800,0.070800,0.070800,0.070800,0.070800,0.070800,0.070800,0.070800,0.070600,0.070600,0.070600,0.070300,0.070300,0.070200,0.070200,0.070100,0.070100,0.070100,0.070100,0.070100,0.070100,0.070100,0.069900,0.069700,0.069700,0.069700,0.069700,0.069700,0.069700,0.069700,0.069700,0.069700,0.069600,0.069500,0.069500,0.069500,0.069500,0.069500,0.069500,0.069300,0.069300,0.069300,0.069200,0.069200,0.069200,0.069100,0.069100,0.069100,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.068900,0.068900,0.068900,0.068800,0.068700,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068500,0.068400,0.068400,0.068400,0.068400,0.068300,0.068200,0.067900,0.067900,0.067900,0.067900,0.067900,0.067900,0.067900,0.067900,0.067900,0.067800,0.067600,0.067500,0.067500,0.067500,0.067500,0.067500,0.067500,0.067400,0.067200,0.067000,0.067000,0.066900,0.066900,0.066900,0.066900,0.066900,0.066900,0.066900,0.066900,0.066900,0.066900,0.066900,0.066900,0.066800,0.066800,0.066800,0.066800,0.066800,0.066800,0.066700,0.066700,0.066700,0.066600,0.066600,0.066600,0.066500,0.066400,0.066400,0.066400,0.066400,0.066300,0.066300,0.066300,0.066200,0.066200,0.066200,0.066100,0.066100,0.066100,0.066000,0.066000,0.065900,0.065900,0.065800,0.065800,0.065800,0.065700,0.065700,0.065600,0.065600,0.065600,0.065600,0.065600,0.065600,0.065500,0.065500,0.065500,0.065500,0.065500,0.065500,0.065400,0.065400,0.065300,0.065200,0.065000,0.065000,0.065000,0.064900,0.064800,0.064700,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064500,0.064400,0.064400,0.064400,0.064200,0.064200,0.064200,0.064200,0.064200,0.064200,0.064200,0.064200,0.064200,0.064200,0.064100,0.064100,0.064100,0.064100,0.064100,0.064100,0.064100,0.063900,0.063900,0.063900,0.063800,0.063600,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063300,0.063300,0.063300,0.063300,0.063300,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.063100,0.062900,0.062900,0.062900,0.062900,0.062900,0.062900,0.062600,0.062600,0.062600,0.062600,0.062600,0.062500,0.062500,0.062500,0.062500,0.062500,0.062500,0.062500,0.062400,0.062400,0.062400,0.062400,0.062400,0.062300,0.062100,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.061900,0.061900,0.061800,0.061800,0.061800,0.061800,0.061800,0.061800,0.061800,0.061700,0.061700,0.061700,0.061600,0.061500,0.061400,0.061400,0.061400,0.061300,0.061300,0.061300,0.061100,0.061100,0.061100,0.061100,0.061000,0.060900,0.060900,0.060900,0.060800,0.060800,0.060700,0.060700,0.060600,0.060600,0.060500,0.060500,0.060500,0.060500,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060300,0.060300,0.060300,0.060300,0.060300,0.060200,0.060100,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.059900,0.059900,0.059900,0.059800,0.059800,0.059800,0.059800,0.059800,0.059800,0.059800,0.059700,0.059700,0.059700,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059500,0.059500,0.059500,0.059500,0.059500,0.059400,0.059400,0.059400,0.059400,0.059400,0.059400,0.059200,0.059200,0.059200,0.059100,0.059000,0.058900,0.058900,0.058800,0.058800,0.058800,0.058800,0.058800,0.058800,0.058700,0.058700,0.058700,0.058600,0.058600,0.058500,0.058500,0.058500,0.058500,0.058500,0.058500,0.058500,0.058500,0.058400,0.058300,0.058300,0.058300,0.058200,0.058000,0.057900,0.057900,0.057900,0.057900,0.057900,0.057900,0.057900,0.057900,0.057900,0.057900,0.057800,0.057800,0.057700,0.057700,0.057700,0.057700,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057500,0.057500,0.057500,0.057500,0.057400,0.057400,0.057300,0.057300,0.057300,0.057200,0.057200,0.057200,0.057100,0.057100,0.057100,0.057100,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.056900,0.056900,0.056600,0.056600,0.056600,0.056600,0.056600,0.056500,0.056500,0.056500,0.056400,0.056400,0.056400,0.056400,0.056400,0.056400,0.056300,0.056300,0.056300,0.056300,0.056300,0.056300,0.056200,0.056200,0.056200,0.056200,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.055900,0.055900,0.055900,0.055900,0.055900,0.055800,0.055700,0.055700,0.055700,0.055700,0.055700,0.055600,0.055600,0.055600,0.055600,0.055600,0.055600,0.055500,0.055500,0.055500,0.055400,0.055400,0.055200,0.055100,0.055000,0.055000,0.055000,0.054900,0.054900,0.054900,0.054800,0.054800,0.054800,0.054700,0.054600,0.054500,0.054500,0.054500,0.054500,0.054500,0.054500,0.054400,0.054400,0.054300,0.054300,0.054300,0.054300,0.054300,0.054200,0.054200,0.054100,0.054100,0.054100,0.054100,0.054000,0.053900,0.053700,0.053700,0.053600,0.053600,0.053600,0.053600,0.053600,0.053600,0.053600,0.053500,0.053500,0.053400,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053300,0.053200,0.053200,0.053200,0.053200,0.053000,0.052800,0.052700,0.052700,0.052700,0.052500,0.052500,0.052500,0.052500,0.052400,0.052400,0.052300,0.052300,0.052200,0.052200,0.052200,0.052200,0.052100,0.052100,0.052100,0.052100,0.052100,0.052100,0.052100,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.051900,0.051900,0.051900,0.051900,0.051900,0.051900,0.051900,0.051900,0.051800,0.051700,0.051700,0.051600,0.051600,0.051600,0.051600,0.051600,0.051600,0.051600,0.051600,0.051600,0.051600,0.051600,0.051600,0.051600,0.051600,0.051500,0.051400,0.051400,0.051400,0.051400,0.051200,0.051200,0.051200,0.051200,0.051200,0.051100,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.050900,0.050800,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050700,0.050600,0.050600,0.050500,0.050500,0.050500,0.050500,0.050500,0.050500,0.050500,0.050500,0.050500,0.050500,0.050400,0.050400,0.050400,0.050400,0.050400,0.050400,0.050300,0.050300,0.050300,0.050300,0.050300,0.050300,0.050300,0.050300,0.050200,0.050200,0.050200,0.050200,0.050200,0.050100,0.050100,0.050100,0.050100,0.050100,0.050100,0.050100,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.049700,0.049700,0.049700,0.049700,0.049700,0.049700,0.049600,0.049500,0.049400,0.049400,0.049400,0.049400,0.049400,0.049300,0.049300,0.049300,0.049300,0.049200,0.049200,0.049200,0.049200,0.049200,0.049200,0.049200,0.049100,0.049100,0.049100,0.049100,0.049100,0.049100,0.049100,0.049100,0.049000,0.049000,0.049000,0.049000,0.048900,0.048900,0.048900,0.048900,0.048900,0.048900,0.048900,0.048800,0.048800,0.048800,0.048800,0.048800,0.048800,0.048700,0.048700,0.048600,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048300,0.048100,0.048100,0.048100,0.048100,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.047800,0.047800,0.047700,0.047700,0.047600,0.047600,0.047500,0.047500,0.047400,0.047400,0.047400,0.047400,0.047300,0.047300,0.047300,0.047300,0.047200,0.047200,0.047200,0.047200,0.047200,0.047200,0.047200,0.047200,0.047200,0.047200,0.047000,0.046800,0.046800,0.046800,0.046800,0.046800,0.046800,0.046800,0.046700,0.046700,0.046700,0.046700,0.046700,0.046600,0.046600,0.046600,0.046600,0.046600,0.046600,0.046600,0.046600,0.046500,0.046400,0.046400,0.046400,0.046400,0.046400,0.046300,0.046300,0.046300,0.046300,0.046300,0.046300,0.046100,0.046100,0.046100,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.045900,0.045900,0.045900,0.045900,0.045900,0.045900,0.045900,0.045900,0.045900,0.045900,0.045900,0.045900,0.045900,0.045900,0.045800,0.045800,0.045800,0.045800,0.045700,0.045700,0.045700,0.045700,0.045600,0.045500,0.045500,0.045500,0.045500,0.045500,0.045500,0.045500,0.045400,0.045400,0.045400,0.045400,0.045400,0.045400,0.045300,0.045300,0.045300,0.045300,0.045200,0.045200,0.045200,0.045200,0.045200,0.045200,0.045200,0.045200,0.045100,0.045100,0.045100,0.045100,0.045000,0.045000,0.044900,0.044900,0.044900,0.044900,0.044900,0.044900,0.044800,0.044600,0.044600,0.044600,0.044500,0.044500,0.044500,0.044500,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044300,0.044300,0.044300,0.044300,0.044300,0.044200,0.044200,0.044200,0.044100,0.044000,0.044000,0.043900,0.043900,0.043900,0.043800,0.043800,0.043800,0.043800,0.043700,0.043700,0.043700,0.043700,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043500,0.043300,0.043200,0.043200,0.043200,0.043200,0.043100,0.043100,0.043100,0.043100,0.043100,0.043100,0.043100,0.043100,0.043100,0.043100,0.043100,0.043100,0.043000,0.042800,0.042800,0.042800,0.042800,0.042800,0.042800,0.042800,0.042800,0.042800,0.042700,0.042500,0.042500,0.042500,0.042500,0.042400,0.042400,0.042400,0.042400,0.042400,0.042400,0.042400,0.042400,0.042400,0.042400,0.042400,0.042400,0.042400,0.042300,0.042300,0.042300,0.042300,0.042300,0.042300,0.042300,0.042300,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042100,0.042000,0.042000,0.042000,0.042000,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041700,0.041700,0.041700,0.041700,0.041700,0.041700,0.041700,0.041700,0.041700,0.041700,0.041700,0.041700,0.041600,0.041600,0.041600,0.041500,0.041500,0.041400,0.041400,0.041400,0.041400,0.041400,0.041400,0.041400,0.041400,0.041400,0.041400,0.041300,0.041300,0.041300,0.041300,0.041200,0.041200,0.041200,0.041200,0.041100,0.041100,0.041100,0.041100,0.041100,0.041100,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.040900,0.040900,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040700,0.040600,0.040500,0.040500,0.040500,0.040500,0.040500,0.040400,0.040400,0.040300,0.040200,0.040100,0.040100,0.040100,0.040100,0.040100,0.039900,0.039900,0.039900,0.039900,0.039700,0.039700,0.039500,0.039500,0.039400,0.039400,0.039400,0.039400,0.039400,0.039400,0.039300,0.039300,0.039300,0.039300,0.039300,0.039300,0.039100,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.038700,0.038700,0.038700,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038500,0.038500,0.038400,0.038300,0.038300,0.038300,0.038300,0.038300,0.038300,0.038300,0.038300,0.038300,0.038200,0.038000,0.038000,0.037900,0.037900,0.037900,0.037800,0.037700,0.037700,0.037700,0.037600,0.037600,0.037600,0.037600,0.037500,0.037500,0.037500,0.037500,0.037500,0.037500,0.037500,0.037500,0.037400,0.037400,0.037400,0.037300,0.037300,0.037300,0.037300,0.037300,0.037200,0.037200,0.037200,0.037200,0.037200,0.037200,0.037200,0.037200,0.037200,0.037200,0.037200,0.037100,0.037000,0.036900,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036700,0.036700,0.036700,0.036700,0.036700,0.036600,0.036600,0.036500,0.036500,0.036500,0.036500,0.036500,0.036500,0.036500,0.036500,0.036500,0.036500,0.036400,0.036400,0.036400,0.036400,0.036400,0.036400,0.036400,0.036400,0.036400,0.036400,0.036300,0.036300,0.036300,0.036300,0.036300,0.036300,0.036300,0.036300,0.036300,0.036300,0.036300,0.036200,0.036200,0.036200,0.036200,0.036200,0.036100,0.036100,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.035900,0.035900,0.035900,0.035900,0.035900,0.035900,0.035900,0.035900,0.035900,0.035900,0.035900,0.035900,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035700,0.035500,0.035500,0.035500,0.035500,0.035500,0.035500,0.035500,0.035500,0.035500,0.035500,0.035400,0.035400,0.035300,0.035300,0.035300,0.035300,0.035300,0.035300,0.035300,0.035300,0.035300,0.035300,0.035300,0.035300,0.035200,0.035200,0.035200,0.035100,0.035100,0.035100,0.035100,0.035100,0.035100,0.035100,0.035100,0.035000,0.035000,0.035000,0.034900,0.034900,0.034800,0.034800,0.034800,0.034800,0.034800,0.034800,0.034800,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034500,0.034500,0.034500,0.034500,0.034400,0.034400,0.034400,0.034400,0.034400,0.034400,0.034400,0.034400,0.034400,0.034400,0.034300,0.034300,0.034300,0.034300,0.034200,0.034200,0.034200,0.034100,0.034100,0.034000,0.034000,0.034000,0.034000,0.033900,0.033900,0.033900,0.033900,0.033900,0.033900,0.033800,0.033700,0.033600,0.033600,0.033500,0.033500,0.033400,0.033400,0.033300,0.033300,0.033300,0.033300,0.033200,0.033200,0.033100,0.033100,0.033100,0.033000,0.033000,0.032900,0.032900,0.032900,0.032900,0.032900,0.032900,0.032800,0.032800,0.032800,0.032800,0.032800,0.032700,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032500,0.032500,0.032500,0.032500,0.032500,0.032400,0.032400,0.032400,0.032400,0.032400,0.032400,0.032400,0.032400,0.032400,0.032300,0.032300,0.032300,0.032300,0.032300,0.032300,0.032300,0.032300,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032100,0.032100,0.031900,0.031800,0.031700,0.031700,0.031700,0.031700,0.031600,0.031600,0.031600,0.031500,0.031400,0.031400,0.031400,0.031400,0.031400,0.031400,0.031400,0.031300,0.031300,0.031300,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031100,0.031000,0.030900,0.030900,0.030900,0.030900,0.030900,0.030900,0.030800,0.030800,0.030800,0.030600,0.030600,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030300,0.030300,0.030300,0.030300,0.030300,0.030300,0.030300,0.030300,0.030300,0.030200,0.030200,0.030200,0.030200,0.030200,0.030200,0.030200,0.030200,0.030200,0.030200,0.030200,0.030200,0.030200,0.030100,0.030100,0.030100,0.030000,0.030000,0.030000,0.030000,0.030000,0.030000,0.030000,0.030000,0.030000,0.030000,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029800,0.029800,0.029800,0.029800,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029500,0.029500,0.029500,0.029500,0.029500,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029300,0.029300,0.029300,0.029300,0.029300,0.029200,0.029200,0.029100,0.029100,0.029100,0.029100,0.029100,0.029100,0.029100,0.029100,0.029000,0.029000,0.029000,0.029000,0.028900,0.028900,0.028900,0.028900,0.028900,0.028900,0.028900,0.028900,0.028900,0.028900,0.028900,0.028900,0.028900,0.028800,0.028800,0.028700,0.028700,0.028700,0.028700,0.028700,0.028600,0.028500,0.028500,0.028500,0.028500,0.028500,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028400,0.028300,0.028300,0.028300,0.028300,0.028300,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028100,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.027900,0.027900,0.027900,0.027900,0.027800,0.027800,0.027700,0.027700,0.027700,0.027700,0.027700,0.027700,0.027700,0.027600,0.027600,0.027500,0.027500,0.027500,0.027500,0.027500,0.027500,0.027500,0.027500,0.027500,0.027500,0.027500,0.027400,0.027400,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027300,0.027200,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.026900,0.026900,0.026900,0.026900,0.026900,0.026900,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026700,0.026500,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026100,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.025900,0.025900,0.025900,0.025900,0.025900,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025700,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025600,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025400,0.025300,0.025200,0.025100,0.025100,0.025100,0.025100,0.025100,0.025100,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.024900,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024700,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024500,0.024400,0.024400,0.024400,0.024300,0.024300,0.024300,0.024200,0.024200,0.024100,0.024100,0.024100,0.024100,0.024100,0.024100,0.024000,0.023900,0.023900,0.023900,0.023900,0.023900,0.023800,0.023800,0.023800,0.023800,0.023800,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023600,0.023500,0.023500,0.023400,0.023400,0.023400,0.023300,0.023300,0.023300,0.023300,0.023300,0.023300,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023100,0.023100,0.023100,0.023100,0.023100,0.023100,0.023100,0.023100,0.023100,0.023100,0.023100,0.023100,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.022900,0.022900,0.022900,0.022800,0.022800,0.022800,0.022800,0.022800,0.022600,0.022600,0.022500,0.022500,0.022500,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022400,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022300,0.022200,0.022200,0.022100,0.022100,0.022100,0.022100,0.022100,0.022100,0.022100,0.022100,0.022100,0.022100,0.022100,0.022100,0.022100,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.021900,0.021900,0.021900,0.021900,0.021800,0.021800,0.021800,0.021800,0.021800,0.021800,0.021800,0.021800,0.021700,0.021700,0.021700,0.021700,0.021700,0.021700,0.021700,0.021700,0.021700,0.021700,0.021700,0.021700,0.021700,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021500,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021300,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021100,0.021100,0.021100,0.021100,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020700,0.020700,0.020700,0.020700,0.020700,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020500,0.020500,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020300,0.020300,0.020300,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020100,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.020000,0.019800,0.019800,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019500,0.019500,0.019500,0.019500,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019300,0.019200,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019100,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.018900,0.018900,0.018900,0.018900,0.018900,0.018900,0.018900,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018700,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018500,0.018300,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017500,0.017500,0.017500,0.017500,0.017400,0.017400,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017300,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017200,0.017100,0.017100,0.017100,0.017100,0.017100,0.017100,

==> matlab/W2Erlang_rho095_M2_N1K_1K_runs.txt <==
1.000000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.997000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.995000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.994000,0.993000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.991000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.990000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.988000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.986000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.985000,0.984000,0.983000,0.983000,0.983000,0.983000,0.982000,0.982000,0.981000,0.981000,0.981000,0.981000,0.981000,0.981000,0.980000,0.980000,0.979000,0.978000,0.978000,0.978000,0.978000,0.978000,0.978000,0.978000,0.978000,0.978000,0.978000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.977000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.976000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.975000,0.974000,0.973000,0.972000,0.972000,0.972000,0.972000,0.972000,0.972000,0.972000,0.972000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.971000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.970000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.968000,0.968000,0.968000,0.968000,0.968000,0.968000,0.968000,0.968000,0.968000,0.968000,0.968000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.967000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.966000,0.965000,0.965000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.964000,0.963000,0.963000,0.963000,0.963000,0.963000,0.962000,0.962000,0.962000,0.962000,0.962000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.961000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.960000,0.959000,0.959000,0.959000,0.958000,0.958000,0.958000,0.958000,0.958000,0.958000,0.958000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.957000,0.956000,0.956000,0.956000,0.956000,0.956000,0.956000,0.956000,0.956000,0.956000,0.956000,0.956000,0.955000,0.955000,0.955000,0.955000,0.955000,0.955000,0.955000,0.955000,0.954000,0.954000,0.953000,0.953000,0.953000,0.953000,0.953000,0.953000,0.953000,0.953000,0.953000,0.953000,0.953000,0.953000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.952000,0.951000,0.951000,0.950000,0.950000,0.950000,0.950000,0.949000,0.949000,0.949000,0.949000,0.949000,0.949000,0.949000,0.948000,0.948000,0.948000,0.948000,0.948000,0.948000,0.947000,0.947000,0.947000,0.947000,0.946000,0.946000,0.946000,0.946000,0.946000,0.946000,0.946000,0.946000,0.946000,0.946000,0.946000,0.946000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.945000,0.944000,0.944000,0.944000,0.944000,0.944000,0.944000,0.944000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.943000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.942000,0.941000,0.940000,0.940000,0.940000,0.940000,0.940000,0.940000,0.939000,0.939000,0.939000,0.938000,0.938000,0.938000,0.938000,0.938000,0.937000,0.937000,0.937000,0.937000,0.937000,0.937000,0.937000,0.936000,0.935000,0.935000,0.935000,0.935000,0.934000,0.934000,0.934000,0.934000,0.934000,0.934000,0.934000,0.934000,0.934000,0.934000,0.933000,0.933000,0.933000,0.933000,0.933000,0.933000,0.933000,0.933000,0.932000,0.932000,0.931000,0.931000,0.931000,0.931000,0.931000,0.931000,0.930000,0.930000,0.930000,0.930000,0.930000,0.930000,0.930000,0.930000,0.930000,0.930000,0.930000,0.929000,0.929000,0.929000,0.929000,0.929000,0.929000,0.929000,0.929000,0.929000,0.929000,0.929000,0.929000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.928000,0.927000,0.927000,0.926000,0.926000,0.926000,0.926000,0.926000,0.926000,0.926000,0.926000,0.925000,0.925000,0.925000,0.925000,0.925000,0.925000,0.924000,0.923000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.922000,0.921000,0.921000,0.921000,0.921000,0.920000,0.920000,0.920000,0.920000,0.920000,0.920000,0.920000,0.920000,0.920000,0.918000,0.918000,0.916000,0.916000,0.916000,0.916000,0.914000,0.912000,0.912000,0.912000,0.912000,0.911000,0.911000,0.911000,0.910000,0.910000,0.910000,0.910000,0.909000,0.909000,0.908000,0.908000,0.908000,0.908000,0.908000,0.908000,0.908000,0.908000,0.908000,0.908000,0.907000,0.907000,0.907000,0.907000,0.906000,0.906000,0.905000,0.904000,0.904000,0.904000,0.903000,0.903000,0.902000,0.902000,0.902000,0.902000,0.901000,0.901000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.900000,0.899000,0.899000,0.899000,0.899000,0.899000,0.898000,0.898000,0.898000,0.898000,0.898000,0.898000,0.897000,0.896000,0.896000,0.896000,0.896000,0.896000,0.896000,0.896000,0.896000,0.896000,0.896000,0.895000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.894000,0.893000,0.893000,0.893000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.892000,0.891000,0.891000,0.890000,0.890000,0.890000,0.890000,0.890000,0.889000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.888000,0.887000,0.886000,0.885000,0.885000,0.883000,0.883000,0.883000,0.883000,0.883000,0.883000,0.882000,0.882000,0.881000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.880000,0.879000,0.879000,0.879000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.878000,0.877000,0.877000,0.877000,0.876000,0.876000,0.876000,0.875000,0.875000,0.874000,0.874000,0.874000,0.874000,0.873000,0.873000,0.873000,0.873000,0.873000,0.873000,0.873000,0.873000,0.873000,0.873000,0.872000,0.872000,0.871000,0.870000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.869000,0.868000,0.868000,0.868000,0.867000,0.867000,0.867000,0.867000,0.867000,0.867000,0.866000,0.865000,0.865000,0.865000,0.864000,0.864000,0.864000,0.864000,0.863000,0.863000,0.862000,0.861000,0.861000,0.861000,0.861000,0.861000,0.861000,0.861000,0.861000,0.861000,0.860000,0.860000,0.860000,0.860000,0.860000,0.860000,0.860000,0.860000,0.860000,0.860000,0.860000,0.860000,0.860000,0.860000,0.859000,0.859000,0.859000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.858000,0.857000,0.857000,0.857000,0.857000,0.857000,0.856000,0.856000,0.856000,0.856000,0.856000,0.856000,0.856000,0.856000,0.856000,0.856000,0.856000,0.855000,0.855000,0.855000,0.855000,0.855000,0.855000,0.854000,0.854000,0.854000,0.854000,0.854000,0.854000,0.854000,0.853000,0.853000,0.853000,0.853000,0.851000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.850000,0.849000,0.849000,0.849000,0.849000,0.849000,0.849000,0.849000,0.848000,0.848000,0.847000,0.846000,0.846000,0.846000,0.846000,0.846000,0.846000,0.845000,0.845000,0.845000,0.845000,0.845000,0.845000,0.845000,0.845000,0.845000,0.844000,0.844000,0.843000,0.843000,0.843000,0.843000,0.843000,0.842000,0.841000,0.840000,0.840000,0.840000,0.840000,0.840000,0.840000,0.840000,0.839000,0.839000,0.839000,0.838000,0.838000,0.838000,0.837000,0.836000,0.836000,0.835000,0.835000,0.835000,0.834000,0.834000,0.834000,0.834000,0.834000,0.834000,0.834000,0.834000,0.834000,0.834000,0.834000,0.834000,0.833000,0.833000,0.833000,0.833000,0.832000,0.832000,0.832000,0.832000,0.832000,0.832000,0.832000,0.832000,0.832000,0.832000,0.832000,0.830000,0.830000,0.830000,0.830000,0.830000,0.830000,0.830000,0.830000,0.830000,0.830000,0.830000,0.829000,0.829000,0.829000,0.829000,0.829000,0.829000,0.829000,0.828000,0.826000,0.826000,0.826000,0.826000,0.826000,0.825000,0.825000,0.824000,0.824000,0.823000,0.823000,0.823000,0.823000,0.822000,0.822000,0.821000,0.821000,0.821000,0.821000,0.821000,0.821000,0.821000,0.821000,0.820000,0.819000,0.818000,0.818000,0.818000,0.818000,0.818000,0.818000,0.818000,0.818000,0.817000,0.817000,0.817000,0.817000,0.817000,0.817000,0.817000,0.817000,0.817000,0.817000,0.816000,0.815000,0.815000,0.814000,0.814000,0.814000,0.814000,0.814000,0.814000,0.814000,0.813000,0.813000,0.813000,0.813000,0.813000,0.813000,0.813000,0.812000,0.812000,0.812000,0.812000,0.812000,0.812000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.811000,0.810000,0.810000,0.808000,0.808000,0.808000,0.808000,0.808000,0.808000,0.808000,0.808000,0.808000,0.808000,0.808000,0.806000,0.806000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.805000,0.804000,0.804000,0.804000,0.804000,0.804000,0.804000,0.804000,0.804000,0.804000,0.804000,0.804000,0.804000,0.803000,0.803000,0.803000,0.803000,0.803000,0.803000,0.803000,0.803000,0.803000,0.803000,0.803000,0.803000,0.803000,0.803000,0.802000,0.802000,0.802000,0.802000,0.802000,0.802000,0.802000,0.802000,0.802000,0.802000,0.801000,0.801000,0.801000,0.800000,0.800000,0.800000,0.800000,0.799000,0.798000,0.796000,0.796000,0.796000,0.795000,0.795000,0.795000,0.794000,0.794000,0.794000,0.793000,0.793000,0.791000,0.791000,0.791000,0.791000,0.791000,0.791000,0.790000,0.790000,0.790000,0.790000,0.790000,0.790000,0.790000,0.790000,0.790000,0.790000,0.789000,0.788000,0.787000,0.786000,0.785000,0.785000,0.784000,0.784000,0.784000,0.784000,0.784000,0.784000,0.783000,0.782000,0.782000,0.781000,0.780000,0.780000,0.780000,0.780000,0.780000,0.780000,0.780000,0.780000,0.780000,0.780000,0.779000,0.779000,0.779000,0.779000,0.779000,0.779000,0.778000,0.778000,0.778000,0.778000,0.778000,0.777000,0.777000,0.777000,0.777000,0.777000,0.776000,0.776000,0.776000,0.776000,0.776000,0.776000,0.776000,0.776000,0.775000,0.774000,0.774000,0.774000,0.774000,0.774000,0.773000,0.773000,0.773000,0.772000,0.772000,0.772000,0.772000,0.770000,0.769000,0.767000,0.767000,0.767000,0.767000,0.767000,0.766000,0.765000,0.765000,0.765000,0.765000,0.765000,0.765000,0.765000,0.764000,0.763000,0.763000,0.763000,0.763000,0.762000,0.762000,0.762000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.761000,0.760000,0.760000,0.760000,0.760000,0.760000,0.760000,0.760000,0.759000,0.759000,0.758000,0.757000,0.757000,0.757000,0.757000,0.757000,0.757000,0.757000,0.757000,0.757000,0.757000,0.757000,0.757000,0.755000,0.755000,0.755000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.754000,0.753000,0.753000,0.753000,0.753000,0.753000,0.753000,0.753000,0.753000,0.753000,0.753000,0.753000,0.753000,0.753000,0.753000,0.752000,0.751000,0.750000,0.750000,0.750000,0.750000,0.750000,0.750000,0.750000,0.750000,0.750000,0.750000,0.749000,0.749000,0.749000,0.749000,0.748000,0.748000,0.748000,0.747000,0.747000,0.747000,0.747000,0.746000,0.746000,0.746000,0.746000,0.745000,0.744000,0.744000,0.744000,0.744000,0.744000,0.744000,0.744000,0.744000,0.744000,0.744000,0.744000,0.744000,0.744000,0.743000,0.743000,0.742000,0.742000,0.741000,0.741000,0.741000,0.741000,0.740000,0.740000,0.739000,0.739000,0.738000,0.738000,0.738000,0.738000,0.738000,0.738000,0.737000,0.737000,0.736000,0.736000,0.736000,0.735000,0.734000,0.734000,0.734000,0.733000,0.733000,0.733000,0.733000,0.733000,0.729000,0.729000,0.728000,0.728000,0.728000,0.728000,0.728000,0.726000,0.725000,0.724000,0.724000,0.724000,0.724000,0.724000,0.724000,0.724000,0.724000,0.723000,0.722000,0.721000,0.721000,0.721000,0.721000,0.721000,0.721000,0.721000,0.721000,0.721000,0.721000,0.721000,0.721000,0.721000,0.720000,0.720000,0.720000,0.720000,0.719000,0.719000,0.719000,0.719000,0.719000,0.719000,0.719000,0.719000,0.719000,0.719000,0.719000,0.719000,0.719000,0.718000,0.718000,0.718000,0.718000,0.718000,0.718000,0.717000,0.717000,0.717000,0.716000,0.716000,0.715000,0.715000,0.715000,0.715000,0.715000,0.715000,0.714000,0.714000,0.714000,0.714000,0.714000,0.714000,0.714000,0.714000,0.714000,0.714000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.713000,0.712000,0.712000,0.712000,0.711000,0.711000,0.711000,0.710000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.709000,0.708000,0.708000,0.708000,0.708000,0.708000,0.708000,0.708000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.707000,0.706000,0.706000,0.706000,0.706000,0.706000,0.706000,0.706000,0.705000,0.705000,0.705000,0.705000,0.705000,0.705000,0.705000,0.704000,0.704000,0.703000,0.702000,0.702000,0.702000,0.701000,0.701000,0.701000,0.701000,0.700000,0.699000,0.699000,0.699000,0.699000,0.699000,0.699000,0.699000,0.699000,0.699000,0.699000,0.699000,0.699000,0.698000,0.698000,0.698000,0.698000,0.698000,0.698000,0.697000,0.697000,0.697000,0.696000,0.696000,0.696000,0.696000,0.696000,0.696000,0.696000,0.696000,0.695000,0.695000,0.695000,0.695000,0.695000,0.695000,0.695000,0.695000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.694000,0.693000,0.693000,0.693000,0.693000,0.693000,0.693000,0.693000,0.692000,0.692000,0.691000,0.691000,0.691000,0.691000,0.690000,0.689000,0.689000,0.689000,0.688000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.687000,0.686000,0.686000,0.685000,0.685000,0.685000,0.684000,0.684000,0.684000,0.683000,0.683000,0.683000,0.683000,0.683000,0.682000,0.682000,0.682000,0.679000,0.678000,0.677000,0.676000,0.676000,0.676000,0.676000,0.675000,0.675000,0.675000,0.675000,0.675000,0.675000,0.675000,0.675000,0.675000,0.675000,0.675000,0.675000,0.675000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.674000,0.673000,0.673000,0.673000,0.673000,0.673000,0.673000,0.673000,0.673000,0.673000,0.673000,0.672000,0.672000,0.672000,0.672000,0.671000,0.671000,0.671000,0.670000,0.670000,0.670000,0.670000,0.670000,0.669000,0.669000,0.669000,0.669000,0.669000,0.668000,0.668000,0.668000,0.667000,0.666000,0.665000,0.664000,0.664000,0.664000,0.664000,0.663000,0.663000,0.663000,0.663000,0.663000,0.663000,0.663000,0.663000,0.663000,0.663000,0.663000,0.662000,0.662000,0.661000,0.661000,0.661000,0.661000,0.661000,0.661000,0.659000,0.659000,0.659000,0.659000,0.658000,0.658000,0.656000,0.656000,0.656000,0.655000,0.655000,0.655000,0.655000,0.654000,0.654000,0.654000,0.653000,0.653000,0.653000,0.653000,0.651000,0.651000,0.651000,0.651000,0.651000,0.651000,0.650000,0.649000,0.649000,0.649000,0.648000,0.648000,0.648000,0.648000,0.647000,0.647000,0.647000,0.647000,0.647000,0.647000,0.645000,0.645000,0.644000,0.644000,0.644000,0.644000,0.644000,0.644000,0.644000,0.644000,0.643000,0.643000,0.643000,0.642000,0.642000,0.642000,0.641000,0.641000,0.640000,0.640000,0.639000,0.639000,0.639000,0.639000,0.638000,0.638000,0.637000,0.636000,0.635000,0.635000,0.635000,0.635000,0.634000,0.632000,0.632000,0.632000,0.632000,0.632000,0.632000,0.630000,0.630000,0.629000,0.629000,0.629000,0.629000,0.628000,0.628000,0.628000,0.628000,0.627000,0.627000,0.627000,0.627000,0.627000,0.627000,0.627000,0.627000,0.626000,0.626000,0.626000,0.626000,0.626000,0.626000,0.626000,0.626000,0.626000,0.626000,0.626000,0.626000,0.626000,0.625000,0.625000,0.625000,0.625000,0.625000,0.625000,0.625000,0.625000,0.625000,0.625000,0.625000,0.625000,0.625000,0.625000,0.624000,0.624000,0.624000,0.624000,0.624000,0.624000,0.624000,0.624000,0.624000,0.624000,0.622000,0.622000,0.622000,0.621000,0.621000,0.621000,0.621000,0.620000,0.620000,0.620000,0.620000,0.620000,0.620000,0.619000,0.617000,0.617000,0.616000,0.616000,0.616000,0.615000,0.615000,0.615000,0.615000,0.615000,0.615000,0.615000,0.615000,0.615000,0.613000,0.613000,0.612000,0.612000,0.612000,0.611000,0.611000,0.610000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.609000,0.608000,0.608000,0.608000,0.608000,0.608000,0.608000,0.608000,0.608000,0.607000,0.607000,0.607000,0.607000,0.606000,0.606000,0.606000,0.606000,0.606000,0.605000,0.605000,0.605000,0.604000,0.604000,0.604000,0.604000,0.604000,0.604000,0.603000,0.603000,0.602000,0.602000,0.602000,0.602000,0.602000,0.602000,0.600000,0.600000,0.600000,0.600000,0.600000,0.600000,0.600000,0.600000,0.599000,0.599000,0.599000,0.599000,0.599000,0.598000,0.598000,0.598000,0.598000,0.597000,0.597000,0.597000,0.597000,0.597000,0.597000,0.597000,0.597000,0.597000,0.597000,0.596000,0.595000,0.595000,0.595000,0.595000,0.595000,0.595000,0.595000,0.595000,0.595000,0.595000,0.595000,0.595000,0.595000,0.595000,0.594000,0.594000,0.593000,0.592000,0.592000,0.591000,0.591000,0.591000,0.591000,0.591000,0.590000,0.590000,0.590000,0.590000,0.590000,0.589000,0.588000,0.588000,0.587000,0.587000,0.587000,0.586000,0.586000,0.585000,0.585000,0.585000,0.585000,0.584000,0.584000,0.584000,0.584000,0.583000,0.583000,0.583000,0.582000,0.582000,0.582000,0.582000,0.582000,0.582000,0.581000,0.580000,0.580000,0.580000,0.580000,0.580000,0.580000,0.580000,0.579000,0.579000,0.579000,0.579000,0.578000,0.577000,0.576000,0.576000,0.576000,0.576000,0.575000,0.575000,0.575000,0.575000,0.575000,0.575000,0.575000,0.574000,0.573000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.572000,0.570000,0.570000,0.570000,0.570000,0.570000,0.570000,0.569000,0.569000,0.569000,0.568000,0.568000,0.568000,0.568000,0.568000,0.567000,0.567000,0.566000,0.565000,0.565000,0.565000,0.565000,0.565000,0.565000,0.565000,0.565000,0.565000,0.564000,0.564000,0.564000,0.564000,0.564000,0.564000,0.564000,0.564000,0.564000,0.564000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.563000,0.562000,0.562000,0.562000,0.562000,0.562000,0.562000,0.561000,0.560000,0.560000,0.559000,0.559000,0.559000,0.559000,0.559000,0.558000,0.558000,0.558000,0.557000,0.557000,0.557000,0.556000,0.556000,0.556000,0.556000,0.556000,0.556000,0.556000,0.555000,0.555000,0.555000,0.555000,0.555000,0.555000,0.555000,0.555000,0.555000,0.555000,0.555000,0.554000,0.553000,0.552000,0.552000,0.551000,0.551000,0.550000,0.549000,0.549000,0.548000,0.548000,0.548000,0.548000,0.548000,0.548000,0.546000,0.546000,0.545000,0.545000,0.544000,0.543000,0.543000,0.542000,0.542000,0.542000,0.542000,0.542000,0.542000,0.542000,0.541000,0.541000,0.540000,0.540000,0.540000,0.539000,0.539000,0.539000,0.538000,0.538000,0.537000,0.536000,0.536000,0.536000,0.536000,0.536000,0.536000,0.535000,0.535000,0.535000,0.534000,0.534000,0.533000,0.533000,0.533000,0.533000,0.533000,0.532000,0.532000,0.532000,0.531000,0.531000,0.530000,0.530000,0.529000,0.529000,0.529000,0.529000,0.529000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.528000,0.527000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.526000,0.525000,0.525000,0.525000,0.525000,0.525000,0.525000,0.525000,0.524000,0.524000,0.524000,0.523000,0.523000,0.523000,0.523000,0.522000,0.522000,0.522000,0.522000,0.522000,0.522000,0.522000,0.522000,0.522000,0.522000,0.521000,0.521000,0.521000,0.521000,0.521000,0.519000,0.518000,0.516000,0.516000,0.516000,0.516000,0.515000,0.515000,0.515000,0.515000,0.514000,0.514000,0.514000,0.514000,0.514000,0.514000,0.513000,0.513000,0.512000,0.511000,0.511000,0.511000,0.510000,0.510000,0.510000,0.510000,0.510000,0.510000,0.510000,0.510000,0.510000,0.510000,0.510000,0.510000,0.509000,0.509000,0.508000,0.508000,0.508000,0.508000,0.508000,0.508000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.507000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.506000,0.505000,0.505000,0.505000,0.505000,0.503000,0.503000,0.503000,0.503000,0.503000,0.502000,0.502000,0.502000,0.502000,0.502000,0.502000,0.502000,0.502000,0.502000,0.501000,0.501000,0.501000,0.499000,0.499000,0.499000,0.498000,0.498000,0.497000,0.496000,0.496000,0.495000,0.495000,0.495000,0.495000,0.495000,0.495000,0.494000,0.494000,0.494000,0.494000,0.494000,0.494000,0.494000,0.493000,0.493000,0.493000,0.493000,0.493000,0.493000,0.493000,0.493000,0.493000,0.493000,0.493000,0.493000,0.493000,0.493000,0.492000,0.490000,0.490000,0.490000,0.490000,0.490000,0.490000,0.490000,0.489000,0.489000,0.489000,0.489000,0.488000,0.488000,0.488000,0.488000,0.488000,0.488000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.487000,0.486000,0.486000,0.486000,0.486000,0.486000,0.486000,0.486000,0.484000,0.484000,0.484000,0.484000,0.482000,0.482000,0.482000,0.482000,0.482000,0.482000,0.482000,0.481000,0.481000,0.481000,0.481000,0.481000,0.481000,0.480000,0.480000,0.480000,0.479000,0.477000,0.476000,0.476000,0.475000,0.475000,0.475000,0.475000,0.474000,0.474000,0.474000,0.474000,0.473000,0.472000,0.472000,0.472000,0.472000,0.472000,0.472000,0.472000,0.472000,0.472000,0.472000,0.470000,0.470000,0.470000,0.470000,0.470000,0.470000,0.469000,0.469000,0.467000,0.467000,0.466000,0.466000,0.465000,0.465000,0.465000,0.465000,0.465000,0.465000,0.465000,0.464000,0.463000,0.463000,0.463000,0.463000,0.463000,0.463000,0.463000,0.463000,0.463000,0.463000,0.463000,0.462000,0.462000,0.461000,0.461000,0.461000,0.460000,0.460000,0.460000,0.460000,0.460000,0.460000,0.460000,0.459000,0.458000,0.458000,0.457000,0.457000,0.457000,0.457000,0.457000,0.457000,0.457000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.456000,0.455000,0.455000,0.455000,0.455000,0.455000,0.455000,0.455000,0.454000,0.452000,0.452000,0.452000,0.452000,0.452000,0.452000,0.452000,0.452000,0.452000,0.452000,0.451000,0.451000,0.450000,0.450000,0.449000,0.448000,0.448000,0.448000,0.448000,0.448000,0.447000,0.447000,0.447000,0.447000,0.447000,0.447000,0.447000,0.446000,0.445000,0.445000,0.445000,0.445000,0.445000,0.445000,0.445000,0.445000,0.445000,0.445000,0.445000,0.445000,0.444000,0.444000,0.444000,0.444000,0.444000,0.444000,0.444000,0.444000,0.444000,0.444000,0.444000,0.444000,0.444000,0.443000,0.443000,0.443000,0.442000,0.442000,0.442000,0.442000,0.441000,0.441000,0.440000,0.440000,0.440000,0.439000,0.439000,0.439000,0.439000,0.439000,0.438000,0.438000,0.438000,0.438000,0.438000,0.438000,0.438000,0.438000,0.437000,0.436000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.435000,0.434000,0.434000,0.434000,0.433000,0.433000,0.433000,0.433000,0.433000,0.433000,0.433000,0.433000,0.432000,0.431000,0.429000,0.429000,0.429000,0.429000,0.428000,0.428000,0.428000,0.428000,0.428000,0.428000,0.428000,0.427000,0.426000,0.426000,0.426000,0.426000,0.426000,0.426000,0.426000,0.426000,0.424000,0.424000,0.424000,0.424000,0.424000,0.424000,0.424000,0.424000,0.424000,0.424000,0.424000,0.424000,0.424000,0.424000,0.423000,0.423000,0.422000,0.422000,0.422000,0.422000,0.421000,0.421000,0.421000,0.421000,0.421000,0.421000,0.420000,0.420000,0.420000,0.420000,0.419000,0.419000,0.419000,0.418000,0.418000,0.418000,0.418000,0.418000,0.418000,0.418000,0.418000,0.417000,0.417000,0.416000,0.416000,0.416000,0.415000,0.415000,0.415000,0.414000,0.413000,0.413000,0.413000,0.413000,0.413000,0.412000,0.412000,0.412000,0.411000,0.411000,0.411000,0.411000,0.411000,0.410000,0.410000,0.410000,0.410000,0.409000,0.407000,0.407000,0.407000,0.407000,0.406000,0.406000,0.406000,0.405000,0.405000,0.405000,0.405000,0.405000,0.405000,0.404000,0.404000,0.404000,0.403000,0.402000,0.402000,0.402000,0.401000,0.401000,0.401000,0.400000,0.400000,0.400000,0.400000,0.399000,0.399000,0.399000,0.399000,0.399000,0.398000,0.398000,0.396000,0.396000,0.396000,0.396000,0.396000,0.396000,0.396000,0.396000,0.396000,0.396000,0.396000,0.395000,0.395000,0.395000,0.395000,0.395000,0.395000,0.395000,0.395000,0.395000,0.394000,0.394000,0.393000,0.393000,0.393000,0.393000,0.393000,0.391000,0.391000,0.391000,0.390000,0.390000,0.390000,0.390000,0.390000,0.390000,0.390000,0.389000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.387000,0.386000,0.386000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.385000,0.384000,0.384000,0.384000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.383000,0.382000,0.382000,0.382000,0.381000,0.381000,0.380000,0.380000,0.380000,0.379000,0.379000,0.379000,0.378000,0.378000,0.377000,0.376000,0.375000,0.375000,0.375000,0.375000,0.375000,0.375000,0.375000,0.375000,0.375000,0.375000,0.375000,0.375000,0.375000,0.374000,0.374000,0.374000,0.374000,0.374000,0.374000,0.374000,0.374000,0.373000,0.373000,0.373000,0.373000,0.373000,0.373000,0.373000,0.373000,0.373000,0.373000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.372000,0.371000,0.371000,0.371000,0.371000,0.371000,0.371000,0.371000,0.370000,0.370000,0.370000,0.370000,0.369000,0.369000,0.368000,0.368000,0.368000,0.366000,0.366000,0.366000,0.366000,0.366000,0.366000,0.366000,0.366000,0.366000,0.366000,0.366000,0.366000,0.366000,0.366000,0.365000,0.365000,0.363000,0.363000,0.363000,0.363000,0.363000,0.363000,0.363000,0.363000,0.363000,0.363000,0.362000,0.362000,0.361000,0.361000,0.361000,0.361000,0.360000,0.360000,0.360000,0.360000,0.360000,0.360000,0.360000,0.359000,0.359000,0.358000,0.358000,0.358000,0.358000,0.358000,0.358000,0.358000,0.358000,0.358000,0.358000,0.358000,0.358000,0.358000,0.358000,0.356000,0.356000,0.355000,0.354000,0.354000,0.354000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.353000,0.352000,0.352000,0.352000,0.352000,0.352000,0.351000,0.351000,0.350000,0.350000,0.349000,0.349000,0.349000,0.349000,0.349000,0.349000,0.349000,0.349000,0.349000,0.349000,0.349000,0.349000,0.349000,0.349000,0.347000,0.347000,0.347000,0.347000,0.347000,0.347000,0.347000,0.347000,0.347000,0.347000,0.347000,0.347000,0.346000,0.346000,0.346000,0.346000,0.346000,0.346000,0.346000,0.346000,0.346000,0.345000,0.345000,0.345000,0.344000,0.344000,0.343000,0.343000,0.343000,0.342000,0.342000,0.342000,0.342000,0.341000,0.341000,0.340000,0.340000,0.340000,0.339000,0.339000,0.339000,0.339000,0.339000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.338000,0.337000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.335000,0.334000,0.334000,0.334000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.333000,0.332000,0.332000,0.331000,0.329000,0.329000,0.328000,0.328000,0.328000,0.328000,0.328000,0.328000,0.328000,0.327000,0.327000,0.327000,0.327000,0.327000,0.327000,0.327000,0.327000,0.327000,0.326000,0.326000,0.326000,0.326000,0.326000,0.326000,0.326000,0.326000,0.326000,0.326000,0.326000,0.325000,0.325000,0.325000,0.325000,0.325000,0.325000,0.325000,0.325000,0.325000,0.325000,0.325000,0.325000,0.325000,0.324000,0.324000,0.324000,0.324000,0.324000,0.322000,0.322000,0.322000,0.322000,0.322000,0.322000,0.322000,0.322000,0.322000,0.321000,0.321000,0.321000,0.321000,0.321000,0.321000,0.321000,0.321000,0.321000,0.321000,0.321000,0.321000,0.321000,0.320000,0.320000,0.320000,0.320000,0.320000,0.320000,0.320000,0.320000,0.320000,0.319000,0.319000,0.319000,0.318000,0.318000,0.318000,0.317000,0.316000,0.316000,0.316000,0.316000,0.316000,0.316000,0.316000,0.316000,0.316000,0.316000,0.315000,0.314000,0.313000,0.313000,0.313000,0.313000,0.312000,0.312000,0.312000,0.311000,0.311000,0.311000,0.311000,0.311000,0.310000,0.309000,0.309000,0.309000,0.308000,0.308000,0.308000,0.308000,0.308000,0.308000,0.308000,0.306000,0.306000,0.306000,0.306000,0.306000,0.306000,0.306000,0.306000,0.306000,0.306000,0.305000,0.305000,0.305000,0.305000,0.305000,0.305000,0.304000,0.304000,0.304000,0.303000,0.303000,0.303000,0.303000,0.303000,0.303000,0.303000,0.303000,0.303000,0.302000,0.302000,0.302000,0.301000,0.301000,0.301000,0.301000,0.301000,0.301000,0.301000,0.301000,0.301000,0.300000,0.300000,0.299000,0.299000,0.298000,0.297000,0.297000,0.297000,0.297000,0.296000,0.296000,0.295000,0.295000,0.295000,0.295000,0.295000,0.295000,0.295000,0.295000,0.295000,0.295000,0.295000,0.294000,0.294000,0.294000,0.293000,0.293000,0.293000,0.293000,0.293000,0.293000,0.292000,0.292000,0.292000,0.292000,0.291000,0.291000,0.291000,0.291000,0.291000,0.291000,0.291000,0.291000,0.290000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.289000,0.288000,0.288000,0.288000,0.288000,0.288000,0.287000,0.287000,0.287000,0.287000,0.287000,0.287000,0.287000,0.287000,0.287000,0.286000,0.286000,0.286000,0.285000,0.285000,0.285000,0.285000,0.285000,0.284000,0.284000,0.284000,0.284000,0.284000,0.284000,0.284000,0.284000,0.284000,0.284000,0.283000,0.283000,0.282000,0.282000,0.282000,0.282000,0.282000,0.282000,0.282000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.281000,0.280000,0.280000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.278000,0.277000,0.277000,0.277000,0.276000,0.276000,0.276000,0.275000,0.275000,0.275000,0.275000,0.275000,0.274000,0.274000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.273000,0.272000,0.271000,0.271000,0.270000,0.270000,0.269000,0.269000,0.269000,0.269000,0.269000,0.269000,0.268000,0.268000,0.268000,0.268000,0.268000,0.268000,0.268000,0.268000,0.268000,0.268000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.265000,0.265000,0.265000,0.265000,0.265000,0.265000,0.265000,0.264000,0.264000,0.263000,0.263000,0.262000,0.262000,0.262000,0.262000,0.262000,0.261000,0.261000,0.261000,0.261000,0.261000,0.261000,0.260000,0.260000,0.260000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.259000,0.258000,0.258000,0.257000,0.257000,0.257000,0.257000,0.257000,0.257000,0.257000,0.257000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.256000,0.255000,0.255000,0.255000,0.255000,0.255000,0.255000,0.255000,0.255000,0.255000,0.255000,0.255000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.254000,0.253000,0.253000,0.253000,0.253000,0.253000,0.253000,0.251000,0.251000,0.251000,0.251000,0.251000,0.251000,0.250000,0.250000,0.250000,0.250000,0.250000,0.250000,0.250000,0.250000,0.250000,0.250000,0.249000,0.249000,0.249000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.248000,0.247000,0.247000,0.247000,0.247000,0.247000,0.247000,0.246000,0.246000,0.246000,0.246000,0.246000,0.246000,0.246000,0.246000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.245000,0.244000,0.243000,0.243000,0.243000,0.243000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.242000,0.241000,0.241000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.240000,0.239000,0.239000,0.239000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.238000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.237000,0.236000,0.236000,0.236000,0.236000,0.236000,0.236000,0.236000,0.236000,0.236000,0.235000,0.235000,0.235000,0.235000,0.235000,0.235000,0.235000,0.235000,0.235000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.234000,0.233000,0.233000,0.233000,0.233000,0.233000,0.232000,0.232000,0.232000,0.231000,0.231000,0.231000,0.231000,0.231000,0.230000,0.230000,0.229000,0.229000,0.229000,0.229000,0.229000,0.229000,0.229000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.228000,0.227000,0.227000,0.227000,0.227000,0.227000,0.227000,0.226000,0.226000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.225000,0.224000,0.224000,0.224000,0.224000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.223000,0.222000,0.221000,0.221000,0.221000,0.219000,0.218000,0.218000,0.218000,0.217000,0.217000,0.217000,0.217000,0.217000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.216000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.215000,0.214000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.213000,0.212000,0.212000,0.212000,0.212000,0.212000,0.212000,0.212000,0.212000,0.211000,0.211000,0.211000,0.211000,0.211000,0.211000,0.211000,0.211000,0.211000,0.211000,0.210000,0.210000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.209000,0.208000,0.208000,0.208000,0.208000,0.208000,0.207000,0.207000,0.207000,0.207000,0.207000,0.206000,0.206000,0.205000,0.205000,0.205000,0.205000,0.205000,0.205000,0.205000,0.205000,0.205000,0.204000,0.204000,0.204000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.203000,0.202000,0.202000,0.202000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.201000,0.200000,0.198000,0.198000,0.198000,0.197000,0.197000,0.197000,0.197000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.196000,0.195000,0.195000,0.194000,0.193000,0.193000,0.193000,0.193000,0.193000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.192000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.191000,0.190000,0.190000,0.190000,0.190000,0.190000,0.190000,0.190000,0.190000,0.190000,0.189000,0.189000,0.188000,0.188000,0.188000,0.188000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.187000,0.186000,0.186000,0.186000,0.186000,0.185000,0.185000,0.185000,0.185000,0.184000,0.183000,0.183000,0.183000,0.183000,0.183000,0.183000,0.183000,0.183000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.182000,0.181000,0.181000,0.179000,0.179000,0.178000,0.178000,0.178000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.177000,0.176000,0.176000,0.176000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.175000,0.174000,0.174000,0.174000,0.174000,0.174000,0.174000,0.173000,0.173000,0.173000,0.173000,0.173000,0.172000,0.171000,0.171000,0.171000,0.171000,0.171000,0.171000,0.171000,0.171000,0.171000,0.171000,0.171000,0.171000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.170000,0.169000,0.169000,0.169000,0.169000,0.169000,0.169000,0.168000,0.168000,0.168000,0.168000,0.167000,0.166000,0.166000,0.166000,0.166000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.165000,0.164000,0.164000,0.164000,0.164000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.163000,0.162000,0.162000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.161000,0.160000,0.160000,0.160000,0.160000,0.160000,0.160000,0.160000,0.160000,0.159000,0.159000,0.159000,0.159000,0.159000,0.158000,0.158000,0.158000,0.157000,0.157000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.156000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.154000,0.154000,0.154000,0.154000,0.154000,0.154000,0.154000,0.153000,0.153000,0.153000,0.153000,0.153000,0.153000,0.153000,0.153000,0.153000,0.153000,0.153000,0.153000,0.153000,0.152000,0.152000,0.152000,0.152000,0.151000,0.151000,0.151000,0.151000,0.150000,0.150000,0.150000,0.150000,0.150000,0.149000,0.149000,0.149000,0.149000,0.149000,0.149000,0.149000,0.149000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.148000,0.147000,0.146000,0.146000,0.146000,0.146000,0.145000,0.144000,0.144000,0.144000,0.144000,0.144000,0.144000,0.144000,0.144000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.143000,0.142000,0.142000,0.142000,0.142000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.141000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.140000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.139000,0.138000,0.138000,0.138000,0.138000,0.138000,0.138000,0.138000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.137000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.136000,0.134000,0.134000,0.134000,0.133000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.132000,0.131000,0.131000,0.131000,0.131000,0.131000,0.131000,0.131000,0.131000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.130000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.129000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.128000,0.126000,0.126000,0.126000,0.126000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.125000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.123000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.122000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.121000,0.120000,0.120000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.119000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.118000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.117000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.115000,0.114000,0.114000,0.114000,0.114000,0.114000,0.114000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.113000,0.112000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.111000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.110000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.108000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.107000,0.106000,0.106000,0.106000,0.106000,0.106000,0.106000,0.106000,0.106000,0.106000,0.106000,0.105000,0.105000,0.105000,0.105000,0.105000,0.104000,0.104000,0.104000,0.104000,0.104000,0.104000,0.104000,0.104000,0.104000,0.104000,0.104000,0.104000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.103000,0.102000,0.102000,0.102000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.101000,0.100000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.099000,0.098000,0.097000,0.096000,0.096000,0.096000,0.096000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.093000,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.092000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.091000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.089000,0.088000,0.088000,0.088000,0.088000,0.088000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.087000,0.086000,0.086000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.085000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.084000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.082000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.081000,0.080000,0.079000,0.079000,0.079000,0.079000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.078000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.077000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.075000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.074000,0.073000,0.073000,0.073000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.072000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.071000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.070000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.069000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.067000,0.067000,0.067000,0.067000,0.067000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.063000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.061000,0.061000,0.061000,0.061000,0.061000,0.061000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.058000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.057000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.053000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.052000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.051000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.050000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.049000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.048000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.047000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.040000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.039000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.037000,0.037000,0.037000,0.037000,0.037000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.033000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.030000,0.030000,0.030000,0.030000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.028000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.016000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.014000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.011000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,

==> matlab/W2Erlang_rho095_M2_N5K_5K_runs.txt <==
1.000000,0.999600,0.999600,0.999600,0.999600,0.999600,0.999600,0.999600,0.999600,0.999600,0.999600,0.999600,0.999400,0.999400,0.999400,0.999200,0.999200,0.999200,0.999200,0.999200,0.999200,0.999200,0.999200,0.999200,0.999000,0.999000,0.999000,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998800,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998600,0.998400,0.998400,0.998400,0.998400,0.998400,0.998200,0.998200,0.998200,0.998000,0.998000,0.998000,0.998000,0.998000,0.998000,0.998000,0.998000,0.998000,0.998000,0.998000,0.998000,0.998000,0.998000,0.997800,0.997800,0.997800,0.997800,0.997600,0.997600,0.997600,0.997600,0.997400,0.997400,0.997400,0.997400,0.997400,0.997400,0.997400,0.997400,0.997400,0.997400,0.997200,0.997200,0.997200,0.997200,0.997000,0.996800,0.996800,0.996800,0.996800,0.996800,0.996800,0.996800,0.996800,0.996800,0.996600,0.996600,0.996400,0.996400,0.996400,0.996400,0.996400,0.996400,0.996400,0.996200,0.996200,0.996200,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.996000,0.995800,0.995800,0.995800,0.995800,0.995800,0.995800,0.995800,0.995800,0.995800,0.995800,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995600,0.995400,0.995400,0.995200,0.995200,0.995200,0.995200,0.995200,0.995000,0.995000,0.995000,0.995000,0.995000,0.994800,0.994800,0.994800,0.994800,0.994800,0.994800,0.994800,0.994800,0.994800,0.994800,0.994800,0.994800,0.994800,0.994800,0.994600,0.994400,0.994400,0.994400,0.994400,0.994200,0.994200,0.994200,0.994200,0.994200,0.994200,0.994000,0.994000,0.993800,0.993800,0.993800,0.993800,0.993800,0.993800,0.993800,0.993800,0.993800,0.993400,0.993400,0.993400,0.993400,0.993400,0.993400,0.993400,0.993400,0.993400,0.993400,0.993400,0.993000,0.992800,0.992800,0.992800,0.992800,0.992800,0.992800,0.992800,0.992800,0.992800,0.992800,0.992800,0.992800,0.992800,0.992600,0.992600,0.992600,0.992600,0.992600,0.992600,0.992400,0.992400,0.992400,0.992200,0.992200,0.992200,0.992200,0.992200,0.992200,0.992200,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.992000,0.991800,0.991600,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991400,0.991200,0.991000,0.991000,0.991000,0.991000,0.990600,0.990400,0.990400,0.990400,0.990400,0.990400,0.990200,0.990000,0.990000,0.990000,0.990000,0.990000,0.989800,0.989600,0.989600,0.989600,0.989600,0.989600,0.989600,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989200,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.989000,0.988600,0.988600,0.988400,0.988200,0.988200,0.988200,0.988200,0.988200,0.988200,0.988200,0.988200,0.987800,0.987600,0.987400,0.987400,0.987200,0.987000,0.987000,0.987000,0.987000,0.987000,0.987000,0.986800,0.986600,0.986600,0.986600,0.986600,0.986600,0.986600,0.986600,0.986400,0.986400,0.986400,0.986200,0.986200,0.986200,0.986000,0.986000,0.986000,0.985800,0.985800,0.985800,0.985600,0.985600,0.985600,0.985400,0.985400,0.985400,0.985400,0.985400,0.985400,0.985200,0.985200,0.985200,0.984600,0.984600,0.984600,0.984600,0.984600,0.984400,0.984200,0.984200,0.983800,0.983800,0.983800,0.983800,0.983600,0.983600,0.983400,0.983400,0.983200,0.983000,0.983000,0.983000,0.983000,0.983000,0.983000,0.983000,0.982800,0.982800,0.982600,0.982600,0.982600,0.982600,0.982400,0.982400,0.982400,0.982200,0.982200,0.982200,0.982000,0.982000,0.982000,0.981600,0.981600,0.981600,0.981600,0.981600,0.981600,0.981600,0.981600,0.981600,0.981600,0.981600,0.981400,0.981200,0.981200,0.981200,0.981200,0.981000,0.980800,0.980800,0.980800,0.980800,0.980400,0.980400,0.980400,0.980200,0.980000,0.980000,0.979600,0.979400,0.979400,0.979400,0.979400,0.979400,0.979400,0.979400,0.979400,0.979200,0.979000,0.979000,0.979000,0.979000,0.979000,0.979000,0.978800,0.978600,0.978200,0.978200,0.978000,0.978000,0.978000,0.977800,0.977600,0.977600,0.977600,0.977600,0.977400,0.977200,0.977200,0.977200,0.977200,0.977200,0.977200,0.976800,0.976400,0.976200,0.976000,0.976000,0.976000,0.975800,0.975600,0.975600,0.975600,0.975400,0.975200,0.974800,0.974800,0.974800,0.974400,0.974200,0.974200,0.974200,0.974000,0.973800,0.973800,0.973800,0.973600,0.973400,0.973400,0.973400,0.973400,0.973400,0.973200,0.973000,0.973000,0.973000,0.972800,0.972600,0.972400,0.972400,0.972000,0.971800,0.971800,0.971400,0.971200,0.971000,0.970400,0.970400,0.970200,0.970200,0.970200,0.970200,0.970200,0.970000,0.970000,0.969600,0.969600,0.969600,0.969400,0.969400,0.969400,0.969400,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.969000,0.968800,0.968800,0.968800,0.968600,0.968600,0.968600,0.968200,0.968200,0.968200,0.968000,0.968000,0.968000,0.968000,0.967800,0.967600,0.967600,0.967600,0.967600,0.967600,0.967400,0.967200,0.967200,0.967200,0.967200,0.967200,0.967200,0.967200,0.967000,0.967000,0.966800,0.966400,0.966400,0.966400,0.966000,0.966000,0.966000,0.965800,0.965400,0.965400,0.965200,0.965000,0.964800,0.964600,0.964600,0.964600,0.963800,0.963800,0.963600,0.963200,0.963000,0.962600,0.962400,0.962400,0.962400,0.962400,0.962400,0.962400,0.962400,0.962400,0.962400,0.962400,0.962200,0.961600,0.961600,0.961600,0.961400,0.961400,0.961400,0.961400,0.961400,0.961200,0.961000,0.961000,0.960800,0.960800,0.960800,0.960800,0.960800,0.960800,0.960600,0.960600,0.960600,0.960400,0.960400,0.960200,0.960000,0.960000,0.960000,0.960000,0.959800,0.959600,0.959400,0.959400,0.959200,0.959200,0.959200,0.959200,0.959200,0.959200,0.959000,0.959000,0.959000,0.959000,0.959000,0.958800,0.958800,0.958400,0.958400,0.958400,0.958000,0.957800,0.957800,0.957800,0.957800,0.957800,0.957800,0.957800,0.957200,0.957000,0.956800,0.956800,0.956600,0.956600,0.956600,0.956600,0.956600,0.956600,0.956400,0.956200,0.956200,0.956200,0.956000,0.956000,0.955800,0.955600,0.955600,0.955400,0.955200,0.955200,0.955000,0.954800,0.954800,0.954200,0.954200,0.954200,0.954200,0.954000,0.954000,0.954000,0.954000,0.954000,0.954000,0.954000,0.953800,0.953800,0.953800,0.953600,0.953400,0.953400,0.953200,0.952800,0.952800,0.952800,0.952400,0.952200,0.952000,0.952000,0.951800,0.951400,0.950800,0.950600,0.950600,0.950600,0.950600,0.950600,0.950400,0.950400,0.950200,0.950200,0.950000,0.949800,0.949400,0.949400,0.949400,0.949000,0.948800,0.948600,0.948600,0.948600,0.948600,0.948600,0.948600,0.948600,0.948400,0.948400,0.948200,0.948200,0.947800,0.947000,0.946800,0.946800,0.946800,0.946800,0.946800,0.946400,0.946400,0.946400,0.946000,0.946000,0.946000,0.945800,0.945800,0.945600,0.945600,0.945000,0.944800,0.944800,0.944600,0.944400,0.944400,0.944200,0.944000,0.944000,0.943800,0.943800,0.943600,0.943400,0.943000,0.942800,0.942400,0.942400,0.942200,0.942200,0.942200,0.942000,0.942000,0.942000,0.941600,0.941400,0.941400,0.941400,0.941400,0.941200,0.941000,0.941000,0.941000,0.941000,0.940600,0.940400,0.940000,0.939400,0.939400,0.939400,0.939200,0.939200,0.939000,0.938800,0.938600,0.938600,0.938400,0.938400,0.938400,0.938000,0.937800,0.937600,0.937600,0.937400,0.937400,0.937200,0.936800,0.936800,0.936800,0.936400,0.936200,0.936200,0.936200,0.936000,0.935800,0.935600,0.935600,0.935600,0.935600,0.935600,0.935600,0.935600,0.935600,0.935400,0.935400,0.935400,0.935400,0.935400,0.935000,0.934400,0.934000,0.934000,0.933800,0.933800,0.933800,0.933600,0.933400,0.933400,0.933200,0.933200,0.933200,0.933200,0.933200,0.933200,0.933200,0.933000,0.933000,0.933000,0.933000,0.933000,0.932800,0.932600,0.932400,0.932200,0.932000,0.931600,0.931400,0.931200,0.931200,0.931000,0.931000,0.930800,0.930800,0.930400,0.930400,0.930400,0.930200,0.930200,0.930000,0.929800,0.929800,0.929600,0.929200,0.929200,0.929000,0.928600,0.928600,0.928600,0.928600,0.928600,0.928600,0.928000,0.927800,0.927800,0.927800,0.927800,0.927400,0.927200,0.927000,0.926800,0.926800,0.926600,0.926600,0.926000,0.925600,0.925200,0.925200,0.925200,0.925000,0.924600,0.924600,0.924400,0.924400,0.924400,0.924400,0.924400,0.924200,0.924200,0.924200,0.924200,0.924200,0.924200,0.924200,0.924000,0.923800,0.923800,0.923600,0.923600,0.923400,0.923400,0.923400,0.923200,0.923000,0.923000,0.922800,0.922600,0.922600,0.922600,0.922400,0.922400,0.922200,0.922200,0.922000,0.921800,0.921600,0.921200,0.921200,0.921200,0.920800,0.920600,0.920600,0.920600,0.920600,0.920400,0.920400,0.920000,0.919800,0.919800,0.919800,0.919600,0.919400,0.919200,0.918800,0.918800,0.918400,0.918400,0.918200,0.918000,0.917800,0.917600,0.917600,0.917400,0.917400,0.917200,0.916800,0.916600,0.916200,0.916000,0.915800,0.915600,0.915600,0.915000,0.915000,0.915000,0.915000,0.914800,0.914800,0.914800,0.914600,0.914200,0.914000,0.913800,0.913800,0.913400,0.912800,0.912600,0.912600,0.912600,0.912600,0.912400,0.912000,0.912000,0.911600,0.911400,0.911200,0.911200,0.911000,0.910800,0.910600,0.910400,0.910400,0.910000,0.909400,0.909200,0.908800,0.908600,0.908200,0.908200,0.907600,0.907400,0.907200,0.907200,0.907000,0.907000,0.907000,0.906800,0.906800,0.906600,0.906600,0.906600,0.906200,0.906000,0.906000,0.905800,0.905400,0.905000,0.905000,0.904800,0.904800,0.904600,0.904200,0.904000,0.903800,0.903800,0.903800,0.903600,0.903400,0.903000,0.903000,0.903000,0.902800,0.902800,0.902800,0.902800,0.902800,0.902800,0.902600,0.902400,0.902400,0.902400,0.902000,0.901800,0.901600,0.901600,0.901600,0.901400,0.901400,0.901200,0.901200,0.900600,0.900600,0.900400,0.900000,0.899600,0.899600,0.899400,0.899400,0.899000,0.898600,0.898400,0.898400,0.898200,0.897600,0.897200,0.897200,0.897200,0.897200,0.897200,0.897200,0.897200,0.897200,0.897000,0.896800,0.896800,0.896600,0.896600,0.896600,0.896600,0.896600,0.896400,0.896400,0.896400,0.896400,0.896400,0.896200,0.895400,0.895400,0.895000,0.895000,0.895000,0.895000,0.894600,0.894600,0.894400,0.893800,0.893600,0.893600,0.893200,0.893200,0.893200,0.893200,0.893200,0.893000,0.893000,0.892600,0.892400,0.892200,0.891600,0.891600,0.891600,0.891600,0.891400,0.891200,0.891200,0.891200,0.890800,0.890800,0.890800,0.890800,0.890800,0.890800,0.890800,0.890600,0.890400,0.890200,0.889800,0.889600,0.889000,0.889000,0.889000,0.889000,0.888800,0.888800,0.888800,0.888600,0.888600,0.888400,0.888400,0.888400,0.888400,0.888200,0.887800,0.887600,0.887400,0.887200,0.887200,0.886800,0.886600,0.886600,0.886200,0.886200,0.886200,0.885800,0.885600,0.885400,0.885400,0.885000,0.885000,0.884600,0.884600,0.884600,0.884400,0.884400,0.884400,0.884200,0.884000,0.883800,0.883800,0.883600,0.883400,0.883200,0.882800,0.882200,0.882000,0.882000,0.881600,0.881200,0.880800,0.880600,0.880400,0.880400,0.880200,0.880200,0.880200,0.880000,0.880000,0.880000,0.880000,0.879800,0.879400,0.879200,0.879200,0.879200,0.878600,0.878400,0.878200,0.878000,0.877800,0.877400,0.877400,0.877400,0.877400,0.877200,0.877000,0.876800,0.876400,0.876200,0.876200,0.876000,0.876000,0.876000,0.876000,0.875800,0.875600,0.875400,0.875000,0.874800,0.874400,0.874200,0.874200,0.874200,0.874000,0.873600,0.873400,0.873200,0.873200,0.872800,0.872800,0.872800,0.872600,0.872600,0.872600,0.872600,0.872400,0.872200,0.872000,0.871800,0.871800,0.871600,0.870800,0.870600,0.870600,0.870600,0.870600,0.870400,0.870200,0.870000,0.870000,0.869600,0.869600,0.869600,0.869600,0.869200,0.868800,0.868400,0.868000,0.868000,0.867800,0.867400,0.867400,0.867400,0.867400,0.867400,0.867400,0.867000,0.866800,0.866600,0.866600,0.866600,0.866600,0.866600,0.866600,0.866600,0.866400,0.866400,0.866200,0.866000,0.866000,0.866000,0.865800,0.865200,0.865200,0.865000,0.865000,0.865000,0.864800,0.864800,0.864400,0.864400,0.864400,0.864200,0.864200,0.864200,0.864200,0.864000,0.863800,0.863600,0.863400,0.863200,0.863200,0.863200,0.863200,0.863000,0.862800,0.862800,0.862800,0.862400,0.862400,0.862200,0.861800,0.861600,0.861600,0.861600,0.861400,0.860800,0.860600,0.860400,0.860200,0.860000,0.859600,0.859400,0.859000,0.858800,0.858800,0.858600,0.858600,0.858600,0.858200,0.858000,0.857800,0.857600,0.857600,0.857600,0.857600,0.856800,0.856800,0.856600,0.856200,0.856000,0.856000,0.855800,0.855800,0.855800,0.855600,0.855600,0.855400,0.855000,0.855000,0.854800,0.854800,0.854400,0.853600,0.853400,0.853400,0.853200,0.853000,0.852800,0.852600,0.852600,0.852400,0.852200,0.852000,0.852000,0.852000,0.852000,0.852000,0.852000,0.851600,0.851200,0.851000,0.851000,0.851000,0.851000,0.850800,0.850600,0.850400,0.850400,0.850200,0.850000,0.850000,0.849600,0.849400,0.849200,0.849200,0.849000,0.848800,0.848800,0.848200,0.848000,0.848000,0.847800,0.847200,0.847000,0.847000,0.847000,0.846600,0.846600,0.846600,0.846600,0.846400,0.846400,0.846000,0.845600,0.845600,0.845400,0.845200,0.845000,0.844800,0.844400,0.843600,0.843600,0.843400,0.843400,0.843400,0.843400,0.843200,0.843000,0.842800,0.842600,0.842600,0.842400,0.842400,0.842200,0.842200,0.842000,0.842000,0.841800,0.841400,0.841000,0.840600,0.840600,0.840400,0.840400,0.840200,0.840000,0.839800,0.839600,0.839600,0.839600,0.839400,0.839400,0.839400,0.839400,0.839000,0.839000,0.837800,0.837800,0.837800,0.837600,0.837600,0.837600,0.837200,0.836800,0.836800,0.836400,0.835800,0.835400,0.835200,0.835000,0.834800,0.834600,0.834400,0.834400,0.834400,0.834200,0.834000,0.833600,0.833400,0.833400,0.833200,0.832800,0.832400,0.832000,0.832000,0.831600,0.831200,0.830800,0.830400,0.830400,0.830400,0.830000,0.829600,0.828800,0.828400,0.828400,0.828200,0.827800,0.827800,0.827800,0.827600,0.827000,0.826600,0.826600,0.826600,0.826600,0.826600,0.826600,0.826000,0.826000,0.825600,0.825600,0.825600,0.825600,0.825400,0.825200,0.824800,0.824400,0.824000,0.823800,0.823600,0.823200,0.823000,0.823000,0.822800,0.822600,0.822600,0.822400,0.822000,0.821600,0.821600,0.821600,0.821400,0.821200,0.821000,0.821000,0.821000,0.820600,0.820000,0.820000,0.820000,0.819600,0.819600,0.819600,0.819600,0.819200,0.819200,0.819000,0.818800,0.818600,0.818400,0.818400,0.818400,0.818200,0.818200,0.818200,0.817600,0.817600,0.817200,0.817200,0.817200,0.817000,0.816400,0.816400,0.816000,0.815800,0.815800,0.815600,0.815600,0.815600,0.815400,0.815200,0.814200,0.814200,0.814000,0.814000,0.813800,0.813200,0.812800,0.812600,0.812400,0.812400,0.812200,0.812000,0.811800,0.811800,0.811600,0.811600,0.811400,0.811400,0.811000,0.811000,0.811000,0.810800,0.810600,0.810000,0.810000,0.809400,0.809000,0.809000,0.808600,0.808400,0.808400,0.808200,0.807600,0.807400,0.807000,0.806600,0.806400,0.806000,0.805600,0.805200,0.804800,0.804400,0.804200,0.804200,0.804000,0.804000,0.803800,0.803800,0.803200,0.803200,0.802800,0.802600,0.802400,0.802200,0.802000,0.801800,0.801600,0.801200,0.801000,0.800800,0.800800,0.800800,0.800400,0.800000,0.799800,0.799800,0.799400,0.799200,0.799200,0.799000,0.799000,0.798800,0.798400,0.798200,0.797600,0.797600,0.797600,0.797200,0.797000,0.796600,0.796600,0.796400,0.795800,0.795400,0.795000,0.795000,0.795000,0.794800,0.794800,0.794800,0.794600,0.794400,0.794400,0.794400,0.794000,0.793800,0.793600,0.793600,0.793400,0.793200,0.793200,0.793200,0.793200,0.793200,0.793200,0.793200,0.793000,0.793000,0.792800,0.792600,0.792600,0.792400,0.792200,0.792200,0.791600,0.791600,0.791600,0.791400,0.791400,0.791000,0.790800,0.790400,0.789800,0.789200,0.788800,0.788600,0.788200,0.788200,0.788000,0.787800,0.787800,0.787800,0.787800,0.787400,0.787000,0.787000,0.786800,0.786800,0.786200,0.785800,0.785600,0.785600,0.785200,0.784800,0.784400,0.784200,0.784000,0.784000,0.783200,0.783200,0.783200,0.783000,0.782800,0.782600,0.782400,0.782000,0.782000,0.781200,0.781200,0.780600,0.780200,0.780000,0.779800,0.779600,0.779000,0.778800,0.778800,0.778600,0.778600,0.778400,0.778200,0.777800,0.777600,0.777400,0.777400,0.777400,0.777400,0.777200,0.777000,0.776600,0.776000,0.775800,0.775800,0.775600,0.775600,0.775400,0.775200,0.774800,0.774800,0.774600,0.774600,0.774400,0.774200,0.774000,0.773800,0.773800,0.773400,0.773400,0.773200,0.773000,0.772800,0.772600,0.772400,0.772200,0.772200,0.772000,0.772000,0.771800,0.771400,0.771400,0.771200,0.771000,0.771000,0.770800,0.770200,0.770200,0.770000,0.769400,0.769000,0.768600,0.768400,0.768000,0.767800,0.767400,0.767000,0.766400,0.766400,0.766400,0.765800,0.765400,0.765200,0.765200,0.765200,0.765200,0.765200,0.765200,0.765200,0.765200,0.765200,0.764800,0.764600,0.764200,0.764000,0.763600,0.763600,0.763400,0.763400,0.762600,0.762400,0.762400,0.761600,0.761400,0.761400,0.761400,0.761200,0.761200,0.761000,0.760800,0.760600,0.760400,0.760200,0.759800,0.759000,0.759000,0.758800,0.758600,0.758600,0.758600,0.758200,0.758000,0.758000,0.757800,0.757800,0.757200,0.756800,0.756400,0.756200,0.756200,0.755600,0.755200,0.755000,0.754800,0.754400,0.754400,0.754200,0.754200,0.754200,0.753400,0.753400,0.753000,0.752600,0.752400,0.752200,0.752000,0.751800,0.751400,0.751200,0.751000,0.750600,0.750200,0.749800,0.749400,0.748800,0.748400,0.748000,0.748000,0.748000,0.748000,0.747800,0.747600,0.747200,0.747200,0.747000,0.746600,0.746400,0.746200,0.746000,0.745800,0.745200,0.744600,0.744600,0.744600,0.744600,0.744600,0.744000,0.743600,0.743600,0.743600,0.743200,0.743200,0.743200,0.742800,0.742600,0.742200,0.742200,0.742200,0.741800,0.741600,0.741400,0.741400,0.741400,0.741200,0.741000,0.740800,0.740800,0.740800,0.740400,0.740200,0.740200,0.740000,0.740000,0.739800,0.739800,0.739800,0.739400,0.739200,0.739200,0.739200,0.739000,0.738800,0.738400,0.738200,0.738200,0.737800,0.737800,0.737600,0.737600,0.737400,0.737400,0.736800,0.736800,0.736800,0.736600,0.736000,0.735800,0.735800,0.735600,0.735400,0.735200,0.735000,0.734800,0.734600,0.734400,0.734200,0.734200,0.734000,0.734000,0.733400,0.733000,0.733000,0.732800,0.732600,0.732600,0.731800,0.731800,0.731600,0.731200,0.731200,0.731200,0.731200,0.730800,0.730600,0.730400,0.730000,0.730000,0.729800,0.729600,0.729200,0.729000,0.729000,0.729000,0.728800,0.728800,0.728400,0.728200,0.728000,0.727600,0.727400,0.727000,0.727000,0.727000,0.727000,0.726800,0.726200,0.726000,0.726000,0.725600,0.725600,0.725400,0.725400,0.724600,0.724600,0.724400,0.724200,0.724000,0.723800,0.723800,0.723400,0.723000,0.723000,0.722800,0.722800,0.722600,0.722400,0.722400,0.722200,0.722000,0.722000,0.721800,0.721600,0.721400,0.720800,0.720600,0.720400,0.720400,0.720000,0.719600,0.719000,0.718400,0.717600,0.717600,0.717600,0.717600,0.717200,0.717000,0.717000,0.717000,0.716600,0.716600,0.716600,0.716400,0.716200,0.715800,0.715800,0.715200,0.715000,0.714600,0.714600,0.714600,0.714600,0.714600,0.714600,0.714400,0.714200,0.714000,0.713200,0.713200,0.713000,0.712600,0.712600,0.712400,0.712400,0.712200,0.711800,0.711600,0.711400,0.711200,0.710800,0.710800,0.710600,0.710400,0.710400,0.710400,0.710400,0.710400,0.710400,0.710400,0.710400,0.709800,0.709600,0.709200,0.709200,0.709200,0.708800,0.708400,0.708400,0.708400,0.707800,0.707600,0.707600,0.707600,0.707000,0.706600,0.706600,0.706400,0.706400,0.706400,0.706000,0.705400,0.704600,0.704400,0.703600,0.703000,0.702600,0.702400,0.701800,0.701600,0.701400,0.701400,0.701400,0.701200,0.700600,0.700000,0.699800,0.699800,0.699800,0.699400,0.699200,0.698800,0.698600,0.698600,0.698400,0.698200,0.697600,0.697600,0.697600,0.697400,0.697400,0.697200,0.697200,0.697000,0.697000,0.696400,0.696200,0.695600,0.695600,0.695200,0.694600,0.694400,0.694200,0.694000,0.694000,0.694000,0.693800,0.693600,0.693400,0.693400,0.693400,0.693200,0.693200,0.692800,0.692800,0.692400,0.692200,0.691800,0.691400,0.691000,0.690600,0.690200,0.690200,0.689800,0.689600,0.689400,0.689400,0.688800,0.688800,0.688800,0.688800,0.688600,0.688200,0.688000,0.687800,0.687800,0.687800,0.687600,0.687400,0.687200,0.687000,0.686600,0.686200,0.686200,0.686000,0.685400,0.685000,0.684800,0.684600,0.684400,0.684200,0.684200,0.684000,0.684000,0.683800,0.683600,0.683000,0.682800,0.682200,0.682200,0.682000,0.681600,0.681400,0.681400,0.680600,0.680600,0.680600,0.680400,0.680400,0.680000,0.679600,0.679600,0.679600,0.679400,0.679200,0.678800,0.678600,0.678400,0.678200,0.678200,0.677800,0.677600,0.677400,0.677200,0.677000,0.676600,0.676600,0.676600,0.676200,0.675800,0.675400,0.675000,0.674600,0.674200,0.673800,0.673200,0.672800,0.672600,0.672000,0.671600,0.671600,0.671600,0.671200,0.671000,0.670400,0.670200,0.669600,0.669400,0.669000,0.668600,0.668600,0.668600,0.668600,0.668600,0.668200,0.668000,0.667400,0.666600,0.666400,0.665600,0.665600,0.665400,0.665000,0.665000,0.664400,0.664400,0.664400,0.664200,0.664200,0.664200,0.664200,0.663800,0.663600,0.663200,0.663000,0.663000,0.662800,0.662400,0.662000,0.661400,0.661200,0.660800,0.660600,0.660600,0.660000,0.659800,0.659600,0.659200,0.658600,0.658400,0.658000,0.658000,0.658000,0.658000,0.657600,0.657600,0.657000,0.656600,0.656400,0.656200,0.656200,0.655800,0.655800,0.655800,0.655800,0.655400,0.654800,0.654600,0.654600,0.654400,0.654200,0.654200,0.654000,0.654000,0.653600,0.653200,0.652400,0.652200,0.652000,0.652000,0.651800,0.651600,0.651600,0.651200,0.650600,0.650400,0.650000,0.650000,0.649600,0.649400,0.649200,0.648800,0.648800,0.648400,0.647800,0.647400,0.647400,0.647200,0.647000,0.647000,0.646200,0.646200,0.645600,0.645600,0.645400,0.645000,0.644400,0.643800,0.643600,0.643600,0.643400,0.643400,0.643000,0.642800,0.642800,0.642400,0.642400,0.642000,0.641800,0.641400,0.640400,0.640000,0.639800,0.639200,0.639000,0.638800,0.638800,0.638400,0.638400,0.638000,0.637400,0.637200,0.637000,0.637000,0.637000,0.636600,0.636400,0.636400,0.636000,0.635600,0.635400,0.634800,0.634200,0.634000,0.633600,0.633400,0.633200,0.633200,0.633000,0.633000,0.632800,0.632600,0.632400,0.632400,0.632000,0.631800,0.631600,0.631400,0.631400,0.630800,0.630800,0.630600,0.630000,0.630000,0.630000,0.629400,0.629000,0.629000,0.628800,0.628600,0.628400,0.628400,0.628400,0.628200,0.627800,0.627600,0.627000,0.627000,0.626800,0.626800,0.626600,0.626400,0.626400,0.625800,0.625800,0.625600,0.625000,0.624600,0.624000,0.623400,0.623200,0.623000,0.622800,0.622800,0.622400,0.622400,0.622200,0.622200,0.622200,0.621800,0.621800,0.621600,0.621400,0.621400,0.621200,0.621200,0.620600,0.620200,0.620000,0.619800,0.619600,0.619400,0.619000,0.618800,0.618800,0.618400,0.618400,0.618400,0.618200,0.618000,0.618000,0.617800,0.617400,0.617200,0.617200,0.617000,0.616600,0.616600,0.615800,0.615600,0.615600,0.615400,0.615000,0.615000,0.614800,0.614800,0.614800,0.614600,0.614400,0.614200,0.613400,0.613400,0.613400,0.612600,0.612200,0.612200,0.612200,0.612200,0.612000,0.612000,0.612000,0.611600,0.611400,0.611000,0.611000,0.610800,0.610600,0.610200,0.609600,0.609400,0.609400,0.609000,0.609000,0.608800,0.608600,0.608400,0.608400,0.608400,0.608000,0.607800,0.607800,0.607800,0.607600,0.607400,0.607400,0.607400,0.607200,0.606800,0.606800,0.606600,0.606600,0.606400,0.606200,0.605800,0.605600,0.605400,0.605400,0.605200,0.605200,0.605000,0.604800,0.604400,0.604200,0.604200,0.604000,0.603400,0.603200,0.603200,0.603000,0.603000,0.603000,0.603000,0.602800,0.602400,0.601800,0.601800,0.601800,0.601600,0.601200,0.601200,0.601000,0.601000,0.600800,0.600600,0.600600,0.600400,0.600400,0.600400,0.600200,0.599600,0.599400,0.599400,0.599400,0.599200,0.598800,0.598600,0.598600,0.597800,0.597600,0.597000,0.597000,0.597000,0.596600,0.596600,0.596600,0.596600,0.596600,0.596200,0.596000,0.595600,0.595400,0.595400,0.595200,0.594800,0.594800,0.594600,0.594200,0.594200,0.594200,0.593800,0.593200,0.592800,0.592400,0.592400,0.592200,0.591800,0.591800,0.591800,0.591400,0.591000,0.590800,0.590800,0.590400,0.590400,0.589800,0.589800,0.589600,0.589000,0.588800,0.588600,0.588200,0.587600,0.587400,0.587400,0.587400,0.587000,0.587000,0.586800,0.586800,0.586600,0.586200,0.586000,0.585000,0.585000,0.585000,0.584800,0.584800,0.584400,0.584200,0.584000,0.583600,0.583400,0.583400,0.583200,0.582800,0.582600,0.582400,0.582000,0.581800,0.581600,0.581600,0.581200,0.581000,0.580800,0.580600,0.580400,0.580000,0.580000,0.579400,0.579400,0.579200,0.579000,0.578600,0.578600,0.578000,0.577600,0.577400,0.577000,0.576600,0.576200,0.576200,0.576000,0.576000,0.575800,0.575600,0.575200,0.575200,0.574800,0.574600,0.574200,0.574200,0.574000,0.574000,0.573200,0.573200,0.573000,0.572600,0.572600,0.572400,0.572400,0.572000,0.571600,0.571400,0.570800,0.570200,0.569600,0.569400,0.569400,0.569000,0.569000,0.569000,0.568800,0.568400,0.568200,0.568200,0.568200,0.567800,0.567800,0.567800,0.567600,0.567400,0.567400,0.567000,0.566800,0.566800,0.566800,0.566800,0.566400,0.566000,0.565800,0.565600,0.565600,0.565600,0.565200,0.565200,0.564800,0.564600,0.564600,0.564200,0.563800,0.563600,0.562800,0.562600,0.562600,0.562400,0.562000,0.561800,0.561600,0.561400,0.561000,0.561000,0.561000,0.560600,0.560600,0.560400,0.560400,0.560200,0.560200,0.560000,0.560000,0.559400,0.559200,0.559200,0.559000,0.558800,0.558600,0.558400,0.558400,0.558400,0.558200,0.558000,0.558000,0.557800,0.557800,0.557600,0.557400,0.557200,0.557200,0.557000,0.557000,0.557000,0.556600,0.556200,0.556000,0.555800,0.555200,0.555000,0.554800,0.554400,0.554000,0.553800,0.553600,0.553400,0.553200,0.553200,0.553000,0.553000,0.552800,0.552200,0.552000,0.551600,0.551200,0.550800,0.550400,0.550000,0.549800,0.549800,0.549600,0.549200,0.549000,0.548400,0.548200,0.547600,0.547400,0.547200,0.546600,0.546400,0.546400,0.546200,0.546200,0.545800,0.545800,0.545400,0.545000,0.545000,0.544600,0.544400,0.544400,0.544400,0.544000,0.544000,0.544000,0.544000,0.544000,0.544000,0.544000,0.544000,0.543600,0.543200,0.542800,0.542800,0.542800,0.542800,0.542600,0.542400,0.542400,0.542400,0.542000,0.542000,0.542000,0.541200,0.540800,0.540800,0.540600,0.540400,0.540200,0.540200,0.540000,0.540000,0.539400,0.539400,0.539200,0.539000,0.538800,0.538600,0.538200,0.538000,0.537800,0.537600,0.537400,0.537200,0.536600,0.536200,0.536200,0.536000,0.536000,0.535800,0.535400,0.535200,0.535000,0.534600,0.534600,0.534200,0.534000,0.533600,0.533400,0.533000,0.532800,0.532600,0.532400,0.532000,0.532000,0.530800,0.530800,0.530600,0.530400,0.530200,0.530200,0.530000,0.530000,0.529600,0.529600,0.529600,0.529200,0.529200,0.529000,0.529000,0.528800,0.528600,0.528600,0.528400,0.528200,0.528000,0.527600,0.527400,0.527400,0.527400,0.526800,0.526400,0.525800,0.525600,0.525400,0.524800,0.524800,0.524600,0.524600,0.524400,0.524400,0.524400,0.524400,0.524200,0.524200,0.524200,0.524000,0.523600,0.523400,0.523200,0.523200,0.523200,0.523200,0.523200,0.522800,0.522800,0.522800,0.522800,0.522800,0.522600,0.522400,0.522400,0.522400,0.522200,0.522000,0.522000,0.521800,0.521600,0.521600,0.521200,0.521200,0.521200,0.520800,0.520400,0.520000,0.520000,0.519800,0.519800,0.519800,0.519800,0.519600,0.519200,0.519000,0.519000,0.519000,0.519000,0.518600,0.518000,0.517600,0.517400,0.516800,0.516600,0.516200,0.516000,0.516000,0.515800,0.515600,0.515400,0.515200,0.515000,0.515000,0.514800,0.514800,0.514600,0.514200,0.514200,0.514000,0.514000,0.513400,0.513200,0.513200,0.513200,0.512600,0.512000,0.511800,0.511800,0.511600,0.511600,0.511600,0.511600,0.511200,0.511000,0.511000,0.511000,0.511000,0.511000,0.511000,0.510800,0.510800,0.510400,0.510000,0.509600,0.509400,0.509000,0.508800,0.508800,0.508600,0.508200,0.507800,0.507800,0.507800,0.507600,0.507200,0.506600,0.506400,0.506000,0.505800,0.505800,0.505800,0.505600,0.505200,0.505000,0.504600,0.504600,0.504200,0.504000,0.503800,0.503400,0.503400,0.503400,0.503200,0.503200,0.503200,0.502800,0.502400,0.502000,0.501400,0.501200,0.500800,0.500200,0.499800,0.499400,0.499400,0.499200,0.498800,0.498800,0.498600,0.498200,0.497800,0.497800,0.497800,0.497400,0.497400,0.497000,0.496600,0.496200,0.496200,0.495600,0.495200,0.495200,0.495000,0.494800,0.494800,0.494800,0.494600,0.494600,0.494600,0.494400,0.494000,0.493800,0.493800,0.493400,0.493200,0.493200,0.493200,0.492800,0.492800,0.492800,0.492800,0.492600,0.492600,0.492400,0.492000,0.491800,0.491400,0.491200,0.491000,0.491000,0.490800,0.490800,0.490800,0.490800,0.490800,0.490400,0.490200,0.490200,0.490200,0.489600,0.489200,0.489000,0.488800,0.488800,0.488400,0.488000,0.487400,0.487000,0.487000,0.487000,0.486800,0.486800,0.486600,0.486600,0.486000,0.485400,0.485200,0.485200,0.484800,0.484600,0.484400,0.484000,0.483800,0.483800,0.483400,0.483400,0.483200,0.483000,0.482600,0.482600,0.482000,0.482000,0.481800,0.481200,0.481200,0.480800,0.480800,0.480800,0.480600,0.480400,0.480200,0.479800,0.479600,0.479400,0.479000,0.478800,0.478600,0.478400,0.478400,0.478200,0.478000,0.478000,0.478000,0.477800,0.477800,0.477800,0.477600,0.477400,0.477400,0.477200,0.477200,0.477200,0.477000,0.476800,0.476800,0.476800,0.476600,0.476000,0.476000,0.475800,0.475400,0.475000,0.474800,0.474600,0.474600,0.474600,0.474400,0.474200,0.474000,0.473800,0.473800,0.473600,0.473400,0.473200,0.473200,0.473200,0.472800,0.472600,0.472400,0.472000,0.471800,0.471800,0.471600,0.471400,0.470800,0.470800,0.470800,0.470600,0.470200,0.470000,0.469400,0.469400,0.469400,0.469000,0.468800,0.468600,0.468600,0.468600,0.468400,0.468000,0.467800,0.467000,0.466200,0.466200,0.466000,0.466000,0.465800,0.465800,0.465600,0.465600,0.465400,0.465400,0.464800,0.464800,0.464800,0.464400,0.464000,0.463800,0.463600,0.463400,0.463400,0.463400,0.463400,0.463400,0.463000,0.463000,0.462600,0.462400,0.462200,0.461800,0.461800,0.461400,0.460600,0.460600,0.460600,0.460600,0.460600,0.460600,0.460400,0.459800,0.459400,0.459200,0.459200,0.459000,0.459000,0.459000,0.458800,0.458200,0.458200,0.458200,0.458200,0.458000,0.457400,0.457400,0.456800,0.456600,0.456600,0.456600,0.456400,0.456400,0.456400,0.456200,0.456000,0.455800,0.455800,0.455600,0.455600,0.455400,0.455200,0.455000,0.454800,0.454600,0.454200,0.454200,0.454000,0.453800,0.453600,0.453600,0.453600,0.453200,0.452800,0.452600,0.452000,0.452000,0.452000,0.452000,0.452000,0.452000,0.451800,0.451600,0.451400,0.451400,0.451400,0.451400,0.450600,0.450200,0.450000,0.449600,0.449400,0.449400,0.449200,0.449200,0.448800,0.448400,0.448400,0.448200,0.448200,0.447800,0.447800,0.447400,0.447000,0.446600,0.446600,0.446600,0.446200,0.445600,0.445400,0.445400,0.444800,0.444800,0.444600,0.444200,0.444200,0.443800,0.443600,0.443400,0.443000,0.442400,0.442200,0.442200,0.442200,0.442200,0.442200,0.441800,0.441400,0.441200,0.440800,0.440800,0.440800,0.440600,0.440200,0.440200,0.440000,0.439800,0.439600,0.439600,0.439400,0.439200,0.439200,0.439000,0.438800,0.438600,0.438600,0.438600,0.438400,0.438000,0.438000,0.438000,0.437800,0.437600,0.436800,0.436600,0.436200,0.435800,0.435800,0.435800,0.435400,0.435200,0.435000,0.435000,0.434800,0.434800,0.434600,0.434400,0.433800,0.433400,0.433200,0.433000,0.432400,0.432200,0.432000,0.432000,0.431600,0.431600,0.431600,0.431400,0.431000,0.430800,0.430800,0.430400,0.430000,0.429800,0.429800,0.429800,0.429200,0.429200,0.429200,0.428800,0.428800,0.428800,0.428600,0.428200,0.428200,0.428200,0.428200,0.427600,0.427400,0.427400,0.427200,0.427200,0.427000,0.426600,0.426000,0.425800,0.425400,0.425000,0.424600,0.424400,0.424200,0.423800,0.423800,0.423400,0.423200,0.423200,0.422400,0.422400,0.422400,0.422400,0.422200,0.422200,0.422000,0.421800,0.421400,0.421400,0.420800,0.420800,0.420600,0.419800,0.419800,0.419400,0.419200,0.419000,0.418800,0.418600,0.418400,0.418400,0.418000,0.417600,0.417600,0.417600,0.417600,0.417400,0.417200,0.416800,0.416800,0.416400,0.416200,0.416000,0.416000,0.416000,0.416000,0.415800,0.415800,0.415400,0.415400,0.415400,0.415400,0.415200,0.415200,0.414800,0.414800,0.414800,0.414600,0.414600,0.414600,0.414600,0.414600,0.414400,0.414400,0.414400,0.414400,0.414000,0.414000,0.413600,0.413400,0.413200,0.412800,0.412400,0.412400,0.412400,0.412200,0.412200,0.412200,0.411800,0.411800,0.411800,0.411600,0.411400,0.410800,0.410800,0.410800,0.410800,0.410600,0.410400,0.410000,0.410000,0.410000,0.410000,0.409600,0.409400,0.409200,0.408800,0.408800,0.408800,0.408800,0.408800,0.408800,0.408800,0.408600,0.408200,0.408200,0.408200,0.408000,0.407800,0.407600,0.407200,0.407000,0.406800,0.406400,0.406200,0.405800,0.405800,0.405400,0.405400,0.405200,0.405200,0.405200,0.405000,0.404200,0.403800,0.403600,0.403600,0.403400,0.403400,0.403200,0.403000,0.403000,0.402200,0.402200,0.401800,0.401800,0.401600,0.401400,0.401200,0.401200,0.401000,0.400800,0.400400,0.399800,0.399400,0.399400,0.399400,0.399400,0.399000,0.399000,0.399000,0.399000,0.399000,0.399000,0.398400,0.398400,0.397800,0.397600,0.397600,0.397600,0.397600,0.397600,0.397600,0.397600,0.397600,0.397600,0.397400,0.397200,0.397200,0.397200,0.396400,0.395800,0.395800,0.395800,0.395200,0.395000,0.394800,0.394400,0.394200,0.394200,0.394200,0.393800,0.393800,0.393600,0.393000,0.393000,0.392800,0.392600,0.392400,0.392200,0.392200,0.392200,0.392000,0.392000,0.391800,0.391400,0.391200,0.390800,0.390600,0.390600,0.390600,0.390400,0.390000,0.389600,0.389400,0.389200,0.389200,0.389200,0.389200,0.389200,0.389000,0.388800,0.388600,0.388600,0.388200,0.388000,0.387000,0.387000,0.386600,0.386400,0.386400,0.386200,0.386000,0.385600,0.385400,0.385200,0.385200,0.385000,0.385000,0.384600,0.384600,0.384600,0.384000,0.384000,0.383600,0.383600,0.383600,0.383400,0.383400,0.383200,0.383200,0.383200,0.382800,0.382800,0.382800,0.382400,0.382400,0.382400,0.382400,0.382200,0.381800,0.381400,0.381200,0.381000,0.381000,0.381000,0.380600,0.380600,0.380600,0.380600,0.380400,0.380400,0.380200,0.380200,0.380000,0.380000,0.380000,0.380000,0.380000,0.379800,0.379800,0.379600,0.379400,0.379400,0.379000,0.379000,0.378800,0.378800,0.378800,0.378800,0.378800,0.378600,0.378600,0.378600,0.378400,0.378200,0.378200,0.378000,0.378000,0.377800,0.377600,0.377200,0.377200,0.377000,0.377000,0.376800,0.376600,0.376600,0.376400,0.376400,0.376200,0.375800,0.375400,0.375400,0.375200,0.375200,0.375200,0.375000,0.374600,0.374600,0.374400,0.374200,0.374200,0.373800,0.373800,0.373800,0.373800,0.373800,0.373600,0.373600,0.373600,0.373400,0.373000,0.372800,0.372600,0.372400,0.372400,0.372400,0.372400,0.372200,0.371800,0.371800,0.371400,0.371400,0.371400,0.371200,0.370600,0.370600,0.370400,0.370000,0.370000,0.370000,0.370000,0.369600,0.369600,0.369600,0.369600,0.369400,0.369400,0.369000,0.369000,0.368800,0.368400,0.368200,0.368200,0.368000,0.368000,0.368000,0.367800,0.367800,0.367600,0.367400,0.367400,0.367000,0.366800,0.366600,0.366200,0.366200,0.366200,0.366200,0.366000,0.365800,0.365800,0.365800,0.365600,0.365000,0.364400,0.364000,0.364000,0.363800,0.363800,0.363200,0.363200,0.362800,0.362600,0.362600,0.362600,0.362600,0.362400,0.362400,0.362400,0.362400,0.362400,0.362400,0.362400,0.362000,0.361800,0.361800,0.361800,0.361800,0.361600,0.361400,0.361200,0.361000,0.360800,0.360800,0.360800,0.360800,0.360200,0.360200,0.359600,0.359600,0.359600,0.359600,0.359600,0.359400,0.359200,0.359200,0.359200,0.359000,0.358800,0.358600,0.358400,0.358000,0.357600,0.357400,0.357400,0.357000,0.356400,0.356400,0.356200,0.356000,0.355800,0.355800,0.355600,0.355600,0.355000,0.355000,0.354800,0.354400,0.354400,0.354000,0.354000,0.354000,0.354000,0.353800,0.353400,0.353400,0.353000,0.352600,0.352600,0.352200,0.352000,0.352000,0.351800,0.351400,0.351400,0.351400,0.351200,0.351000,0.351000,0.350800,0.350600,0.350400,0.350200,0.350000,0.350000,0.349800,0.349400,0.349400,0.349200,0.349200,0.349200,0.349000,0.348800,0.348600,0.348200,0.348000,0.348000,0.348000,0.347800,0.347800,0.347800,0.347600,0.347400,0.347200,0.347200,0.347000,0.347000,0.347000,0.346400,0.346200,0.345800,0.345400,0.345200,0.344800,0.344200,0.344200,0.344200,0.344000,0.344000,0.344000,0.344000,0.343800,0.343200,0.343200,0.343200,0.343200,0.343200,0.343200,0.343000,0.343000,0.343000,0.343000,0.342800,0.342800,0.342800,0.342800,0.342200,0.342000,0.341800,0.341800,0.341600,0.341400,0.341200,0.341200,0.341200,0.341200,0.340800,0.340600,0.340600,0.340400,0.340000,0.340000,0.339800,0.339800,0.339600,0.339600,0.338800,0.338800,0.338400,0.338000,0.337800,0.337400,0.337000,0.336800,0.336600,0.336600,0.336200,0.335800,0.335800,0.335600,0.335200,0.335200,0.335000,0.334800,0.334800,0.334600,0.334600,0.334600,0.334600,0.334400,0.334400,0.334200,0.334200,0.333600,0.333200,0.333200,0.332800,0.332800,0.332600,0.332400,0.332400,0.332400,0.332400,0.332400,0.332400,0.332200,0.332000,0.332000,0.331800,0.331800,0.331800,0.331600,0.331600,0.331600,0.331600,0.331400,0.331400,0.331400,0.331200,0.330800,0.330800,0.330800,0.330600,0.330400,0.330000,0.330000,0.330000,0.330000,0.330000,0.330000,0.329800,0.329600,0.329600,0.329600,0.329600,0.329600,0.329600,0.329600,0.329200,0.329000,0.328800,0.328400,0.328200,0.328200,0.328000,0.327800,0.327600,0.327200,0.326800,0.326800,0.326800,0.326400,0.325800,0.325800,0.325600,0.325200,0.325200,0.325000,0.324400,0.324200,0.324200,0.324200,0.324200,0.324000,0.323800,0.323800,0.323600,0.323200,0.323200,0.323000,0.322600,0.322600,0.322600,0.322200,0.322000,0.321800,0.321800,0.321800,0.321800,0.321800,0.321800,0.321600,0.321400,0.321400,0.321200,0.321200,0.321000,0.320800,0.320800,0.320800,0.320600,0.320600,0.320600,0.320600,0.320600,0.320600,0.320400,0.320400,0.320200,0.319800,0.319800,0.319800,0.319600,0.319600,0.319600,0.319400,0.319200,0.319200,0.319200,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.319000,0.318800,0.318800,0.318400,0.318400,0.318400,0.318400,0.318000,0.318000,0.318000,0.318000,0.318000,0.318000,0.317800,0.317600,0.317600,0.317200,0.316800,0.316800,0.316600,0.316600,0.316400,0.316000,0.316000,0.315600,0.315600,0.315400,0.315200,0.315000,0.314400,0.314000,0.313600,0.313600,0.313400,0.313200,0.312800,0.312400,0.312400,0.312400,0.312400,0.312400,0.312400,0.312200,0.312200,0.312200,0.312200,0.312200,0.312000,0.311800,0.311800,0.311800,0.311200,0.311200,0.310800,0.310800,0.310800,0.310800,0.310600,0.310400,0.310200,0.309600,0.309600,0.309600,0.309600,0.309600,0.309200,0.309200,0.309000,0.308800,0.308600,0.308600,0.308600,0.308600,0.308400,0.308200,0.308000,0.307800,0.307800,0.307800,0.307800,0.307800,0.307800,0.307800,0.307400,0.307400,0.307200,0.307200,0.307200,0.307200,0.307200,0.307200,0.307200,0.307000,0.307000,0.306800,0.306800,0.306600,0.306600,0.306600,0.306400,0.305800,0.305800,0.305400,0.305400,0.305400,0.304800,0.304800,0.304600,0.304400,0.304200,0.304200,0.304200,0.304200,0.304000,0.304000,0.304000,0.303600,0.303600,0.303600,0.303400,0.303000,0.303000,0.302800,0.302800,0.302800,0.302600,0.302600,0.302200,0.302200,0.302200,0.301800,0.301600,0.301400,0.301200,0.301200,0.301200,0.301000,0.301000,0.300600,0.300600,0.300400,0.300400,0.300400,0.300200,0.300200,0.300000,0.300000,0.300000,0.300000,0.300000,0.299600,0.299600,0.299600,0.299400,0.299400,0.298800,0.298800,0.298600,0.298600,0.298600,0.298200,0.298000,0.297600,0.297400,0.297400,0.297400,0.297200,0.297200,0.297200,0.297000,0.296800,0.296400,0.296200,0.296200,0.296000,0.295800,0.295800,0.295800,0.295800,0.295800,0.295800,0.295800,0.295800,0.295400,0.295400,0.295400,0.295200,0.295200,0.295200,0.295000,0.294800,0.294400,0.294400,0.294400,0.294200,0.294200,0.294000,0.293600,0.293000,0.292400,0.292400,0.292400,0.292000,0.291600,0.291400,0.291400,0.291400,0.291400,0.291400,0.291400,0.291400,0.291400,0.291400,0.291000,0.291000,0.290800,0.290600,0.290600,0.290400,0.290400,0.289800,0.289800,0.289600,0.289600,0.289600,0.289600,0.289400,0.289200,0.288600,0.288600,0.288000,0.287800,0.287600,0.287600,0.287200,0.286800,0.286800,0.286600,0.286000,0.286000,0.285800,0.285600,0.285600,0.285600,0.285600,0.285600,0.285200,0.285000,0.284800,0.284800,0.284800,0.284800,0.284600,0.284000,0.283800,0.283600,0.283400,0.283000,0.283000,0.283000,0.282800,0.282600,0.282600,0.282200,0.282200,0.281600,0.281600,0.281600,0.281600,0.281000,0.281000,0.280800,0.280600,0.280600,0.280400,0.280400,0.280400,0.280000,0.280000,0.279800,0.279400,0.279200,0.279200,0.279200,0.279200,0.279000,0.278800,0.278800,0.278600,0.278400,0.278400,0.278200,0.278000,0.277800,0.277800,0.277600,0.277400,0.277200,0.277200,0.277200,0.277000,0.276800,0.276800,0.276600,0.276400,0.276200,0.276200,0.276000,0.276000,0.276000,0.276000,0.275800,0.275800,0.275400,0.275400,0.275200,0.275200,0.275000,0.275000,0.275000,0.275000,0.275000,0.274800,0.274800,0.274200,0.274000,0.273800,0.273800,0.273800,0.273400,0.273200,0.273200,0.273200,0.273000,0.272800,0.272800,0.272600,0.272600,0.272600,0.272600,0.272400,0.272400,0.272400,0.272200,0.272000,0.271800,0.271800,0.271600,0.271600,0.271600,0.271400,0.271400,0.271200,0.271200,0.271000,0.271000,0.271000,0.271000,0.270800,0.270600,0.270600,0.270600,0.270400,0.270200,0.269400,0.269400,0.269400,0.269200,0.269200,0.269000,0.269000,0.269000,0.269000,0.268800,0.268800,0.268800,0.268800,0.268800,0.268600,0.268600,0.268400,0.268400,0.268400,0.268400,0.268400,0.268400,0.268200,0.268200,0.268000,0.268000,0.267800,0.267800,0.267400,0.267200,0.267000,0.267000,0.267000,0.267000,0.267000,0.267000,0.266800,0.266600,0.266400,0.266400,0.266200,0.266200,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.266000,0.265800,0.265800,0.265600,0.265600,0.265200,0.265200,0.265200,0.265200,0.265200,0.265000,0.265000,0.264800,0.264800,0.264600,0.264600,0.264600,0.264400,0.264400,0.264000,0.263800,0.263600,0.263600,0.263600,0.263600,0.263400,0.263400,0.262800,0.262800,0.262800,0.262800,0.262800,0.262800,0.262200,0.262200,0.262000,0.261600,0.261400,0.261400,0.261000,0.261000,0.261000,0.261000,0.261000,0.261000,0.260600,0.260400,0.260400,0.260400,0.260400,0.260400,0.260200,0.260000,0.260000,0.260000,0.260000,0.260000,0.260000,0.259800,0.259800,0.259600,0.259600,0.259400,0.259200,0.259200,0.258800,0.258400,0.258400,0.258200,0.258000,0.258000,0.258000,0.257800,0.257800,0.257800,0.257800,0.257800,0.257600,0.257600,0.257600,0.257600,0.257400,0.257200,0.257200,0.257200,0.257000,0.256800,0.256800,0.256400,0.256400,0.256200,0.256200,0.255800,0.255800,0.255800,0.255600,0.255400,0.255400,0.255200,0.254600,0.254600,0.254400,0.254400,0.254400,0.254200,0.254000,0.254000,0.253600,0.253600,0.253600,0.253400,0.253200,0.253200,0.253200,0.253200,0.253000,0.253000,0.253000,0.252800,0.252800,0.252800,0.252600,0.252600,0.252600,0.252600,0.252600,0.251600,0.251600,0.251600,0.251400,0.251400,0.251400,0.251200,0.251200,0.251000,0.251000,0.250600,0.250400,0.250400,0.250400,0.250200,0.250200,0.250200,0.250000,0.250000,0.250000,0.249800,0.249200,0.249200,0.249000,0.249000,0.249000,0.249000,0.248800,0.248600,0.248600,0.248600,0.248400,0.248400,0.248400,0.248200,0.247800,0.247800,0.247800,0.247800,0.247600,0.247600,0.247600,0.247600,0.247200,0.247200,0.247200,0.247200,0.247200,0.246800,0.246600,0.246600,0.246600,0.246600,0.246600,0.246600,0.246400,0.246400,0.246200,0.246200,0.246200,0.246200,0.246200,0.246000,0.245800,0.245800,0.245600,0.245200,0.244800,0.244800,0.244600,0.244600,0.244600,0.244600,0.244400,0.243800,0.243800,0.243800,0.243800,0.243400,0.243400,0.243400,0.243400,0.243400,0.242600,0.242600,0.242600,0.242600,0.242400,0.242000,0.241800,0.241600,0.241600,0.241400,0.241400,0.241400,0.241200,0.241200,0.241200,0.240800,0.240600,0.240400,0.240400,0.240400,0.240200,0.240000,0.239600,0.239400,0.239400,0.239400,0.239400,0.239400,0.239200,0.239000,0.239000,0.238800,0.238600,0.238400,0.238000,0.238000,0.237600,0.237200,0.237200,0.237200,0.237200,0.237200,0.237200,0.237000,0.237000,0.237000,0.237000,0.236800,0.236600,0.236600,0.236600,0.236400,0.236400,0.236400,0.236200,0.236000,0.235800,0.235800,0.235800,0.235400,0.235000,0.235000,0.234800,0.234600,0.234200,0.234200,0.234200,0.234200,0.234200,0.234000,0.234000,0.234000,0.234000,0.233800,0.233800,0.233600,0.233400,0.233400,0.233000,0.232800,0.232400,0.232200,0.232000,0.231800,0.231800,0.231600,0.231600,0.231400,0.231400,0.231200,0.231200,0.230800,0.230800,0.230800,0.230800,0.230600,0.230600,0.230600,0.230600,0.230200,0.230200,0.230200,0.229800,0.229600,0.229600,0.229600,0.229600,0.229600,0.229600,0.229400,0.229200,0.229200,0.229200,0.229200,0.229000,0.229000,0.229000,0.228800,0.228800,0.228800,0.228600,0.228400,0.228400,0.228200,0.228200,0.228200,0.228200,0.228200,0.228200,0.228200,0.228200,0.228200,0.228200,0.228200,0.228000,0.228000,0.227800,0.227400,0.227200,0.227200,0.227200,0.227000,0.226800,0.226800,0.226400,0.226000,0.226000,0.226000,0.226000,0.226000,0.225800,0.225600,0.225600,0.225400,0.225400,0.225400,0.225400,0.225200,0.225200,0.225000,0.225000,0.225000,0.224800,0.224400,0.224200,0.224200,0.224200,0.224000,0.223800,0.223800,0.223800,0.223600,0.223600,0.223400,0.223200,0.222800,0.222600,0.222600,0.222400,0.222000,0.222000,0.221800,0.221800,0.221800,0.221800,0.221800,0.221600,0.221400,0.221400,0.221400,0.221400,0.221200,0.221000,0.221000,0.221000,0.221000,0.220800,0.220400,0.220200,0.220000,0.220000,0.220000,0.220000,0.220000,0.220000,0.220000,0.219600,0.219400,0.219400,0.219400,0.219400,0.219400,0.219400,0.219200,0.219000,0.218800,0.218800,0.218800,0.218600,0.218600,0.218400,0.218400,0.218400,0.218200,0.218200,0.218000,0.217800,0.217800,0.217800,0.217800,0.217600,0.217400,0.217400,0.217400,0.217400,0.217400,0.217400,0.217400,0.217200,0.217000,0.217000,0.217000,0.216800,0.216800,0.216800,0.216800,0.216600,0.216600,0.216400,0.216200,0.216200,0.216200,0.216200,0.216200,0.216000,0.215800,0.215600,0.215400,0.215400,0.215400,0.215400,0.215400,0.215200,0.215000,0.214800,0.214800,0.214400,0.214400,0.214400,0.214200,0.213800,0.213800,0.213800,0.213800,0.213800,0.213600,0.213600,0.213400,0.213400,0.213200,0.213200,0.213200,0.213200,0.213000,0.212800,0.212800,0.212600,0.212400,0.212400,0.212400,0.212200,0.212200,0.212200,0.212200,0.212000,0.212000,0.211800,0.211600,0.211200,0.211000,0.211000,0.210800,0.210600,0.210600,0.210400,0.210400,0.210200,0.210200,0.210200,0.210200,0.210000,0.210000,0.210000,0.209800,0.209600,0.209400,0.209400,0.209400,0.209200,0.208800,0.208400,0.208200,0.207800,0.207800,0.207800,0.207800,0.207800,0.207800,0.207800,0.207800,0.207800,0.207600,0.207400,0.207400,0.207400,0.207400,0.207400,0.207200,0.207200,0.207200,0.207200,0.206800,0.206600,0.206600,0.206400,0.206400,0.206400,0.206200,0.206000,0.205800,0.205800,0.205800,0.205600,0.205400,0.205400,0.205200,0.205200,0.205200,0.205000,0.205000,0.205000,0.205000,0.205000,0.205000,0.205000,0.205000,0.205000,0.205000,0.204800,0.204800,0.204800,0.204800,0.204800,0.204800,0.204600,0.204200,0.204000,0.203800,0.203800,0.203800,0.203600,0.203600,0.203600,0.203600,0.203600,0.203600,0.203400,0.203400,0.203400,0.203200,0.203200,0.203200,0.203000,0.202600,0.202600,0.202600,0.202600,0.202600,0.202000,0.201800,0.201800,0.201800,0.201800,0.201800,0.201800,0.201800,0.201400,0.201400,0.201400,0.201200,0.201200,0.201200,0.201200,0.201200,0.201200,0.200800,0.200800,0.200800,0.200800,0.200800,0.200800,0.200800,0.200800,0.200600,0.200200,0.200200,0.200200,0.200200,0.199600,0.199400,0.199400,0.199200,0.199200,0.199000,0.198800,0.198800,0.198800,0.198600,0.198600,0.198400,0.198200,0.198200,0.198200,0.197600,0.197200,0.197200,0.197200,0.197200,0.197000,0.197000,0.196800,0.196600,0.196200,0.196200,0.196200,0.196200,0.196000,0.196000,0.195800,0.195400,0.195400,0.195400,0.195200,0.195200,0.195000,0.195000,0.194600,0.194600,0.194200,0.194000,0.193800,0.193800,0.193800,0.193400,0.193400,0.193400,0.193400,0.193200,0.193200,0.193000,0.192800,0.192800,0.192800,0.192400,0.192200,0.192000,0.191800,0.191800,0.191800,0.191800,0.191600,0.191600,0.191400,0.191200,0.191000,0.190600,0.190400,0.190400,0.190400,0.190400,0.190200,0.190200,0.190200,0.190200,0.190200,0.190000,0.190000,0.190000,0.189800,0.189600,0.189600,0.189400,0.189200,0.189000,0.189000,0.189000,0.188800,0.188600,0.188400,0.188400,0.188400,0.188200,0.188200,0.188000,0.187800,0.187600,0.187400,0.187400,0.187400,0.187200,0.187200,0.187000,0.186800,0.186800,0.186600,0.186600,0.186600,0.186400,0.186200,0.186200,0.186200,0.186000,0.186000,0.186000,0.186000,0.186000,0.186000,0.186000,0.186000,0.185800,0.185800,0.185800,0.185800,0.185600,0.185600,0.185600,0.185400,0.185400,0.185200,0.185200,0.185200,0.184800,0.184400,0.184400,0.184400,0.184400,0.184400,0.184400,0.184200,0.184000,0.184000,0.184000,0.184000,0.183800,0.183800,0.183600,0.183600,0.183600,0.183600,0.183400,0.183400,0.183400,0.183400,0.183400,0.183400,0.183200,0.183200,0.183200,0.183200,0.183200,0.182800,0.182600,0.182600,0.182600,0.182200,0.182200,0.182000,0.182000,0.181800,0.181800,0.181800,0.181600,0.181400,0.181400,0.180800,0.180800,0.180800,0.180800,0.180800,0.180600,0.180600,0.180600,0.180600,0.180600,0.180200,0.180200,0.179800,0.179400,0.179000,0.178800,0.178800,0.178600,0.178400,0.178400,0.178200,0.178200,0.178000,0.178000,0.178000,0.178000,0.177800,0.177600,0.177600,0.177400,0.177400,0.177400,0.177400,0.177400,0.177400,0.177200,0.177200,0.177000,0.177000,0.177000,0.177000,0.176800,0.176800,0.176800,0.176600,0.176600,0.176200,0.176200,0.175800,0.175600,0.175400,0.175200,0.175200,0.174600,0.174600,0.174600,0.174200,0.174200,0.174200,0.174200,0.174200,0.174200,0.174200,0.174000,0.173800,0.173600,0.173400,0.173400,0.173400,0.173400,0.173400,0.173200,0.173200,0.173200,0.173200,0.172800,0.172800,0.172800,0.172600,0.172600,0.172400,0.172400,0.172400,0.172200,0.172200,0.172000,0.171600,0.171600,0.171600,0.171600,0.171400,0.171400,0.171400,0.171400,0.171200,0.171200,0.171000,0.171000,0.170800,0.170600,0.170600,0.170600,0.170600,0.170600,0.170600,0.170400,0.170400,0.170200,0.170000,0.170000,0.170000,0.170000,0.169800,0.169400,0.169400,0.169200,0.169000,0.169000,0.169000,0.169000,0.169000,0.169000,0.168800,0.168400,0.168400,0.168400,0.168400,0.167800,0.167600,0.167600,0.167400,0.167200,0.167000,0.166800,0.166400,0.166400,0.166400,0.166200,0.166200,0.166000,0.165800,0.165800,0.165600,0.165400,0.165400,0.165400,0.165400,0.165400,0.165200,0.165200,0.165000,0.165000,0.165000,0.164800,0.164800,0.164800,0.164600,0.164400,0.164400,0.164400,0.164200,0.164200,0.164200,0.164200,0.164200,0.164000,0.164000,0.164000,0.164000,0.164000,0.164000,0.164000,0.164000,0.164000,0.163800,0.163800,0.163400,0.163200,0.163200,0.163000,0.163000,0.162800,0.162800,0.162600,0.162400,0.162400,0.162400,0.162400,0.162200,0.161800,0.161800,0.161800,0.161400,0.161400,0.161200,0.161200,0.161000,0.160800,0.160800,0.160800,0.160800,0.160800,0.160600,0.160600,0.160400,0.160000,0.160000,0.159800,0.159600,0.159600,0.159600,0.159600,0.159400,0.159400,0.159200,0.159200,0.159200,0.159200,0.159000,0.158800,0.158600,0.158600,0.158600,0.158400,0.158200,0.158200,0.158200,0.158200,0.157800,0.157800,0.157800,0.157800,0.157800,0.157800,0.157800,0.157600,0.157600,0.157600,0.157600,0.157600,0.157600,0.157600,0.157600,0.157600,0.157400,0.157400,0.157400,0.157400,0.157400,0.157400,0.157400,0.157400,0.157400,0.157400,0.157400,0.157200,0.157200,0.157000,0.157000,0.157000,0.157000,0.157000,0.157000,0.156800,0.156800,0.156800,0.156800,0.156800,0.156800,0.156600,0.156600,0.156400,0.156400,0.156200,0.156000,0.155800,0.155800,0.155800,0.155800,0.155600,0.155600,0.155600,0.155600,0.155600,0.155600,0.155400,0.155400,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.155000,0.154800,0.154600,0.154600,0.154600,0.154600,0.154600,0.154400,0.154400,0.154400,0.154400,0.154400,0.154400,0.154200,0.154000,0.154000,0.154000,0.153800,0.153600,0.153400,0.153400,0.153400,0.153400,0.153400,0.153200,0.153000,0.153000,0.153000,0.153000,0.153000,0.153000,0.152800,0.152800,0.152600,0.152600,0.152600,0.152400,0.152400,0.152400,0.152400,0.152200,0.152200,0.152200,0.152000,0.152000,0.152000,0.151800,0.151800,0.151600,0.151600,0.151600,0.151600,0.151600,0.151600,0.151200,0.151200,0.151200,0.151200,0.151000,0.151000,0.151000,0.150800,0.150800,0.150600,0.150600,0.150400,0.150400,0.150400,0.150200,0.150000,0.149800,0.149800,0.149600,0.149400,0.149400,0.149200,0.149200,0.149200,0.149200,0.149000,0.149000,0.149000,0.149000,0.149000,0.149000,0.149000,0.148800,0.148800,0.148600,0.148400,0.148400,0.148400,0.148200,0.148000,0.148000,0.147600,0.147600,0.147400,0.147400,0.147400,0.147400,0.147400,0.147400,0.147400,0.147400,0.147400,0.147400,0.147200,0.147200,0.147200,0.147200,0.147200,0.147200,0.147000,0.146800,0.146800,0.146800,0.146800,0.146800,0.146400,0.146400,0.146400,0.146400,0.146000,0.145600,0.145600,0.145600,0.145400,0.145400,0.145200,0.144600,0.144600,0.144600,0.144200,0.144000,0.144000,0.144000,0.143800,0.143800,0.143800,0.143600,0.143600,0.143600,0.143600,0.143600,0.143400,0.143400,0.143400,0.143400,0.143400,0.143400,0.143200,0.143200,0.143200,0.143000,0.142800,0.142800,0.142600,0.142400,0.142400,0.142400,0.142400,0.142400,0.142400,0.142400,0.142400,0.142200,0.142200,0.142200,0.141800,0.141800,0.141800,0.141800,0.141800,0.141600,0.141600,0.141000,0.140800,0.140800,0.140800,0.140800,0.140800,0.140800,0.140400,0.140400,0.140400,0.140400,0.140000,0.140000,0.139800,0.139800,0.139600,0.139600,0.139600,0.139200,0.139000,0.139000,0.138800,0.138800,0.138800,0.138800,0.138800,0.138800,0.138800,0.138800,0.138800,0.138400,0.138200,0.138000,0.137600,0.137200,0.137200,0.137000,0.136800,0.136800,0.136600,0.136400,0.136400,0.136400,0.136400,0.136400,0.136400,0.136400,0.136200,0.136200,0.136000,0.136000,0.135800,0.135800,0.135800,0.135600,0.135600,0.135600,0.135600,0.135600,0.135400,0.135400,0.135400,0.135400,0.135200,0.135000,0.134800,0.134800,0.134800,0.134800,0.134600,0.134600,0.134600,0.134600,0.134600,0.134600,0.134600,0.134400,0.134400,0.133800,0.133800,0.133600,0.133600,0.133600,0.133600,0.133600,0.133600,0.133600,0.133600,0.133400,0.133200,0.133200,0.133200,0.133200,0.133200,0.133200,0.133200,0.133200,0.133000,0.133000,0.132800,0.132600,0.132400,0.132400,0.132200,0.132200,0.132200,0.132200,0.132200,0.131800,0.131800,0.131600,0.131400,0.131400,0.131400,0.131400,0.131400,0.131400,0.131400,0.131400,0.131400,0.131200,0.131200,0.131200,0.131200,0.131200,0.131000,0.131000,0.130800,0.130800,0.130800,0.130600,0.130400,0.130400,0.130400,0.130400,0.130400,0.130200,0.130200,0.130200,0.130200,0.130200,0.130200,0.130000,0.130000,0.130000,0.130000,0.129800,0.129800,0.129800,0.129800,0.129600,0.129600,0.129600,0.129600,0.129600,0.129400,0.129400,0.129400,0.129200,0.129200,0.129200,0.129200,0.129200,0.129200,0.129200,0.129200,0.129200,0.129200,0.129200,0.129200,0.128800,0.128800,0.128800,0.128800,0.128800,0.128600,0.128600,0.128600,0.128400,0.128400,0.128400,0.128400,0.128200,0.128000,0.127800,0.127200,0.127200,0.127200,0.127200,0.127000,0.127000,0.127000,0.127000,0.127000,0.127000,0.126800,0.126800,0.126800,0.126800,0.126600,0.126600,0.126600,0.126600,0.126600,0.126600,0.126600,0.126600,0.126600,0.126600,0.126600,0.126600,0.126400,0.126400,0.126200,0.126200,0.126200,0.126200,0.126200,0.126200,0.126000,0.126000,0.126000,0.125800,0.125800,0.125600,0.125400,0.125200,0.125200,0.125200,0.125000,0.124800,0.124800,0.124800,0.124800,0.124800,0.124800,0.124800,0.124800,0.124800,0.124800,0.124800,0.124400,0.124400,0.124200,0.124200,0.124200,0.124000,0.124000,0.124000,0.124000,0.124000,0.124000,0.123800,0.123600,0.123600,0.123600,0.123200,0.123200,0.123200,0.123200,0.123200,0.123200,0.123200,0.123200,0.123200,0.123000,0.122800,0.122800,0.122600,0.122400,0.122400,0.122400,0.122200,0.122200,0.122200,0.122000,0.121800,0.121800,0.121800,0.121800,0.121800,0.121800,0.121800,0.121800,0.121600,0.121000,0.120800,0.120800,0.120800,0.120600,0.120400,0.120400,0.120400,0.120400,0.120400,0.120200,0.120000,0.120000,0.119800,0.119800,0.119800,0.119800,0.119600,0.119600,0.119400,0.119400,0.119400,0.119400,0.119400,0.119400,0.119400,0.119400,0.119400,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119200,0.119000,0.119000,0.119000,0.119000,0.119000,0.118800,0.118600,0.118600,0.118600,0.118600,0.118600,0.118200,0.118200,0.118200,0.118200,0.118200,0.117800,0.117800,0.117600,0.117400,0.117400,0.117400,0.117200,0.117200,0.117200,0.117200,0.117000,0.117000,0.117000,0.117000,0.116800,0.116400,0.116400,0.116400,0.116200,0.116000,0.116000,0.116000,0.116000,0.115600,0.115600,0.115400,0.115400,0.115400,0.115200,0.115200,0.115000,0.114600,0.114400,0.114400,0.114400,0.114400,0.114200,0.114200,0.114200,0.114200,0.114200,0.114200,0.114200,0.114200,0.114200,0.114200,0.114200,0.114200,0.114000,0.114000,0.114000,0.114000,0.114000,0.114000,0.114000,0.113800,0.113800,0.113800,0.113800,0.113800,0.113400,0.113400,0.113200,0.113200,0.112800,0.112400,0.112400,0.112400,0.112200,0.112200,0.112200,0.112000,0.111800,0.111800,0.111800,0.111800,0.111600,0.111600,0.111600,0.111600,0.111600,0.111600,0.111400,0.111400,0.111400,0.111400,0.111200,0.111200,0.111200,0.111000,0.111000,0.110800,0.110800,0.110800,0.110800,0.110800,0.110800,0.110600,0.110600,0.110600,0.110600,0.110600,0.110400,0.110400,0.110400,0.110400,0.110400,0.110200,0.110200,0.110200,0.110200,0.110200,0.110200,0.110200,0.110000,0.110000,0.110000,0.109800,0.109600,0.109600,0.109600,0.109600,0.109600,0.109600,0.109600,0.109600,0.109600,0.109400,0.109200,0.109200,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.109000,0.108800,0.108800,0.108800,0.108800,0.108600,0.108600,0.108600,0.108600,0.108600,0.108600,0.108200,0.108200,0.108000,0.108000,0.108000,0.108000,0.107800,0.107600,0.107600,0.107600,0.107400,0.107400,0.107400,0.107200,0.107200,0.107200,0.107200,0.107200,0.107200,0.107000,0.106800,0.106800,0.106800,0.106600,0.106600,0.106600,0.106600,0.106600,0.106600,0.106600,0.106600,0.106600,0.106400,0.106400,0.106200,0.106000,0.105800,0.105800,0.105600,0.105600,0.105400,0.105400,0.105400,0.105400,0.105400,0.105400,0.105000,0.104800,0.104800,0.104800,0.104800,0.104800,0.104600,0.104600,0.104600,0.104400,0.104400,0.104400,0.104400,0.104200,0.103800,0.103800,0.103800,0.103800,0.103600,0.103600,0.103600,0.103600,0.103600,0.103600,0.103600,0.103600,0.103600,0.103600,0.103600,0.103400,0.103400,0.103200,0.103000,0.103000,0.103000,0.102800,0.102600,0.102600,0.102400,0.102400,0.102400,0.102400,0.102400,0.102400,0.102400,0.102400,0.102400,0.102400,0.102400,0.102400,0.102400,0.102400,0.102200,0.102200,0.102200,0.102200,0.102000,0.102000,0.102000,0.101800,0.101800,0.101600,0.101400,0.101400,0.101400,0.101200,0.101200,0.101200,0.101200,0.101200,0.101000,0.100800,0.100800,0.100600,0.100400,0.100400,0.100000,0.099800,0.099600,0.099600,0.099600,0.099400,0.099400,0.099400,0.099400,0.099400,0.099400,0.099400,0.099400,0.099400,0.099200,0.099200,0.099200,0.099200,0.099200,0.099200,0.099200,0.099000,0.098800,0.098800,0.098600,0.098600,0.098600,0.098400,0.098400,0.098400,0.098400,0.098400,0.098200,0.098000,0.097800,0.097800,0.097800,0.097600,0.097600,0.097600,0.097600,0.097600,0.097600,0.097600,0.097400,0.097400,0.097400,0.097400,0.097200,0.097200,0.097000,0.097000,0.097000,0.096800,0.096600,0.096600,0.096200,0.096200,0.096200,0.096200,0.096200,0.096200,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.096000,0.095800,0.095600,0.095600,0.095600,0.095600,0.095600,0.095600,0.095400,0.095200,0.095200,0.095200,0.095200,0.095200,0.095200,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.095000,0.094600,0.094400,0.094400,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.094000,0.093800,0.093800,0.093800,0.093800,0.093600,0.093600,0.093600,0.093600,0.093600,0.093600,0.093600,0.093600,0.093600,0.093600,0.093600,0.093600,0.093200,0.093200,0.093200,0.093200,0.093200,0.093000,0.093000,0.092800,0.092800,0.092600,0.092600,0.092600,0.092600,0.092600,0.092600,0.092600,0.092600,0.092400,0.092400,0.092400,0.092400,0.092400,0.092400,0.092400,0.092200,0.092000,0.091600,0.091600,0.091400,0.091400,0.091400,0.091400,0.091400,0.091400,0.091400,0.091400,0.091400,0.091400,0.091400,0.091200,0.091000,0.091000,0.091000,0.091000,0.091000,0.090800,0.090800,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090600,0.090400,0.090400,0.090200,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.090000,0.089800,0.089600,0.089600,0.089600,0.089400,0.089400,0.089400,0.089400,0.089400,0.089200,0.089200,0.089200,0.089200,0.089200,0.089200,0.089000,0.089000,0.089000,0.089000,0.089000,0.088600,0.088600,0.088600,0.088400,0.088400,0.088400,0.088400,0.088400,0.088400,0.088400,0.088400,0.088400,0.088400,0.088400,0.088400,0.088400,0.088200,0.088200,0.088200,0.088200,0.088200,0.088000,0.088000,0.088000,0.087800,0.087800,0.087800,0.087600,0.087600,0.087600,0.087400,0.087400,0.087400,0.087400,0.087400,0.087200,0.086800,0.086800,0.086800,0.086800,0.086800,0.086800,0.086800,0.086800,0.086800,0.086800,0.086600,0.086600,0.086600,0.086600,0.086600,0.086400,0.086400,0.086400,0.086400,0.086400,0.086200,0.086200,0.086200,0.086200,0.086200,0.086200,0.086200,0.086200,0.086200,0.085800,0.085400,0.085400,0.085400,0.085400,0.085200,0.085200,0.085200,0.085200,0.085200,0.085200,0.085000,0.084800,0.084600,0.084600,0.084600,0.084400,0.084000,0.083800,0.083600,0.083600,0.083600,0.083600,0.083400,0.083200,0.083000,0.083000,0.083000,0.083000,0.083000,0.083000,0.082800,0.082800,0.082800,0.082800,0.082800,0.082800,0.082800,0.082800,0.082800,0.082600,0.082600,0.082600,0.082600,0.082600,0.082400,0.082200,0.082200,0.082200,0.082200,0.082000,0.082000,0.082000,0.082000,0.081800,0.081800,0.081600,0.081600,0.081600,0.081600,0.081600,0.081600,0.081600,0.081600,0.081400,0.081200,0.081000,0.081000,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080800,0.080600,0.080600,0.080400,0.080400,0.080200,0.080200,0.080200,0.080000,0.080000,0.080000,0.080000,0.080000,0.079800,0.079800,0.079800,0.079600,0.079400,0.079400,0.079400,0.079400,0.079400,0.079400,0.079200,0.079200,0.079200,0.079200,0.079200,0.079000,0.079000,0.079000,0.079000,0.078800,0.078800,0.078800,0.078800,0.078800,0.078800,0.078600,0.078600,0.078400,0.078400,0.078400,0.078400,0.078400,0.078400,0.078400,0.078400,0.078200,0.078200,0.078200,0.078200,0.078000,0.077600,0.077400,0.077400,0.077400,0.077400,0.077400,0.077400,0.077200,0.077000,0.077000,0.077000,0.077000,0.077000,0.076800,0.076600,0.076600,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076400,0.076200,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.075800,0.075800,0.075800,0.075600,0.075600,0.075600,0.075600,0.075600,0.075600,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075400,0.075200,0.075200,0.075200,0.075200,0.074800,0.074800,0.074800,0.074800,0.074800,0.074600,0.074600,0.074600,0.074600,0.074600,0.074600,0.074400,0.074400,0.074400,0.074400,0.074400,0.074400,0.074200,0.074200,0.074200,0.074200,0.074200,0.074200,0.074200,0.074200,0.074000,0.073800,0.073800,0.073800,0.073800,0.073800,0.073800,0.073800,0.073800,0.073800,0.073600,0.073600,0.073600,0.073600,0.073400,0.073400,0.073400,0.073400,0.073200,0.073200,0.073200,0.073200,0.073200,0.073200,0.073200,0.073200,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.073000,0.072600,0.072600,0.072600,0.072600,0.072600,0.072600,0.072600,0.072600,0.072600,0.072400,0.072400,0.072400,0.072400,0.072400,0.072200,0.072200,0.072200,0.072200,0.072200,0.072000,0.072000,0.072000,0.072000,0.071800,0.071800,0.071800,0.071800,0.071600,0.071600,0.071600,0.071600,0.071400,0.071400,0.071400,0.071200,0.071200,0.071000,0.070800,0.070800,0.070800,0.070600,0.070600,0.070600,0.070600,0.070600,0.070600,0.070600,0.070600,0.070600,0.070600,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070200,0.070000,0.070000,0.069800,0.069400,0.069400,0.069400,0.069400,0.069400,0.069400,0.069400,0.069200,0.069200,0.069200,0.069200,0.069000,0.068800,0.068600,0.068400,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068200,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.068000,0.067800,0.067800,0.067800,0.067800,0.067800,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067200,0.067200,0.067200,0.067200,0.067200,0.067200,0.067200,0.067200,0.066800,0.066600,0.066600,0.066600,0.066400,0.066200,0.066200,0.066200,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.066000,0.065800,0.065800,0.065800,0.065800,0.065600,0.065600,0.065600,0.065600,0.065600,0.065600,0.065600,0.065400,0.065400,0.065400,0.065400,0.065400,0.065400,0.065200,0.065200,0.065200,0.065200,0.065200,0.065200,0.065200,0.065200,0.065200,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.065000,0.064800,0.064800,0.064800,0.064800,0.064800,0.064800,0.064800,0.064800,0.064800,0.064800,0.064800,0.064800,0.064800,0.064800,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064600,0.064400,0.064400,0.064400,0.064400,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.064000,0.063800,0.063800,0.063800,0.063800,0.063800,0.063800,0.063800,0.063800,0.063600,0.063600,0.063600,0.063600,0.063600,0.063600,0.063600,0.063600,0.063600,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063400,0.063200,0.063200,0.063000,0.063000,0.063000,0.062800,0.062800,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062600,0.062400,0.062400,0.062200,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.062000,0.061800,0.061600,0.061600,0.061600,0.061600,0.061600,0.061600,0.061600,0.061600,0.061200,0.061200,0.061200,0.061200,0.061200,0.061200,0.061200,0.061200,0.061200,0.061000,0.061000,0.060800,0.060800,0.060800,0.060800,0.060800,0.060800,0.060600,0.060600,0.060600,0.060600,0.060600,0.060600,0.060600,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060400,0.060200,0.060200,0.060200,0.060200,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.060000,0.059800,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059600,0.059400,0.059400,0.059400,0.059400,0.059400,0.059400,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059200,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.059000,0.058800,0.058800,0.058600,0.058600,0.058600,0.058600,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058400,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058200,0.058000,0.057800,0.057800,0.057800,0.057800,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057600,0.057400,0.057400,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057200,0.057000,0.056800,0.056800,0.056800,0.056800,0.056800,0.056800,0.056800,0.056800,0.056800,0.056800,0.056800,0.056800,0.056600,0.056600,0.056600,0.056600,0.056600,0.056600,0.056600,0.056600,0.056200,0.056200,0.056200,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.056000,0.055800,0.055600,0.055400,0.055400,0.055200,0.055200,0.055200,0.055200,0.055200,0.055200,0.055200,0.055200,0.055200,0.055200,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.055000,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054800,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054600,0.054400,0.054400,0.054400,0.054400,0.054400,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.054000,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053800,0.053600,0.053600,0.053600,0.053600,0.053600,0.053600,0.053600,0.053600,0.053600,0.053600,0.053400,0.053400,0.053400,0.053400,0.053400,0.053400,0.053200,0.053200,0.053000,0.053000,0.052800,0.052800,0.052800,0.052800,0.052800,0.052600,0.052600,0.052400,0.052400,0.052400,0.052400,0.052400,0.052400,0.052400,0.052400,0.052400,0.051800,0.051600,0.051600,0.051400,0.051400,0.051400,0.051400,0.051400,0.051400,0.051400,0.051400,0.051000,0.051000,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050800,0.050600,0.050600,0.050600,0.050600,0.050400,0.050400,0.050400,0.050400,0.050400,0.050400,0.050400,0.050400,0.050200,0.050200,0.050200,0.050200,0.050200,0.050200,0.050200,0.050200,0.050200,0.050000,0.050000,0.050000,0.050000,0.050000,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049800,0.049600,0.049600,0.049600,0.049600,0.049600,0.049600,0.049400,0.049400,0.049400,0.049200,0.049200,0.049200,0.049200,0.049200,0.049200,0.049200,0.049200,0.049000,0.048800,0.048800,0.048800,0.048800,0.048800,0.048800,0.048800,0.048800,0.048800,0.048800,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048600,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048400,0.048200,0.048200,0.048200,0.048200,0.048200,0.048200,0.048200,0.047800,0.047800,0.047800,0.047800,0.047800,0.047800,0.047800,0.047800,0.047800,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047600,0.047400,0.047400,0.047400,0.047400,0.047200,0.047200,0.047200,0.047000,0.047000,0.046800,0.046800,0.046800,0.046800,0.046800,0.046800,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046200,0.046200,0.046200,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.046000,0.045800,0.045800,0.045800,0.045800,0.045800,0.045600,0.045600,0.045600,0.045600,0.045600,0.045400,0.045400,0.045200,0.045200,0.045200,0.045200,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.045000,0.044800,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044400,0.044200,0.044200,0.044200,0.044200,0.044200,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.043800,0.043600,0.043400,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043200,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.043000,0.042800,0.042800,0.042800,0.042800,0.042800,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042600,0.042400,0.042400,0.042400,0.042400,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042200,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.042000,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041600,0.041600,0.041600,0.041600,0.041600,0.041600,0.041600,0.041600,0.041400,0.041400,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041200,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.041000,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040800,0.040600,0.040600,0.040400,0.040400,0.040400,0.040400,0.040400,0.040400,0.040400,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040200,0.040000,0.040000,0.040000,0.040000,0.040000,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039800,0.039600,0.039600,0.039400,0.039400,0.039400,0.039400,0.039400,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039200,0.039000,0.039000,0.038800,0.038800,0.038800,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038400,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.038000,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037800,0.037600,0.037600,0.037600,0.037600,0.037600,0.037400,0.037400,0.037400,0.037400,0.037400,0.037200,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.037000,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036600,0.036400,0.036400,0.036400,0.036400,0.036200,0.036200,0.036200,0.036200,0.036200,0.036200,0.036200,0.036200,0.036200,0.036200,0.036000,0.036000,0.036000,0.036000,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035800,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035600,0.035400,0.035400,0.035400,0.035200,0.035200,0.035200,0.035200,0.035200,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.035000,0.034800,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034400,0.034400,0.034400,0.034400,0.034400,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034200,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.034000,0.033800,0.033800,0.033800,0.033800,0.033800,0.033800,0.033800,0.033600,0.033600,0.033600,0.033600,0.033600,0.033600,0.033600,0.033600,0.033600,0.033400,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033200,0.033000,0.033000,0.033000,0.033000,0.032800,0.032800,0.032800,0.032800,0.032800,0.032800,0.032800,0.032800,0.032800,0.032800,0.032800,0.032800,0.032800,0.032800,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032400,0.032400,0.032400,0.032400,0.032400,0.032400,0.032400,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.032200,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031600,0.031600,0.031400,0.031400,0.031400,0.031400,0.031400,0.031400,0.031400,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031200,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.031000,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030600,0.030600,0.030600,0.030600,0.030600,0.030600,0.030600,0.030600,0.030600,0.030600,0.030600,0.030600,0.030400,0.030400,0.030400,0.030400,0.030400,0.030200,0.030000,0.030000,0.030000,0.030000,0.030000,0.030000,0.029800,0.029600,0.029600,0.029600,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029400,0.029200,0.029200,0.029200,0.029200,0.029200,0.029200,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028600,0.028600,0.028400,0.028400,0.028400,0.028200,0.028200,0.028200,0.028200,0.028200,0.028200,0.028200,0.028200,0.028200,0.028200,0.028200,0.028200,0.028200,0.028000,0.028000,0.028000,0.028000,0.028000,0.027800,0.027800,0.027800,0.027800,0.027800,0.027800,0.027800,0.027800,0.027800,0.027800,0.027800,0.027800,0.027800,0.027600,0.027600,0.027600,0.027400,0.027400,0.027400,0.027400,0.027400,0.027200,0.027200,0.027200,0.027200,0.027200,0.027200,0.027200,0.027200,0.027000,0.027000,0.027000,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026600,0.026600,0.026600,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026200,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.026000,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025600,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025400,0.025200,0.025200,0.025200,0.025200,0.025200,0.025200,0.025000,0.025000,0.025000,0.025000,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024800,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024600,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024200,0.024200,0.024200,0.024200,0.024200,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.023800,0.023800,0.023800,0.023800,0.023800,0.023800,0.023800,0.023600,0.023600,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023200,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.023000,0.022800,0.022600,0.022600,0.022600,0.022600,0.022600,0.022400,0.022400,0.022400,0.022400,0.022400,0.022200,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.021800,0.021800,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021600,0.021400,0.021400,0.021400,0.021400,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021200,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020800,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020600,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020000,0.020000,0.020000,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019600,0.019400,0.019400,0.019400,0.019400,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019200,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.019000,0.018800,0.018800,0.018800,0.018800,0.018800,0.018800,0.018600,0.018600,0.018600,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018400,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018200,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.017800,0.017800,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017600,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017200,0.017200,0.017200,0.017200,0.017200,0.017000,0.017000,0.017000,0.017000,0.017000,0.016800,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016600,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016400,0.016200,0.016200,0.016200,0.016200,0.016000,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015800,0.015600,0.015600,0.015600,0.015600,0.015600,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015400,0.015200,0.015200,0.015200,0.015200,0.015200,0.015200,0.015200,0.015200,0.015200,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.015000,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014600,0.014400,0.014400,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014200,0.014000,0.014000,0.014000,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013400,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012600,0.012600,

==> matlab/W2_rho025_100K_runs.txt <==
1.000000,0.062500,0.062010,0.061610,0.061180,0.060780,0.060330,0.059820,0.059340,0.058850,0.058400,0.057970,0.057530,0.057150,0.056730,0.056290,0.055860,0.055290,0.054930,0.054610,0.054140,0.053770,0.053220,0.052820,0.052420,0.052030,0.051660,0.051240,0.050860,0.050520,0.050060,0.049660,0.049260,0.048820,0.048480,0.048190,0.047840,0.047400,0.047010,0.046550,0.046110,0.045750,0.045360,0.045040,0.044610,0.044300,0.043920,0.043610,0.043330,0.042930,0.042610,0.042150,0.041850,0.041310,0.040910,0.040600,0.040160,0.039930,0.039620,0.039270,0.038870,0.038510,0.038100,0.037740,0.037490,0.037080,0.036790,0.036440,0.036060,0.035710,0.035430,0.035180,0.034890,0.034490,0.034150,0.033800,0.033480,0.033270,0.032990,0.032720,0.032430,0.032200,0.031960,0.031680,0.031410,0.031150,0.030870,0.030600,0.030310,0.030040,0.029860,0.029610,0.029330,0.029020,0.028740,0.028460,0.028240,0.028020,0.027810,0.027590,0.027420,0.027230,0.026920,0.026720,0.026560,0.026350,0.026140,0.025990,0.025780,0.025540,0.025330,0.025100,0.024930,0.024620,0.024430,0.024200,0.023980,0.023760,0.023630,0.023440,0.023220,0.023000,0.022830,0.022630,0.022460,0.022240,0.022110,0.022000,0.021800,0.021590,0.021420,0.021300,0.021150,0.021070,0.020940,0.020770,0.020490,0.020220,0.020050,0.019860,0.019660,0.019540,0.019350,0.019170,0.018990,0.018790,0.018600,0.018450,0.018300,0.018100,0.017970,0.017800,0.017610,0.017490,0.017380,0.017250,0.017120,0.017010,0.016910,0.016820,0.016710,0.016500,0.016360,0.016190,0.016090,0.015950,0.015760,0.015640,0.015480,0.015340,0.015240,0.015070,0.014950,0.014830,0.014730,0.014630,0.014540,0.014410,0.014290,0.014190,0.014050,0.013900,0.013830,0.013690,0.013610,0.013480,0.013370,0.013220,0.013120,0.013010,0.012850,0.012750,0.012640,0.012570,0.012450,0.012330,0.012240,0.012130,0.012060,0.012000,0.011870,0.011720,0.011660,0.011580,0.011510,0.011430,0.011380,0.011300,0.011230,0.011090,0.011010,0.010940,0.010860,0.010790,0.010710,0.010610,0.010580,0.010480,0.010410,0.010320,0.010150,0.010030,0.009910,0.009830,0.009770,0.009680,0.009580,0.009510,0.009380,0.009300,0.009240,0.009150,0.009070,0.008990,0.008920,0.008880,0.008830,0.008740,0.008650,0.008460,0.008410,0.008360,0.008250,0.008110,0.008030,0.007970,0.007910,0.007810,0.007700,0.007640,0.007570,0.007500,0.007460,0.007410,0.007370,0.007280,0.007250,0.007190,0.007130,0.007060,0.006970,0.006900,0.006830,0.006800,0.006750,0.006680,0.006640,0.006590,0.006530,0.006510,0.006400,0.006370,0.006290,0.006230,0.006130,0.006090,0.006070,0.006020,0.006000,0.005940,0.005870,0.005830,0.005740,0.005730,0.005650,0.005590,0.005530,0.005490,0.005440,0.005420,0.005380,0.005330,0.005290,0.005260,0.005210,0.005190,0.005130,0.005080,0.005000,0.004960,0.004910,0.004870,0.004850,0.004780,0.004750,0.004720,0.004670,0.004620,0.004590,0.004550,0.004480,0.004440,0.004410,0.004360,0.004320,0.004260,0.004250,0.004230,0.004210,0.004200,0.004150,0.004120,0.004060,0.004040,0.004000,0.004000,0.003980,0.003970,0.003930,0.003860,0.003840,0.003800,0.003740,0.003720,0.003700,0.003700,0.003650,0.003630,0.003590,0.003560,0.003530,0.003490,0.003460,0.003440,0.003400,0.003360,0.003340,0.003310,0.003290,0.003290,0.003260,0.003190,0.003170,0.003140,0.003120,0.003100,0.003060,0.003030,0.003020,0.003010,0.003000,0.002960,0.002930,0.002910,0.002890,0.002850,0.002840,0.002780,0.002750,0.002690,0.002650,0.002620,0.002620,0.002610,0.002590,0.002540,0.002500,0.002430,0.002410,0.002410,0.002400,0.002390,0.002360,0.002330,0.002320,0.002300,0.002300,0.002300,0.002290,0.002280,0.002240,0.002220,0.002190,0.002180,0.002170,0.002150,0.002140,0.002120,0.002070,0.002060,0.002010,0.001990,0.001950,0.001910,0.001870,0.001850,0.001830,0.001820,0.001790,0.001780,0.001770,0.001760,0.001720,0.001720,0.001700,0.001700,0.001680,0.001670,0.001650,0.001640,0.001630,0.001620,0.001610,0.001590,0.001570,0.001550,0.001550,0.001540,0.001510,0.001490,0.001490,0.001490,0.001480,0.001470,0.001450,0.001440,0.001420,0.001410,0.001380,0.001350,0.001350,0.001340,0.001330,0.001320,0.001290,0.001280,0.001280,0.001250,0.001240,0.001230,0.001220,0.001220,0.001220,0.001220,0.001220,0.001220,0.001200,0.001190,0.001160,0.001160,0.001160,0.001150,0.001140,0.001120,0.001120,0.001100,0.001100,0.001100,0.001090,0.001090,0.001090,0.001090,0.001090,0.001090,0.001080,0.001080,0.001080,0.001080,0.001070,0.001070,0.001050,0.001050,0.001050,0.001040,0.001030,0.001030,0.001030,0.001020,0.001000,0.000970,0.000950,0.000940,0.000930,0.000910,0.000910,0.000910,0.000900,0.000900,0.000900,0.000890,0.000880,0.000880,0.000870,0.000860,0.000850,0.000840,0.000840,0.000820,0.000820,0.000810,0.000800,0.000790,0.000790,0.000790,0.000790,0.000770,0.000760,0.000750,0.000750,0.000750,0.000740,0.000730,0.000730,0.000720,0.000700,0.000700,0.000700,0.000700,0.000700,0.000690,0.000680,0.000670,0.000640,0.000640,0.000630,0.000630,0.000630,0.000620,0.000610,0.000610,0.000610,0.000600,0.000590,0.000570,0.000560,0.000560,0.000560,0.000550,0.000550,0.000550,0.000550,0.000540,0.000540,0.000530,0.000520,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000500,0.000470,0.000470,0.000460,0.000460,0.000460,0.000460,0.000450,0.000450,0.000440,0.000440,0.000440,0.000430,0.000430,0.000420,0.000420,0.000420,0.000420,0.000410,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000350,0.000350,0.000350,0.000350,0.000350,0.000340,0.000340,0.000340,0.000340,0.000340,0.000330,0.000330,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000320,0.000300,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000240,0.000240,0.000240,0.000230,0.000230,0.000220,0.000220,0.000220,0.000220,0.000220,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000200,0.000200,0.000190,0.000190,0.000180,0.000170,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000040,0.000040,0.000040,0.000040,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000010,0.000010,0.000010,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/W2_rho025_10K_runs.txt <==
1.000000,0.064900,0.064000,0.063400,0.063000,0.062600,0.062000,0.061800,0.061300,0.060500,0.059900,0.059500,0.059200,0.059100,0.059000,0.058800,0.058300,0.058300,0.057600,0.057200,0.057000,0.056100,0.055800,0.055400,0.054900,0.054600,0.054200,0.053800,0.053400,0.052900,0.052300,0.051900,0.051600,0.051300,0.051000,0.050700,0.050500,0.050300,0.050200,0.049700,0.049200,0.048800,0.048400,0.047900,0.047300,0.047100,0.046900,0.046700,0.046200,0.046100,0.045900,0.045700,0.045200,0.045100,0.044700,0.044100,0.043500,0.042900,0.042500,0.042200,0.041700,0.041600,0.041200,0.041000,0.040800,0.040700,0.040400,0.040200,0.039800,0.039500,0.039500,0.039200,0.038700,0.038400,0.038300,0.038200,0.038000,0.037600,0.037300,0.037000,0.036500,0.036300,0.036300,0.036100,0.035900,0.035600,0.035200,0.034900,0.034900,0.034800,0.034600,0.034200,0.033900,0.033200,0.032900,0.032700,0.032500,0.031700,0.031400,0.031000,0.030900,0.030300,0.030300,0.029800,0.029700,0.029500,0.029200,0.029000,0.028700,0.028300,0.028200,0.028000,0.027800,0.027600,0.027400,0.027100,0.027100,0.026800,0.026600,0.026300,0.025900,0.025800,0.025600,0.025200,0.025100,0.025000,0.024900,0.024700,0.024400,0.024300,0.024200,0.024000,0.023600,0.023500,0.023500,0.023500,0.023000,0.023000,0.022900,0.022300,0.022100,0.021900,0.021600,0.021400,0.021400,0.021300,0.021100,0.021100,0.020900,0.020900,0.020600,0.020600,0.020500,0.020300,0.020200,0.020100,0.019900,0.019800,0.019600,0.019400,0.019400,0.019400,0.019200,0.019000,0.019000,0.019000,0.018900,0.018600,0.018500,0.018100,0.017800,0.017800,0.017300,0.017200,0.017100,0.017100,0.017100,0.016800,0.016700,0.016600,0.016600,0.016500,0.015900,0.015800,0.015500,0.015500,0.015300,0.014800,0.014600,0.014300,0.014100,0.014100,0.014000,0.014000,0.013700,0.013700,0.013700,0.013600,0.013600,0.013600,0.013500,0.013400,0.013200,0.013000,0.012700,0.012500,0.012500,0.012500,0.012500,0.012500,0.012500,0.012300,0.012100,0.012000,0.011900,0.011700,0.011600,0.011300,0.011300,0.011100,0.011100,0.011100,0.011100,0.011100,0.011000,0.010700,0.010700,0.010600,0.010600,0.010600,0.010600,0.010500,0.010400,0.010300,0.010100,0.009900,0.009700,0.009700,0.009700,0.009600,0.009500,0.009500,0.009400,0.009300,0.009300,0.009300,0.009300,0.009100,0.008900,0.008700,0.008600,0.008600,0.008500,0.008500,0.008500,0.008500,0.008400,0.008400,0.008200,0.008200,0.008100,0.007900,0.007900,0.007700,0.007600,0.007400,0.007300,0.007200,0.007200,0.007100,0.007000,0.006900,0.006900,0.006900,0.006600,0.006500,0.006400,0.006400,0.006400,0.006300,0.006300,0.006200,0.006100,0.006100,0.006000,0.006000,0.005900,0.005900,0.005800,0.005700,0.005600,0.005500,0.005400,0.005300,0.005300,0.005200,0.005100,0.005100,0.005000,0.005000,0.004900,0.004800,0.004700,0.004700,0.004700,0.004500,0.004500,0.004500,0.004500,0.004500,0.004400,0.004200,0.004100,0.003800,0.003800,0.003800,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003600,0.003600,0.003500,0.003500,0.003500,0.003500,0.003400,0.003400,0.003400,0.003300,0.003200,0.003200,0.003200,0.003100,0.003100,0.003000,0.003000,0.003000,0.003000,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002700,0.002700,0.002600,0.002600,0.002600,0.002500,0.002500,0.002500,0.002500,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002200,0.002200,0.002200,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001700,0.001600,0.001600,0.001600,0.001600,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001300,0.001300,0.001300,0.001300,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.000900,0.000900,0.000900,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000600,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/W2_rho025_2M_runs.txt <==
1.000000,0.060595,0.060097,0.059622,0.059150,0.058673,0.058212,0.057736,0.057271,0.056827,0.056354,0.055895,0.055447,0.055002,0.054534,0.054094,0.053649,0.053202,0.052774,0.052330,0.051911,0.051503,0.051084,0.050673,0.050294,0.049880,0.049457,0.049065,0.048654,0.048257,0.047850,0.047440,0.047044,0.046669,0.046310,0.045956,0.045568,0.045214,0.044824,0.044453,0.044071,0.043701,0.043323,0.042950,0.042607,0.042251,0.041917,0.041573,0.041231,0.040889,0.040555,0.040231,0.039901,0.039557,0.039246,0.038925,0.038616,0.038302,0.037996,0.037680,0.037373,0.037077,0.036778,0.036486,0.036186,0.035894,0.035592,0.035298,0.035018,0.034703,0.034419,0.034140,0.033859,0.033587,0.033316,0.033049,0.032792,0.032533,0.032253,0.031971,0.031718,0.031466,0.031217,0.030965,0.030712,0.030453,0.030197,0.029936,0.029705,0.029458,0.029208,0.028951,0.028723,0.028483,0.028255,0.028027,0.027794,0.027550,0.027334,0.027090,0.026860,0.026634,0.026408,0.026184,0.025964,0.025750,0.025524,0.025320,0.025103,0.024907,0.024703,0.024480,0.024281,0.024074,0.023884,0.023675,0.023495,0.023314,0.023141,0.022957,0.022777,0.022566,0.022380,0.022199,0.022004,0.021833,0.021645,0.021476,0.021316,0.021132,0.020959,0.020790,0.020625,0.020459,0.020297,0.020129,0.019944,0.019790,0.019641,0.019481,0.019317,0.019157,0.018992,0.018825,0.018659,0.018503,0.018351,0.018190,0.018032,0.017902,0.017764,0.017630,0.017480,0.017334,0.017184,0.017042,0.016906,0.016775,0.016632,0.016485,0.016361,0.016239,0.016105,0.015942,0.015821,0.015682,0.015567,0.015449,0.015321,0.015182,0.015045,0.014905,0.014781,0.014652,0.014533,0.014412,0.014284,0.014169,0.014051,0.013938,0.013832,0.013722,0.013611,0.013493,0.013383,0.013258,0.013154,0.013045,0.012941,0.012827,0.012730,0.012623,0.012517,0.012417,0.012311,0.012216,0.012121,0.012028,0.011908,0.011808,0.011716,0.011619,0.011517,0.011414,0.011315,0.011218,0.011111,0.011018,0.010939,0.010854,0.010757,0.010667,0.010570,0.010478,0.010389,0.010302,0.010204,0.010110,0.010028,0.009945,0.009865,0.009789,0.009697,0.009628,0.009551,0.009482,0.009397,0.009315,0.009240,0.009161,0.009091,0.009014,0.008941,0.008873,0.008800,0.008721,0.008642,0.008563,0.008480,0.008415,0.008349,0.008282,0.008214,0.008145,0.008086,0.008016,0.007945,0.007865,0.007795,0.007728,0.007655,0.007588,0.007522,0.007461,0.007405,0.007349,0.007287,0.007232,0.007172,0.007109,0.007052,0.007005,0.006942,0.006875,0.006821,0.006770,0.006711,0.006653,0.006595,0.006553,0.006507,0.006446,0.006394,0.006342,0.006281,0.006224,0.006169,0.006118,0.006067,0.006019,0.005963,0.005909,0.005868,0.005821,0.005776,0.005727,0.005681,0.005632,0.005587,0.005537,0.005490,0.005448,0.005406,0.005360,0.005317,0.005262,0.005212,0.005163,0.005121,0.005077,0.005026,0.004979,0.004934,0.004895,0.004850,0.004805,0.004764,0.004725,0.004684,0.004652,0.004614,0.004576,0.004542,0.004496,0.004458,0.004426,0.004390,0.004348,0.004315,0.004274,0.004235,0.004192,0.004155,0.004108,0.004079,0.004045,0.004004,0.003971,0.003934,0.003900,0.003867,0.003825,0.003792,0.003744,0.003710,0.003668,0.003630,0.003600,0.003567,0.003541,0.003510,0.003472,0.003442,0.003419,0.003386,0.003355,0.003328,0.003304,0.003275,0.003253,0.003229,0.003205,0.003175,0.003146,0.003118,0.003096,0.003073,0.003051,0.003016,0.002988,0.002962,0.002936,0.002909,0.002884,0.002857,0.002830,0.002802,0.002779,0.002757,0.002730,0.002708,0.002681,0.002657,0.002633,0.002610,0.002586,0.002560,0.002534,0.002514,0.002491,0.002466,0.002444,0.002424,0.002406,0.002387,0.002371,0.002349,0.002325,0.002305,0.002285,0.002263,0.002243,0.002225,0.002202,0.002181,0.002162,0.002146,0.002129,0.002105,0.002088,0.002072,0.002060,0.002043,0.002024,0.002010,0.001992,0.001975,0.001956,0.001946,0.001925,0.001911,0.001904,0.001888,0.001866,0.001847,0.001823,0.001812,0.001799,0.001783,0.001770,0.001759,0.001745,0.001724,0.001712,0.001693,0.001680,0.001663,0.001648,0.001635,0.001619,0.001604,0.001590,0.001576,0.001561,0.001548,0.001531,0.001517,0.001507,0.001494,0.001478,0.001468,0.001456,0.001442,0.001427,0.001417,0.001406,0.001393,0.001381,0.001370,0.001358,0.001348,0.001339,0.001324,0.001314,0.001304,0.001290,0.001277,0.001263,0.001252,0.001238,0.001226,0.001218,0.001207,0.001198,0.001189,0.001182,0.001172,0.001164,0.001156,0.001147,0.001141,0.001131,0.001125,0.001120,0.001110,0.001097,0.001091,0.001078,0.001070,0.001055,0.001043,0.001034,0.001022,0.001012,0.001004,0.000995,0.000986,0.000974,0.000968,0.000962,0.000955,0.000944,0.000939,0.000929,0.000919,0.000911,0.000904,0.000898,0.000891,0.000882,0.000873,0.000862,0.000856,0.000848,0.000841,0.000838,0.000831,0.000825,0.000817,0.000811,0.000802,0.000794,0.000789,0.000779,0.000775,0.000768,0.000762,0.000754,0.000749,0.000746,0.000737,0.000732,0.000724,0.000718,0.000714,0.000709,0.000701,0.000694,0.000687,0.000678,0.000674,0.000666,0.000658,0.000654,0.000650,0.000644,0.000641,0.000632,0.000623,0.000619,0.000614,0.000605,0.000598,0.000593,0.000586,0.000581,0.000578,0.000574,0.000569,0.000565,0.000558,0.000550,0.000548,0.000544,0.000537,0.000533,0.000527,0.000525,0.000521,0.000518,0.000510,0.000507,0.000505,0.000499,0.000495,0.000491,0.000485,0.000482,0.000480,0.000476,0.000471,0.000468,0.000465,0.000461,0.000457,0.000455,0.000450,0.000445,0.000440,0.000436,0.000432,0.000429,0.000426,0.000420,0.000414,0.000411,0.000405,0.000402,0.000398,0.000395,0.000390,0.000385,0.000384,0.000382,0.000378,0.000376,0.000373,0.000371,0.000367,0.000363,0.000360,0.000358,0.000355,0.000354,0.000351,0.000348,0.000342,0.000339,0.000337,0.000336,0.000333,0.000331,0.000329,0.000327,0.000324,0.000321,0.000318,0.000315,0.000311,0.000309,0.000307,0.000304,0.000300,0.000298,0.000295,0.000292,0.000288,0.000286,0.000282,0.000280,0.000278,0.000276,0.000275,0.000273,0.000269,0.000265,0.000262,0.000260,0.000257,0.000255,0.000253,0.000251,0.000250,0.000250,0.000249,0.000246,0.000244,0.000242,0.000239,0.000237,0.000237,0.000233,0.000229,0.000228,0.000227,0.000226,0.000225,0.000222,0.000220,0.000219,0.000218,0.000217,0.000214,0.000214,0.000210,0.000209,0.000208,0.000206,0.000204,0.000200,0.000198,0.000197,0.000194,0.000192,0.000190,0.000189,0.000189,0.000187,0.000185,0.000183,0.000182,0.000181,0.000181,0.000180,0.000179,0.000178,0.000176,0.000175,0.000173,0.000172,0.000170,0.000169,0.000168,0.000167,0.000166,0.000164,0.000163,0.000161,0.000160,0.000159,0.000157,0.000157,0.000152,0.000151,0.000150,0.000148,0.000147,0.000146,0.000145,0.000143,0.000142,0.000142,0.000141,0.000140,0.000140,0.000139,0.000137,0.000134,0.000132,0.000129,0.000128,0.000125,0.000124,0.000124,0.000124,0.000124,0.000122,0.000121,0.000120,0.000118,0.000117,0.000117,0.000116,0.000116,0.000116,0.000115,0.000115,0.000113,0.000112,0.000111,0.000109,0.000107,0.000107,0.000106,0.000105,0.000104,0.000103,0.000102,0.000099,0.000098,0.000097,0.000097,0.000096,0.000096,0.000096,0.000095,0.000095,0.000093,0.000092,0.000092,0.000089,0.000088,0.000087,0.000087,0.000086,0.000084,0.000083,0.000083,0.000082,0.000081,0.000081,0.000080,0.000080,0.000078,0.000078,0.000076,0.000076,0.000076,0.000074,0.000074,0.000073,0.000073,0.000073,0.000073,0.000071,0.000070,0.000069,0.000068,0.000068,0.000068,0.000068,0.000067,0.000067,0.000066,0.000066,0.000066,0.000065,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000064,0.000063,0.000062,0.000061,0.000061,0.000061,0.000061,0.000061,0.000060,0.000060,0.000060,0.000059,0.000059,0.000058,0.000058,0.000058,0.000058,0.000057,0.000057,0.000055,0.000055,0.000054,0.000053,0.000053,0.000052,0.000051,0.000051,0.000051,0.000051,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000046,0.000046,0.000046,0.000044,0.000044,0.000044,0.000043,0.000042,0.000042,0.000041,0.000041,0.000041,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000039,0.000037,0.000037,0.000037,0.000037,0.000036,0.000036,0.000036,0.000036,0.000035,0.000034,0.000034,0.000032,0.000032,0.000031,0.000030,0.000030,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000029,0.000028,0.000028,0.000027,0.000027,0.000027,0.000027,0.000027,0.000026,0.000026,0.000026,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000025,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000021,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000018,0.000017,0.000017,0.000017,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/W2_rho050_100K_runs.txt <==
1.000000,0.425680,0.423540,0.421110,0.418710,0.416720,0.414400,0.412100,0.409740,0.407420,0.405020,0.402860,0.400840,0.398540,0.396330,0.394290,0.392380,0.390390,0.388260,0.386360,0.384200,0.382300,0.380280,0.378660,0.376700,0.374830,0.372680,0.370450,0.368470,0.366530,0.364510,0.362740,0.360810,0.358630,0.356630,0.354780,0.353040,0.351000,0.349270,0.347400,0.345270,0.343340,0.341340,0.339710,0.337830,0.336060,0.334360,0.332650,0.330880,0.329190,0.327540,0.325860,0.323900,0.322070,0.320170,0.318330,0.316530,0.314970,0.312930,0.311050,0.309490,0.307790,0.306020,0.304390,0.302650,0.301010,0.299260,0.297570,0.296020,0.294550,0.292880,0.291510,0.289740,0.288280,0.286600,0.285250,0.283460,0.282010,0.280400,0.278780,0.277180,0.275710,0.274240,0.272550,0.270950,0.269490,0.267820,0.266230,0.264840,0.263350,0.261790,0.260430,0.258990,0.257610,0.256340,0.255060,0.253570,0.252200,0.250660,0.249140,0.247680,0.246450,0.245200,0.243640,0.242380,0.240860,0.239370,0.237780,0.236330,0.234950,0.233770,0.232220,0.230790,0.229670,0.228320,0.227160,0.225920,0.224430,0.223010,0.221820,0.220460,0.219150,0.217910,0.216810,0.215540,0.213960,0.212810,0.211530,0.210260,0.208980,0.207750,0.206720,0.205550,0.204230,0.203160,0.202030,0.200800,0.199440,0.198040,0.196910,0.195750,0.194590,0.193370,0.192200,0.191160,0.190040,0.188910,0.187660,0.186300,0.185220,0.184110,0.183010,0.181960,0.180820,0.179610,0.178590,0.177500,0.176390,0.175270,0.174210,0.173170,0.172160,0.171050,0.170310,0.169210,0.168220,0.167110,0.166000,0.164840,0.163700,0.162690,0.161810,0.160720,0.159720,0.158690,0.157780,0.156730,0.155880,0.154900,0.153970,0.153020,0.152150,0.151220,0.150380,0.149400,0.148660,0.147650,0.146750,0.145640,0.144750,0.143760,0.142920,0.141890,0.140940,0.140030,0.139120,0.138350,0.137360,0.136630,0.135640,0.134780,0.134150,0.133320,0.132420,0.131620,0.130850,0.130000,0.129230,0.128340,0.127520,0.126660,0.125830,0.125030,0.124270,0.123510,0.122710,0.122080,0.121360,0.120690,0.119910,0.119130,0.118470,0.117840,0.117110,0.116260,0.115370,0.114650,0.113990,0.113500,0.112910,0.112320,0.111620,0.110810,0.110170,0.109440,0.108750,0.108120,0.107640,0.107090,0.106290,0.105650,0.104930,0.104090,0.103390,0.102780,0.102200,0.101600,0.100970,0.100380,0.099710,0.099100,0.098450,0.097810,0.097070,0.096470,0.095970,0.095350,0.094730,0.094220,0.093720,0.093210,0.092570,0.091900,0.091340,0.090760,0.090130,0.089550,0.088840,0.088310,0.087730,0.087030,0.086350,0.085710,0.085140,0.084540,0.083900,0.083420,0.082770,0.082190,0.081660,0.081150,0.080750,0.080160,0.079670,0.079200,0.078630,0.078050,0.077530,0.076980,0.076460,0.076020,0.075630,0.075160,0.074500,0.074050,0.073580,0.073090,0.072660,0.072080,0.071730,0.071160,0.070770,0.070230,0.069790,0.069300,0.068920,0.068430,0.067990,0.067590,0.067180,0.066860,0.066580,0.066150,0.065640,0.065080,0.064650,0.064240,0.063870,0.063470,0.063100,0.062650,0.062320,0.061990,0.061530,0.061100,0.060690,0.060410,0.060020,0.059580,0.059310,0.059050,0.058590,0.058110,0.057800,0.057550,0.057250,0.056930,0.056520,0.056150,0.055900,0.055540,0.055190,0.054840,0.054470,0.054070,0.053680,0.053350,0.053040,0.052670,0.052420,0.052130,0.051700,0.051450,0.051130,0.050880,0.050630,0.050380,0.050020,0.049730,0.049350,0.048990,0.048610,0.048310,0.048040,0.047640,0.047430,0.047140,0.046860,0.046570,0.046240,0.045950,0.045620,0.045370,0.045120,0.044850,0.044570,0.044380,0.044080,0.043810,0.043460,0.043190,0.043010,0.042690,0.042400,0.042170,0.041940,0.041660,0.041340,0.041140,0.040930,0.040590,0.040420,0.040180,0.039960,0.039700,0.039430,0.039300,0.038910,0.038640,0.038350,0.038140,0.038000,0.037810,0.037550,0.037340,0.037020,0.036810,0.036570,0.036320,0.036100,0.035910,0.035620,0.035340,0.035100,0.034960,0.034670,0.034460,0.034280,0.034020,0.033810,0.033580,0.033360,0.033130,0.032840,0.032570,0.032320,0.032090,0.031850,0.031580,0.031370,0.031140,0.030950,0.030760,0.030550,0.030310,0.030080,0.029890,0.029680,0.029430,0.029270,0.029110,0.028860,0.028700,0.028570,0.028360,0.028110,0.027830,0.027600,0.027420,0.027240,0.027090,0.026880,0.026670,0.026510,0.026310,0.026140,0.026010,0.025880,0.025680,0.025490,0.025370,0.025240,0.025120,0.024990,0.024880,0.024750,0.024530,0.024390,0.024170,0.024000,0.023860,0.023620,0.023420,0.023220,0.023000,0.022860,0.022800,0.022640,0.022480,0.022310,0.022140,0.021980,0.021880,0.021710,0.021640,0.021440,0.021280,0.021050,0.020880,0.020790,0.020660,0.020530,0.020420,0.020290,0.020160,0.020080,0.019970,0.019880,0.019800,0.019640,0.019590,0.019440,0.019290,0.019180,0.019060,0.018880,0.018700,0.018520,0.018390,0.018270,0.018180,0.018060,0.017970,0.017850,0.017720,0.017530,0.017400,0.017280,0.017120,0.016980,0.016840,0.016750,0.016630,0.016500,0.016410,0.016310,0.016170,0.016060,0.015960,0.015810,0.015650,0.015540,0.015410,0.015290,0.015190,0.015130,0.015030,0.014900,0.014750,0.014640,0.014560,0.014450,0.014380,0.014270,0.014220,0.014110,0.014030,0.013940,0.013850,0.013810,0.013730,0.013630,0.013510,0.013430,0.013360,0.013320,0.013240,0.013160,0.013060,0.012990,0.012920,0.012850,0.012730,0.012660,0.012620,0.012550,0.012490,0.012380,0.012230,0.012120,0.012040,0.011970,0.011920,0.011880,0.011780,0.011690,0.011650,0.011600,0.011530,0.011470,0.011380,0.011300,0.011220,0.011120,0.011060,0.011020,0.010970,0.010870,0.010800,0.010750,0.010690,0.010630,0.010550,0.010460,0.010400,0.010340,0.010280,0.010190,0.010070,0.010040,0.009990,0.009960,0.009860,0.009810,0.009760,0.009690,0.009580,0.009500,0.009390,0.009310,0.009290,0.009200,0.009080,0.009040,0.008980,0.008940,0.008890,0.008860,0.008770,0.008670,0.008560,0.008520,0.008490,0.008450,0.008390,0.008300,0.008270,0.008190,0.008140,0.008090,0.008070,0.008010,0.007920,0.007900,0.007880,0.007780,0.007670,0.007630,0.007580,0.007500,0.007430,0.007410,0.007360,0.007320,0.007260,0.007180,0.007180,0.007160,0.007080,0.007030,0.006970,0.006930,0.006910,0.006840,0.006790,0.006770,0.006740,0.006700,0.006680,0.006640,0.006620,0.006540,0.006530,0.006480,0.006430,0.006410,0.006330,0.006270,0.006220,0.006160,0.006110,0.006070,0.006020,0.005950,0.005890,0.005850,0.005820,0.005770,0.005730,0.005670,0.005650,0.005590,0.005580,0.005550,0.005530,0.005510,0.005410,0.005390,0.005370,0.005340,0.005310,0.005280,0.005220,0.005190,0.005120,0.005080,0.005050,0.005010,0.004960,0.004960,0.004910,0.004860,0.004810,0.004750,0.004730,0.004700,0.004660,0.004650,0.004640,0.004620,0.004610,0.004580,0.004560,0.004540,0.004530,0.004480,0.004440,0.004430,0.004410,0.004360,0.004360,0.004350,0.004300,0.004280,0.004270,0.004270,0.004250,0.004240,0.004240,0.004210,0.004160,0.004140,0.004060,0.004010,0.003950,0.003890,0.003840,0.003820,0.003800,0.003770,0.003730,0.003690,0.003660,0.003640,0.003630,0.003590,0.003540,0.003520,0.003480,0.003470,0.003450,0.003420,0.003400,0.003370,0.003370,0.003360,0.003330,0.003310,0.003300,0.003270,0.003250,0.003250,0.003230,0.003200,0.003180,0.003160,0.003150,0.003120,0.003100,0.003090,0.003090,0.003090,0.003070,0.003040,0.003010,0.003000,0.002920,0.002910,0.002880,0.002860,0.002850,0.002800,0.002780,0.002760,0.002760,0.002740,0.002690,0.002690,0.002670,0.002640,0.002610,0.002590,0.002580,0.002560,0.002560,0.002540,0.002540,0.002490,0.002460,0.002460,0.002450,0.002440,0.002430,0.002420,0.002400,0.002380,0.002370,0.002350,0.002320,0.002310,0.002300,0.002290,0.002260,0.002250,0.002230,0.002220,0.002200,0.002160,0.002160,0.002150,0.002150,0.002140,0.002140,0.002120,0.002100,0.002100,0.002060,0.002060,0.002060,0.002030,0.002030,0.002000,0.002000,0.001990,0.001980,0.001960,0.001930,0.001920,0.001910,0.001900,0.001900,0.001880,0.001860,0.001850,0.001850,0.001820,0.001810,0.001800,0.001790,0.001770,0.001760,0.001760,0.001730,0.001720,0.001700,0.001700,0.001660,0.001660,0.001660,0.001660,0.001650,0.001630,0.001600,0.001580,0.001580,0.001580,0.001560,0.001540,0.001520,0.001510,0.001490,0.001450,0.001420,0.001410,0.001400,0.001390,0.001370,0.001320,0.001320,0.001320,0.001310,0.001310,0.001310,0.001310,0.001310,0.001280,0.001280,0.001280,0.001270,0.001260,0.001250,0.001240,0.001240,0.001230,0.001220,0.001220,0.001220,0.001210,0.001210,0.001210,0.001210,0.001210,0.001200,0.001200,0.001190,0.001180,0.001150,0.001150,0.001140,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001130,0.001120,0.001090,0.001090,0.001080,0.001070,0.001070,0.001070,0.001060,0.001060,0.001040,0.001040,0.001040,0.001030,0.001030,0.001020,0.001020,0.001010,0.001010,0.001000,0.001000,0.000990,0.000990,0.000990,0.000990,0.000980,0.000940,0.000930,0.000920,0.000920,0.000920,0.000910,0.000900,0.000900,0.000890,0.000880,0.000870,0.000860,0.000860,0.000850,0.000840,0.000840,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000820,0.000810,0.000800,0.000790,0.000790,0.000790,0.000780,0.000780,0.000770,0.000770,0.000770,0.000760,0.000760,0.000760,0.000740,0.000740,0.000740,0.000730,0.000720,0.000710,0.000700,0.000690,0.000690,0.000690,0.000690,0.000690,0.000680,0.000670,0.000660,0.000660,0.000650,0.000640,0.000640,0.000620,0.000600,0.000580,0.000570,0.000570,0.000570,0.000570,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000560,0.000550,0.000550,0.000550,0.000550,0.000550,0.000540,0.000540,0.000540,0.000540,0.000520,0.000520,0.000520,0.000500,0.000500,0.000490,0.000480,0.000480,0.000480,0.000480,0.000470,0.000470,0.000470,0.000460,0.000460,0.000460,0.000460,0.000440,0.000440,0.000440,0.000440,0.000430,0.000430,0.000430,0.000420,0.000420,0.000420,0.000420,0.000410,0.000410,0.000410,0.000410,0.000400,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000360,0.000350,0.000350,0.000350,0.000340,0.000340,0.000340,0.000340,0.000330,0.000330,0.000320,0.000320,0.000320,0.000320,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000310,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000280,0.000270,0.000260,0.000260,0.000250,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000220,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000180,0.000180,0.000180,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000120,0.000120,0.000110,0.000110,0.000110,0.000110,0.000110,0.000110,0.000100,0.000100,0.000100,0.000100,0.000100,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000030,0.000030,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/W2_rho050_10K_runs.txt <==
1.000000,0.425500,0.422900,0.420000,0.418100,0.415800,0.413600,0.411300,0.409200,0.406200,0.404300,0.402100,0.399700,0.397400,0.395700,0.392900,0.390500,0.388500,0.385900,0.384400,0.382800,0.380500,0.378000,0.375700,0.373900,0.372700,0.370700,0.368600,0.366900,0.365500,0.364300,0.362300,0.360200,0.357600,0.356400,0.355200,0.353800,0.351500,0.350100,0.348700,0.346800,0.344600,0.342400,0.341100,0.339000,0.336400,0.334500,0.333100,0.331800,0.330000,0.328700,0.327400,0.325800,0.324000,0.321700,0.320100,0.318400,0.317100,0.315700,0.314100,0.312700,0.311100,0.309400,0.308200,0.306900,0.305100,0.303100,0.301000,0.299300,0.297300,0.295800,0.294000,0.292300,0.290900,0.289400,0.288400,0.286500,0.284700,0.283300,0.281800,0.279900,0.278100,0.276200,0.274100,0.272300,0.271200,0.269800,0.269000,0.267000,0.265900,0.264500,0.263500,0.262000,0.260700,0.259000,0.257100,0.255400,0.254000,0.253500,0.252100,0.251200,0.250500,0.249100,0.247900,0.246300,0.245700,0.243900,0.242900,0.241200,0.239100,0.237700,0.236100,0.234600,0.233700,0.232300,0.230300,0.228800,0.227600,0.226100,0.224900,0.223600,0.222800,0.221100,0.219800,0.218400,0.217600,0.216300,0.215300,0.213500,0.212300,0.210500,0.209400,0.207800,0.207200,0.205600,0.203800,0.202200,0.200900,0.200000,0.198700,0.197200,0.196500,0.195700,0.194400,0.193800,0.192900,0.192000,0.190200,0.188600,0.187900,0.186700,0.185700,0.185000,0.184200,0.183200,0.182200,0.181100,0.180200,0.179000,0.177800,0.177200,0.175900,0.175300,0.173600,0.172900,0.171000,0.169800,0.169300,0.168700,0.167100,0.166100,0.165600,0.164200,0.163400,0.162300,0.161400,0.160400,0.158900,0.158100,0.157000,0.155900,0.155000,0.153700,0.153100,0.152400,0.150900,0.150000,0.149000,0.148100,0.146700,0.146000,0.144900,0.143800,0.143200,0.142100,0.141400,0.140800,0.140300,0.139200,0.138200,0.137400,0.136600,0.135500,0.134600,0.133600,0.132700,0.132100,0.130900,0.130200,0.130000,0.129700,0.128800,0.128300,0.128100,0.126900,0.125900,0.124900,0.124200,0.123700,0.122700,0.122100,0.121100,0.120600,0.119800,0.118900,0.118000,0.117000,0.116000,0.115200,0.114700,0.114000,0.113300,0.112100,0.111400,0.111000,0.109900,0.109100,0.108600,0.107400,0.106800,0.106000,0.105400,0.104300,0.103500,0.102900,0.102400,0.101400,0.100700,0.100400,0.099700,0.099100,0.098500,0.097800,0.097400,0.097000,0.096300,0.095200,0.093900,0.093700,0.092300,0.091700,0.090900,0.090000,0.089500,0.089000,0.088600,0.087400,0.087000,0.086200,0.085800,0.085200,0.084900,0.083900,0.083500,0.083000,0.082100,0.081800,0.081300,0.080600,0.080300,0.079400,0.078900,0.078600,0.077900,0.077500,0.077100,0.076500,0.075700,0.075100,0.074300,0.073500,0.072700,0.072200,0.072000,0.071400,0.071000,0.070600,0.069900,0.069300,0.068600,0.068200,0.067900,0.067700,0.067100,0.066400,0.065900,0.065100,0.064800,0.064200,0.063800,0.063200,0.062300,0.061800,0.061500,0.060900,0.060700,0.060300,0.060200,0.059900,0.059400,0.059200,0.058800,0.058200,0.057800,0.057500,0.057200,0.057000,0.056700,0.056300,0.055800,0.055200,0.055000,0.054600,0.054400,0.053800,0.053500,0.052800,0.052500,0.052000,0.051900,0.051200,0.050400,0.050000,0.049500,0.049000,0.048900,0.048400,0.048300,0.047900,0.047700,0.047600,0.047300,0.047000,0.046500,0.046300,0.046000,0.045900,0.045300,0.044800,0.044400,0.044100,0.043700,0.043500,0.043100,0.043000,0.042500,0.042300,0.042000,0.041600,0.041300,0.041100,0.040700,0.040600,0.040500,0.040100,0.040100,0.040000,0.039700,0.039400,0.039200,0.038700,0.038300,0.038000,0.037800,0.037700,0.037500,0.037000,0.036900,0.036900,0.036800,0.036400,0.036000,0.035700,0.035300,0.035100,0.035000,0.035000,0.034800,0.034600,0.034500,0.034200,0.034100,0.033800,0.033500,0.033400,0.033400,0.033200,0.032800,0.032600,0.032500,0.032400,0.032200,0.032000,0.031800,0.031600,0.031500,0.031300,0.030700,0.030300,0.030200,0.029800,0.029700,0.029400,0.028900,0.028900,0.028800,0.028800,0.028700,0.028600,0.028300,0.028200,0.027900,0.027700,0.027400,0.027200,0.027000,0.026800,0.026400,0.026400,0.026100,0.025800,0.025700,0.025300,0.025200,0.024900,0.024700,0.024600,0.024500,0.024500,0.024400,0.024400,0.024200,0.024200,0.024000,0.023400,0.023300,0.023200,0.023100,0.023000,0.022700,0.022400,0.022200,0.022200,0.022100,0.022000,0.021900,0.021900,0.021800,0.021700,0.021700,0.021500,0.021400,0.021400,0.021200,0.020800,0.020600,0.020600,0.020400,0.020300,0.020100,0.019900,0.019500,0.019400,0.019300,0.019300,0.019300,0.019100,0.019100,0.019000,0.018800,0.018700,0.018200,0.018000,0.017900,0.017800,0.017700,0.017600,0.017600,0.017500,0.017300,0.017300,0.017200,0.017100,0.016900,0.016800,0.016700,0.016700,0.016600,0.016400,0.016400,0.016300,0.016100,0.016000,0.015900,0.015800,0.015800,0.015500,0.015400,0.015300,0.014900,0.014600,0.014400,0.014300,0.014100,0.013800,0.013800,0.013800,0.013500,0.013500,0.013300,0.013200,0.013000,0.012800,0.012800,0.012700,0.012700,0.012600,0.012500,0.012500,0.012300,0.012300,0.012200,0.012200,0.012000,0.011900,0.011800,0.011800,0.011800,0.011700,0.011600,0.011500,0.011400,0.011400,0.011400,0.011200,0.011100,0.011100,0.011100,0.011100,0.011000,0.011000,0.010900,0.010800,0.010800,0.010700,0.010600,0.010600,0.010500,0.010500,0.010400,0.010300,0.010200,0.010200,0.010100,0.010100,0.010100,0.010100,0.010100,0.009800,0.009800,0.009800,0.009800,0.009800,0.009700,0.009400,0.009300,0.009100,0.009100,0.009000,0.009000,0.009000,0.008900,0.008800,0.008600,0.008600,0.008600,0.008500,0.008300,0.008300,0.008200,0.008100,0.008100,0.007900,0.007800,0.007600,0.007600,0.007600,0.007500,0.007500,0.007400,0.007300,0.007300,0.007200,0.007200,0.007000,0.007000,0.007000,0.007000,0.007000,0.006900,0.006800,0.006800,0.006800,0.006700,0.006700,0.006600,0.006600,0.006600,0.006600,0.006600,0.006500,0.006500,0.006400,0.006300,0.006300,0.006300,0.006000,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005700,0.005600,0.005600,0.005500,0.005400,0.005400,0.005300,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.004900,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004700,0.004700,0.004700,0.004700,0.004700,0.004600,0.004500,0.004400,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004100,0.004100,0.004100,0.004100,0.003900,0.003900,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003600,0.003600,0.003600,0.003500,0.003500,0.003500,0.003400,0.003300,0.003200,0.003200,0.003100,0.003000,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002800,0.002800,0.002800,0.002700,0.002700,0.002700,0.002700,0.002700,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002500,0.002500,0.002500,0.002500,0.002400,0.002400,0.002400,0.002400,0.002400,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/W2_rho050_2M_runs.txt <==
1.000000,0.425047,0.422843,0.420623,0.418476,0.416281,0.414143,0.411942,0.409793,0.407665,0.405555,0.403446,0.401340,0.399262,0.397103,0.394998,0.392952,0.390883,0.388821,0.386750,0.384698,0.382637,0.380626,0.378611,0.376543,0.374547,0.372484,0.370474,0.368462,0.366561,0.364569,0.362588,0.360642,0.358669,0.356707,0.354774,0.352850,0.350923,0.349021,0.347116,0.345192,0.343293,0.341452,0.339545,0.337650,0.335765,0.333917,0.332120,0.330307,0.328476,0.326665,0.324887,0.323071,0.321278,0.319460,0.317717,0.315904,0.314166,0.312424,0.310663,0.308859,0.307094,0.305385,0.303639,0.301938,0.300239,0.298540,0.296855,0.295245,0.293579,0.291890,0.290270,0.288621,0.286987,0.285345,0.283702,0.282075,0.280446,0.278853,0.277259,0.275676,0.274120,0.272540,0.270989,0.269433,0.267933,0.266421,0.264889,0.263410,0.261881,0.260369,0.258879,0.257361,0.255885,0.254400,0.252924,0.251503,0.250071,0.248575,0.247080,0.245701,0.244317,0.242940,0.241537,0.240145,0.238732,0.237325,0.235946,0.234600,0.233233,0.231885,0.230538,0.229171,0.227852,0.226541,0.225242,0.223909,0.222590,0.221327,0.220030,0.218746,0.217451,0.216192,0.214913,0.213692,0.212410,0.211152,0.209892,0.208648,0.207414,0.206193,0.204978,0.203828,0.202627,0.201422,0.200233,0.198986,0.197764,0.196562,0.195394,0.194199,0.193042,0.191895,0.190750,0.189621,0.188469,0.187352,0.186259,0.185159,0.184068,0.182946,0.181857,0.180765,0.179691,0.178626,0.177556,0.176513,0.175455,0.174423,0.173391,0.172340,0.171320,0.170278,0.169251,0.168231,0.167250,0.166260,0.165219,0.164212,0.163213,0.162231,0.161207,0.160233,0.159234,0.158303,0.157340,0.156396,0.155438,0.154501,0.153584,0.152637,0.151703,0.150776,0.149821,0.148895,0.148017,0.147148,0.146241,0.145325,0.144399,0.143513,0.142651,0.141757,0.140865,0.139987,0.139096,0.138234,0.137422,0.136537,0.135717,0.134906,0.134104,0.133295,0.132503,0.131665,0.130857,0.130038,0.129226,0.128427,0.127642,0.126842,0.126022,0.125209,0.124453,0.123714,0.122932,0.122200,0.121448,0.120684,0.119914,0.119160,0.118440,0.117697,0.116999,0.116285,0.115555,0.114859,0.114139,0.113401,0.112688,0.112016,0.111305,0.110624,0.109926,0.109226,0.108556,0.107905,0.107245,0.106584,0.105903,0.105207,0.104534,0.103887,0.103246,0.102609,0.101945,0.101287,0.100689,0.100050,0.099420,0.098768,0.098169,0.097557,0.096921,0.096279,0.095668,0.095061,0.094467,0.093861,0.093287,0.092713,0.092128,0.091542,0.090967,0.090361,0.089808,0.089247,0.088693,0.088120,0.087536,0.086962,0.086392,0.085829,0.085268,0.084734,0.084197,0.083658,0.083154,0.082624,0.082123,0.081584,0.081085,0.080546,0.080055,0.079541,0.079025,0.078503,0.077999,0.077490,0.076983,0.076482,0.076000,0.075523,0.075038,0.074569,0.074075,0.073609,0.073138,0.072655,0.072198,0.071744,0.071279,0.070818,0.070392,0.069909,0.069475,0.069013,0.068601,0.068184,0.067752,0.067320,0.066889,0.066454,0.066026,0.065601,0.065158,0.064729,0.064311,0.063888,0.063482,0.063048,0.062642,0.062219,0.061819,0.061410,0.061019,0.060636,0.060238,0.059860,0.059499,0.059109,0.058706,0.058327,0.057953,0.057550,0.057175,0.056802,0.056432,0.056070,0.055689,0.055331,0.054973,0.054601,0.054237,0.053876,0.053540,0.053188,0.052854,0.052519,0.052209,0.051867,0.051537,0.051201,0.050846,0.050515,0.050174,0.049843,0.049516,0.049205,0.048881,0.048572,0.048244,0.047912,0.047600,0.047295,0.046984,0.046663,0.046345,0.046043,0.045748,0.045453,0.045163,0.044868,0.044562,0.044267,0.043970,0.043666,0.043391,0.043082,0.042787,0.042498,0.042222,0.041947,0.041678,0.041414,0.041121,0.040852,0.040594,0.040327,0.040074,0.039813,0.039556,0.039297,0.039017,0.038753,0.038476,0.038227,0.037977,0.037720,0.037454,0.037194,0.036941,0.036685,0.036427,0.036182,0.035963,0.035729,0.035497,0.035250,0.035017,0.034783,0.034550,0.034314,0.034099,0.033890,0.033661,0.033434,0.033188,0.032976,0.032755,0.032537,0.032327,0.032105,0.031899,0.031691,0.031481,0.031272,0.031069,0.030865,0.030655,0.030441,0.030245,0.030040,0.029836,0.029634,0.029441,0.029248,0.029077,0.028882,0.028700,0.028508,0.028306,0.028123,0.027930,0.027745,0.027575,0.027384,0.027196,0.027029,0.026854,0.026675,0.026497,0.026318,0.026142,0.025957,0.025781,0.025603,0.025421,0.025257,0.025090,0.024913,0.024752,0.024582,0.024427,0.024253,0.024080,0.023921,0.023755,0.023602,0.023451,0.023292,0.023132,0.022968,0.022813,0.022666,0.022510,0.022357,0.022213,0.022071,0.021915,0.021768,0.021613,0.021476,0.021337,0.021184,0.021037,0.020887,0.020736,0.020597,0.020448,0.020327,0.020185,0.020057,0.019904,0.019779,0.019652,0.019529,0.019401,0.019269,0.019130,0.019005,0.018882,0.018749,0.018618,0.018481,0.018350,0.018238,0.018118,0.017987,0.017872,0.017751,0.017619,0.017506,0.017379,0.017257,0.017135,0.017020,0.016919,0.016805,0.016686,0.016576,0.016449,0.016331,0.016230,0.016117,0.016001,0.015890,0.015772,0.015673,0.015562,0.015454,0.015345,0.015241,0.015150,0.015047,0.014951,0.014840,0.014726,0.014627,0.014534,0.014441,0.014347,0.014250,0.014150,0.014054,0.013943,0.013845,0.013744,0.013654,0.013572,0.013486,0.013381,0.013291,0.013207,0.013110,0.013026,0.012946,0.012862,0.012783,0.012692,0.012615,0.012532,0.012449,0.012360,0.012275,0.012179,0.012099,0.012013,0.011937,0.011847,0.011770,0.011692,0.011610,0.011527,0.011442,0.011359,0.011288,0.011218,0.011142,0.011060,0.010984,0.010908,0.010837,0.010755,0.010684,0.010625,0.010552,0.010483,0.010399,0.010329,0.010256,0.010185,0.010111,0.010043,0.009972,0.009908,0.009834,0.009767,0.009709,0.009643,0.009570,0.009505,0.009431,0.009366,0.009305,0.009239,0.009170,0.009111,0.009045,0.008982,0.008913,0.008854,0.008798,0.008736,0.008677,0.008623,0.008563,0.008507,0.008446,0.008386,0.008330,0.008272,0.008209,0.008155,0.008100,0.008046,0.007990,0.007936,0.007877,0.007819,0.007769,0.007709,0.007658,0.007611,0.007551,0.007501,0.007449,0.007402,0.007352,0.007300,0.007253,0.007199,0.007148,0.007099,0.007045,0.006996,0.006948,0.006905,0.006859,0.006815,0.006771,0.006724,0.006679,0.006635,0.006594,0.006550,0.006513,0.006470,0.006424,0.006374,0.006332,0.006293,0.006265,0.006223,0.006178,0.006141,0.006095,0.006056,0.006010,0.005971,0.005931,0.005889,0.005849,0.005808,0.005770,0.005742,0.005707,0.005672,0.005633,0.005589,0.005548,0.005509,0.005464,0.005418,0.005375,0.005337,0.005301,0.005260,0.005223,0.005189,0.005153,0.005117,0.005079,0.005045,0.005008,0.004972,0.004932,0.004900,0.004865,0.004825,0.004792,0.004763,0.004734,0.004698,0.004666,0.004631,0.004601,0.004568,0.004542,0.004512,0.004485,0.004449,0.004415,0.004381,0.004354,0.004330,0.004302,0.004269,0.004237,0.004214,0.004186,0.004156,0.004122,0.004097,0.004065,0.004034,0.004010,0.003984,0.003954,0.003925,0.003897,0.003870,0.003840,0.003817,0.003787,0.003763,0.003739,0.003719,0.003701,0.003664,0.003635,0.003611,0.003589,0.003567,0.003538,0.003520,0.003497,0.003475,0.003454,0.003433,0.003411,0.003390,0.003367,0.003344,0.003324,0.003299,0.003276,0.003250,0.003224,0.003199,0.003179,0.003156,0.003136,0.003120,0.003093,0.003069,0.003044,0.003021,0.002999,0.002981,0.002959,0.002942,0.002920,0.002900,0.002882,0.002864,0.002848,0.002822,0.002805,0.002780,0.002765,0.002745,0.002730,0.002714,0.002694,0.002681,0.002667,0.002650,0.002635,0.002621,0.002607,0.002589,0.002570,0.002557,0.002535,0.002511,0.002489,0.002472,0.002456,0.002445,0.002426,0.002409,0.002394,0.002383,0.002371,0.002357,0.002340,0.002328,0.002306,0.002292,0.002276,0.002260,0.002240,0.002220,0.002207,0.002185,0.002169,0.002157,0.002142,0.002129,0.002112,0.002100,0.002083,0.002065,0.002050,0.002035,0.002022,0.002014,0.001998,0.001985,0.001969,0.001953,0.001936,0.001920,0.001906,0.001891,0.001875,0.001863,0.001850,0.001837,0.001826,0.001813,0.001798,0.001785,0.001767,0.001757,0.001741,0.001729,0.001712,0.001702,0.001687,0.001678,0.001669,0.001656,0.001645,0.001630,0.001618,0.001606,0.001595,0.001586,0.001576,0.001561,0.001549,0.001538,0.001526,0.001517,0.001507,0.001496,0.001486,0.001481,0.001468,0.001456,0.001449,0.001441,0.001427,0.001419,0.001410,0.001398,0.001383,0.001370,0.001358,0.001350,0.001343,0.001334,0.001327,0.001317,0.001308,0.001298,0.001293,0.001285,0.001280,0.001272,0.001264,0.001258,0.001249,0.001244,0.001234,0.001226,0.001213,0.001207,0.001197,0.001187,0.001177,0.001169,0.001160,0.001152,0.001144,0.001136,0.001126,0.001118,0.001113,0.001107,0.001099,0.001090,0.001084,0.001076,0.001068,0.001061,0.001055,0.001048,0.001040,0.001033,0.001025,0.001020,0.001017,0.001007,0.001004,0.000997,0.000989,0.000985,0.000976,0.000972,0.000967,0.000962,0.000955,0.000946,0.000938,0.000934,0.000928,0.000920,0.000913,0.000910,0.000904,0.000899,0.000893,0.000885,0.000878,0.000870,0.000864,0.000857,0.000853,0.000849,0.000843,0.000839,0.000833,0.000826,0.000821,0.000809,0.000806,0.000798,0.000791,0.000785,0.000781,0.000776,0.000770,0.000766,0.000763,0.000755,0.000752,0.000748,0.000744,0.000739,0.000733,0.000727,0.000724,0.000721,0.000715,0.000706,0.000701,0.000694,0.000689,0.000686,0.000681,0.000675,0.000670,0.000668,0.000663,0.000658,0.000656,0.000651,0.000647,0.000643,0.000638,0.000633,0.000630,0.000626,0.000621,0.000617,0.000612,0.000606,0.000600,0.000597,0.000593,0.000591,0.000585,0.000583,0.000579,0.000576,0.000572,0.000566,0.000560,0.000557,0.000554,0.000550,0.000547,0.000544,0.000541,0.000538,0.000534,0.000531,0.000528,0.000525,0.000520,0.000516,0.000509,0.000507,0.000507,0.000503,0.000499,0.000496,0.000492,0.000489,0.000485,0.000481,0.000481,0.000478,0.000471,0.000469,0.000465,0.000462,0.000458,0.000454,0.000453,0.000450,0.000444,0.000440,0.000436,0.000431,0.000426,0.000423,0.000421,0.000418,0.000413,0.000409,0.000408,0.000405,0.000402,0.000398,0.000396,0.000391,0.000389,0.000385,0.000383,0.000382,0.000379,0.000376,0.000375,0.000372,0.000371,0.000366,0.000362,0.000360,0.000358,0.000354,0.000351,0.000348,0.000347,0.000344,0.000341,0.000338,0.000333,0.000331,0.000329,0.000327,0.000322,0.000320,0.000316,0.000314,0.000313,0.000311,0.000307,0.000307,0.000304,0.000302,0.000300,0.000296,0.000295,0.000293,0.000291,0.000290,0.000287,0.000286,0.000282,0.000279,0.000276,0.000275,0.000275,0.000273,0.000273,0.000273,0.000271,0.000269,0.000267,0.000264,0.000262,0.000262,0.000262,0.000261,0.000260,0.000257,0.000255,0.000253,0.000252,0.000249,0.000248,0.000246,0.000246,0.000244,0.000243,0.000241,0.000240,0.000239,0.000238,0.000237,0.000236,0.000235,0.000233,0.000230,0.000230,0.000228,0.000227,0.000224,0.000222,0.000220,0.000218,0.000216,0.000214,0.000212,0.000211,0.000211,0.000209,0.000208,0.000207,0.000206,0.000206,0.000203,0.000201,0.000199,0.000199,0.000197,0.000194,0.000192,0.000192,0.000191,0.000189,0.000187,0.000187,0.000186,0.000182,0.000180,0.000179,0.000179,0.000177,0.000175,0.000173,0.000173,0.000171,0.000169,0.000168,0.000166,0.000164,0.000161,0.000161,0.000160,0.000159,0.000156,0.000156,0.000154,0.000153,0.000153,0.000153,0.000152,0.000150,0.000150,0.000149,0.000148,0.000147,0.000146,0.000146,0.000145,0.000143,0.000143,0.000142,0.000141,0.000140,0.000139,0.000139,0.000138,0.000138,0.000137,0.000135,0.000135,0.000134,0.000134,0.000133,0.000132,0.000131,0.000130,0.000129,0.000128,0.000127,0.000127,0.000126,0.000124,0.000124,0.000123,0.000121,0.000121,0.000120,0.000119,0.000118,0.000117,0.000116,0.000116,0.000116,0.000114,0.000113,0.000112,0.000111,0.000111,0.000110,0.000108,0.000107,0.000106,0.000105,0.000105,0.000105,0.000103,0.000103,0.000103,0.000101,0.000101,0.000100,0.000098,0.000098,0.000098,0.000097,0.000097,0.000096,0.000096,0.000095,0.000093,0.000092,0.000090,0.000090,0.000090,0.000089,0.000088,0.000088,0.000088,0.000087,0.000086,0.000085,0.000085,0.000083,0.000083,0.000082,0.000082,0.000081,0.000081,0.000079,0.000079,0.000078,0.000077,0.000077,0.000076,0.000076,0.000074,0.000074,0.000073,0.000072,0.000072,0.000072,0.000072,0.000071,0.000071,0.000071,0.000070,0.000069,0.000069,0.000069,0.000069,0.000069,0.000068,0.000068,0.000067,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000066,0.000065,0.000064,0.000064,0.000063,0.000062,0.000061,0.000061,0.000060,0.000060,0.000060,0.000060,0.000059,0.000059,0.000059,0.000058,0.000058,0.000058,0.000058,0.000058,0.000058,0.000057,0.000056,0.000056,0.000055,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000053,0.000052,0.000052,0.000051,0.000051,0.000051,0.000050,0.000049,0.000049,0.000048,0.000048,0.000048,0.000048,0.000048,0.000048,0.000047,0.000046,0.000046,0.000046,0.000046,0.000046,0.000046,0.000045,0.000044,0.000044,0.000044,0.000044,0.000043,0.000043,0.000043,0.000043,0.000042,0.000042,0.000041,0.000041,0.000041,0.000041,0.000041,0.000041,0.000040,0.000039,0.000038,0.000038,0.000038,0.000037,0.000036,0.000036,0.000036,0.000036,0.000036,0.000035,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000034,0.000033,0.000033,0.000033,0.000033,0.000033,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000032,0.000031,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000029,0.000029,0.000029,0.000029,0.000029,0.000028,0.000027,0.000026,0.000026,0.000026,0.000026,0.000026,0.000025,0.000025,0.000024,0.000024,0.000024,0.000024,0.000023,0.000023,0.000023,0.000023,0.000023,0.000022,0.000022,0.000022,0.000022,0.000021,0.000021,0.000020,0.000020,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000019,0.000018,0.000018,0.000017,0.000017,0.000017,0.000017,0.000017,0.000017,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000016,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000015,0.000014,0.000014,0.000014,0.000014,0.000014,0.000014,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000013,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000012,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000011,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000009,0.000009,0.000009,0.000009,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000008,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000007,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000006,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000005,0.000004,0.000004,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000003,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000002,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000001,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/W2_rho075_100K_runs.txt <==
1.000000,0.845230,0.843830,0.842310,0.840840,0.839200,0.837630,0.836190,0.834760,0.833330,0.831740,0.830470,0.828880,0.827470,0.826070,0.824420,0.822710,0.821050,0.819760,0.818100,0.816510,0.814960,0.813610,0.812030,0.810670,0.809140,0.807830,0.806310,0.804780,0.803160,0.801790,0.800480,0.799000,0.797530,0.796160,0.794830,0.793250,0.791560,0.790030,0.788360,0.786740,0.785140,0.783600,0.782100,0.780630,0.779150,0.777750,0.776330,0.774780,0.773280,0.771720,0.770170,0.768570,0.767010,0.765320,0.763840,0.762320,0.761040,0.759470,0.758080,0.756520,0.755130,0.753420,0.751910,0.750340,0.748890,0.747290,0.745550,0.744000,0.742280,0.740890,0.739250,0.737770,0.736470,0.735070,0.733430,0.731930,0.730300,0.728900,0.727680,0.726110,0.724500,0.722970,0.721340,0.719880,0.718460,0.716930,0.715180,0.713590,0.712110,0.710560,0.709060,0.707650,0.706050,0.704440,0.702620,0.701250,0.699790,0.698250,0.696590,0.695030,0.693390,0.691910,0.690390,0.688890,0.687300,0.685710,0.684340,0.682730,0.681270,0.679690,0.678260,0.676650,0.675280,0.673730,0.672300,0.670890,0.669300,0.667750,0.666290,0.664860,0.663500,0.661970,0.660390,0.658920,0.657450,0.655950,0.654340,0.652860,0.651230,0.649820,0.648230,0.646800,0.645320,0.643790,0.642150,0.640690,0.639160,0.637600,0.636270,0.634890,0.633280,0.631780,0.630290,0.628700,0.627170,0.625640,0.624210,0.622660,0.621120,0.619500,0.618000,0.616680,0.615420,0.614070,0.612500,0.611090,0.609700,0.608230,0.606940,0.605360,0.603790,0.602350,0.600630,0.598880,0.597240,0.595590,0.594140,0.592790,0.591270,0.589930,0.588430,0.587100,0.585730,0.584120,0.582690,0.581400,0.579940,0.578260,0.577140,0.575830,0.574380,0.572920,0.571550,0.570190,0.568840,0.567210,0.565940,0.564620,0.563330,0.561950,0.560570,0.558910,0.557530,0.556390,0.554680,0.553250,0.551850,0.550440,0.549110,0.547620,0.546040,0.544600,0.543050,0.541550,0.540240,0.538700,0.537190,0.535800,0.534350,0.533100,0.531910,0.530510,0.529120,0.527750,0.526390,0.524990,0.523580,0.522130,0.520890,0.519320,0.517940,0.516520,0.515340,0.513860,0.512580,0.511280,0.510010,0.508570,0.507340,0.505990,0.504450,0.502970,0.501740,0.500550,0.499400,0.497960,0.496670,0.495140,0.493770,0.492470,0.491150,0.489990,0.488590,0.487200,0.485880,0.484500,0.483400,0.482140,0.480700,0.479250,0.477950,0.476530,0.475220,0.474140,0.472860,0.471680,0.470370,0.469080,0.467840,0.466460,0.465130,0.464030,0.462670,0.461320,0.459970,0.458700,0.457480,0.456280,0.455150,0.453880,0.452510,0.451460,0.450160,0.448850,0.447670,0.446460,0.445090,0.443710,0.442320,0.440870,0.439710,0.438530,0.437210,0.436030,0.434980,0.433710,0.432620,0.431530,0.430420,0.429190,0.427860,0.426620,0.425430,0.424220,0.423000,0.421810,0.420660,0.419370,0.418200,0.417080,0.415830,0.414610,0.413300,0.412270,0.410930,0.409830,0.408620,0.407390,0.405980,0.404760,0.403690,0.402590,0.401410,0.400090,0.398810,0.397520,0.396310,0.395320,0.394300,0.393280,0.392280,0.391150,0.389950,0.388990,0.387790,0.386530,0.385470,0.384530,0.383420,0.382290,0.381280,0.380000,0.378990,0.377770,0.376560,0.375320,0.374290,0.373080,0.371910,0.370900,0.369850,0.368800,0.367920,0.366970,0.365880,0.364740,0.363730,0.362570,0.361460,0.360470,0.359360,0.358340,0.357400,0.356320,0.355280,0.354340,0.353360,0.352280,0.351310,0.350270,0.349270,0.348190,0.347180,0.346030,0.344920,0.343990,0.342990,0.342030,0.340980,0.339920,0.338890,0.337730,0.336800,0.335870,0.334970,0.334000,0.333070,0.331930,0.330720,0.329630,0.328570,0.327700,0.326750,0.325780,0.324760,0.323810,0.322790,0.321880,0.320920,0.319880,0.319000,0.318100,0.317050,0.316230,0.315300,0.314320,0.313260,0.312390,0.311300,0.310570,0.309390,0.308610,0.307570,0.306680,0.305770,0.304990,0.304000,0.303030,0.302100,0.301090,0.300060,0.299100,0.298080,0.297280,0.296440,0.295460,0.294480,0.293540,0.292600,0.291630,0.290580,0.289780,0.288880,0.288060,0.287290,0.286310,0.285460,0.284380,0.283700,0.283000,0.282050,0.281220,0.280480,0.279770,0.279020,0.278140,0.277240,0.276350,0.275570,0.274640,0.273720,0.272740,0.271700,0.270870,0.269990,0.269190,0.268460,0.267530,0.266690,0.265870,0.265010,0.264300,0.263600,0.262760,0.261980,0.261080,0.260300,0.259440,0.258720,0.257920,0.257000,0.256250,0.255370,0.254540,0.253720,0.252950,0.252280,0.251540,0.250820,0.249950,0.249260,0.248580,0.247760,0.246920,0.246150,0.245370,0.244630,0.243840,0.242970,0.242320,0.241610,0.240740,0.240030,0.239130,0.238380,0.237680,0.236870,0.236160,0.235460,0.234560,0.233860,0.233100,0.232310,0.231540,0.230850,0.229990,0.229180,0.228370,0.227490,0.226720,0.226030,0.225000,0.224220,0.223420,0.222760,0.222030,0.221290,0.220520,0.219830,0.219110,0.218360,0.217750,0.217000,0.216320,0.215740,0.215040,0.214390,0.213550,0.212920,0.212190,0.211400,0.210790,0.209960,0.209110,0.208360,0.207680,0.207000,0.206290,0.205570,0.205030,0.204260,0.203610,0.202890,0.202390,0.201650,0.200990,0.200340,0.199690,0.198930,0.198360,0.197780,0.197170,0.196410,0.195760,0.195100,0.194480,0.193830,0.193120,0.192390,0.191810,0.190920,0.190290,0.189490,0.189030,0.188520,0.187950,0.187490,0.186990,0.186430,0.185570,0.184840,0.184180,0.183550,0.182970,0.182470,0.181750,0.181110,0.180370,0.179840,0.179120,0.178710,0.178120,0.177560,0.176980,0.176340,0.175830,0.175340,0.174730,0.174180,0.173590,0.173020,0.172400,0.171820,0.171230,0.170820,0.170240,0.169670,0.169090,0.168540,0.167900,0.167250,0.166590,0.165950,0.165300,0.164690,0.164050,0.163510,0.163020,0.162320,0.161810,0.161320,0.160750,0.160070,0.159500,0.158980,0.158380,0.157710,0.157260,0.156630,0.156160,0.155680,0.155100,0.154590,0.154070,0.153530,0.152990,0.152380,0.151910,0.151450,0.150970,0.150420,0.149890,0.149300,0.148820,0.148230,0.147700,0.147180,0.146650,0.146170,0.145640,0.145050,0.144680,0.144190,0.143660,0.143210,0.142730,0.142220,0.141680,0.141200,0.140830,0.140390,0.139850,0.139350,0.138820,0.138420,0.137940,0.137560,0.137010,0.136520,0.136100,0.135660,0.135110,0.134520,0.134130,0.133790,0.133310,0.132830,0.132420,0.131930,0.131530,0.131130,0.130760,0.130280,0.129810,0.129430,0.128990,0.128540,0.128160,0.127660,0.127250,0.126900,0.126520,0.126090,0.125610,0.125220,0.124720,0.124250,0.123780,0.123410,0.122980,0.122490,0.122040,0.121630,0.121250,0.120850,0.120360,0.119930,0.119590,0.119110,0.118650,0.118340,0.117880,0.117350,0.116960,0.116440,0.116090,0.115670,0.115300,0.114920,0.114520,0.114150,0.113750,0.113360,0.112960,0.112530,0.112120,0.111770,0.111350,0.110930,0.110600,0.110220,0.109850,0.109400,0.109090,0.108610,0.108140,0.107710,0.107360,0.107020,0.106580,0.106130,0.105790,0.105550,0.105220,0.104780,0.104360,0.104040,0.103600,0.103220,0.102860,0.102460,0.102140,0.101890,0.101560,0.101120,0.100770,0.100630,0.100230,0.099930,0.099580,0.099100,0.098640,0.098370,0.097880,0.097630,0.097330,0.096940,0.096610,0.096230,0.095860,0.095670,0.095370,0.095030,0.094670,0.094400,0.094030,0.093630,0.093360,0.093080,0.092820,0.092390,0.092000,0.091730,0.091410,0.091050,0.090730,0.090440,0.090160,0.089790,0.089490,0.089180,0.088920,0.088560,0.088220,0.087850,0.087610,0.087330,0.087070,0.086720,0.086370,0.086150,0.085780,0.085500,0.085240,0.084840,0.084610,0.084340,0.084070,0.083720,0.083380,0.083110,0.082920,0.082640,0.082240,0.081940,0.081670,0.081290,0.081010,0.080690,0.080460,0.080220,0.079980,0.079670,0.079420,0.079040,0.078800,0.078630,0.078320,0.077990,0.077770,0.077540,0.077240,0.076970,0.076600,0.076340,0.076090,0.075820,0.075610,0.075350,0.075060,0.074810,0.074540,0.074300,0.074010,0.073720,0.073510,0.073340,0.073020,0.072720,0.072310,0.072000,0.071690,0.071490,0.071180,0.070940,0.070730,0.070410,0.070210,0.069910,0.069700,0.069370,0.069070,0.068860,0.068560,0.068350,0.068140,0.067960,0.067690,0.067420,0.067150,0.066910,0.066750,0.066490,0.066230,0.066020,0.065800,0.065600,0.065240,0.065040,0.064870,0.064740,0.064440,0.064210,0.064020,0.063810,0.063580,0.063410,0.063120,0.062790,0.062560,0.062320,0.062120,0.061890,0.061740,0.061520,0.061260,0.061110,0.060890,0.060700,0.060480,0.060280,0.060100,0.059900,0.059670,0.059450,0.059270,0.059130,0.058950,0.058750,0.058520,0.058190,0.058020,0.057790,0.057510,0.057330,0.057200,0.056910,0.056720,0.056550,0.056360,0.056160,0.056030,0.055860,0.055740,0.055620,0.055410,0.055180,0.054980,0.054690,0.054530,0.054320,0.054100,0.053930,0.053740,0.053490,0.053310,0.053080,0.052940,0.052860,0.052670,0.052420,0.052200,0.051990,0.051850,0.051630,0.051440,0.051220,0.050890,0.050700,0.050490,0.050330,0.050120,0.049930,0.049720,0.049590,0.049410,0.049240,0.048960,0.048720,0.048590,0.048430,0.048260,0.048070,0.047820,0.047710,0.047560,0.047410,0.047270,0.047180,0.047040,0.046870,0.046740,0.046610,0.046510,0.046360,0.046190,0.046020,0.045880,0.045660,0.045490,0.045280,0.045090,0.044870,0.044680,0.044460,0.044240,0.044020,0.043900,0.043750,0.043590,0.043410,0.043290,0.043190,0.043040,0.042900,0.042760,0.042680,0.042510,0.042330,0.042130,0.041940,0.041790,0.041600,0.041500,0.041360,0.041200,0.041120,0.040940,0.040790,0.040650,0.040560,0.040330,0.040220,0.040150,0.040070,0.039950,0.039870,0.039740,0.039590,0.039410,0.039230,0.039050,0.038920,0.038820,0.038650,0.038540,0.038430,0.038260,0.038110,0.037940,0.037800,0.037580,0.037520,0.037360,0.037180,0.037020,0.036860,0.036740,0.036580,0.036450,0.036340,0.036160,0.036020,0.035910,0.035820,0.035670,0.035570,0.035470,0.035400,0.035230,0.035160,0.035060,0.034920,0.034830,0.034650,0.034530,0.034420,0.034300,0.034100,0.033940,0.033800,0.033720,0.033600,0.033460,0.033330,0.033210,0.033100,0.033030,0.032930,0.032800,0.032660,0.032540,0.032370,0.032190,0.032050,0.031900,0.031750,0.031630,0.031520,0.031400,0.031210,0.031140,0.031020,0.030890,0.030770,0.030660,0.030510,0.030410,0.030270,0.030130,0.030020,0.029870,0.029710,0.029560,0.029450,0.029360,0.029260,0.029190,0.029060,0.028920,0.028740,0.028650,0.028570,0.028380,0.028230,0.028120,0.028040,0.027890,0.027770,0.027730,0.027610,0.027490,0.027330,0.027160,0.027100,0.027020,0.026930,0.026830,0.026670,0.026570,0.026460,0.026340,0.026230,0.026180,0.026080,0.025940,0.025870,0.025760,0.025620,0.025570,0.025410,0.025280,0.025190,0.025100,0.025020,0.024920,0.024760,0.024640,0.024580,0.024500,0.024400,0.024310,0.024230,0.024120,0.024040,0.023970,0.023900,0.023790,0.023680,0.023650,0.023560,0.023500,0.023420,0.023330,0.023270,0.023160,0.023100,0.023030,0.022970,0.022920,0.022840,0.022740,0.022670,0.022580,0.022450,0.022350,0.022260,0.022170,0.022100,0.022010,0.021890,0.021820,0.021700,0.021570,0.021470,0.021370,0.021330,0.021260,0.021170,0.021050,0.020950,0.020840,0.020760,0.020730,0.020660,0.020600,0.020550,0.020440,0.020370,0.020300,0.020200,0.020100,0.020020,0.019950,0.019920,0.019810,0.019720,0.019640,0.019520,0.019460,0.019390,0.019360,0.019290,0.019240,0.019180,0.019150,0.019070,0.019000,0.018910,0.018790,0.018710,0.018660,0.018570,0.018500,0.018420,0.018350,0.018260,0.018150,0.018120,0.018030,0.018000,0.017890,0.017830,0.017770,0.017690,0.017620,0.017570,0.017490,0.017390,0.017330,0.017280,0.017180,0.017070,0.017010,0.016930,0.016850,0.016780,0.016690,0.016660,0.016550,0.016480,0.016420,0.016380,0.016360,0.016300,0.016210,0.016150,0.016110,0.016070,0.016030,0.015980,0.015900,0.015850,0.015740,0.015680,0.015650,0.015580,0.015490,0.015380,0.015320,0.015230,0.015150,0.015070,0.015060,0.014990,0.014950,0.014880,0.014790,0.014750,0.014680,0.014610,0.014530,0.014500,0.014480,0.014420,0.014390,0.014320,0.014270,0.014210,0.014160,0.014080,0.014020,0.014000,0.013940,0.013890,0.013810,0.013750,0.013700,0.013600,0.013530,0.013530,0.013440,0.013380,0.013300,0.013250,0.013180,0.013130,0.013100,0.013070,0.013040,0.012960,0.012910,0.012880,0.012830,0.012810,0.012770,0.012710,0.012660,0.012600,0.012580,0.012540,0.012500,0.012450,0.012430,0.012420,0.012390,0.012320,0.012270,0.012210,0.012160,0.012110,0.012050,0.011990,0.011950,0.011930,0.011900,0.011830,0.011780,0.011760,0.011720,0.011690,0.011580,0.011540,0.011530,0.011500,0.011400,0.011350,0.011310,0.011270,0.011240,0.011200,0.011140,0.011130,0.011040,0.011020,0.010980,0.010950,0.010870,0.010850,0.010790,0.010730,0.010700,0.010660,0.010630,0.010610,0.010540,0.010500,0.010450,0.010420,0.010380,0.010340,0.010310,0.010280,0.010240,0.010200,0.010160,0.010130,0.010120,0.010090,0.010020,0.009990,0.009950,0.009890,0.009820,0.009790,0.009730,0.009710,0.009660,0.009590,0.009590,0.009540,0.009530,0.009500,0.009450,0.009410,0.009380,0.009300,0.009290,0.009240,0.009190,0.009150,0.009130,0.009080,0.009040,0.009010,0.008950,0.008920,0.008870,0.008870,0.008860,0.008810,0.008730,0.008670,0.008630,0.008620,0.008580,0.008550,0.008530,0.008510,0.008480,0.008420,0.008390,0.008370,0.008320,0.008280,0.008210,0.008180,0.008170,0.008150,0.008080,0.008060,0.008050,0.007990,0.007990,0.007950,0.007890,0.007860,0.007830,0.007820,0.007760,0.007730,0.007710,0.007650,0.007640,0.007590,0.007590,0.007580,0.007550,0.007540,0.007520,0.007500,0.007470,0.007430,0.007400,0.007370,0.007330,0.007320,0.007300,0.007300,0.007250,0.007220,0.007200,0.007180,0.007150,0.007120,0.007090,0.007020,0.007000,0.006990,0.006980,0.006970,0.006940,0.006880,0.006870,0.006860,0.006840,0.006820,0.006810,0.006770,0.006740,0.006700,0.006660,0.006650,0.006620,0.006610,0.006580,0.006550,0.006520,0.006520,0.006500,0.006480,0.006450,0.006420,0.006380,0.006310,0.006260,0.006250,0.006240,0.006230,0.006230,0.006200,0.006170,0.006150,0.006150,0.006100,0.006080,0.006070,0.006040,0.006030,0.006020,0.005970,0.005950,0.005940,0.005890,0.005890,0.005840,0.005830,0.005820,0.005800,0.005790,0.005790,0.005750,0.005750,0.005730,0.005720,0.005710,0.005710,0.005660,0.005630,0.005590,0.005570,0.005560,0.005520,0.005510,0.005480,0.005450,0.005440,0.005440,0.005420,0.005380,0.005310,0.005290,0.005280,0.005270,0.005260,0.005220,0.005220,0.005210,0.005200,0.005190,0.005170,0.005120,0.005080,0.005070,0.005050,0.005040,0.005020,0.004990,0.004970,0.004940,0.004920,0.004910,0.004890,0.004880,0.004870,0.004870,0.004840,0.004800,0.004800,0.004780,0.004780,0.004760,0.004730,0.004720,0.004700,0.004680,0.004670,0.004640,0.004610,0.004580,0.004570,0.004530,0.004500,0.004500,0.004470,0.004460,0.004460,0.004440,0.004410,0.004410,0.004410,0.004390,0.004360,0.004340,0.004340,0.004330,0.004320,0.004310,0.004300,0.004270,0.004250,0.004250,0.004210,0.004200,0.004180,0.004170,0.004110,0.004090,0.004060,0.004060,0.004040,0.004030,0.004020,0.003990,0.003980,0.003940,0.003930,0.003930,0.003910,0.003910,0.003900,0.003860,0.003850,0.003840,0.003830,0.003810,0.003800,0.003780,0.003760,0.003750,0.003730,0.003720,0.003710,0.003690,0.003690,0.003660,0.003630,0.003630,0.003630,0.003620,0.003610,0.003600,0.003600,0.003580,0.003580,0.003580,0.003560,0.003550,0.003550,0.003550,0.003550,0.003520,0.003500,0.003490,0.003460,0.003450,0.003430,0.003410,0.003370,0.003360,0.003340,0.003340,0.003340,0.003330,0.003300,0.003280,0.003280,0.003260,0.003260,0.003230,0.003210,0.003200,0.003190,0.003170,0.003160,0.003150,0.003150,0.003140,0.003120,0.003110,0.003100,0.003090,0.003080,0.003070,0.003030,0.003000,0.002990,0.002980,0.002970,0.002950,0.002940,0.002940,0.002940,0.002920,0.002910,0.002900,0.002890,0.002880,0.002880,0.002870,0.002850,0.002830,0.002830,0.002820,0.002800,0.002790,0.002770,0.002750,0.002740,0.002720,0.002720,0.002720,0.002700,0.002700,0.002690,0.002670,0.002660,0.002660,0.002660,0.002660,0.002660,0.002630,0.002620,0.002590,0.002550,0.002550,0.002500,0.002500,0.002490,0.002480,0.002460,0.002440,0.002430,0.002430,0.002420,0.002410,0.002410,0.002400,0.002390,0.002390,0.002390,0.002370,0.002370,0.002370,0.002360,0.002350,0.002350,0.002350,0.002340,0.002340,0.002330,0.002310,0.002300,0.002280,0.002260,0.002250,0.002250,0.002220,0.002210,0.002200,0.002190,0.002190,0.002190,0.002190,0.002190,0.002180,0.002150,0.002140,0.002140,0.002120,0.002120,0.002110,0.002100,0.002090,0.002080,0.002080,0.002080,0.002070,0.002050,0.002030,0.002030,0.002030,0.002020,0.002010,0.002010,0.001990,0.001990,0.001990,0.001970,0.001970,0.001960,0.001960,0.001950,0.001950,0.001940,0.001940,0.001940,0.001940,0.001940,0.001910,0.001910,0.001900,0.001890,0.001880,0.001880,0.001880,0.001880,0.001880,0.001870,0.001870,0.001870,0.001850,0.001840,0.001840,0.001820,0.001810,0.001810,0.001810,0.001800,0.001780,0.001780,0.001770,0.001760,0.001750,0.001730,0.001720,0.001700,0.001680,0.001670,0.001670,0.001670,0.001670,0.001670,0.001670,0.001660,0.001660,0.001660,0.001660,0.001650,0.001630,0.001610,0.001610,0.001610,0.001610,0.001590,0.001580,0.001570,0.001540,0.001530,0.001530,0.001520,0.001520,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001490,0.001480,0.001470,0.001450,0.001450,0.001440,0.001440,0.001440,0.001430,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001400,0.001400,0.001390,0.001380,0.001380,0.001360,0.001360,0.001350,0.001340,0.001330,0.001330,0.001310,0.001310,0.001300,0.001290,0.001280,0.001280,0.001280,0.001270,0.001270,0.001260,0.001260,0.001250,0.001250,0.001250,0.001250,0.001240,0.001240,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001230,0.001220,0.001190,0.001190,0.001190,0.001180,0.001170,0.001170,0.001170,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001160,0.001150,0.001130,0.001120,0.001110,0.001110,0.001110,0.001100,0.001090,0.001070,0.001060,0.001050,0.001050,0.001040,0.001030,0.001020,0.001020,0.001020,0.001010,0.001010,0.001010,0.001010,0.001010,0.001000,0.001000,0.001000,0.000990,0.000970,0.000970,0.000960,0.000960,0.000960,0.000960,0.000960,0.000960,0.000950,0.000940,0.000930,0.000930,0.000930,0.000930,0.000930,0.000930,0.000910,0.000910,0.000910,0.000900,0.000890,0.000890,0.000890,0.000890,0.000890,0.000880,0.000870,0.000860,0.000860,0.000860,0.000850,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000830,0.000830,0.000830,0.000820,0.000820,0.000820,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000790,0.000790,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000770,0.000750,0.000750,0.000740,0.000740,0.000740,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000720,0.000720,0.000710,0.000710,0.000710,0.000710,0.000710,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000690,0.000680,0.000680,0.000670,0.000670,0.000670,0.000660,0.000660,0.000650,0.000640,0.000630,0.000630,0.000620,0.000620,0.000610,0.000610,0.000600,0.000600,0.000590,0.000580,0.000580,0.000580,0.000580,0.000580,0.000570,0.000570,0.000560,0.000550,0.000550,0.000530,0.000530,0.000530,0.000530,0.000530,0.000520,0.000520,0.000520,0.000520,0.000520,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000510,0.000500,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000490,0.000480,0.000480,0.000460,0.000460,0.000450,0.000450,0.000450,0.000450,0.000450,0.000440,0.000440,0.000440,0.000440,0.000440,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000430,0.000420,0.000410,0.000400,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000390,0.000380,0.000380,0.000380,0.000380,0.000380,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000370,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000360,0.000350,0.000350,0.000350,0.000350,0.000350,0.000350,0.000330,0.000330,0.000330,0.000330,0.000320,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000290,0.000280,0.000280,0.000280,0.000270,0.000270,0.000270,0.000270,0.000270,0.000260,0.000260,0.000260,0.000260,0.000260,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000250,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000240,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000230,0.000220,0.000220,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000210,0.000200,0.000200,0.000200,0.000200,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000190,0.000180,0.000180,0.000180,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000170,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000160,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000150,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000140,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000130,0.000120,0.000120,0.000120,0.000120,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000090,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000080,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000070,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000060,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000050,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000040,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000030,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000020,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000010,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/W2_rho075_10K_runs.txt <==
1.000000,0.850000,0.848200,0.846800,0.845800,0.844800,0.843800,0.842100,0.840400,0.838800,0.837300,0.835900,0.834900,0.833800,0.832500,0.831400,0.830100,0.828100,0.826200,0.824900,0.822600,0.821000,0.819400,0.818400,0.816900,0.815200,0.813800,0.811800,0.809900,0.808300,0.806900,0.806000,0.804400,0.802900,0.801700,0.800700,0.798500,0.797200,0.796000,0.794500,0.792900,0.791400,0.789500,0.788500,0.787400,0.786100,0.784600,0.782600,0.780300,0.778700,0.777100,0.775800,0.774900,0.773600,0.772300,0.770900,0.769700,0.768100,0.766200,0.764800,0.763700,0.762100,0.760800,0.759500,0.758300,0.756800,0.755900,0.755100,0.753600,0.752000,0.750800,0.748700,0.747300,0.745900,0.744500,0.742600,0.740700,0.739300,0.737700,0.736600,0.735200,0.733900,0.732200,0.731100,0.728700,0.727700,0.726200,0.725000,0.723000,0.721000,0.719500,0.718300,0.716500,0.715300,0.714000,0.713000,0.711200,0.710100,0.708300,0.706400,0.704600,0.703500,0.702200,0.700400,0.698900,0.697100,0.695500,0.693800,0.691700,0.689800,0.688100,0.686000,0.684900,0.683000,0.681400,0.679900,0.678700,0.677300,0.675900,0.674200,0.672800,0.670700,0.668600,0.667600,0.666500,0.665100,0.663900,0.662600,0.661000,0.659600,0.658000,0.656800,0.654900,0.652900,0.650600,0.649300,0.648000,0.646500,0.644400,0.643000,0.641500,0.639700,0.638200,0.636900,0.635300,0.633400,0.632500,0.630700,0.629500,0.627600,0.626000,0.625000,0.623500,0.622400,0.621100,0.619400,0.617900,0.615700,0.614000,0.613000,0.611300,0.609700,0.608600,0.607200,0.606500,0.604600,0.603400,0.602500,0.600400,0.598700,0.597200,0.595500,0.593600,0.592000,0.591500,0.590100,0.588700,0.587300,0.586200,0.584500,0.582900,0.581400,0.580100,0.578500,0.577700,0.576100,0.574900,0.573000,0.571400,0.570400,0.569000,0.568100,0.566600,0.565700,0.563600,0.562500,0.561200,0.560400,0.559000,0.557600,0.556400,0.555000,0.553800,0.553100,0.551600,0.550400,0.549100,0.547800,0.545800,0.544700,0.542800,0.540800,0.539600,0.538200,0.536200,0.534700,0.533000,0.531900,0.530800,0.529200,0.527500,0.526200,0.524500,0.522800,0.521500,0.520400,0.519400,0.517500,0.516400,0.514800,0.513500,0.512100,0.510800,0.510200,0.508900,0.508200,0.506400,0.505700,0.504500,0.503000,0.501600,0.499900,0.498000,0.497100,0.495700,0.493900,0.492500,0.491200,0.490000,0.488300,0.487100,0.485500,0.483800,0.482300,0.481000,0.479900,0.478500,0.477400,0.475600,0.473800,0.471700,0.470200,0.469300,0.468400,0.466700,0.465700,0.464400,0.462900,0.461300,0.460200,0.458600,0.457400,0.456200,0.454400,0.453300,0.452600,0.451600,0.449900,0.448700,0.447300,0.446100,0.445300,0.443300,0.442000,0.440700,0.439900,0.438200,0.437400,0.436200,0.434400,0.432900,0.431200,0.430100,0.428400,0.427100,0.425300,0.423900,0.422700,0.421400,0.420600,0.419600,0.418500,0.417000,0.415600,0.414900,0.413700,0.412100,0.411000,0.409700,0.408500,0.407500,0.406000,0.404700,0.403400,0.402600,0.400800,0.400400,0.399900,0.399200,0.398100,0.396400,0.395300,0.393600,0.392300,0.391100,0.389600,0.388500,0.387200,0.385200,0.383700,0.382100,0.381300,0.380000,0.378400,0.377000,0.375900,0.375200,0.374100,0.372700,0.372100,0.370900,0.369800,0.368800,0.367100,0.366000,0.365300,0.363800,0.363000,0.362000,0.361200,0.360500,0.359400,0.358200,0.356200,0.355200,0.354400,0.353600,0.352400,0.351600,0.350500,0.349700,0.348400,0.347000,0.345000,0.344000,0.342700,0.341400,0.340400,0.339500,0.338700,0.337600,0.336700,0.335000,0.334100,0.333000,0.331700,0.330800,0.329900,0.328900,0.327700,0.326900,0.326300,0.325000,0.323700,0.322900,0.321700,0.320300,0.319500,0.318900,0.318000,0.317200,0.316100,0.315300,0.314800,0.313900,0.313000,0.312000,0.310800,0.309700,0.309000,0.308000,0.307100,0.306300,0.305500,0.304900,0.304300,0.303100,0.302100,0.301300,0.300000,0.299200,0.298300,0.297100,0.296300,0.295100,0.293700,0.292500,0.291500,0.290500,0.289600,0.288600,0.287900,0.287100,0.286500,0.285800,0.284600,0.283900,0.283100,0.281900,0.281200,0.280200,0.278800,0.278100,0.277500,0.276600,0.275700,0.274500,0.273500,0.272400,0.271800,0.271000,0.270400,0.269400,0.267900,0.267000,0.265900,0.265200,0.263800,0.263000,0.261600,0.260500,0.260000,0.259100,0.258800,0.258100,0.257200,0.256800,0.256400,0.255500,0.255100,0.254500,0.254000,0.253600,0.252500,0.252100,0.250900,0.249600,0.249000,0.248100,0.247100,0.246200,0.245300,0.244100,0.243400,0.242900,0.242300,0.241200,0.240400,0.239800,0.238700,0.237800,0.236900,0.236400,0.235500,0.234700,0.233200,0.232300,0.231600,0.230900,0.230200,0.229200,0.228100,0.227300,0.226500,0.225300,0.224300,0.223700,0.223000,0.222600,0.221700,0.221000,0.220300,0.219700,0.218600,0.217400,0.216800,0.215900,0.215600,0.215200,0.214900,0.214000,0.213200,0.212300,0.211600,0.211500,0.210700,0.210500,0.209400,0.208600,0.207800,0.206800,0.205600,0.204700,0.204300,0.204100,0.203600,0.203100,0.202500,0.202300,0.201300,0.200800,0.199900,0.199100,0.198200,0.197900,0.197000,0.196600,0.195900,0.195600,0.194700,0.193600,0.192900,0.192400,0.191500,0.190600,0.190000,0.189400,0.189200,0.188800,0.188100,0.187200,0.186600,0.185400,0.184800,0.184400,0.183500,0.183200,0.182400,0.182100,0.181800,0.181200,0.180700,0.180300,0.179900,0.178700,0.178100,0.177300,0.176500,0.176100,0.175300,0.174500,0.173800,0.172800,0.172200,0.171600,0.170900,0.170400,0.169300,0.168900,0.168200,0.167500,0.167200,0.166600,0.166300,0.166100,0.165500,0.164900,0.164300,0.163900,0.163400,0.163000,0.162400,0.161600,0.161400,0.160900,0.160500,0.159900,0.159500,0.159300,0.158900,0.158200,0.157600,0.157200,0.156700,0.155800,0.154900,0.154600,0.153800,0.153500,0.152700,0.152100,0.151300,0.150900,0.150200,0.149800,0.149400,0.148900,0.148500,0.148200,0.147900,0.147200,0.146800,0.146100,0.145900,0.145500,0.144900,0.144600,0.143900,0.143400,0.142900,0.142500,0.141900,0.141300,0.141100,0.140600,0.139900,0.139500,0.138900,0.138300,0.138000,0.137700,0.137200,0.136800,0.136500,0.136100,0.135800,0.135600,0.135000,0.134900,0.134800,0.134800,0.134600,0.134300,0.134200,0.133900,0.133700,0.133200,0.132700,0.131800,0.131600,0.131300,0.131000,0.130400,0.130000,0.129600,0.129300,0.129000,0.128600,0.128100,0.127900,0.127500,0.127100,0.126500,0.126000,0.125600,0.125100,0.124900,0.124400,0.123900,0.123500,0.123100,0.122400,0.122000,0.121600,0.121100,0.120700,0.120300,0.119400,0.118300,0.117600,0.116900,0.116300,0.115600,0.115100,0.114600,0.114000,0.113700,0.113300,0.113000,0.112500,0.112400,0.112300,0.112000,0.111900,0.111400,0.111200,0.110900,0.110100,0.109600,0.108800,0.108400,0.108200,0.107800,0.107300,0.107000,0.106600,0.106300,0.105900,0.105700,0.105200,0.104700,0.104200,0.104200,0.103900,0.103500,0.103000,0.102700,0.102000,0.101700,0.101600,0.101400,0.101300,0.100800,0.100300,0.100100,0.100000,0.099600,0.099200,0.099100,0.098500,0.098300,0.098000,0.097800,0.097600,0.097200,0.096900,0.096500,0.096100,0.095900,0.095300,0.095100,0.094500,0.094200,0.093900,0.093600,0.093200,0.093000,0.092600,0.092500,0.092000,0.091200,0.090800,0.090400,0.090200,0.090000,0.089200,0.088600,0.088400,0.087900,0.087300,0.086900,0.086300,0.085900,0.085800,0.085500,0.085000,0.084700,0.084500,0.084000,0.083400,0.082800,0.082600,0.082400,0.082400,0.081900,0.081300,0.081000,0.080600,0.080400,0.079900,0.079700,0.079300,0.079200,0.078900,0.078900,0.078800,0.078400,0.078100,0.078000,0.077900,0.077600,0.077300,0.077200,0.076900,0.076600,0.076400,0.076400,0.076200,0.076000,0.075900,0.075400,0.075400,0.075200,0.074700,0.074300,0.074000,0.073800,0.073400,0.073200,0.072900,0.072700,0.072400,0.071900,0.071700,0.071400,0.071100,0.070900,0.070500,0.069800,0.069800,0.069300,0.069000,0.069000,0.068800,0.068700,0.068400,0.068100,0.067700,0.067500,0.067300,0.066800,0.066200,0.066000,0.065800,0.065700,0.065200,0.065000,0.064800,0.064500,0.064100,0.063900,0.063700,0.063300,0.063300,0.063100,0.063100,0.062800,0.062400,0.062200,0.062100,0.062100,0.062100,0.061800,0.061700,0.061600,0.061300,0.061000,0.060600,0.060400,0.060300,0.060300,0.060200,0.059700,0.059500,0.059300,0.059000,0.058900,0.058800,0.058800,0.058500,0.058400,0.058100,0.057700,0.057200,0.057000,0.056800,0.056700,0.056400,0.056400,0.056300,0.056000,0.055800,0.055600,0.055300,0.055200,0.055200,0.054800,0.054800,0.054600,0.054600,0.054300,0.054100,0.053900,0.053500,0.053300,0.053200,0.052800,0.052600,0.052600,0.052400,0.052100,0.052000,0.052000,0.051800,0.051800,0.051600,0.051500,0.051300,0.051200,0.051100,0.050800,0.050700,0.050600,0.050300,0.050100,0.049700,0.049700,0.049700,0.049600,0.049500,0.049400,0.049000,0.048700,0.048700,0.048600,0.048500,0.048200,0.048100,0.048100,0.048000,0.047700,0.047500,0.047100,0.047000,0.046600,0.046400,0.046200,0.046100,0.046000,0.045700,0.045600,0.045500,0.045300,0.045200,0.045200,0.045100,0.044900,0.044800,0.044500,0.044400,0.044200,0.044000,0.043800,0.043600,0.043200,0.043100,0.043100,0.042800,0.042600,0.042400,0.042300,0.042100,0.041800,0.041500,0.041200,0.040900,0.040700,0.040400,0.040200,0.040100,0.039700,0.039700,0.039600,0.039200,0.038900,0.038800,0.038700,0.038500,0.038400,0.038300,0.038200,0.038200,0.038200,0.038100,0.038100,0.037900,0.037900,0.037700,0.037700,0.037600,0.037500,0.037100,0.037000,0.036900,0.036900,0.036700,0.036600,0.036600,0.036500,0.036500,0.036500,0.036400,0.036300,0.036200,0.036000,0.035800,0.035800,0.035200,0.035200,0.035100,0.035000,0.034900,0.034800,0.034700,0.034400,0.034000,0.033900,0.033900,0.033700,0.033700,0.033500,0.033400,0.033200,0.033000,0.032800,0.032700,0.032600,0.032600,0.032300,0.032100,0.031900,0.031900,0.031800,0.031600,0.031300,0.031100,0.030900,0.030600,0.030400,0.030200,0.030000,0.030000,0.029900,0.029900,0.029800,0.029700,0.029600,0.029500,0.029400,0.029400,0.029300,0.029200,0.029100,0.029100,0.029100,0.029000,0.029000,0.029000,0.029000,0.028800,0.028600,0.028500,0.028200,0.028200,0.028000,0.027900,0.027800,0.027700,0.027500,0.027300,0.027100,0.026800,0.026700,0.026400,0.026300,0.026100,0.026100,0.025700,0.025700,0.025700,0.025600,0.025500,0.025400,0.025200,0.025200,0.025100,0.025100,0.025100,0.025000,0.025000,0.024700,0.024500,0.024400,0.024300,0.023900,0.023800,0.023800,0.023800,0.023800,0.023800,0.023800,0.023800,0.023800,0.023800,0.023700,0.023700,0.023600,0.023600,0.023500,0.023400,0.023300,0.023200,0.023200,0.023000,0.023000,0.022900,0.022900,0.022700,0.022500,0.022400,0.022400,0.022300,0.022200,0.022200,0.022100,0.022100,0.022000,0.022000,0.022000,0.022000,0.021800,0.021700,0.021700,0.021600,0.021500,0.021500,0.021300,0.021300,0.021100,0.021000,0.021000,0.020900,0.020900,0.020900,0.020800,0.020700,0.020700,0.020600,0.020600,0.020600,0.020500,0.020400,0.020300,0.020200,0.020200,0.020200,0.020000,0.020000,0.019800,0.019800,0.019700,0.019600,0.019500,0.019300,0.019300,0.019200,0.019200,0.019100,0.019100,0.019100,0.018900,0.018900,0.018700,0.018700,0.018700,0.018600,0.018500,0.018400,0.018300,0.018300,0.018200,0.018200,0.018200,0.018200,0.018000,0.017800,0.017800,0.017700,0.017700,0.017700,0.017600,0.017600,0.017500,0.017300,0.017300,0.017300,0.017300,0.017100,0.017100,0.017100,0.017000,0.017000,0.017000,0.016900,0.016900,0.016800,0.016700,0.016600,0.016600,0.016600,0.016600,0.016500,0.016400,0.016200,0.016100,0.016000,0.016000,0.016000,0.015800,0.015800,0.015800,0.015700,0.015700,0.015700,0.015600,0.015600,0.015500,0.015500,0.015200,0.015200,0.015200,0.015200,0.015200,0.015200,0.015100,0.015000,0.014900,0.014900,0.014900,0.014900,0.014900,0.014900,0.014600,0.014500,0.014500,0.014400,0.014400,0.014400,0.014300,0.014200,0.014200,0.014200,0.014100,0.014000,0.014000,0.013700,0.013600,0.013600,0.013600,0.013600,0.013600,0.013400,0.013400,0.013300,0.013300,0.013300,0.013200,0.013200,0.013200,0.013200,0.013200,0.013200,0.013100,0.012800,0.012600,0.012500,0.012500,0.012400,0.012300,0.012200,0.012200,0.012200,0.012000,0.011900,0.011900,0.011900,0.011800,0.011800,0.011700,0.011700,0.011700,0.011600,0.011500,0.011500,0.011300,0.011300,0.011300,0.011300,0.011300,0.011300,0.011000,0.010900,0.010700,0.010700,0.010700,0.010700,0.010700,0.010600,0.010600,0.010500,0.010400,0.010200,0.010100,0.010000,0.010000,0.010000,0.010000,0.009900,0.009800,0.009700,0.009700,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009400,0.009400,0.009400,0.009200,0.009200,0.009200,0.009100,0.009100,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.008900,0.008900,0.008900,0.008900,0.008900,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008700,0.008700,0.008700,0.008700,0.008700,0.008600,0.008600,0.008500,0.008500,0.008500,0.008400,0.008400,0.008400,0.008400,0.008400,0.008400,0.008300,0.008300,0.008300,0.008200,0.008100,0.008000,0.007900,0.007800,0.007800,0.007800,0.007800,0.007800,0.007700,0.007600,0.007500,0.007500,0.007500,0.007500,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007300,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006700,0.006600,0.006600,0.006600,0.006500,0.006400,0.006400,0.006400,0.006400,0.006400,0.006300,0.006300,0.006300,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006100,0.006000,0.005900,0.005900,0.005900,0.005900,0.005800,0.005800,0.005800,0.005700,0.005700,0.005700,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005500,0.005500,0.005500,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005200,0.005200,0.005200,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005000,0.005000,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004800,0.004800,0.004800,0.004800,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004600,0.004500,0.004500,0.004500,0.004500,0.004400,0.004400,0.004400,0.004400,0.004400,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004100,0.004100,0.004100,0.004100,0.004000,0.003900,0.003900,0.003900,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003600,0.003600,0.003600,0.003600,0.003500,0.003500,0.003500,0.003400,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.002900,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002700,0.002700,0.002700,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002500,0.002500,0.002500,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002200,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002000,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001300,0.001300,0.001300,0.001300,0.001300,0.001200,0.001200,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000700,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000600,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000500,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000400,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000300,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000200,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000100,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,

==> matlab/W2_rho095_100K_runs.txt <==
1.000000,0.997390,0.997340,0.997260,0.997220,0.997150,0.997110,0.997070,0.997030,0.996990,0.996960,0.996900,0.996860,0.996820,0.996810,0.996770,0.996700,0.996690,0.996630,0.996590,0.996590,0.996580,0.996530,0.996500,0.996480,0.996470,0.996430,0.996390,0.996370,0.996290,0.996230,0.996190,0.996150,0.996100,0.996070,0.996000,0.995940,0.995880,0.995830,0.995740,0.995690,0.995680,0.995630,0.995600,0.995550,0.995520,0.995510,0.995450,0.995410,0.995360,0.995300,0.995270,0.995180,0.995070,0.994990,0.994950,0.994890,0.994860,0.994810,0.994730,0.994670,0.994640,0.994590,0.994530,0.994480,0.994400,0.994380,0.994330,0.994250,0.994180,0.994130,0.994100,0.994020,0.993930,0.993850,0.993750,0.993680,0.993630,0.993560,0.993510,0.993470,0.993410,0.993310,0.993240,0.993200,0.993130,0.993020,0.992960,0.992890,0.992800,0.992680,0.992600,0.992570,0.992510,0.992420,0.992370,0.992270,0.992220,0.992160,0.992080,0.992060,0.992030,0.992000,0.991950,0.991870,0.991800,0.991730,0.991660,0.991590,0.991520,0.991450,0.991360,0.991280,0.991180,0.991120,0.991060,0.990990,0.990900,0.990810,0.990720,0.990670,0.990640,0.990620,0.990560,0.990490,0.990410,0.990300,0.990240,0.990160,0.990070,0.990010,0.989930,0.989800,0.989740,0.989630,0.989550,0.989460,0.989340,0.989200,0.989130,0.989050,0.989000,0.988900,0.988860,0.988760,0.988700,0.988580,0.988520,0.988410,0.988300,0.988210,0.988100,0.988020,0.987900,0.987780,0.987720,0.987640,0.987570,0.987500,0.987430,0.987370,0.987250,0.987170,0.987100,0.987000,0.986850,0.986750,0.986640,0.986520,0.986440,0.986300,0.986200,0.986090,0.985980,0.985830,0.985740,0.985720,0.985640,0.985550,0.985460,0.985380,0.985310,0.985250,0.985120,0.984980,0.984940,0.984870,0.984820,0.984720,0.984620,0.984500,0.984440,0.984340,0.984230,0.984130,0.984050,0.983930,0.983830,0.983700,0.983580,0.983520,0.983420,0.983330,0.983240,0.983060,0.982970,0.982830,0.982750,0.982630,0.982560,0.982340,0.982220,0.982090,0.981960,0.981840,0.981760,0.981630,0.981540,0.981450,0.981350,0.981260,0.981130,0.981050,0.980970,0.980910,0.980820,0.980720,0.980630,0.980500,0.980360,0.980280,0.980190,0.980060,0.979940,0.979870,0.979820,0.979680,0.979540,0.979490,0.979370,0.979220,0.979090,0.979010,0.978860,0.978740,0.978600,0.978480,0.978400,0.978300,0.978170,0.978070,0.977920,0.977840,0.977740,0.977570,0.977480,0.977380,0.977280,0.977130,0.977020,0.976900,0.976840,0.976690,0.976450,0.976310,0.976210,0.976140,0.976060,0.975880,0.975730,0.975620,0.975480,0.975270,0.975090,0.974980,0.974860,0.974750,0.974620,0.974530,0.974400,0.974290,0.974160,0.974040,0.973980,0.973860,0.973720,0.973570,0.973390,0.973260,0.973120,0.972940,0.972780,0.972690,0.972540,0.972360,0.972270,0.972070,0.971890,0.971750,0.971580,0.971490,0.971350,0.971220,0.971060,0.970920,0.970820,0.970650,0.970510,0.970350,0.970210,0.970020,0.969860,0.969720,0.969510,0.969390,0.969290,0.969160,0.969060,0.968860,0.968730,0.968610,0.968450,0.968300,0.968060,0.967940,0.967820,0.967680,0.967560,0.967350,0.967190,0.967100,0.966930,0.966810,0.966710,0.966580,0.966430,0.966250,0.966100,0.965940,0.965740,0.965560,0.965420,0.965210,0.965030,0.964960,0.964800,0.964640,0.964480,0.964290,0.964060,0.963890,0.963770,0.963620,0.963460,0.963370,0.963270,0.963050,0.962940,0.962760,0.962640,0.962460,0.962310,0.962220,0.962060,0.961910,0.961760,0.961620,0.961490,0.961380,0.961220,0.961090,0.960950,0.960790,0.960620,0.960480,0.960280,0.960160,0.959940,0.959760,0.959640,0.959470,0.959340,0.959150,0.958960,0.958760,0.958660,0.958500,0.958390,0.958270,0.958150,0.958050,0.957880,0.957660,0.957490,0.957320,0.957100,0.956900,0.956770,0.956600,0.956400,0.956190,0.955990,0.955850,0.955690,0.955560,0.955430,0.955300,0.955170,0.954960,0.954840,0.954590,0.954410,0.954250,0.954130,0.953970,0.953880,0.953680,0.953490,0.953310,0.953080,0.952890,0.952730,0.952590,0.952360,0.952180,0.952000,0.951790,0.951660,0.951450,0.951290,0.951120,0.951000,0.950870,0.950700,0.950510,0.950380,0.950170,0.950000,0.949890,0.949720,0.949490,0.949270,0.949030,0.948860,0.948640,0.948430,0.948240,0.948020,0.947810,0.947620,0.947500,0.947310,0.947100,0.946890,0.946680,0.946460,0.946350,0.946190,0.946020,0.945840,0.945590,0.945450,0.945260,0.945100,0.944890,0.944730,0.944520,0.944320,0.944170,0.943930,0.943790,0.943560,0.943390,0.943230,0.943000,0.942820,0.942560,0.942320,0.942120,0.941930,0.941720,0.941560,0.941400,0.941210,0.940980,0.940780,0.940600,0.940390,0.940200,0.939980,0.939790,0.939650,0.939450,0.939250,0.939010,0.938850,0.938710,0.938470,0.938190,0.937980,0.937780,0.937620,0.937460,0.937250,0.937110,0.936980,0.936730,0.936540,0.936310,0.936120,0.935940,0.935780,0.935580,0.935310,0.935140,0.935010,0.934830,0.934610,0.934430,0.934240,0.934010,0.933840,0.933690,0.933510,0.933260,0.933080,0.932950,0.932790,0.932600,0.932380,0.932220,0.932130,0.931940,0.931770,0.931560,0.931390,0.931150,0.931040,0.930910,0.930720,0.930560,0.930340,0.930140,0.929950,0.929700,0.929480,0.929340,0.929150,0.928930,0.928630,0.928400,0.928230,0.928030,0.927840,0.927650,0.927430,0.927180,0.926920,0.926660,0.926440,0.926280,0.926130,0.925880,0.925700,0.925430,0.925320,0.925070,0.924940,0.924740,0.924480,0.924240,0.924120,0.923930,0.923740,0.923530,0.923320,0.923110,0.922850,0.922590,0.922400,0.922120,0.921970,0.921690,0.921490,0.921290,0.921100,0.920950,0.920690,0.920450,0.920240,0.919990,0.919810,0.919640,0.919410,0.919240,0.919030,0.918780,0.918540,0.918300,0.918150,0.917930,0.917660,0.917410,0.917210,0.916930,0.916610,0.916370,0.916140,0.915940,0.915730,0.915460,0.915120,0.914900,0.914740,0.914540,0.914290,0.914090,0.913870,0.913580,0.913290,0.913010,0.912830,0.912600,0.912330,0.912160,0.912010,0.911720,0.911510,0.911300,0.911080,0.910820,0.910550,0.910310,0.910090,0.909880,0.909640,0.909420,0.909170,0.908820,0.908500,0.908300,0.908050,0.907840,0.907600,0.907390,0.907120,0.906920,0.906590,0.906300,0.906050,0.905850,0.905570,0.905320,0.905070,0.904910,0.904650,0.904480,0.904320,0.904080,0.903780,0.903530,0.903300,0.903030,0.902740,0.902490,0.902280,0.902090,0.901790,0.901550,0.901290,0.901080,0.900900,0.900710,0.900590,0.900280,0.900030,0.899760,0.899500,0.899230,0.898970,0.898680,0.898480,0.898240,0.897980,0.897730,0.897500,0.897220,0.897030,0.896730,0.896510,0.896260,0.896020,0.895820,0.895660,0.895380,0.895010,0.894800,0.894660,0.894450,0.894280,0.894040,0.893770,0.893550,0.893320,0.893120,0.892870,0.892630,0.892350,0.892130,0.891880,0.891720,0.891550,0.891250,0.890990,0.890720,0.890560,0.890310,0.890010,0.889740,0.889560,0.889320,0.889110,0.888870,0.888650,0.888360,0.888080,0.887870,0.887600,0.887360,0.887130,0.886810,0.886480,0.886260,0.885900,0.885670,0.885330,0.884970,0.884770,0.884570,0.884350,0.884130,0.883860,0.883620,0.883430,0.883150,0.882820,0.882530,0.882220,0.881990,0.881850,0.881610,0.881380,0.881120,0.880930,0.880710,0.880430,0.880160,0.879800,0.879590,0.879320,0.879040,0.878770,0.878370,0.878130,0.877840,0.877650,0.877420,0.877140,0.876880,0.876640,0.876360,0.876070,0.875800,0.875590,0.875270,0.875020,0.874670,0.874440,0.874210,0.873980,0.873680,0.873380,0.873060,0.872820,0.872630,0.872290,0.871990,0.871770,0.871520,0.871200,0.870900,0.870660,0.870460,0.870280,0.870070,0.869780,0.869540,0.869400,0.869160,0.868860,0.868590,0.868390,0.868090,0.867820,0.867580,0.867210,0.866890,0.866550,0.866280,0.866030,0.865690,0.865500,0.865310,0.865060,0.864720,0.864490,0.864210,0.863940,0.863620,0.863380,0.863100,0.862810,0.862480,0.862190,0.861840,0.861590,0.861360,0.861090,0.860780,0.860580,0.860300,0.860040,0.859720,0.859420,0.859140,0.858720,0.858370,0.857990,0.857700,0.857330,0.857090,0.856730,0.856530,0.856290,0.855960,0.855720,0.855420,0.855100,0.854850,0.854670,0.854400,0.854160,0.853900,0.853580,0.853330,0.853060,0.852840,0.852560,0.852240,0.851900,0.851640,0.851380,0.851140,0.850850,0.850530,0.850240,0.849940,0.849680,0.849310,0.849040,0.848730,0.848460,0.848220,0.847950,0.847570,0.847340,0.847110,0.846810,0.846520,0.846270,0.846050,0.845680,0.845460,0.845210,0.844950,0.844710,0.844490,0.844150,0.843870,0.843550,0.843330,0.842980,0.842710,0.842470,0.842230,0.841890,0.841650,0.841270,0.840960,0.840740,0.840480,0.840140,0.839870,0.839540,0.839190,0.838910,0.838580,0.838290,0.838020,0.837770,0.837440,0.837140,0.836900,0.836640,0.836400,0.836110,0.835820,0.835510,0.835270,0.834950,0.834650,0.834380,0.834050,0.833830,0.833590,0.833320,0.832990,0.832580,0.832330,0.832050,0.831780,0.831580,0.831370,0.831060,0.830810,0.830470,0.830160,0.829880,0.829560,0.829320,0.828850,0.828610,0.828240,0.827940,0.827590,0.827240,0.826920,0.826530,0.826230,0.825950,0.825700,0.825330,0.825020,0.824700,0.824400,0.824170,0.823900,0.823620,0.823360,0.822990,0.822740,0.822510,0.822290,0.821910,0.821650,0.821320,0.821040,0.820700,0.820420,0.820100,0.819910,0.819650,0.819360,0.819060,0.818710,0.818340,0.818120,0.817810,0.817560,0.817280,0.816930,0.816700,0.816450,0.816120,0.815800,0.815600,0.815190,0.814860,0.814630,0.814230,0.813950,0.813610,0.813360,0.813100,0.812810,0.812520,0.812080,0.811770,0.811450,0.811120,0.810850,0.810580,0.810380,0.810100,0.809780,0.809500,0.809210,0.808890,0.808680,0.808230,0.807870,0.807650,0.807420,0.807100,0.806690,0.806460,0.806210,0.805850,0.805560,0.805300,0.804980,0.804600,0.804170,0.803840,0.803570,0.803200,0.802930,0.802520,0.802160,0.801850,0.801450,0.801120,0.800780,0.800530,0.800230,0.800000,0.799590,0.799270,0.799050,0.798780,0.798400,0.798160,0.797820,0.797430,0.797200,0.796840,0.796500,0.796170,0.795810,0.795450,0.795130,0.794900,0.794530,0.794180,0.793850,0.793530,0.793260,0.792970,0.792620,0.792390,0.792130,0.791770,0.791510,0.791110,0.790790,0.790550,0.790340,0.790000,0.789730,0.789420,0.789140,0.788770,0.788440,0.788160,0.787780,0.787490,0.787240,0.786900,0.786640,0.786350,0.786020,0.785670,0.785350,0.785150,0.784870,0.784560,0.784260,0.783930,0.783560,0.783270,0.782970,0.782620,0.782330,0.782080,0.781840,0.781600,0.781220,0.780930,0.780620,0.780390,0.780140,0.779790,0.779440,0.779190,0.778900,0.778530,0.778220,0.777910,0.777660,0.777450,0.777090,0.776760,0.776490,0.776160,0.775820,0.775430,0.775010,0.774720,0.774400,0.774090,0.773680,0.773340,0.772990,0.772690,0.772400,0.772070,0.771790,0.771590,0.771330,0.770960,0.770740,0.770440,0.770050,0.769810,0.769500,0.769220,0.768820,0.768460,0.768090,0.767710,0.767340,0.767130,0.766940,0.766660,0.766330,0.766040,0.765670,0.765290,0.764990,0.764620,0.764160,0.763950,0.763700,0.763430,0.763100,0.762840,0.762520,0.762210,0.761860,0.761560,0.761250,0.761070,0.760740,0.760450,0.760190,0.759880,0.759610,0.759440,0.759080,0.758770,0.758470,0.758180,0.757890,0.757510,0.757210,0.756780,0.756530,0.756190,0.755870,0.755520,0.755290,0.755030,0.754700,0.754260,0.754000,0.753560,0.753220,0.752900,0.752690,0.752390,0.752150,0.751740,0.751450,0.751140,0.750840,0.750470,0.750150,0.749860,0.749560,0.749160,0.748740,0.748430,0.748210,0.748000,0.747570,0.747240,0.746880,0.746540,0.746230,0.745880,0.745530,0.745210,0.744930,0.744610,0.744320,0.744070,0.743820,0.743510,0.743250,0.742890,0.742530,0.742250,0.741950,0.741690,0.741270,0.740980,0.740700,0.740290,0.740040,0.739750,0.739410,0.739120,0.738730,0.738440,0.738120,0.737870,0.737530,0.737210,0.736850,0.736570,0.736280,0.736020,0.735690,0.735390,0.735000,0.734760,0.734320,0.733970,0.733650,0.733330,0.733030,0.732700,0.732350,0.732080,0.731800,0.731500,0.731150,0.730800,0.730410,0.730160,0.729820,0.729550,0.729260,0.728940,0.728690,0.728330,0.728030,0.727760,0.727490,0.727180,0.726900,0.726660,0.726230,0.725890,0.725590,0.725220,0.724840,0.724580,0.724230,0.723900,0.723610,0.723320,0.723060,0.722780,0.722410,0.722080,0.721690,0.721370,0.721040,0.720590,0.720260,0.719960,0.719560,0.719280,0.718980,0.718630,0.718340,0.718040,0.717760,0.717410,0.717090,0.716750,0.716490,0.716190,0.715850,0.715500,0.715210,0.714940,0.714670,0.714330,0.713960,0.713550,0.713170,0.712890,0.712520,0.712110,0.711770,0.711460,0.711250,0.711010,0.710720,0.710370,0.710110,0.709810,0.709550,0.709210,0.708910,0.708560,0.708260,0.707910,0.707610,0.707270,0.706830,0.706450,0.706080,0.705820,0.705560,0.705200,0.704870,0.704570,0.704280,0.703920,0.703660,0.703300,0.702930,0.702550,0.702250,0.701920,0.701620,0.701350,0.701060,0.700770,0.700370,0.699930,0.699500,0.699260,0.699080,0.698680,0.698340,0.697930,0.697660,0.697230,0.696970,0.696620,0.696300,0.696000,0.695630,0.695280,0.695000,0.694690,0.694390,0.694140,0.693830,0.693520,0.693160,0.692820,0.692500,0.692240,0.691900,0.691590,0.691250,0.691000,0.690640,0.690350,0.690050,0.689710,0.689430,0.689160,0.688810,0.688390,0.688180,0.687840,0.687480,0.687100,0.686760,0.686550,0.686210,0.685860,0.685630,0.685340,0.685000,0.684670,0.684280,0.683880,0.683590,0.683280,0.682920,0.682560,0.682280,0.681920,0.681670,0.681240,0.680980,0.680590,0.680210,0.679940,0.679520,0.679160,0.678890,0.678580,0.678340,0.678080,0.677790,0.677510,0.677250,0.677050,0.676670,0.676320,0.676070,0.675760,0.675400,0.675160,0.674890,0.674610,0.674270,0.673840,0.673530,0.673210,0.672960,0.672670,0.672400,0.672130,0.671860,0.671600,0.671300,0.670840,0.670550,0.670230,0.669980,0.669670,0.669410,0.669140,0.668780,0.668360,0.668060,0.667630,0.667280,0.667040,0.666740,0.666460,0.666140,0.665840,0.665520,0.665160,0.664780,0.664450,0.664160,0.663760,0.663360,0.663010,0.662750,0.662380,0.662120,0.661850,0.661560,0.661200,0.660960,0.660540,0.660280,0.660030,0.659760,0.659470,0.659140,0.658810,0.658440,0.658100,0.657730,0.657420,0.657080,0.656760,0.656420,0.656120,0.655810,0.655440,0.655170,0.654890,0.654560,0.654290,0.654000,0.653600,0.653220,0.652920,0.652550,0.652310,0.651920,0.651560,0.651330,0.651120,0.650700,0.650400,0.650090,0.649780,0.649480,0.649200,0.648860,0.648640,0.648290,0.648000,0.647610,0.647340,0.646880,0.646440,0.645980,0.645570,0.645330,0.645020,0.644660,0.644330,0.643990,0.643660,0.643310,0.642980,0.642740,0.642480,0.642140,0.641730,0.641470,0.641200,0.640890,0.640540,0.640230,0.639910,0.639650,0.639270,0.639000,0.638600,0.638350,0.638030,0.637780,0.637470,0.637160,0.636880,0.636600,0.636390,0.636120,0.635850,0.635420,0.635070,0.634710,0.634390,0.634100,0.633820,0.633480,0.633160,0.632850,0.632520,0.632190,0.631810,0.631480,0.631260,0.630910,0.630530,0.630310,0.629940,0.629620,0.629280,0.629000,0.628730,0.628430,0.628050,0.627790,0.627530,0.627180,0.626860,0.626500,0.626110,0.625780,0.625490,0.625190,0.624900,0.624560,0.624250,0.623970,0.623650,0.623200,0.622810,0.622440,0.622240,0.621910,0.621690,0.621310,0.621010,0.620730,0.620410,0.620170,0.619910,0.619600,0.619390,0.619070,0.618810,0.618590,0.618280,0.618000,0.617720,0.617430,0.617150,0.616870,0.616510,0.616200,0.615860,0.615400,0.615130,0.614800,0.614510,0.614110,0.613820,0.613510,0.613180,0.612870,0.612510,0.612180,0.611790,0.611490,0.611120,0.610820,0.610400,0.610090,0.609840,0.609530,0.609150,0.608790,0.608520,0.608260,0.607980,0.607740,0.607400,0.607110,0.606870,0.606660,0.606290,0.605980,0.605590,0.605260,0.604970,0.604700,0.604400,0.604050,0.603840,0.603500,0.603220,0.602870,0.602550,0.602350,0.602120,0.601720,0.601410,0.601140,0.600880,0.600620,0.600400,0.600040,0.599720,0.599430,0.599140,0.598790,0.598350,0.598090,0.597840,0.597520,0.597180,0.596860,0.596610,0.596310,0.595950,0.595730,0.595420,0.595120,0.594820,0.594540,0.594260,0.593980,0.593740,0.593340,0.593070,0.592790,0.592400,0.592080,0.591770,0.591420,0.591140,0.590870,0.590640,0.590330,0.590010,0.589590,0.589280,0.589000,0.588630,0.588330,0.587990,0.587760,0.587320,0.586970,0.586730,0.586390,0.586070,0.585820,0.585560,0.585270,0.584980,0.584620,0.584280,0.584010,0.583710,0.583420,0.583080,0.582770,0.582430,0.582020,0.581790,0.581380,0.581090,0.580810,0.580580,0.580230,0.579950,0.579640,0.579320,0.579010,0.578700,0.578400,0.578190,0.577890,0.577550,0.577250,0.576940,0.576660,0.576320,0.576080,0.575780,0.575520,0.575220,0.574890,0.574580,0.574240,0.573920,0.573610,0.573280,0.572980,0.572720,0.572420,0.572100,0.571830,0.571540,0.571200,0.570690,0.570350,0.570080,0.569810,0.569570,0.569220,0.568910,0.568640,0.568300,0.567910,0.567560,0.567360,0.566910,0.566580,0.566310,0.566080,0.565730,0.565460,0.565140,0.564850,0.564580,0.564290,0.564030,0.563780,0.563380,0.563130,0.562860,0.562600,0.562300,0.561990,0.561750,0.561430,0.561090,0.560800,0.560480,0.560230,0.559940,0.559690,0.559360,0.559040,0.558730,0.558500,0.558180,0.557940,0.557710,0.557340,0.557030,0.556830,0.556520,0.556250,0.556010,0.555750,0.555450,0.555120,0.554910,0.554490,0.554270,0.554030,0.553780,0.553400,0.553110,0.552810,0.552530,0.552200,0.551940,0.551620,0.551410,0.551120,0.550770,0.550400,0.550090,0.549770,0.549520,0.549230,0.548930,0.548600,0.548250,0.547850,0.547550,0.547220,0.546920,0.546630,0.546280,0.546000,0.545680,0.545380,0.545110,0.544820,0.544650,0.544330,0.544090,0.543770,0.543310,0.543010,0.542740,0.542480,0.542100,0.541880,0.541640,0.541360,0.540940,0.540590,0.540230,0.539970,0.539620,0.539390,0.539170,0.538890,0.538550,0.538190,0.537970,0.537630,0.537310,0.537020,0.536740,0.536480,0.536160,0.535860,0.535510,0.535220,0.534820,0.534470,0.534160,0.533820,0.533510,0.533170,0.532930,0.532660,0.532400,0.532090,0.531790,0.531520,0.531220,0.530950,0.530570,0.530340,0.530080,0.529770,0.529450,0.529190,0.528950,0.528630,0.528380,0.528180,0.527880,0.527580,0.527210,0.526940,0.526650,0.526350,0.525960,0.525720,0.525410,0.525080,0.524860,0.524520,0.524120,0.523750,0.523460,0.523210,0.522980,0.522740,0.522420,0.522090,0.521820,0.521480,0.521160,0.520850,0.520650,0.520340,0.520030,0.519730,0.519430,0.519170,0.518920,0.518530,0.518260,0.517920,0.517640,0.517240,0.516920,0.516620,0.516270,0.516040,0.515780,0.515500,0.515080,0.514760,0.514400,0.514150,0.513800,0.513500,0.513220,0.512940,0.512620,0.512300,0.512030,0.511750,0.511300,0.511000,0.510650,0.510360,0.510110,0.509890,0.509540,0.509280,0.508990,0.508670,0.508390,0.508220,0.507910,0.507650,0.507340,0.506930,0.506640,0.506380,0.506130,0.505890,0.505640,0.505280,0.504940,0.504670,0.504390,0.504040,0.503700,0.503390,0.503130,0.502840,0.502590,0.502260,0.501970,0.501660,0.501390,0.501110,0.500890,0.500500,0.500260,0.500010,0.499730,0.499450,0.499090,0.498810,0.498540,0.498270,0.497930,0.497590,0.497260,0.496900,0.496590,0.496370,0.495880,0.495670,0.495340,0.494910,0.494640,0.494470,0.494180,0.493880,0.493610,0.493400,0.493200,0.492990,0.492760,0.492470,0.492290,0.492000,0.491690,0.491500,0.491080,0.490800,0.490570,0.490390,0.490110,0.489760,0.489530,0.489300,0.488990,0.488680,0.488360,0.488010,0.487760,0.487450,0.487100,0.486820,0.486540,0.486300,0.486030,0.485840,0.485570,0.485270,0.485010,0.484670,0.484480,0.484200,0.483840,0.483590,0.483270,0.483030,0.482780,0.482560,0.482290,0.482040,0.481780,0.481600,0.481280,0.481090,0.480790,0.480500,0.480170,0.479710,0.479410,0.479090,0.478880,0.478600,0.478280,0.478040,0.477820,0.477590,0.477450,0.477220,0.476870,0.476530,0.476250,0.476010,0.475760,0.475480,0.475190,0.474930,0.474700,0.474380,0.474090,0.473840,0.473520,0.473270,0.473010,0.472790,0.472490,0.472250,0.471860,0.471580,0.471330,0.471070,0.470810,0.470540,0.470400,0.470150,0.469930,0.469620,0.469350,0.469080,0.468810,0.468500,0.468180,0.467920,0.467750,0.467450,0.467220,0.466920,0.466670,0.466390,0.466180,0.465980,0.465770,0.465540,0.465300,0.465010,0.464710,0.464440,0.464200,0.463880,0.463570,0.463350,0.463110,0.462880,0.462640,0.462400,0.462080,0.461800,0.461520,0.461310,0.461100,0.460790,0.460490,0.460140,0.459780,0.459480,0.459190,0.458900,0.458620,0.458330,0.458070,0.457760,0.457540,0.457230,0.456940,0.456630,0.456300,0.456060,0.455880,0.455620,0.455340,0.455070,0.454850,0.454590,0.454290,0.454010,0.453740,0.453530,0.453270,0.453060,0.452700,0.452350,0.452110,0.451860,0.451500,0.451260,0.451120,0.450820,0.450560,0.450220,0.449900,0.449690,0.449500,0.449240,0.448930,0.448660,0.448450,0.448200,0.447910,0.447630,0.447480,0.447310,0.447020,0.446710,0.446460,0.446280,0.446050,0.445810,0.445560,0.445250,0.444930,0.444650,0.444350,0.444130,0.443890,0.443530,0.443330,0.443070,0.442800,0.442510,0.442120,0.441830,0.441600,0.441330,0.440980,0.440650,0.440430,0.440120,0.439880,0.439650,0.439470,0.439180,0.438950,0.438670,0.438460,0.438160,0.437910,0.437660,0.437330,0.437080,0.436760,0.436520,0.436310,0.436070,0.435830,0.435550,0.435250,0.434900,0.434670,0.434330,0.434040,0.433770,0.433440,0.433190,0.432910,0.432660,0.432270,0.431950,0.431770,0.431480,0.431230,0.430870,0.430620,0.430350,0.430050,0.429840,0.429610,0.429360,0.429160,0.428860,0.428440,0.428200,0.427940,0.427660,0.427470,0.427220,0.427030,0.426740,0.426420,0.426070,0.425770,0.425510,0.425200,0.424850,0.424570,0.424350,0.424070,0.423710,0.423500,0.423250,0.423040,0.422760,0.422510,0.422180,0.421930,0.421560,0.421330,0.421010,0.420730,0.420440,0.420240,0.420060,0.419810,0.419550,0.419280,0.418940,0.418730,0.418380,0.418130,0.417900,0.417630,0.417360,0.417010,0.416770,0.416520,0.416330,0.416040,0.415720,0.415410,0.415080,0.414820,0.414650,0.414460,0.414220,0.413990,0.413740,0.413510,0.413330,0.413060,0.412920,0.412580,0.412240,0.412010,0.411790,0.411560,0.411320,0.411110,0.410770,0.410550,0.410300,0.409990,0.409770,0.409610,0.409350,0.409170,0.408870,0.408650,0.408340,0.408090,0.407820,0.407670,0.407350,0.407140,0.406880,0.406630,0.406460,0.406210,0.406050,0.405820,0.405540,0.405330,0.404960,0.404680,0.404430,0.404140,0.403890,0.403660,0.403420,0.403110,0.402800,0.402590,0.402280,0.402000,0.401790,0.401410,0.401170,0.400980,0.400720,0.400380,0.400080,0.399780,0.399530,0.399280,0.399080,0.398840,0.398590,0.398370,0.398140,0.397930,0.397730,0.397640,0.397360,0.397030,0.396760,0.396430,0.396220,0.395950,0.395690,0.395460,0.395200,0.394890,0.394650,0.394430,0.394130,0.393940,0.393780,0.393570,0.393270,0.393060,0.392930,0.392790,0.392610,0.392400,0.392170,0.391970,0.391690,0.391420,0.391110,0.390870,0.390620,0.390360,0.390150,0.389840,0.389580,0.389400,0.389250,0.389000,0.388750,0.388490,0.388350,0.388130,0.387910,0.387690,0.387500,0.387270,0.387100,0.386780,0.386550,0.386300,0.386120,0.385840,0.385600,0.385440,0.385220,0.384940,0.384700,0.384510,0.384230,0.384060,0.383780,0.383680,0.383450,0.383240,0.383000,0.382790,0.382650,0.382470,0.382260,0.381990,0.381730,0.381460,0.381190,0.381040,0.380780,0.380520,0.380330,0.380010,0.379740,0.379490,0.379240,0.379060,0.378840,0.378560,0.378340,0.378090,0.377800,0.377500,0.377300,0.377120,0.376850,0.376550,0.376380,0.376080,0.375790,0.375610,0.375240,0.375090,0.374840,0.374620,0.374450,0.374220,0.373950,0.373620,0.373460,0.373260,0.373030,0.372740,0.372510,0.372300,0.371960,0.371740,0.371500,0.371340,0.371180,0.370870,0.370560,0.370260,0.370100,0.369890,0.369550,0.369370,0.369110,0.368900,0.368680,0.368410,0.368080,0.367860,0.367670,0.367350,0.367110,0.366890,0.366630,0.366280,0.365980,0.365720,0.365550,0.365310,0.365080,0.364760,0.364480,0.364130,0.363910,0.363660,0.363390,0.363140,0.362890,0.362650,0.362430,0.362150,0.361870,0.361630,0.361430,0.361190,0.360970,0.360660,0.360470,0.360190,0.359960,0.359730,0.359490,0.359250,0.359050,0.358850,0.358590,0.358330,0.358140,0.357870,0.357630,0.357490,0.357250,0.357080,0.356940,0.356700,0.356510,0.356310,0.356050,0.355740,0.355520,0.355200,0.354990,0.354870,0.354610,0.354340,0.354160,0.353960,0.353700,0.353420,0.353250,0.352940,0.352760,0.352530,0.352330,0.352130,0.351970,0.351770,0.351510,0.351280,0.351060,0.350900,0.350630,0.350380,0.350190,0.349820,0.349550,0.349330,0.349100,0.348920,0.348600,0.348380,0.348120,0.347880,0.347660,0.347360,0.347120,0.346890,0.346710,0.346520,0.346350,0.346120,0.345950,0.345780,0.345590,0.345410,0.345180,0.344950,0.344730,0.344560,0.344190,0.343940,0.343620,0.343300,0.343070,0.342860,0.342660,0.342440,0.342140,0.342000,0.341670,0.341400,0.341160,0.340960,0.340760,0.340630,0.340420,0.340220,0.340000,0.339820,0.339620,0.339330,0.339060,0.338880,0.338730,0.338480,0.338290,0.338100,0.337900,0.337580,0.337360,0.337180,0.336940,0.336790,0.336560,0.336370,0.336160,0.335980,0.335800,0.335560,0.335330,0.335150,0.334980,0.334830,0.334620,0.334430,0.334250,0.334050,0.333730,0.333500,0.333360,0.333120,0.332950,0.332760,0.332550,0.332320,0.332170,0.332040,0.331780,0.331570,0.331310,0.331140,0.330880,0.330650,0.330450,0.330330,0.330080,0.329840,0.329620,0.329410,0.329170,0.328810,0.328580,0.328220,0.327910,0.327680,0.327520,0.327300,0.327030,0.326850,0.326670,0.326480,0.326220,0.326050,0.325790,0.325600,0.325440,0.325290,0.325120,0.324890,0.324710,0.324440,0.324150,0.323910,0.323780,0.323620,0.323400,0.323200,0.322990,0.322760,0.322560,0.322300,0.322130,0.321940,0.321720,0.321600,0.321420,0.321310,0.321080,0.320850,0.320690,0.320430,0.320260,0.320060,0.319910,0.319770,0.319490,0.319330,0.319170,0.318950,0.318660,0.318520,0.318290,0.318110,0.317910,0.317730,0.317440,0.317200,0.317040,0.316830,0.316650,0.316390,0.316200,0.316030,0.315830,0.315540,0.315300,0.314990,0.314780,0.314510,0.314260,0.314050,0.313890,0.313610,0.313410,0.313250,0.313010,0.312760,0.312590,0.312350,0.312120,0.311920,0.311740,0.311460,0.311320,0.311080,0.310780,0.310610,0.310440,0.310140,0.309900,0.309660,0.309490,0.309270,0.309070,0.308820,0.308650,0.308490,0.308250,0.308090,0.307930,0.307700,0.307480,0.307300,0.307110,0.306980,0.306750,0.306530,0.306330,0.306120,0.305880,0.305640,0.305370,0.305160,0.304980,0.304780,0.304540,0.304320,0.304080,0.303910,0.303730,0.303450,0.303280,0.303040,0.302870,0.302630,0.302440,0.302230,0.302090,0.301810,0.301610,0.301330,0.301130,0.300900,0.300690,0.300490,0.300310,0.300090,0.299910,0.299670,0.299420,0.299200,0.299020,0.298800,0.298610,0.298340,0.298130,0.298020,0.297780,0.297500,0.297370,0.297130,0.296960,0.296790,0.296470,0.296290,0.296030,0.295840,0.295640,0.295410,0.295280,0.295080,0.294850,0.294670,0.294450,0.294320,0.294040,0.293830,0.293550,0.293390,0.293160,0.293020,0.292780,0.292550,0.292360,0.292110,0.291930,0.291750,0.291570,0.291400,0.291260,0.291010,0.290760,0.290600,0.290450,0.290230,0.290050,0.289860,0.289730,0.289470,0.289380,0.289120,0.288950,0.288690,0.288450,0.288210,0.288080,0.287880,0.287740,0.287530,0.287330,0.287180,0.286920,0.286690,0.286520,0.286310,0.286090,0.285920,0.285740,0.285540,0.285340,0.285180,0.284930,0.284690,0.284450,0.284310,0.284170,0.284010,0.283950,0.283670,0.283440,0.283170,0.282980,0.282780,0.282700,0.282500,0.282240,0.282080,0.281900,0.281720,0.281530,0.281360,0.281180,0.280890,0.280800,0.280610,0.280460,0.280240,0.280070,0.279950,0.279700,0.279500,0.279300,0.279060,0.278880,0.278670,0.278440,0.278210,0.277970,0.277800,0.277580,0.277420,0.277210,0.277050,0.276860,0.276690,0.276540,0.276380,0.276290,0.276140,0.275870,0.275650,0.275520,0.275390,0.275170,0.274910,0.274770,0.274640,0.274430,0.274240,0.274140,0.273990,0.273830,0.273610,0.273440,0.273250,0.273020,0.272870,0.272700,0.272540,0.272350,0.272170,0.272030,0.271850,0.271670,0.271490,0.271250,0.271050,0.270870,0.270690,0.270530,0.270380,0.270270,0.270070,0.269910,0.269700,0.269480,0.269290,0.269070,0.268880,0.268690,0.268580,0.268420,0.268180,0.268030,0.267890,0.267760,0.267590,0.267410,0.267220,0.267090,0.266860,0.266680,0.266560,0.266380,0.266300,0.266070,0.265920,0.265790,0.265590,0.265460,0.265310,0.265150,0.264900,0.264690,0.264490,0.264280,0.264180,0.264010,0.263870,0.263730,0.263590,0.263400,0.263240,0.263060,0.262850,0.262680,0.262450,0.262280,0.262060,0.261900,0.261780,0.261590,0.261440,0.261300,0.261150,0.260980,0.260810,0.260670,0.260490,0.260300,0.260030,0.259850,0.259640,0.259440,0.259170,0.259000,0.258860,0.258720,0.258590,0.258440,0.258250,0.258090,0.257920,0.257740,0.257450,0.257310,0.257130,0.256960,0.256810,0.256700,0.256430,0.256270,0.256190,0.256050,0.255880,0.255690,0.255480,0.255310,0.255130,0.254980,0.254740,0.254550,0.254310,0.254050,0.253880,0.253660,0.253500,0.253330,0.253200,0.253080,0.252950,0.252820,0.252630,0.252390,0.252160,0.251950,0.251790,0.251610,0.251420,0.251270,0.251180,0.251040,0.250850,0.250690,0.250500,0.250290,0.250160,0.249990,0.249750,0.249510,0.249320,0.249120,0.248980,0.248820,0.248620,0.248440,0.248290,0.248140,0.247960,0.247830,0.247670,0.247540,0.247380,0.247140,0.247000,0.246860,0.246660,0.246510,0.246260,0.246100,0.245860,0.245720,0.245520,0.245380,0.245260,0.245150,0.244950,0.244820,0.244680,0.244570,0.244430,0.244280,0.244090,0.243930,0.243770,0.243650,0.243550,0.243310,0.243100,0.242900,0.242790,0.242660,0.242530,0.242410,0.242260,0.242130,0.241950,0.241730,0.241540,0.241390,0.241220,0.241030,0.240910,0.240770,0.240660,0.240500,0.240370,0.240250,0.240020,0.239830,0.239620,0.239470,0.239370,0.239150,0.238880,0.238760,0.238590,0.238380,0.238250,0.238110,0.237920,0.237780,0.237660,0.237490,0.237380,0.237160,0.236980,0.236820,0.236710,0.236550,0.236420,0.236130,0.236020,0.235760,0.235530,0.235360,0.235180,0.235030,0.234870,0.234640,0.234430,0.234190,0.234030,0.233900,0.233700,0.233580,0.233390,0.233260,0.233110,0.232930,0.232730,0.232560,0.232490,0.232290,0.232160,0.231930,0.231830,0.231740,0.231540,0.231420,0.231200,0.231070,0.230970,0.230860,0.230670,0.230600,0.230400,0.230260,0.230110,0.229960,0.229850,0.229690,0.229520,0.229450,0.229230,0.229010,0.228850,0.228640,0.228390,0.228160,0.228010,0.227820,0.227680,0.227590,0.227440,0.227340,0.227160,0.227020,0.226820,0.226610,0.226540,0.226410,0.226240,0.226080,0.225960,0.225790,0.225620,0.225490,0.225320,0.225060,0.224920,0.224750,0.224560,0.224420,0.224260,0.224150,0.223970,0.223770,0.223630,0.223480,0.223240,0.223080,0.222910,0.222770,0.222620,0.222520,0.222380,0.222260,0.222130,0.221960,0.221730,0.221530,0.221420,0.221250,0.221130,0.220920,0.220770,0.220520,0.220330,0.220140,0.219930,0.219780,0.219630,0.219490,0.219390,0.219270,0.219180,0.218940,0.218860,0.218730,0.218550,0.218380,0.218270,0.218070,0.217950,0.217770,0.217630,0.217500,0.217340,0.217170,0.217020,0.216860,0.216650,0.216530,0.216370,0.216210,0.216130,0.215960,0.215770,0.215590,0.215450,0.215280,0.215140,0.215000,0.214830,0.214670,0.214540,0.214360,0.214260,0.214090,0.213900,0.213740,0.213570,0.213440,0.213330,0.213170,0.212940,0.212800,0.212560,0.212410,0.212210,0.212130,0.212030,0.211860,0.211660,0.211500,0.211360,0.211250,0.211060,0.210890,0.210740,0.210620,0.210510,0.210360,0.210180,0.209980,0.209830,0.209730,0.209610,0.209460,0.209310,0.209210,0.209090,0.208870,0.208720,0.208540,0.208450,0.208290,0.208060,0.207910,0.207780,0.207670,0.207560,0.207400,0.207260,0.207130,0.206980,0.206830,0.206780,0.206680,0.206540,0.206420,0.206230,0.206110,0.205960,0.205820,0.205700,0.205630,0.205480,0.205350,0.205180,0.205090,0.204990,0.204790,0.204680,0.204450,0.204340,0.204270,0.204120,0.203970,0.203830,0.203690,0.203490,0.203390,0.203230,0.203100,0.202960,0.202840,0.202640,0.202480,0.202340,0.202180,0.202110,0.201930,0.201850,0.201710,0.201620,0.201510,0.201340,0.201220,0.201060,0.200960,0.200850,0.200700,0.200580,0.200420,0.200360,0.200160,0.200080,0.199820,0.199640,0.199500,0.199340,0.199140,0.199000,0.198840,0.198710,0.198520,0.198340,0.198210,0.198020,0.197820,0.197690,0.197570,0.197410,0.197260,0.197100,0.196950,0.196820,0.196670,0.196530,0.196370,0.196290,0.196140,0.196030,0.195890,0.195710,0.195560,0.195470,0.195380,0.195300,0.195180,0.195020,0.194890,0.194790,0.194570,0.194450,0.194310,0.194200,0.194020,0.193900,0.193790,0.193560,0.193430,0.193370,0.193160,0.193040,0.192950,0.192850,0.192720,0.192550,0.192370,0.192200,0.192070,0.191930,0.191710,0.191620,0.191470,0.191380,0.191210,0.191130,0.191040,0.190930,0.190790,0.190680,0.190570,0.190440,0.190230,0.190080,0.189950,0.189790,0.189690,0.189590,0.189410,0.189280,0.189180,0.189020,0.188860,0.188720,0.188580,0.188400,0.188270,0.188100,0.188010,0.187920,0.187720,0.187590,0.187450,0.187320,0.187150,0.187010,0.186840,0.186690,0.186500,0.186370,0.186250,0.186100,0.185920,0.185710,0.185640,0.185500,0.185340,0.185160,0.185040,0.184900,0.184690,0.184570,0.184490,0.184330,0.184170,0.184080,0.184000,0.183840,0.183690,0.183530,0.183380,0.183230,0.183080,0.182930,0.182780,0.182680,0.182530,0.182450,0.182300,0.182160,0.182020,0.181870,0.181790,0.181600,0.181460,0.181380,0.181230,0.181120,0.181030,0.180890,0.180770,0.180640,0.180440,0.180270,0.180150,0.180100,0.179970,0.179820,0.179660,0.179570,0.179460,0.179350,0.179190,0.179090,0.178900,0.178730,0.178560,0.178460,0.178280,0.178100,0.177980,0.177880,0.177750,0.177640,0.177530,0.177430,0.177260,0.177180,0.177040,0.176910,0.176770,0.176600,0.176500,0.176420,0.176310,0.176210,0.176080,0.175990,0.175870,0.175750,0.175580,0.175470,0.175290,0.175160,0.175060,0.174910,0.174760,0.174670,0.174510,0.174350,0.174180,0.174030,0.173950,0.173860,0.173750,0.173670,0.173560,0.173450,0.173310,0.173220,0.173110,0.172980,0.172860,0.172740,0.172580,0.172400,0.172280,0.172150,0.172000,0.171810,0.171700,0.171590,0.171520,0.171400,0.171320,0.171190,0.171070,0.170960,0.170850,0.170740,0.170600,0.170480,0.170370,0.170230,0.170110,0.170060,0.169960,0.169870,0.169710,0.169570,0.169500,0.169350,0.169260,0.169140,0.169050,0.168950,0.168810,0.168680,0.168600,0.168520,0.168450,0.168330,0.168110,0.168000,0.167890,0.167800,0.167720,0.167570,0.167440,0.167350,0.167230,0.167100,0.166920,0.166730,0.166560,0.166500,0.166390,0.166260,0.166200,0.166010,0.165890,0.165760,0.165630,0.165490,0.165410,0.165230,0.165080,0.165070,0.164990,0.164890,0.164730,0.164630,0.164530,0.164440,0.164350,0.164190,0.164070,0.163860,0.163740,0.163650,0.163540,0.163430,0.163350,0.163210,0.163070,0.162960,0.162860,0.162730,0.162630,0.162510,0.162430,0.162370,0.162260,0.162150,0.162050,0.161970,0.161840,0.161710,0.161610,0.161480,0.161370,0.161270,0.161170,0.161070,0.160920,0.160790,0.160630,0.160530,0.160380,0.160340,0.160270,0.160130,0.159940,0.159730,0.159550,0.159430,0.159320,0.159150,0.159020,0.158890,0.158780,0.158640,0.158530,0.158410,0.158250,0.158120,0.157980,0.157880,0.157820,0.157720,0.157640,0.157510,0.157330,0.157220,0.157110,0.156980,0.156830,0.156680,0.156480,0.156410,0.156290,0.156220,0.156080,0.155960,0.155790,0.155710,0.155600,0.155440,0.155340,0.155220,0.155110,0.154990,0.154900,0.154800,0.154650,0.154520,0.154330,0.154200,0.154100,0.153990,0.153810,0.153660,0.153470,0.153340,0.153190,0.153040,0.152910,0.152780,0.152690,0.152610,0.152460,0.152380,0.152240,0.152070,0.151970,0.151900,0.151750,0.151590,0.151490,0.151390,0.151350,0.151180,0.151060,0.150910,0.150810,0.150740,0.150630,0.150540,0.150380,0.150300,0.150210,0.150110,0.150030,0.149910,0.149830,0.149620,0.149500,0.149410,0.149360,0.149200,0.149170,0.149050,0.148930,0.148840,0.148710,0.148590,0.148440,0.148320,0.148240,0.148170,0.148080,0.147940,0.147800,0.147750,0.147630,0.147510,0.147380,0.147240,0.147120,0.147010,0.146900,0.146810,0.146620,0.146500,0.146390,0.146320,0.146220,0.146090,0.146020,0.145920,0.145860,0.145750,0.145630,0.145470,0.145360,0.145210,0.145120,0.145010,0.144880,0.144720,0.144640,0.144570,0.144440,0.144340,0.144240,0.144140,0.144000,0.143910,0.143830,0.143730,0.143630,0.143520,0.143410,0.143350,0.143280,0.143160,0.143050,0.142940,0.142790,0.142720,0.142630,0.142520,0.142410,0.142280,0.142180,0.142080,0.141990,0.141890,0.141740,0.141680,0.141570,0.141510,0.141400,0.141300,0.141180,0.141110,0.141010,0.140910,0.140750,0.140630,0.140530,0.140370,0.140280,0.140220,0.140130,0.140060,0.139970,0.139840,0.139750,0.139660,0.139570,0.139430,0.139360,0.139240,0.139110,0.139000,0.138920,0.138830,0.138730,0.138650,0.138550,0.138420,0.138340,0.138200,0.138080,0.137990,0.137820,0.137690,0.137580,0.137470,0.137310,0.137210,0.137100,0.137020,0.136960,0.136840,0.136700,0.136610,0.136560,0.136460,0.136380,0.136290,0.136160,0.136080,0.136010,0.135930,0.135850,0.135740,0.135710,0.135560,0.135430,0.135350,0.135290,0.135190,0.135150,0.135020,0.134930,0.134860,0.134750,0.134700,0.134560,0.134440,0.134360,0.134240,0.134140,0.134040,0.133900,0.133890,0.133790,0.133660,0.133590,0.133540,0.133380,0.133230,0.133190,0.133110,0.133010,0.132910,0.132720,0.132610,0.132460,0.132350,0.132250,0.132140,0.131950,0.131860,0.131750,0.131640,0.131530,0.131410,0.131300,0.131220,0.131180,0.131090,0.130980,0.130870,0.130740,0.130650,0.130520,0.130360,0.130270,0.130190,0.130120,0.130060,0.129980,0.129910,0.129770,0.129660,0.129550,0.129500,0.129460,0.129360,0.129230,0.129120,0.129000,0.128870,0.128790,0.128690,0.128650,0.128550,0.128440,0.128360,0.128290,0.128180,0.128110,0.128070,0.127940,0.127860,0.127750,0.127640,0.127520,0.127420,0.127210,0.127150,0.127050,0.126930,0.126820,0.126760,0.126630,0.126480,0.126380,0.126270,0.126190,0.126130,0.126080,0.125980,0.125840,0.125760,0.125680,0.125580,0.125480,0.125410,0.125340,0.125210,0.125160,0.125070,0.124980,0.124840,0.124740,0.124660,0.124550,0.124430,0.124320,0.124240,0.124140,0.124060,0.123950,0.123800,0.123730,0.123660,0.123570,0.123450,0.123330,0.123260,0.123210,0.123080,0.122970,0.122920,0.122810,0.122680,0.122590,0.122500,0.122390,0.122290,0.122160,0.122040,0.121970,0.121880,0.121790,0.121660,0.121540,0.121470,0.121400,0.121340,0.121270,0.121170,0.121070,0.120970,0.120900,0.120860,0.120730,0.120680,0.120600,0.120560,0.120510,0.120400,0.120260,0.120110,0.119990,0.119910,0.119800,0.119750,0.119620,0.119500,0.119420,0.119320,0.119250,0.119130,0.119040,0.118940,0.118850,0.118740,0.118680,0.118640,0.118540,0.118490,0.118400,0.118240,0.118150,0.118070,0.117970,0.117880,0.117780,0.117710,0.117650,0.117530,0.117390,0.117330,0.117260,0.117200,0.117070,0.116930,0.116850,0.116750,0.116680,0.116570,0.116480,0.116350,0.116240,0.116190,0.116100,0.116020,0.115930,0.115860,0.115820,0.115760,0.115650,0.115570,0.115430,0.115340,0.115280,0.115180,0.115140,0.115060,0.114990,0.114890,0.114810,0.114730,0.114650,0.114570,0.114500,0.114430,0.114280,0.114210,0.114160,0.114060,0.113960,0.113870,0.113760,0.113610,0.113500,0.113440,0.113330,0.113210,0.113080,0.112990,0.112860,0.112770,0.112680,0.112600,0.112520,0.112410,0.112350,0.112280,0.112230,0.112190,0.112090,0.112050,0.111990,0.111910,0.111740,0.111730,0.111650,0.111560,0.111520,0.111460,0.111380,0.111280,0.111160,0.111060,0.110910,0.110790,0.110680,0.110620,0.110500,0.110410,0.110370,0.110290,0.110240,0.110180,0.110090,0.109980,0.109930,0.109870,0.109790,0.109660,0.109540,0.109460,0.109390,0.109290,0.109200,0.109110,0.109020,0.108920,0.108850,0.108760,0.108730,0.108670,0.108620,0.108500,0.108400,0.108320,0.108280,0.108230,0.108170,0.108050,0.107980,0.107920,0.107880,0.107820,0.107750,0.107680,0.107590,0.107510,0.107480,0.107410,0.107390,0.107310,0.107240,0.107140,0.107020,0.106960,0.106840,0.106730,0.106680,0.106580,0.106510,0.106470,0.106400,0.106340,0.106280,0.106220,0.106160,0.106070,0.106020,0.105900,0.105870,0.105800,0.105720,0.105620,0.105560,0.105470,0.105360,0.105230,0.105100,0.105040,0.104950,0.104880,0.104790,0.104650,0.104570,0.104490,0.104410,0.104290,0.104270,0.104200,0.104130,0.104030,0.103920,0.103850,0.103780,0.103730,0.103650,0.103580,0.103510,0.103380,0.103320,0.103230,0.103160,0.103070,0.102970,0.102930,0.102870,0.102760,0.102660,0.102590,0.102510,0.102470,0.102430,0.102340,0.102230,0.102160,0.102060,0.101990,0.101960,0.101920,0.101840,0.101780,0.101730,0.101670,0.101570,0.101520,0.101440,0.101380,0.101300,0.101230,0.101140,0.101010,0.100960,0.100850,0.100780,0.100700,0.100660,0.100600,0.100540,0.100440,0.100410,0.100360,0.100300,0.100200,0.100130,0.100040,0.100010,0.099960,0.099890,0.099760,0.099730,0.099600,0.099490,0.099420,0.099320,0.099270,0.099200,0.099090,0.098920,0.098860,0.098770,0.098760,0.098690,0.098620,0.098570,0.098500,0.098380,0.098330,0.098250,0.098200,0.098090,0.098020,0.097980,0.097920,0.097850,0.097740,0.097680,0.097640,0.097530,0.097490,0.097400,0.097330,0.097260,0.097180,0.097060,0.097010,0.096960,0.096870,0.096800,0.096730,0.096680,0.096620,0.096550,0.096490,0.096410,0.096340,0.096270,0.096180,0.096100,0.095970,0.095920,0.095830,0.095770,0.095670,0.095590,0.095500,0.095420,0.095370,0.095310,0.095210,0.095130,0.095080,0.095020,0.094980,0.094910,0.094850,0.094780,0.094700,0.094620,0.094520,0.094420,0.094330,0.094240,0.094130,0.094110,0.094000,0.093920,0.093880,0.093860,0.093770,0.093710,0.093640,0.093560,0.093460,0.093400,0.093320,0.093230,0.093190,0.093110,0.093050,0.092990,0.092930,0.092880,0.092800,0.092710,0.092570,0.092540,0.092450,0.092370,0.092320,0.092280,0.092240,0.092090,0.092030,0.091970,0.091930,0.091840,0.091690,0.091600,0.091500,0.091400,0.091280,0.091240,0.091190,0.091140,0.091100,0.091000,0.090970,0.090890,0.090850,0.090790,0.090720,0.090630,0.090590,0.090520,0.090440,0.090410,0.090330,0.090290,0.090180,0.090070,0.090000,0.089930,0.089850,0.089790,0.089710,0.089630,0.089570,0.089480,0.089390,0.089290,0.089240,0.089130,0.088990,0.088930,0.088890,0.088810,0.088750,0.088700,0.088610,0.088550,0.088500,0.088420,0.088320,0.088270,0.088210,0.088140,0.088070,0.088020,0.087970,0.087870,0.087840,0.087760,0.087700,0.087650,0.087500,0.087460,0.087400,0.087330,0.087250,0.087200,0.087160,0.087070,0.087020,0.086920,0.086840,0.086770,0.086720,0.086650,0.086580,0.086520,0.086470,0.086400,0.086310,0.086260,0.086150,0.086090,0.086040,0.085950,0.085900,0.085840,0.085770,0.085720,0.085650,0.085610,0.085540,0.085510,0.085470,0.085430,0.085380,0.085320,0.085230,0.085170,0.085110,0.085040,0.085000,0.084910,0.084840,0.084770,0.084750,0.084670,0.084620,0.084590,0.084540,0.084460,0.084420,0.084370,0.084340,0.084300,0.084240,0.084140,0.084080,0.084040,0.083990,0.083880,0.083790,0.083730,0.083660,0.083600,0.083540,0.083510,0.083460,0.083410,0.083350,0.083300,0.083230,0.083110,0.083080,0.083030,0.082970,0.082900,0.082840,0.082820,0.082790,0.082710,0.082670,0.082620,0.082480,0.082420,0.082350,0.082280,0.082230,0.082150,0.082070,0.082030,0.081970,0.081920,0.081810,0.081710,0.081660,0.081610,0.081540,0.081480,0.081470,0.081400,0.081370,0.081310,0.081280,0.081200,0.081070,0.080980,0.080930,0.080860,0.080810,0.080730,0.080670,0.080570,0.080490,0.080400,0.080320,0.080260,0.080180,0.080100,0.080020,0.079940,0.079880,0.079810,0.079750,0.079720,0.079640,0.079600,0.079570,0.079510,0.079490,0.079430,0.079370,0.079320,0.079280,0.079170,0.079120,0.079010,0.078950,0.078910,0.078850,0.078750,0.078730,0.078680,0.078630,0.078540,0.078440,0.078390,0.078330,0.078300,0.078250,0.078170,0.078110,0.078090,0.078040,0.077940,0.077850,0.077820,0.077750,0.077700,0.077650,0.077620,0.077560,0.077530,0.077430,0.077340,0.077300,0.077230,0.077160,0.077100,0.077050,0.076950,0.076920,0.076850,0.076800,0.076760,0.076730,0.076660,0.076600,0.076560,0.076470,0.076450,0.076370,0.076310,0.076220,0.076150,0.076110,0.076050,0.075980,0.075970,0.075930,0.075820,0.075780,0.075720,0.075650,0.075570,0.075520,0.075400,0.075350,0.075330,0.075280,0.075190,0.075170,0.075060,0.075030,0.074990,0.074950,0.074930,0.074920,0.074870,0.074820,0.074720,0.074660,0.074580,0.074530,0.074490,0.074430,0.074390,0.074280,0.074240,0.074130,0.074080,0.074040,0.074010,0.073920,0.073830,0.073770,0.073740,0.073720,0.073630,0.073570,0.073500,0.073400,0.073350,0.073270,0.073180,0.073140,0.073080,0.073020,0.072990,0.072930,0.072850,0.072770,0.072730,0.072690,0.072660,0.072640,0.072600,0.072510,0.072460,0.072450,0.072390,0.072300,0.072280,0.072230,0.072180,0.072080,0.072020,0.071960,0.071900,0.071820,0.071740,0.071640,0.071580,0.071540,0.071490,0.071400,0.071320,0.071300,0.071250,0.071220,0.071150,0.071120,0.071050,0.071010,0.070960,0.070900,0.070870,0.070810,0.070780,0.070760,0.070660,0.070610,0.070540,0.070460,0.070410,0.070380,0.070330,0.070260,0.070220,0.070170,0.070110,0.070030,0.069980,0.069910,0.069860,0.069800,0.069720,0.069690,0.069630,0.069600,0.069540,0.069480,0.069410,0.069360,0.069340,0.069280,0.069230,0.069170,0.069110,0.069080,0.069030,0.068990,0.068950,0.068870,0.068800,0.068750,0.068690,0.068610,0.068570,0.068520,0.068470,0.068410,0.068310,0.068230,0.068190,0.068100,0.068030,0.067990,0.067940,0.067880,0.067820,0.067740,0.067700,0.067600,0.067560,0.067520,0.067430,0.067380,0.067300,0.067230,0.067160,0.067100,0.067090,0.067050,0.066990,0.066920,0.066890,0.066800,0.066750,0.066700,0.066630,0.066580,0.066560,0.066550,0.066510,0.066480,0.066420,0.066410,0.066340,0.066250,0.066230,0.066180,0.066160,0.066100,0.066060,0.066030,0.065970,0.065960,0.065920,0.065830,0.065790,0.065740,0.065670,0.065630,0.065560,0.065490,0.065420,0.065350,0.065290,0.065260,0.065220,0.065160,0.065140,0.065080,0.065030,0.064990,0.064910,0.064890,0.064830,0.064780,0.064700,0.064610,0.064570,0.064540,0.064440,0.064400,0.064350,0.064310,0.064270,0.064230,0.064200,0.064150,0.064120,0.064070,0.064000,0.063910,0.063880,0.063860,0.063820,0.063760,0.063720,0.063670,0.063630,0.063560,0.063490,0.063460,0.063400,0.063360,0.063290,0.063250,0.063210,0.063110,0.063050,0.062990,0.062900,0.062860,0.062810,0.062710,0.062660,0.062620,0.062570,0.062540,0.062510,0.062460,0.062420,0.062380,0.062320,0.062260,0.062210,0.062170,0.062130,0.062040,0.061990,0.061940,0.061890,0.061840,0.061800,0.061740,0.061700,0.061640,0.061590,0.061560,0.061530,0.061460,0.061410,0.061370,0.061350,0.061290,0.061250,0.061190,0.061140,0.061120,0.061110,0.061060,0.061040,0.061020,0.060990,0.060960,0.060940,0.060870,0.060830,0.060800,0.060750,0.060720,0.060610,0.060550,0.060500,0.060450,0.060430,0.060380,0.060330,0.060290,0.060250,0.060200,0.060190,0.060160,0.060110,0.060030,0.060000,0.059960,0.059940,0.059900,0.059810,0.059760,0.059720,0.059680,0.059580,0.059540,0.059530,0.059510,0.059460,0.059430,0.059400,0.059340,0.059290,0.059180,0.059130,0.059080,0.059030,0.058980,0.058930,0.058930,0.058880,0.058790,0.058750,0.058640,0.058590,0.058520,0.058490,0.058470,0.058410,0.058360,0.058320,0.058290,0.058240,0.058190,0.058170,0.058120,0.058070,0.058030,0.057950,0.057890,0.057820,0.057750,0.057710,0.057600,0.057530,0.057470,0.057460,0.057450,0.057420,0.057380,0.057350,0.057300,0.057250,0.057240,0.057180,0.057140,0.057080,0.057040,0.056970,0.056940,0.056900,0.056840,0.056780,0.056760,0.056730,0.056670,0.056630,0.056580,0.056520,0.056480,0.056450,0.056380,0.056350,0.056330,0.056300,0.056290,0.056210,0.056140,0.056070,0.056030,0.056010,0.055980,0.055930,0.055880,0.055820,0.055800,0.055710,0.055670,0.055610,0.055530,0.055450,0.055360,0.055330,0.055290,0.055250,0.055200,0.055150,0.055130,0.055090,0.055050,0.055000,0.054970,0.054940,0.054870,0.054820,0.054780,0.054730,0.054680,0.054610,0.054560,0.054560,0.054540,0.054490,0.054440,0.054390,0.054320,0.054300,0.054270,0.054250,0.054230,0.054210,0.054180,0.054150,0.054080,0.054060,0.054040,0.054000,0.053930,0.053890,0.053840,0.053810,0.053790,0.053760,0.053740,0.053730,0.053700,0.053680,0.053640,0.053570,0.053520,0.053500,0.053500,0.053470,0.053430,0.053350,0.053320,0.053290,0.053260,0.053230,0.053170,0.053130,0.053100,0.053070,0.053030,0.053010,0.052980,0.052980,0.052950,0.052930,0.052870,0.052830,0.052780,0.052730,0.052640,0.052550,0.052510,0.052470,0.052430,0.052370,0.052350,0.052310,0.052280,0.052220,0.052160,0.052140,0.052120,0.052080,0.052020,0.052010,0.051960,0.051930,0.051920,0.051840,0.051780,0.051730,0.051650,0.051610,0.051570,0.051540,0.051480,0.051460,0.051450,0.051400,0.051360,0.051330,0.051270,0.051240,0.051220,0.051150,0.051090,0.051060,0.051050,0.051020,0.051000,0.050960,0.050950,0.050910,0.050860,0.050820,0.050790,0.050750,0.050700,0.050700,0.050680,0.050650,0.050620,0.050600,0.050560,0.050500,0.050490,0.050470,0.050430,0.050390,0.050350,0.050280,0.050260,0.050210,0.050180,0.050180,0.050150,0.050100,0.050050,0.050050,0.050000,0.049930,0.049910,0.049880,0.049860,0.049780,0.049750,0.049720,0.049690,0.049680,0.049640,0.049570,0.049550,0.049520,0.049520,0.049510,0.049500,0.049470,0.049450,0.049370,0.049340,0.049300,0.049220,0.049160,0.049120,0.049080,0.049010,0.048950,0.048930,0.048870,0.048830,0.048780,0.048760,0.048710,0.048700,0.048660,0.048610,0.048580,0.048560,0.048460,0.048410,0.048350,0.048290,0.048250,0.048190,0.048130,0.048060,0.048000,0.047980,0.047960,0.047930,0.047890,0.047870,0.047840,0.047800,0.047780,0.047750,0.047700,0.047680,0.047670,0.047640,0.047610,0.047570,0.047520,0.047510,0.047460,0.047440,0.047390,0.047380,0.047350,0.047340,0.047290,0.047200,0.047180,0.047170,0.047150,0.047100,0.047040,0.047010,0.046980,0.046940,0.046940,0.046870,0.046810,0.046790,0.046760,0.046730,0.046670,0.046640,0.046630,0.046580,0.046560,0.046510,0.046490,0.046470,0.046430,0.046420,0.046400,0.046330,0.046300,0.046270,0.046220,0.046200,0.046170,0.046150,0.046100,0.046020,0.045990,0.045940,0.045870,0.045810,0.045760,0.045720,0.045680,0.045650,0.045620,0.045590,0.045520,0.045510,0.045480,0.045420,0.045380,0.045340,0.045260,0.045220,0.045170,0.045150,0.045070,0.045030,0.044990,0.044910,0.044870,0.044850,0.044810,0.044790,0.044760,0.044710,0.044690,0.044660,0.044640,0.044610,0.044560,0.044530,0.044460,0.044380,0.044370,0.044360,0.044320,0.044260,0.044230,0.044200,0.044180,0.044150,0.044150,0.044140,0.044090,0.044070,0.044020,0.044000,0.043970,0.043940,0.043910,0.043860,0.043830,0.043790,0.043730,0.043680,0.043640,0.043610,0.043560,0.043530,0.043510,0.043490,0.043490,0.043450,0.043410,0.043370,0.043330,0.043320,0.043310,0.043290,0.043240,0.043200,0.043170,0.043170,0.043120,0.043100,0.043050,0.043040,0.043010,0.042990,0.042970,0.042910,0.042880,0.042850,0.042850,0.042820,0.042800,0.042770,0.042730,0.042680,0.042670,0.042650,0.042620,0.042590,0.042570,0.042530,0.042460,0.042430,0.042390,0.042330,0.042290,0.042280,0.042190,0.042130,0.042090,0.042050,0.042010,0.041990,0.041910,0.041880,0.041860,0.041850,0.041800,0.041780,0.041760,0.041730,0.041700,0.041670,0.041650,0.041610,0.041560,0.041540,0.041530,0.041480,0.041460,0.041420,0.041390,0.041340,0.041310,0.041280,0.041270,0.041190,0.041130,0.041120,0.041100,0.041060,0.041050,0.040990,0.040930,0.040920,0.040920,0.040880,0.040830,0.040790,0.040750,0.040720,0.040710,0.040680,0.040640,0.040590,0.040570,0.040550,0.040520,0.040450,0.040400,0.040390,0.040350,0.040330,0.040310,0.040280,0.040250,0.040220,0.040130,0.040130,0.040110,0.040060,0.040000,0.039980,0.039930,0.039930,0.039910,0.039850,0.039820,0.039800,0.039780,0.039740,0.039680,0.039640,0.039610,0.039580,0.039570,0.039540,0.039490,0.039460,0.039410,0.039390,0.039370,0.039340,0.039290,0.039280,0.039260,0.039250,0.039220,0.039220,0.039180,0.039120,0.039070,0.039010,0.038990,0.038930,0.038900,0.038890,0.038820,0.038790,0.038760,0.038740,0.038700,0.038660,0.038650,0.038630,0.038610,0.038540,0.038520,0.038460,0.038430,0.038400,0.038390,0.038370,0.038350,0.038320,0.038300,0.038250,0.038230,0.038180,0.038160,0.038140,0.038110,0.038080,0.038040,0.038030,0.038000,0.037930,0.037890,0.037870,0.037850,0.037840,0.037830,0.037790,0.037780,0.037750,0.037730,0.037700,0.037670,0.037600,0.037540,0.037520,0.037490,0.037470,0.037430,0.037390,0.037360,0.037330,0.037270,0.037250,0.037200,0.037150,0.037130,0.037120,0.037100,0.037050,0.037030,0.037010,0.036970,0.036960,0.036920,0.036900,0.036880,0.036870,0.036860,0.036850,0.036820,0.036780,0.036780,0.036750,0.036660,0.036620,0.036600,0.036560,0.036510,0.036490,0.036440,0.036400,0.036360,0.036320,0.036320,0.036290,0.036280,0.036260,0.036240,0.036220,0.036220,0.036170,0.036120,0.036100,0.036050,0.036020,0.035970,0.035940,0.035910,0.035880,0.035830,0.035780,0.035770,0.035750,0.035730,0.035710,0.035670,0.035650,0.035620,0.035620,0.035600,0.035570,0.035550,0.035510,0.035490,0.035460,0.035430,0.035410,0.035380,0.035360,0.035320,0.035260,0.035230,0.035200,0.035170,0.035150,0.035110,0.035070,0.035040,0.035010,0.034950,0.034920,0.034900,0.034880,0.034870,0.034810,0.034760,0.034730,0.034710,0.034680,0.034670,0.034620,0.034610,0.034590,0.034570,0.034560,0.034520,0.034500,0.034480,0.034460,0.034410,0.034400,0.034390,0.034360,0.034350,0.034300,0.034260,0.034230,0.034200,0.034190,0.034180,0.034170,0.034120,0.034090,0.034030,0.034020,0.033990,0.033960,0.033950,0.033930,0.033900,0.033890,0.033870,0.033850,0.033830,0.033800,0.033780,0.033780,0.033770,0.033760,0.033710,0.033710,0.033670,0.033610,0.033580,0.033550,0.033550,0.033520,0.033500,0.033470,0.033450,0.033430,0.033410,0.033400,0.033390,0.033370,0.033360,0.033330,0.033290,0.033280,0.033280,0.033250,0.033200,0.033160,0.033140,0.033110,0.033100,0.033070,0.033060,0.033050,0.032990,0.032980,0.032960,0.032900,0.032870,0.032850,0.032790,0.032760,0.032730,0.032730,0.032690,0.032650,0.032600,0.032570,0.032560,0.032550,0.032540,0.032520,0.032500,0.032460,0.032420,0.032400,0.032380,0.032350,0.032330,0.032320,0.032300,0.032290,0.032270,0.032240,0.032210,0.032190,0.032180,0.032130,0.032100,0.032090,0.032050,0.032020,0.032010,0.031970,0.031930,0.031920,0.031880,0.031860,0.031840,0.031810,0.031760,0.031750,0.031730,0.031710,0.031690,0.031680,0.031670,0.031670,0.031650,0.031620,0.031600,0.031580,0.031540,0.031510,0.031510,0.031480,0.031480,0.031470,0.031440,0.031380,0.031370,0.031350,0.031330,0.031310,0.031260,0.031250,0.031230,0.031190,0.031170,0.031160,0.031150,0.031120,0.031110,0.031100,0.031070,0.031050,0.031040,0.031010,0.030980,0.030930,0.030900,0.030900,0.030890,0.030860,0.030830,0.030790,0.030770,0.030750,0.030700,0.030680,0.030670,0.030650,0.030640,0.030610,0.030590,0.030590,0.030560,0.030520,0.030460,0.030440,0.030400,0.030370,0.030310,0.030290,0.030250,0.030230,0.030230,0.030190,0.030150,0.030140,0.030100,0.030080,0.030040,0.030010,0.029970,0.029950,0.029930,0.029920,0.029900,0.029840,0.029810,0.029780,0.029760,0.029720,0.029700,0.029690,0.029670,0.029640,0.029620,0.029570,0.029540,0.029500,0.029470,0.029460,0.029440,0.029440,0.029420,0.029400,0.029380,0.029350,0.029290,0.029240,0.029220,0.029220,0.029220,0.029170,0.029160,0.029140,0.029110,0.029080,0.029060,0.029040,0.029030,0.028990,0.028960,0.028960,0.028940,0.028920,0.028900,0.028880,0.028870,0.028860,0.028820,0.028810,0.028790,0.028750,0.028710,0.028680,0.028620,0.028590,0.028570,0.028530,0.028510,0.028490,0.028490,0.028480,0.028470,0.028420,0.028390,0.028370,0.028350,0.028330,0.028300,0.028260,0.028210,0.028190,0.028180,0.028140,0.028140,0.028120,0.028110,0.028090,0.028040,0.028030,0.028030,0.028020,0.028000,0.027970,0.027960,0.027920,0.027890,0.027840,0.027820,0.027810,0.027810,0.027780,0.027760,0.027740,0.027730,0.027700,0.027680,0.027650,0.027620,0.027610,0.027590,0.027580,0.027520,0.027490,0.027480,0.027450,0.027420,0.027410,0.027390,0.027380,0.027380,0.027370,0.027330,0.027320,0.027300,0.027230,0.027190,0.027160,0.027160,0.027130,0.027120,0.027100,0.027070,0.027060,0.027030,0.026970,0.026960,0.026950,0.026920,0.026850,0.026820,0.026790,0.026760,0.026720,0.026710,0.026700,0.026670,0.026670,0.026640,0.026610,0.026590,0.026570,0.026540,0.026510,0.026490,0.026470,0.026460,0.026400,0.026370,0.026330,0.026320,0.026310,0.026290,0.026260,0.026250,0.026180,0.026170,0.026160,0.026150,0.026090,0.026090,0.026070,0.025990,0.025960,0.025930,0.025860,0.025840,0.025810,0.025760,0.025750,0.025730,0.025720,0.025720,0.025700,0.025650,0.025630,0.025620,0.025590,0.025590,0.025580,0.025550,0.025530,0.025510,0.025470,0.025450,0.025410,0.025390,0.025370,0.025340,0.025320,0.025300,0.025300,0.025270,0.025260,0.025240,0.025200,0.025160,0.025120,0.025110,0.025080,0.025070,0.025050,0.025010,0.025000,0.024990,0.024950,0.024930,0.024920,0.024880,0.024870,0.024860,0.024820,0.024820,0.024780,0.024720,0.024700,0.024680,0.024660,0.024630,0.024620,0.024610,0.024590,0.024550,0.024540,0.024490,0.024480,0.024470,0.024460,0.024460,0.024440,0.024420,0.024420,0.024410,0.024380,0.024380,0.024370,0.024340,0.024310,0.024290,0.024260,0.024240,0.024220,0.024190,0.024160,0.024130,0.024110,0.024100,0.024080,0.024060,0.024030,0.024030,0.024030,0.024000,0.023990,0.023970,0.023940,0.023910,0.023870,0.023820,0.023820,0.023810,0.023780,0.023760,0.023740,0.023720,0.023710,0.023690,0.023670,0.023650,0.023650,0.023650,0.023600,0.023590,0.023590,0.023560,0.023560,0.023530,0.023500,0.023470,0.023450,0.023430,0.023420,0.023420,0.023390,0.023370,0.023370,0.023360,0.023310,0.023290,0.023280,0.023250,0.023240,0.023220,0.023210,0.023200,0.023170,0.023140,0.023110,0.023100,0.023080,0.023040,0.023040,0.023010,0.022990,0.022960,0.022940,0.022910,0.022890,0.022870,0.022830,0.022810,0.022780,0.022780,0.022770,0.022750,0.022740,0.022700,0.022660,0.022640,0.022630,0.022620,0.022610,0.022590,0.022570,0.022570,0.022560,0.022500,0.022480,0.022470,0.022450,0.022450,0.022430,0.022420,0.022400,0.022400,0.022380,0.022340,0.022340,0.022310,0.022300,0.022300,0.022290,0.022250,0.022200,0.022170,0.022160,0.022130,0.022120,0.022100,0.022090,0.022080,0.022070,0.022060,0.022040,0.022010,0.022000,0.021970,0.021960,0.021940,0.021940,0.021930,0.021920,0.021920,0.021880,0.021850,0.021850,0.021840,0.021810,0.021800,0.021780,0.021760,0.021720,0.021710,0.021680,0.021650,0.021650,0.021640,0.021610,0.021570,0.021550,0.021520,0.021510,0.021500,0.021490,0.021470,0.021450,0.021440,0.021420,0.021400,0.021400,0.021380,0.021340,0.021310,0.021270,0.021260,0.021230,0.021190,0.021160,0.021160,0.021160,0.021150,0.021100,0.021100,0.021070,0.021040,0.021030,0.020990,0.020980,0.020970,0.020920,0.020910,0.020900,0.020870,0.020860,0.020840,0.020830,0.020810,0.020800,0.020770,0.020750,0.020730,0.020730,0.020730,0.020700,0.020690,0.020660,0.020660,0.020620,0.020590,0.020570,0.020570,0.020550,0.020550,0.020530,0.020520,0.020510,0.020500,0.020490,0.020480,0.020470,0.020450,0.020440,0.020430,0.020420,0.020410,0.020400,0.020390,0.020370,0.020360,0.020340,0.020330,0.020300,0.020290,0.020270,0.020240,0.020220,0.020210,0.020170,0.020140,0.020140,0.020140,0.020100,0.020060,0.020060,0.020040,0.020020,0.020010,0.020010,0.019990,0.019980,0.019970,0.019970,0.019940,0.019920,0.019870,0.019840,0.019830,0.019800,0.019790,0.019760,0.019720,0.019710,0.019700,0.019660,0.019660,0.019640,0.019640,0.019620,0.019600,0.019600,0.019590,0.019580,0.019570,0.019550,0.019530,0.019510,0.019490,0.019470,0.019450,0.019410,0.019390,0.019340,0.019310,0.019310,0.019290,0.019280,0.019250,0.019230,0.019220,0.019210,0.019190,0.019180,0.019170,0.019140,0.019110,0.019110,0.019110,0.019090,0.019080,0.019080,0.019070,0.019060,0.019030,0.019020,0.019020,0.019010,0.019010,0.019000,0.019000,0.018970,0.018960,0.018940,0.018940,0.018920,0.018900,0.018900,0.018890,0.018870,0.018860,0.018850,0.018840,0.018820,0.018800,0.018770,0.018750,0.018740,0.018740,0.018730,0.018720,0.018680,0.018650,0.018640,0.018620,0.018590,0.018580,0.018570,0.018570,0.018550,0.018490,0.018450,0.018450,0.018430,0.018420,0.018390,0.018380,0.018370,0.018370,0.018340,0.018320,0.018320,0.018320,0.018310,0.018300,0.018270,0.018260,0.018250,0.018240,0.018210,0.018180,0.018180,0.018150,0.018140,0.018110,0.018110,0.018090,0.018070,0.018050,0.018040,0.018030,0.018030,0.018000,0.017980,0.017980,0.017940,0.017930,0.017920,0.017920,0.017880,0.017850,0.017840,0.017840,0.017820,0.017800,0.017790,0.017790,0.017770,0.017740,0.017710,0.017680,0.017670,0.017650,0.017650,0.017610,0.017610,0.017600,0.017590,0.017580,0.017570,0.017550,0.017550,0.017550,0.017550,0.017510,0.017480,0.017460,0.017460,0.017450,0.017430,0.017420,0.017400,0.017390,0.017360,0.017340,0.017320,0.017300,0.017270,0.017260,0.017260,0.017250,0.017220,0.017210,0.017180,0.017180,0.017180,0.017170,0.017160,0.017150,0.017140,0.017130,0.017110,0.017110,0.017090,0.017080,0.017080,0.017050,0.017050,0.017010,0.017010,0.016990,0.016960,0.016950,0.016940,0.016940,0.016940,0.016930,0.016910,0.016900,0.016880,0.016870,0.016860,0.016840,0.016820,0.016810,0.016780,0.016760,0.016760,0.016750,0.016730,0.016730,0.016730,0.016710,0.016710,0.016700,0.016680,0.016650,0.016640,0.016640,0.016620,0.016580,0.016580,0.016560,0.016550,0.016520,0.016520,0.016500,0.016480,0.016440,0.016440,0.016420,0.016420,0.016420,0.016390,0.016380,0.016350,0.016320,0.016300,0.016280,0.016260,0.016240,0.016210,0.016200,0.016190,0.016180,0.016140,0.016130,0.016120,0.016120,0.016100,0.016100,0.016100,0.016090,0.016090,0.016080,0.016070,0.016050,0.016040,0.016010,0.016000,0.016000,0.016000,0.016000,0.015990,0.015980,0.015970,0.015950,0.015940,0.015910,0.015910,0.015890,0.015880,0.015880,0.015870,0.015870,0.015850,0.015840,0.015820,0.015820,0.015810,0.015800,0.015780,0.015770,0.015750,0.015740,0.015730,0.015720,0.015700,0.015690,0.015660,0.015640,0.015630,0.015620,0.015600,0.015600,0.015580,0.015530,0.015520,0.015510,0.015490,0.015480,0.015450,0.015440,0.015410,0.015400,0.015400,0.015380,0.015360,0.015350,0.015340,0.015340,0.015330,0.015320,0.015300,0.015280,0.015280,0.015270,0.015250,0.015230,0.015220,0.015220,0.015200,0.015190,0.015170,0.015160,0.015140,0.015120,0.015120,0.015090,0.015090,0.015050,0.015020,0.015000,0.014960,0.014930,0.014920,0.014880,0.014870,0.014860,0.014830,0.014800,0.014770,0.014770,0.014740,0.014730,0.014720,0.014700,0.014670,0.014660,0.014640,0.014600,0.014600,0.014580,0.014570,0.014550,0.014550,0.014500,0.014460,0.014460,0.014460,0.014460,0.014450,0.014440,0.014410,0.014390,0.014390,0.014390,0.014380,0.014360,0.014340,0.014340,0.014330,0.014320,0.014320,0.014310,0.014310,0.014300,0.014290,0.014280,0.014270,0.014230,0.014210,0.014180,0.014170,0.014150,0.014150,0.014140,0.014120,0.014070,0.014060,0.014060,0.014030,0.014030,0.014010,0.014000,0.013970,0.013950,0.013940,0.013920,0.013910,0.013880,0.013860,0.013860,0.013840,0.013820,0.013800,0.013770,0.013750,0.013750,0.013740,0.013730,0.013710,0.013700,0.013690,0.013680,0.013670,0.013640,0.013640,0.013640,0.013620,0.013610,0.013600,0.013560,0.013550,0.013520,0.013510,0.013510,0.013490,0.013490,0.013480,0.013470,0.013450,0.013440,0.013440,0.013440,0.013420,0.013400,0.013390,0.013380,0.013370,0.013370,0.013370,0.013340,0.013330,0.013330,0.013320,0.013300,0.013300,0.013300,0.013300,0.013290,0.013290,0.013280,0.013250,0.013240,0.013240,0.013220,0.013200,0.013190,0.013170,0.013170,0.013150,0.013140,0.013120,0.013080,0.013080,0.013080,0.013070,0.013070,0.013060,0.013050,0.013050,0.013040,0.013030,0.013030,0.013010,0.013000,0.012990,0.012990,0.012980,0.012980,0.012970,0.012970,0.012950,0.012950,0.012930,0.012910,0.012900,0.012900,0.012890,0.012890,0.012890,0.012890,0.012880,0.012860,0.012820,0.012810,0.012800,0.012790,0.012780,0.012770,0.012760,0.012740,0.012730,0.012700,0.012700,0.012690,0.012690,0.012680,0.012680,0.012650,0.012620,0.012610,0.012600,0.012590,0.012590,0.012580,0.012570,0.012560,0.012550,0.012550,0.012540,0.012510,0.012500,0.012480,0.012450,0.012440,0.012440,0.012430,0.012420,0.012410,0.012400,0.012400,0.012370,0.012350,0.012340,0.012340,0.012340,0.012340,0.012320,0.012310,0.012290,0.012290,0.012280,0.012260,0.012250,0.012240,0.012230,0.012210,0.012190,0.012190,0.012190,0.012190,0.012180,0.012170,0.012170,0.012170,0.012140,0.012140,0.012120,0.012090,0.012090,0.012080,0.012080,0.012060,0.012050,0.012050,0.012030,0.012020,0.012000,0.011990,0.011960,0.011950,0.011940,0.011930,0.011920,0.011910,0.011890,0.011890,0.011870,0.011860,0.011830,0.011820,0.011810,0.011790,0.011770,0.011770,0.011750,0.011730,0.011720,0.011720,0.011710,0.011710,0.011710,0.011700,0.011670,0.011670,0.011670,0.011670,0.011670,0.011670,0.011670,0.011650,0.011620,0.011610,0.011600,0.011590,0.011580,0.011580,0.011570,0.011570,0.011560,0.011550,0.011520,0.011510,0.011480,0.011480,0.011480,0.011470,0.011450,0.011430,0.011410,0.011410,0.011400,0.011400,0.011380,0.011380,0.011360,0.011340,0.011320,0.011300,0.011290,0.011290,0.011280,0.011270,0.011260,0.011260,0.011260,0.011260,0.011260,0.011260,0.011240,0.011220,0.011210,0.011200,0.011180,0.011170,0.011170,0.011160,0.011140,0.011140,0.011140,0.011120,0.011120,0.011100,0.011100,0.011100,0.011090,0.011090,0.011070,0.011060,0.011050,0.011050,0.011040,0.011040,0.011030,0.011020,0.011010,0.011010,0.011000,0.011000,0.010990,0.010990,0.010970,0.010970,0.010940,0.010930,0.010930,0.010910,0.010910,0.010890,0.010890,0.010870,0.010870,0.010860,0.010860,0.010850,0.010840,0.010810,0.010800,0.010790,0.010780,0.010770,0.010770,0.010770,0.010770,0.010750,0.010750,0.010750,0.010740,0.010740,0.010720,0.010710,0.010700,0.010690,0.010680,0.010680,0.010660,0.010650,0.010650,0.010640,0.010640,0.010640,0.010620,0.010620,0.010610,0.010600,0.010590,0.010570,0.010570,0.010560,0.010540,0.010520,0.010510,0.010510,0.010500,0.010490,0.010490,0.010490,0.010490,0.010490,0.010480,0.010480,0.010470,0.010470,0.010460,0.010450,0.010450,0.010450,0.010430,0.010420,0.010410,0.010390,0.010380,0.010350,0.010330,0.010320,0.010310,0.010280,0.010280,0.010270,0.010270,0.010270,0.010260,0.010240,0.010240,0.010230,0.010230,0.010230,0.010230,0.010230,0.010220,0.010220,0.010200,0.010190,0.010160,0.010150,0.010140,0.010140,0.010120,0.010100,0.010080,0.010080,0.010070,0.010070,0.010050,0.010050,0.010050,0.010020,0.010020,0.010000,0.010000,0.009980,0.009980,0.009980,0.009980,0.009970,0.009960,0.009960,0.009960,0.009950,0.009950,0.009950,0.009940,0.009920,0.009910,0.009900,0.009880,0.009870,0.009870,0.009870,0.009870,0.009850,0.009850,0.009840,0.009830,0.009830,0.009830,0.009820,0.009810,0.009810,0.009810,0.009800,0.009790,0.009790,0.009780,0.009780,0.009770,0.009760,0.009750,0.009740,0.009740,0.009730,0.009700,0.009700,0.009700,0.009680,0.009670,0.009660,0.009640,0.009620,0.009610,0.009600,0.009580,0.009570,0.009570,0.009570,0.009560,0.009560,0.009540,0.009540,0.009520,0.009500,0.009500,0.009500,0.009500,0.009490,0.009490,0.009490,0.009470,0.009440,0.009410,0.009390,0.009390,0.009390,0.009390,0.009380,0.009370,0.009350,0.009340,0.009340,0.009310,0.009290,0.009290,0.009290,0.009290,0.009290,0.009280,0.009270,0.009270,0.009260,0.009260,0.009250,0.009250,0.009240,0.009230,0.009230,0.009230,0.009230,0.009230,0.009190,0.009180,0.009180,0.009170,0.009170,0.009160,0.009160,0.009140,0.009140,0.009140,0.009110,0.009110,0.009100,0.009100,0.009070,0.009070,0.009070,0.009070,0.009060,0.009060,0.009040,0.009040,0.009040,0.009040,0.009040,0.009010,0.009000,0.008990,0.008990,0.008990,0.008980,0.008980,0.008980,0.008980,0.008980,0.008980,0.008970,0.008970,0.008940,0.008930,0.008930,0.008920,0.008920,0.008900,0.008900,0.008900,0.008900,0.008880,0.008870,0.008850,0.008850,0.008820,0.008820,0.008810,0.008810,0.008810,0.008810,0.008790,0.008780,0.008760,0.008760,0.008760,0.008740,0.008730,0.008730,0.008730,0.008730,0.008710,0.008710,0.008690,0.008680,0.008680,0.008680,0.008670,0.008670,0.008670,0.008670,0.008660,0.008650,0.008650,0.008640,0.008640,0.008620,0.008610,0.008600,0.008590,0.008580,0.008580,0.008580,0.008560,0.008550,0.008520,0.008510,0.008510,0.008500,0.008490,0.008490,0.008490,0.008490,0.008490,0.008480,0.008470,0.008470,0.008450,0.008450,0.008450,0.008450,0.008430,0.008420,0.008420,0.008410,0.008410,0.008410,0.008410,0.008390,0.008390,0.008340,0.008330,0.008330,0.008330,0.008320,0.008320,0.008310,0.008300,0.008290,0.008290,0.008280,0.008270,0.008270,0.008270,0.008250,0.008250,0.008250,0.008250,0.008240,0.008230,0.008230,0.008230,0.008230,0.008220,0.008220,0.008220,0.008220,0.008200,0.008200,0.008190,0.008190,0.008190,0.008190,0.008180,0.008170,0.008140,0.008140,0.008140,0.008130,0.008130,0.008130,0.008130,0.008130,0.008080,0.008060,0.008040,0.008040,0.008030,0.008010,0.008000,0.008000,0.007990,0.007980,0.007980,0.007970,0.007970,0.007970,0.007960,0.007950,0.007920,0.007900,0.007900,0.007880,0.007860,0.007850,0.007840,0.007840,0.007840,0.007830,0.007810,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007790,0.007790,0.007740,0.007730,0.007730,0.007720,0.007720,0.007720,0.007710,0.007710,0.007690,0.007680,0.007680,0.007670,0.007670,0.007660,0.007660,0.007660,0.007660,0.007660,0.007650,0.007650,0.007650,0.007650,0.007630,0.007630,0.007630,0.007630,0.007630,0.007610,0.007610,0.007590,0.007580,0.007570,0.007570,0.007550,0.007530,0.007520,0.007510,0.007500,0.007490,0.007480,0.007480,0.007480,0.007480,0.007480,0.007460,0.007460,0.007450,0.007440,0.007440,0.007440,0.007420,0.007420,0.007420,0.007390,0.007380,0.007380,0.007380,0.007370,0.007370,0.007360,0.007360,0.007360,0.007350,0.007340,0.007340,0.007300,0.007290,0.007280,0.007280,0.007260,0.007250,0.007250,0.007240,0.007240,0.007240,0.007230,0.007220,0.007220,0.007210,0.007190,0.007180,0.007180,0.007180,0.007180,0.007180,0.007170,0.007170,0.007170,0.007150,0.007150,0.007150,0.007150,0.007140,0.007140,0.007140,0.007130,0.007130,0.007130,0.007130,0.007130,0.007120,0.007120,0.007110,0.007100,0.007080,0.007080,0.007070,0.007070,0.007070,0.007070,0.007070,0.007070,0.007070,0.007050,0.007050,0.007040,0.007040,0.007030,0.007020,0.007020,0.006990,0.006970,0.006970,0.006960,0.006950,0.006950,0.006950,0.006950,0.006940,0.006940,0.006930,0.006920,0.006910,0.006910,0.006910,0.006900,0.006900,0.006880,0.006870,0.006860,0.006860,0.006860,0.006840,0.006840,0.006840,0.006820,0.006820,0.006820,0.006820,0.006820,0.006820,0.006820,0.006810,0.006810,0.006800,0.006770,0.006760,0.006750,0.006750,0.006730,0.006710,0.006700,0.006690,0.006690,0.006690,0.006690,0.006690,0.006670,0.006660,0.006650,0.006650,0.006650,0.006650,0.006650,0.006650,0.006630,0.006610,0.006610,0.006610,0.006610,0.006600,0.006600,0.006600,0.006600,0.006580,0.006580,0.006560,0.006560,0.006560,0.006560,0.006560,0.006560,0.006560,0.006560,0.006550,0.006550,0.006530,0.006510,0.006510,0.006510,0.006490,0.006480,0.006470,0.006460,0.006460,0.006440,0.006440,0.006440,0.006440,0.006430,0.006430,0.006390,0.006390,0.006380,0.006380,0.006380,0.006380,0.006380,0.006370,0.006340,0.006330,0.006300,0.006290,0.006290,0.006290,0.006290,0.006280,0.006280,0.006280,0.006260,0.006260,0.006250,0.006230,0.006230,0.006210,0.006210,0.006210,0.006210,0.006210,0.006210,0.006210,0.006200,0.006200,0.006190,0.006190,0.006190,0.006170,0.006170,0.006170,0.006170,0.006160,0.006150,0.006140,0.006140,0.006140,0.006130,0.006110,0.006100,0.006100,0.006090,0.006090,0.006090,0.006090,0.006090,0.006090,0.006080,0.006080,0.006070,0.006070,0.006040,0.006040,0.006030,0.006020,0.006010,0.006010,0.006010,0.006010,0.006000,0.006000,0.006000,0.006000,0.005990,0.005980,0.005960,0.005950,0.005950,0.005950,0.005950,0.005950,0.005950,0.005950,0.005940,0.005930,0.005920,0.005920,0.005920,0.005920,0.005910,0.005910,0.005910,0.005910,0.005910,0.005910,0.005900,0.005900,0.005890,0.005890,0.005880,0.005880,0.005870,0.005870,0.005870,0.005870,0.005870,0.005870,0.005870,0.005870,0.005860,0.005860,0.005860,0.005860,0.005860,0.005850,0.005850,0.005840,0.005840,0.005840,0.005840,0.005840,0.005830,0.005820,0.005820,0.005820,0.005820,0.005820,0.005780,0.005780,0.005770,0.005770,0.005770,0.005760,0.005760,0.005760,0.005760,0.005750,0.005750,0.005750,0.005750,0.005750,0.005750,0.005750,0.005730,0.005720,0.005720,0.005710,0.005710,0.005710,0.005710,0.005710,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005690,0.005690,0.005690,0.005690,0.005690,0.005690,0.005690,0.005680,0.005680,0.005680,0.005680,0.005670,0.005660,0.005660,0.005660,0.005630,0.005630,0.005630,0.005630,0.005630,0.005630,0.005630,0.005610,0.005610,0.005600,0.005600,0.005590,0.005590,0.005590,0.005590,0.005590,0.005590,0.005590,0.005590,0.005580,0.005580,0.005580,0.005580,0.005580,0.005570,0.005560,0.005560,0.005540,0.005540,0.005540,0.005520,0.005510,0.005510,0.005510,0.005490,0.005490,0.005490,0.005490,0.005490,0.005480,0.005470,0.005470,0.005470,0.005470,0.005470,0.005470,0.005470,0.005470,0.005450,0.005450,0.005440,0.005440,0.005440,0.005440,0.005440,0.005440,0.005440,0.005440,0.005440,0.005430,0.005430,0.005420,0.005410,0.005410,0.005410,0.005410,0.005410,0.005410,0.005410,0.005400,0.005400,0.005400,0.005400,0.005380,0.005380,0.005380,0.005360,0.005360,0.005360,0.005360,0.005360,0.005360,0.005360,0.005350,0.005350,0.005340,0.005340,0.005340,0.005330,0.005320,0.005320,0.005290,0.005290,0.005290,0.005290,0.005290,0.005290,0.005290,0.005290,0.005290,0.005290,0.005290,0.005280,0.005280,0.005280,0.005280,0.005280,0.005280,0.005280,0.005280,0.005280,0.005250,0.005240,0.005230,0.005220,0.005220,0.005220,0.005220,0.005220,0.005220,0.005210,0.005210,0.005210,0.005210,0.005210,0.005210,0.005200,0.005200,0.005200,0.005190,0.005190,0.005190,0.005190,0.005180,0.005180,0.005180,0.005180,0.005160,0.005160,0.005160,0.005160,0.005150,0.005140,0.005130,0.005130,0.005130,0.005130,0.005130,0.005100,0.005100,0.005100,0.005100,0.005090,0.005080,0.005080,0.005060,0.005060,0.005050,0.005050,0.005050,0.005050,0.005050,0.005050,0.005050,0.005040,0.005040,0.005040,0.005040,0.005040,0.005040,0.005040,0.005040,0.005040,0.005040,0.005030,0.005030,0.005020,0.005020,0.005010,0.005000,0.004980,0.004960,0.004960,0.004960,0.004940,0.004940,0.004920,0.004920,0.004920,0.004910,0.004910,0.004910,0.004900,0.004900,0.004900,0.004900,0.004880,0.004870,0.004860,0.004850,0.004850,0.004850,0.004830,0.004830,0.004830,0.004830,0.004830,0.004830,0.004830,0.004820,0.004800,0.004800,0.004790,0.004790,0.004780,0.004780,0.004780,0.004770,0.004770,0.004750,0.004750,0.004750,0.004740,0.004730,0.004730,0.004730,0.004730,0.004730,0.004730,0.004720,0.004700,0.004700,0.004700,0.004690,0.004690,0.004690,0.004680,0.004680,0.004670,0.004670,0.004670,0.004660,0.004650,0.004650,0.004650,0.004640,0.004630,0.004630,0.004620,0.004620,0.004620,0.004620,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004610,0.004600,0.004600,0.004590,0.004590,0.004590,0.004590,0.004590,0.004580,0.004580,0.004580,0.004570,0.004570,0.004570,0.004570,0.004570,0.004570,0.004560,0.004560,0.004560,0.004550,0.004550,0.004540,0.004540,0.004540,0.004540,0.004520,0.004520,0.004520,0.004500,0.004500,0.004500,0.004500,0.004490,0.004490,0.004480,0.004480,0.004460,0.004450,0.004430,0.004420,0.004420,0.004410,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004390,0.004390,0.004390,0.004390,0.004390,0.004370,0.004360,0.004350,0.004350,0.004350,0.004350,0.004350,0.004350,0.004340,0.004340,0.004330,0.004330,0.004310,0.004300,0.004300,0.004300,0.004300,0.004300,0.004300,0.004290,0.004290,0.004290,0.004290,0.004290,0.004280,0.004270,0.004270,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004260,0.004240,0.004240,0.004240,0.004230,0.004230,0.004230,0.004230,0.004230,0.004230,0.004220,0.004220,0.004200,0.004200,0.004190,0.004170,0.004170,0.004170,0.004170,0.004160,0.004160,0.004160,0.004160,0.004160,0.004160,0.004160,0.004160,0.004150,0.004150,0.004140,0.004120,0.004120,0.004120,0.004120,0.004120,0.004110,0.004110,0.004100,0.004100,0.004100,0.004100,0.004100,0.004090,0.004080,0.004070,0.004070,0.004060,0.004060,0.004060,0.004060,0.004050,0.004050,0.004050,0.004050,0.004040,0.004030,0.004030,0.004030,0.004030,0.004030,0.004030,0.004020,0.004020,0.004020,0.004010,0.004010,0.004010,0.004010,0.004010,0.003990,0.003990,0.003990,0.003980,0.003950,0.003950,0.003950,0.003940,0.003940,0.003930,0.003930,0.003930,0.003930,0.003930,0.003930,0.003930,0.003920,0.003920,0.003920,0.003920,0.003910,0.003910,0.003910,0.003900,0.003900,0.003900,0.003900,0.003900,0.003880,0.003880,0.003880,0.003870,0.003870,0.003870,0.003870,0.003870,0.003870,0.003860,0.003850,0.003850,0.003840,0.003840,0.003840,0.003830,0.003820,0.003820,0.003810,0.003810,0.003810,0.003800,0.003800,0.003800,0.003800,0.003800,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003790,0.003780,0.003780,0.003780,0.003780,0.003780,0.003780,0.003760,0.003750,0.003740,0.003720,0.003710,0.003710,0.003690,0.003690,0.003690,0.003690,0.003690,0.003690,0.003690,0.003680,0.003680,0.003680,0.003680,0.003680,0.003680,0.003680,0.003680,0.003680,0.003670,0.003660,0.003660,0.003660,0.003660,0.003660,0.003660,0.003640,0.003640,0.003640,0.003640,0.003640,0.003640,0.003630,0.003630,0.003630,0.003630,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003620,0.003610,0.003610,0.003610,0.003610,0.003600,0.003600,0.003600,0.003600,0.003580,0.003580,0.003580,0.003580,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003570,0.003560,0.003560,0.003550,0.003540,0.003530,0.003530,0.003530,0.003530,0.003530,0.003510,0.003510,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003490,0.003490,0.003480,0.003480,0.003470,0.003470,0.003470,0.003470,0.003470,0.003470,0.003470,0.003460,0.003460,0.003460,0.003460,0.003460,0.003460,0.003460,0.003450,0.003430,0.003430,0.003430,0.003430,0.003410,0.003410,0.003410,0.003390,0.003380,0.003370,0.003370,0.003370,0.003370,0.003370,0.003370,0.003360,0.003360,0.003350,0.003330,0.003330,0.003330,0.003320,0.003320,0.003310,0.003310,0.003310,0.003290,0.003270,0.003270,0.003270,0.003270,0.003260,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003250,0.003240,0.003240,0.003230,0.003230,0.003230,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003220,0.003210,0.003210,0.003200,0.003200,0.003190,0.003190,0.003190,0.003190,0.003190,0.003190,0.003190,0.003180,0.003170,0.003170,0.003170,0.003170,0.003170,0.003160,0.003160,0.003160,0.003150,0.003150,0.003150,0.003140,0.003140,0.003140,0.003140,0.003140,0.003130,0.003130,0.003120,0.003120,0.003120,0.003120,0.003110,0.003110,0.003110,0.003110,0.003110,0.003100,0.003100,0.003100,0.003100,0.003100,0.003080,0.003070,0.003070,0.003070,0.003070,0.003060,0.003040,0.003040,0.003040,0.003030,0.003030,0.003030,0.003030,0.003020,0.003020,0.003020,0.003010,0.003010,0.003010,0.003010,0.003010,0.003010,0.003000,0.003000,0.003000,0.003000,0.003000,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002990,0.002980,0.002980,0.002980,0.002980,0.002980,0.002980,0.002970,0.002960,0.002960,0.002950,0.002950,0.002950,0.002940,0.002940,0.002940,0.002940,0.002940,0.002930,0.002930,0.002930,0.002930,0.002930,0.002930,0.002920,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002910,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002890,0.002890,0.002890,0.002890,0.002880,0.002880,0.002880,0.002880,0.002870,0.002870,0.002870,0.002870,0.002870,0.002870,0.002870,0.002870,0.002860,0.002860,0.002860,0.002860,0.002860,0.002860,0.002860,0.002860,0.002860,0.002860,0.002850,0.002850,0.002850,0.002850,0.002840,0.002840,0.002840,0.002840,0.002830,0.002830,0.002830,0.002830,0.002830,0.002820,0.002820,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002790,0.002790,0.002790,0.002790,0.002780,0.002780,0.002780,0.002780,0.002770,0.002770,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002760,0.002750,0.002730,0.002720,0.002720,0.002720,0.002710,0.002710,0.002710,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002700,0.002690,0.002690,0.002690,0.002690,0.002690,0.002690,0.002690,0.002670,0.002670,0.002670,0.002670,0.002670,0.002670,0.002670,0.002670,0.002660,0.002660,0.002650,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002630,0.002620,0.002610,0.002610,0.002610,0.002600,0.002590,0.002590,0.002590,0.002590,0.002580,0.002580,0.002570,0.002560,0.002540,0.002540,0.002540,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002510,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002490,0.002490,0.002490,0.002490,0.002490,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002480,0.002470,0.002470,0.002470,0.002460,0.002460,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002440,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002430,0.002420,0.002420,0.002420,0.002410,0.002410,0.002410,0.002410,0.002400,0.002400,0.002400,0.002400,0.002400,0.002390,0.002380,0.002380,0.002380,0.002380,0.002380,0.002380,0.002380,0.002380,0.002380,0.002370,0.002370,0.002360,0.002360,0.002360,0.002360,0.002360,0.002360,0.002360,0.002360,0.002360,0.002360,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002350,0.002340,0.002340,0.002340,0.002340,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002330,0.002320,0.002320,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002310,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002290,0.002280,0.002270,0.002260,0.002260,0.002250,0.002250,0.002250,0.002250,0.002240,0.002230,0.002230,0.002230,0.002230,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002210,0.002200,0.002190,0.002190,0.002190,0.002190,0.002180,0.002180,0.002180,0.002180,0.002170,0.002160,0.002160,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002150,0.002140,0.002140,0.002130,0.002130,0.002130,0.002130,0.002130,0.002130,0.002120,0.002120,0.002120,0.002120,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002110,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002090,0.002090,0.002080,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002070,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002060,0.002040,0.002040,0.002040,0.002030,0.002030,0.002030,0.002020,0.002020,0.002020,0.002020,0.002020,0.002020,0.002020,0.002010,0.002000,0.002000,0.001990,0.001990,0.001990,0.001970,0.001970,0.001970,0.001970,0.001970,0.001960,0.001960,0.001960,0.001960,0.001960,0.001960,0.001960,0.001960,0.001960,0.001950,0.001950,0.001950,0.001950,0.001950,0.001950,0.001950,0.001940,0.001940,0.001930,0.001930,0.001930,0.001920,0.001920,0.001920,0.001920,0.001920,0.001920,0.001910,0.001910,0.001910,0.001910,0.001910,0.001900,0.001900,0.001900,0.001890,0.001890,0.001890,0.001890,0.001880,0.001880,0.001880,0.001880,0.001880,0.001870,0.001870,0.001870,0.001870,0.001870,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001860,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001850,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001840,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001810,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001790,0.001790,0.001790,0.001790,0.001770,0.001770,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001760,0.001750,0.001750,0.001740,0.001740,0.001740,0.001740,0.001740,0.001740,0.001730,0.001730,0.001730,0.001730,0.001720,0.001720,0.001710,0.001710,0.001710,0.001710,0.001710,0.001700,0.001700,0.001700,0.001690,0.001690,0.001680,0.001680,0.001670,0.001670,0.001660,0.001660,0.001650,0.001650,0.001650,0.001640,0.001630,0.001630,0.001630,0.001630,0.001630,0.001630,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001620,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001610,0.001600,0.001590,0.001590,0.001580,0.001580,0.001580,0.001580,0.001580,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001570,0.001560,0.001560,0.001550,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001540,0.001530,0.001530,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001510,0.001500,0.001500,0.001500,0.001500,0.001490,0.001490,0.001490,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001480,0.001470,0.001470,0.001470,0.001470,0.001470,0.001470,0.001470,0.001460,0.001460,0.001460,0.001460,0.001460,0.001450,0.001450,0.001450,0.001450,0.001450,0.001450,0.001450,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001440,0.001430,0.001430,0.001430,0.001430,0.001430,0.001420,0.001420,0.001420,0.001420,0.001420,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001410,0.001400,0.001400,0.001400,0.001400,0.001400,0.001390,0.001390,0.001390,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001380,0.001370,0.001370,0.001370,0.001370,0.001370,0.001360,0.001360,0.001360,0.001350,0.001350,0.001350,0.001350,0.001350,0.001340,0.001340,0.001340,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001330,0.001320,0.001320,0.001310,0.001310,0.001310,0.001310,0.001310,0.001310,0.001310,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001290,0.001290,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001280,0.001270,0.001270,0.001260,0.001260,0.001260,0.001250,0.001250,0.001250,0.001250,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001240,0.001230,0.001230,0.001210,0.001210,0.001210,0.001210,0.001210,0.001210,0.001200,0.001200,0.001200,0.001200,0.001200,0.001190,0.001190,0.001190,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001180,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001170,0.001160,0.001160,0.001160,0.001150,0.001150,0.001150,0.001150,0.001150,0.001150,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001140,0.001130,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001120,0.001110,0.001100,0.001100,0.001100,0.001100,0.001100,0.001090,0.001090,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001080,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001070,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001060,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001050,0.001040,0.001030,0.001030,0.001030,0.001030,0.001030,0.001030,0.001030,0.001030,0.001030,0.001030,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001020,0.001010,0.001010,0.001010,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000990,0.000980,0.000980,0.000980,0.000970,0.000970,0.000970,0.000970,0.000970,0.000960,0.000960,0.000960,0.000950,0.000950,0.000950,0.000940,0.000940,0.000940,0.000940,0.000940,0.000940,0.000930,0.000930,0.000930,0.000930,0.000920,0.000910,0.000910,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000900,0.000890,0.000890,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000880,0.000870,0.000870,0.000870,0.000860,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000850,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000840,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000830,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000820,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000810,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000800,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000790,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000780,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000770,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000760,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000750,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000740,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000730,0.000720,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,0.000710,

==> matlab/W2_rho095_10K_runs.txt <==
1.000000,0.997700,0.997700,0.997700,0.997700,0.997700,0.997400,0.997400,0.997400,0.997400,0.997400,0.997300,0.997200,0.997200,0.997100,0.997100,0.997100,0.997100,0.997000,0.997000,0.997000,0.997000,0.996900,0.996800,0.996600,0.996500,0.996300,0.996300,0.996200,0.996200,0.996200,0.996200,0.996200,0.996100,0.996000,0.995800,0.995700,0.995600,0.995600,0.995500,0.995500,0.995300,0.995300,0.995300,0.995200,0.995200,0.995100,0.995000,0.995000,0.995000,0.994900,0.994900,0.994900,0.994700,0.994600,0.994600,0.994600,0.994600,0.994400,0.994200,0.994200,0.994100,0.994000,0.993900,0.993900,0.993900,0.993900,0.993900,0.993900,0.993900,0.993800,0.993800,0.993800,0.993800,0.993800,0.993700,0.993700,0.993700,0.993700,0.993700,0.993700,0.993700,0.993600,0.993600,0.993600,0.993600,0.993600,0.993600,0.993600,0.993400,0.993300,0.993300,0.993300,0.993300,0.993300,0.993300,0.993200,0.993200,0.993100,0.993100,0.993100,0.993100,0.993100,0.993100,0.993100,0.993100,0.993000,0.992900,0.992800,0.992800,0.992800,0.992800,0.992700,0.992700,0.992700,0.992600,0.992600,0.992600,0.992400,0.992400,0.992300,0.992300,0.992200,0.992100,0.992100,0.992100,0.991800,0.991600,0.991600,0.991500,0.991400,0.991200,0.991200,0.991100,0.991100,0.991100,0.991100,0.991000,0.991000,0.990900,0.990900,0.990900,0.990900,0.990800,0.990800,0.990600,0.990600,0.990600,0.990400,0.990300,0.990100,0.990100,0.990100,0.990000,0.990000,0.990000,0.990000,0.989700,0.989500,0.989400,0.989400,0.989400,0.989400,0.989400,0.989300,0.989300,0.989300,0.989300,0.989100,0.989100,0.989000,0.988700,0.988500,0.988500,0.988400,0.988300,0.988300,0.988300,0.988100,0.988000,0.987900,0.987700,0.987500,0.987400,0.987400,0.987200,0.987000,0.987000,0.987000,0.986800,0.986700,0.986700,0.986700,0.986700,0.986300,0.986200,0.986200,0.986100,0.986000,0.985800,0.985700,0.985600,0.985600,0.985600,0.985600,0.985500,0.985400,0.985300,0.985100,0.984900,0.984700,0.984300,0.984300,0.984200,0.984000,0.983500,0.983500,0.983500,0.983500,0.983300,0.983300,0.983200,0.983100,0.983000,0.983000,0.982800,0.982700,0.982500,0.982400,0.982000,0.982000,0.982000,0.981900,0.981900,0.981800,0.981800,0.981700,0.981500,0.981400,0.981200,0.981200,0.981000,0.981000,0.980900,0.980800,0.980700,0.980400,0.980300,0.980200,0.980000,0.979900,0.979800,0.979700,0.979700,0.979600,0.979400,0.979200,0.979200,0.978900,0.978900,0.978700,0.978500,0.978500,0.978500,0.978400,0.978400,0.978200,0.978000,0.977900,0.977700,0.977500,0.977400,0.977400,0.977300,0.977100,0.977000,0.976900,0.976900,0.976800,0.976500,0.976300,0.976200,0.976000,0.975900,0.975800,0.975800,0.975800,0.975600,0.975300,0.975300,0.975200,0.975100,0.975000,0.974900,0.974800,0.974500,0.974400,0.974200,0.974000,0.974000,0.973900,0.973900,0.973900,0.973900,0.973800,0.973600,0.973600,0.973500,0.973300,0.973200,0.973100,0.972900,0.972600,0.972600,0.972400,0.972400,0.972200,0.972000,0.971700,0.971600,0.971600,0.971600,0.971200,0.971100,0.971100,0.971000,0.970500,0.970400,0.970200,0.970100,0.969800,0.969800,0.969700,0.969500,0.969500,0.969300,0.968800,0.968800,0.968700,0.968600,0.968500,0.968300,0.968100,0.968100,0.968000,0.967800,0.967600,0.967600,0.967500,0.967300,0.967200,0.967000,0.966900,0.966900,0.966800,0.966700,0.966700,0.966400,0.966000,0.965900,0.965600,0.965600,0.965600,0.965500,0.965300,0.965200,0.965000,0.964600,0.964200,0.963700,0.963600,0.963500,0.963400,0.963300,0.963300,0.963200,0.963200,0.963200,0.963200,0.962600,0.962400,0.962300,0.962200,0.962100,0.962100,0.961900,0.961900,0.961800,0.961700,0.961500,0.961000,0.960900,0.960600,0.960400,0.960100,0.959900,0.959800,0.959500,0.959300,0.959100,0.958900,0.958400,0.958300,0.958100,0.958000,0.957900,0.957700,0.957600,0.957200,0.957100,0.957100,0.956800,0.956700,0.956700,0.956600,0.956500,0.956400,0.956300,0.956100,0.956000,0.956000,0.955800,0.955700,0.955700,0.955400,0.955300,0.955100,0.955000,0.954600,0.954500,0.954200,0.953800,0.953800,0.953500,0.953300,0.953100,0.953100,0.952900,0.952700,0.952500,0.952300,0.952200,0.951700,0.951600,0.951400,0.951300,0.951100,0.951100,0.951000,0.951000,0.950700,0.950700,0.950700,0.950600,0.950400,0.950100,0.950000,0.950000,0.949800,0.949600,0.949500,0.949100,0.948900,0.948700,0.948500,0.948200,0.948000,0.947700,0.947100,0.946900,0.946800,0.946500,0.946200,0.945800,0.945700,0.945700,0.945600,0.945600,0.945300,0.944900,0.944800,0.944600,0.944100,0.944000,0.943800,0.943800,0.943700,0.943600,0.943400,0.943400,0.943200,0.942700,0.942400,0.942200,0.941900,0.941800,0.941500,0.941100,0.940900,0.940800,0.940700,0.940500,0.940500,0.940000,0.939700,0.939500,0.939200,0.939100,0.938900,0.938600,0.938200,0.937600,0.937300,0.937000,0.936900,0.936500,0.936200,0.936000,0.935800,0.935500,0.935300,0.935100,0.934700,0.934400,0.934400,0.934300,0.934200,0.934100,0.933800,0.933800,0.933800,0.933600,0.933300,0.933000,0.932900,0.932700,0.932500,0.932300,0.931900,0.931700,0.931400,0.931400,0.931100,0.930900,0.930900,0.930700,0.930500,0.930100,0.929700,0.929600,0.929400,0.929100,0.929000,0.928700,0.928600,0.928400,0.928100,0.927700,0.927600,0.927600,0.927500,0.927400,0.927200,0.927000,0.926900,0.926700,0.926100,0.925900,0.925700,0.925300,0.924700,0.924600,0.924600,0.924400,0.924100,0.923900,0.923800,0.923700,0.923700,0.923600,0.923400,0.923200,0.922900,0.922500,0.922200,0.921700,0.921200,0.921000,0.920500,0.920200,0.920100,0.920000,0.919900,0.919800,0.919600,0.919400,0.918900,0.918900,0.918700,0.918600,0.917900,0.917700,0.917700,0.917600,0.917500,0.917200,0.917100,0.916900,0.916900,0.916800,0.916700,0.916500,0.916300,0.915900,0.915700,0.915300,0.915100,0.914700,0.914600,0.913900,0.913700,0.913700,0.913500,0.913300,0.913100,0.913000,0.913000,0.912700,0.912600,0.912400,0.911900,0.911500,0.911400,0.911300,0.911100,0.910700,0.910300,0.909700,0.909300,0.909100,0.909000,0.908900,0.908800,0.908500,0.908100,0.907800,0.907600,0.907300,0.907100,0.907000,0.906800,0.906800,0.906500,0.906100,0.906000,0.905800,0.905800,0.905500,0.905300,0.905200,0.905100,0.904700,0.904500,0.904300,0.904100,0.903700,0.903600,0.903400,0.903100,0.902900,0.902500,0.902300,0.902000,0.901900,0.901400,0.901000,0.900700,0.900400,0.900100,0.900000,0.899800,0.899500,0.899200,0.899200,0.899100,0.898900,0.898700,0.898600,0.898200,0.898000,0.897800,0.897600,0.897200,0.897000,0.896800,0.896400,0.896300,0.896000,0.895600,0.895300,0.895200,0.895000,0.894800,0.894700,0.894300,0.894000,0.893800,0.893700,0.893500,0.893500,0.893200,0.893000,0.892700,0.892300,0.892200,0.892000,0.891900,0.891800,0.891600,0.891400,0.891300,0.891000,0.890900,0.890600,0.890400,0.890300,0.889900,0.889700,0.889000,0.888800,0.888100,0.887600,0.887500,0.887300,0.887300,0.887200,0.887000,0.886900,0.886700,0.886400,0.886100,0.885900,0.885600,0.885400,0.885100,0.884900,0.884600,0.884100,0.883700,0.883700,0.883500,0.883400,0.883100,0.882900,0.882600,0.882300,0.882100,0.882000,0.881800,0.881600,0.881500,0.881100,0.880800,0.880200,0.879700,0.879600,0.879600,0.879000,0.878900,0.878500,0.878300,0.877900,0.877300,0.876800,0.876600,0.876300,0.876100,0.875700,0.875500,0.875300,0.875100,0.874900,0.874800,0.874800,0.874500,0.874400,0.874300,0.873800,0.873000,0.872400,0.872400,0.872100,0.871800,0.871700,0.871200,0.871100,0.871000,0.870600,0.870500,0.870100,0.869900,0.869800,0.869500,0.869500,0.869100,0.868900,0.868800,0.868600,0.868300,0.867900,0.867400,0.867200,0.866900,0.866400,0.866200,0.866000,0.866000,0.865700,0.865400,0.865100,0.865000,0.864700,0.864200,0.863700,0.863700,0.863500,0.863300,0.863200,0.862800,0.862700,0.862700,0.862500,0.862300,0.861900,0.861900,0.861600,0.861200,0.861000,0.860500,0.860000,0.859900,0.859800,0.859600,0.859400,0.859100,0.859000,0.858800,0.858600,0.858500,0.858200,0.857800,0.857500,0.857300,0.857200,0.857100,0.857100,0.857000,0.856400,0.856200,0.856000,0.855800,0.855600,0.855400,0.855200,0.855200,0.854800,0.854700,0.854500,0.854100,0.854100,0.853900,0.853600,0.853300,0.852700,0.852300,0.851800,0.851600,0.851500,0.851300,0.851100,0.850900,0.850800,0.850200,0.850000,0.849700,0.849100,0.848900,0.848600,0.848200,0.848200,0.847700,0.847600,0.847600,0.847100,0.847000,0.846600,0.846500,0.846200,0.846000,0.845600,0.845200,0.844800,0.844500,0.843800,0.843700,0.843400,0.843100,0.842900,0.842600,0.842200,0.841700,0.841400,0.840900,0.840600,0.840200,0.840000,0.839800,0.839500,0.839200,0.838400,0.838300,0.837900,0.837700,0.837500,0.837200,0.836900,0.836400,0.836400,0.836100,0.835900,0.835400,0.834900,0.834700,0.834500,0.834300,0.834200,0.833900,0.833600,0.833100,0.832900,0.832700,0.832300,0.832200,0.831900,0.831700,0.831400,0.831300,0.831000,0.830700,0.830600,0.830200,0.829900,0.829800,0.829400,0.828600,0.828300,0.828000,0.827900,0.827700,0.827500,0.827100,0.826700,0.826700,0.826400,0.826400,0.825900,0.825700,0.825500,0.825200,0.825000,0.824600,0.824300,0.823800,0.823400,0.823200,0.822800,0.822800,0.822100,0.822000,0.821600,0.821100,0.820600,0.820200,0.819400,0.819300,0.819000,0.818700,0.818300,0.818100,0.818000,0.817800,0.817200,0.817100,0.816500,0.816400,0.816000,0.815800,0.815100,0.814700,0.814300,0.813400,0.813000,0.812300,0.812200,0.812000,0.811800,0.811600,0.811400,0.811300,0.810900,0.810300,0.810000,0.809800,0.809700,0.809700,0.809600,0.809300,0.808900,0.808700,0.808000,0.807600,0.807600,0.807400,0.807100,0.807000,0.806800,0.806600,0.806600,0.806400,0.806000,0.805600,0.805400,0.805200,0.804700,0.804700,0.804200,0.803700,0.803600,0.803100,0.802800,0.802500,0.802300,0.802100,0.801700,0.801600,0.801400,0.801400,0.800800,0.800700,0.800500,0.800400,0.800100,0.800100,0.799700,0.799400,0.799000,0.798900,0.798800,0.798400,0.798200,0.797900,0.797500,0.797100,0.796800,0.796800,0.796600,0.796400,0.796200,0.795900,0.795600,0.795300,0.794900,0.794800,0.794500,0.794100,0.793900,0.793600,0.793300,0.793000,0.792400,0.792200,0.792000,0.791500,0.791400,0.791300,0.791200,0.791000,0.790900,0.790700,0.790700,0.790200,0.789600,0.789300,0.789000,0.788900,0.788700,0.787900,0.787400,0.786900,0.786500,0.786200,0.785800,0.785400,0.785100,0.784600,0.784300,0.784100,0.783900,0.783600,0.783300,0.782900,0.782600,0.782100,0.781600,0.781300,0.781100,0.781000,0.780700,0.780500,0.780300,0.780000,0.779900,0.779700,0.779300,0.778800,0.778200,0.777900,0.777800,0.777400,0.777100,0.776700,0.776600,0.776400,0.776100,0.775900,0.775700,0.774800,0.774700,0.773900,0.773600,0.773400,0.772900,0.772800,0.772100,0.771800,0.771500,0.771200,0.770700,0.770500,0.770400,0.769900,0.769700,0.769400,0.769200,0.768800,0.768700,0.768600,0.768300,0.768200,0.767900,0.767200,0.767000,0.766700,0.766300,0.765700,0.765600,0.765100,0.765000,0.764600,0.764300,0.763900,0.763800,0.763500,0.763000,0.762700,0.762500,0.762200,0.761700,0.761200,0.761000,0.760900,0.760600,0.760500,0.760300,0.759900,0.759600,0.759100,0.758800,0.758600,0.758300,0.758100,0.757700,0.757700,0.757200,0.757200,0.757000,0.756500,0.756100,0.755600,0.755100,0.754800,0.754400,0.754000,0.753600,0.753400,0.752900,0.752600,0.752200,0.752000,0.751500,0.750900,0.750500,0.750100,0.749700,0.749300,0.749100,0.748900,0.748800,0.748600,0.748500,0.748200,0.748000,0.747900,0.747600,0.747200,0.746900,0.746200,0.745800,0.745600,0.745200,0.745200,0.744900,0.744500,0.744400,0.743800,0.743400,0.743200,0.743000,0.742700,0.742200,0.741900,0.741500,0.741300,0.741000,0.740500,0.740200,0.739500,0.739100,0.739100,0.738600,0.738400,0.737600,0.737300,0.737100,0.736700,0.736400,0.735900,0.735400,0.735200,0.734700,0.734000,0.733700,0.733600,0.733300,0.733000,0.732800,0.732600,0.732100,0.732000,0.731900,0.731400,0.730400,0.730100,0.729800,0.729300,0.729000,0.728700,0.728500,0.728400,0.728100,0.727600,0.727400,0.726900,0.726200,0.725900,0.725600,0.725300,0.724900,0.724500,0.724500,0.724200,0.723900,0.723400,0.723000,0.722900,0.722200,0.721900,0.721400,0.721300,0.721000,0.720600,0.720400,0.719900,0.719500,0.719000,0.718700,0.718600,0.718500,0.717900,0.717500,0.717300,0.716900,0.716600,0.716200,0.715800,0.715300,0.714700,0.714400,0.713700,0.713300,0.712700,0.712500,0.712300,0.712100,0.711900,0.711700,0.711100,0.710500,0.710400,0.710300,0.710100,0.710000,0.709400,0.709400,0.709400,0.708900,0.708700,0.708200,0.707800,0.707600,0.707400,0.707200,0.706700,0.706400,0.706200,0.705600,0.705300,0.704800,0.704400,0.704200,0.703500,0.703200,0.702500,0.702100,0.701800,0.701500,0.701000,0.700800,0.700200,0.699900,0.699400,0.698900,0.698700,0.698300,0.697800,0.697700,0.697300,0.697100,0.696900,0.696600,0.696300,0.695800,0.695600,0.695500,0.695100,0.694800,0.694400,0.694200,0.693900,0.693700,0.692700,0.692700,0.692400,0.692400,0.692200,0.691900,0.691300,0.691100,0.690700,0.690300,0.689800,0.689000,0.688800,0.688400,0.688100,0.687700,0.687600,0.687200,0.686900,0.686300,0.686200,0.686000,0.685500,0.685400,0.685100,0.684700,0.684600,0.684200,0.684000,0.683900,0.683800,0.683500,0.683100,0.683100,0.682900,0.682600,0.682500,0.682100,0.681600,0.681300,0.681200,0.680700,0.680600,0.680300,0.679900,0.679500,0.679100,0.678800,0.678300,0.678200,0.677800,0.677600,0.677000,0.676900,0.676600,0.676300,0.676000,0.675600,0.675100,0.674800,0.674600,0.674300,0.674000,0.673600,0.673100,0.672900,0.672700,0.672600,0.672400,0.672200,0.672100,0.671800,0.671200,0.670500,0.669900,0.669400,0.669100,0.668900,0.668500,0.668300,0.667900,0.667700,0.667400,0.667200,0.666800,0.666500,0.665900,0.665800,0.665400,0.664800,0.664600,0.664200,0.664200,0.663900,0.663600,0.663500,0.663100,0.662800,0.662300,0.662100,0.661600,0.661500,0.661100,0.660900,0.660800,0.660400,0.660100,0.659800,0.659500,0.659200,0.659000,0.658600,0.658200,0.658000,0.657900,0.657500,0.657300,0.657100,0.656700,0.656600,0.656400,0.656000,0.655900,0.655800,0.655700,0.655600,0.655200,0.655100,0.654900,0.654600,0.654300,0.654100,0.653500,0.653100,0.652800,0.652800,0.652500,0.652000,0.651700,0.651200,0.650800,0.650400,0.649900,0.649800,0.649500,0.649100,0.648700,0.648200,0.648000,0.647800,0.647400,0.647000,0.646700,0.646500,0.646200,0.645900,0.645700,0.645500,0.645300,0.645200,0.644900,0.644600,0.644500,0.643900,0.643700,0.643400,0.642900,0.642300,0.641900,0.641800,0.641400,0.640800,0.640300,0.640300,0.640000,0.639700,0.639400,0.639200,0.639100,0.639000,0.638800,0.638500,0.637800,0.637500,0.637400,0.637300,0.637100,0.636800,0.636500,0.636100,0.635800,0.635400,0.635200,0.634800,0.634600,0.634600,0.634300,0.634200,0.633600,0.633100,0.632900,0.632600,0.632300,0.632000,0.631700,0.631300,0.631100,0.630700,0.630500,0.630400,0.630200,0.629500,0.629400,0.629200,0.629000,0.628600,0.628400,0.628200,0.628000,0.627800,0.627400,0.627200,0.626100,0.626000,0.625700,0.625400,0.624800,0.624500,0.624200,0.624000,0.624000,0.623600,0.623000,0.622800,0.622500,0.622200,0.621900,0.621300,0.621000,0.620400,0.620400,0.620100,0.619900,0.619700,0.619700,0.619300,0.619000,0.618900,0.618500,0.618100,0.618000,0.617900,0.617400,0.617300,0.617100,0.616300,0.616000,0.615800,0.615800,0.615400,0.614900,0.614500,0.614000,0.613300,0.612900,0.612200,0.612000,0.611700,0.611500,0.611300,0.611300,0.611000,0.610500,0.610100,0.609800,0.609300,0.608800,0.608600,0.608200,0.608100,0.608000,0.607700,0.607400,0.607200,0.607000,0.606900,0.606200,0.605800,0.605500,0.605200,0.604900,0.604800,0.604500,0.604100,0.603700,0.603300,0.602800,0.602200,0.601400,0.601000,0.600400,0.600100,0.600000,0.599600,0.599300,0.599000,0.599000,0.598800,0.598500,0.598200,0.597800,0.597300,0.597100,0.596800,0.596600,0.596300,0.596000,0.595800,0.595600,0.595200,0.595100,0.595100,0.594700,0.594300,0.593700,0.593500,0.593300,0.592700,0.592200,0.592000,0.591700,0.591500,0.591000,0.591000,0.590600,0.590500,0.589900,0.589400,0.589400,0.589000,0.588900,0.588400,0.588100,0.587600,0.587400,0.587300,0.587100,0.586800,0.586600,0.586300,0.586300,0.586100,0.586000,0.585800,0.585700,0.585200,0.584800,0.584600,0.584400,0.583900,0.583400,0.583000,0.582500,0.582400,0.581800,0.581600,0.581400,0.581200,0.580900,0.580500,0.580200,0.580100,0.579800,0.579300,0.578700,0.578500,0.578000,0.577400,0.577200,0.577000,0.576200,0.576100,0.575900,0.575500,0.574900,0.574500,0.574300,0.574200,0.573700,0.573300,0.572700,0.572100,0.572000,0.571900,0.571500,0.571500,0.571400,0.571300,0.570500,0.570200,0.569900,0.569500,0.569400,0.569100,0.569000,0.568400,0.567900,0.567600,0.567400,0.567100,0.566900,0.566200,0.565800,0.565200,0.564900,0.564700,0.564500,0.564100,0.563700,0.563600,0.563300,0.563300,0.562900,0.562400,0.562200,0.561800,0.561300,0.561300,0.560900,0.560600,0.560400,0.560200,0.560000,0.559800,0.559700,0.559600,0.559200,0.559000,0.558800,0.558400,0.557800,0.557400,0.557100,0.556300,0.556000,0.555700,0.555400,0.554800,0.554500,0.554200,0.553800,0.553500,0.553300,0.553100,0.552800,0.552300,0.551700,0.551000,0.551000,0.550800,0.550600,0.550300,0.550200,0.550200,0.549900,0.549800,0.549800,0.549200,0.548600,0.548200,0.547900,0.547600,0.547500,0.547100,0.546800,0.546600,0.546000,0.545400,0.545300,0.544900,0.544600,0.544300,0.544000,0.543700,0.543300,0.542700,0.541900,0.541400,0.541100,0.540600,0.540300,0.539800,0.539500,0.539000,0.538800,0.538800,0.538500,0.538500,0.538300,0.538000,0.537800,0.537700,0.537400,0.537200,0.537000,0.536600,0.536000,0.535500,0.535200,0.534800,0.534300,0.534100,0.533800,0.533200,0.532400,0.532300,0.532000,0.531900,0.531300,0.531100,0.530700,0.530400,0.529800,0.529500,0.529300,0.528900,0.528300,0.528000,0.527800,0.527300,0.527100,0.526900,0.526700,0.526200,0.525700,0.525300,0.525000,0.524900,0.524600,0.524500,0.524300,0.523700,0.523100,0.523000,0.523000,0.522400,0.521600,0.521200,0.520800,0.520400,0.519900,0.519400,0.519000,0.518700,0.518500,0.518400,0.518100,0.517800,0.517600,0.517100,0.517000,0.516900,0.516500,0.516000,0.515500,0.515200,0.514900,0.514500,0.514200,0.514100,0.513900,0.513400,0.512900,0.512700,0.512400,0.512100,0.511800,0.511600,0.511400,0.511300,0.511200,0.511000,0.510400,0.510000,0.509700,0.509400,0.509100,0.509000,0.508600,0.508400,0.508100,0.507900,0.507800,0.507600,0.507300,0.506900,0.506900,0.506800,0.506700,0.506400,0.506100,0.505600,0.505300,0.505100,0.504900,0.504600,0.504000,0.504000,0.503700,0.503400,0.503300,0.503200,0.503000,0.502900,0.502800,0.502300,0.502200,0.502000,0.501600,0.501200,0.500900,0.500700,0.500400,0.500200,0.500100,0.499900,0.499300,0.499000,0.498900,0.498500,0.498300,0.498000,0.497400,0.497100,0.497100,0.497000,0.496600,0.496100,0.495700,0.495400,0.495100,0.494800,0.494500,0.494300,0.493900,0.493600,0.493500,0.493300,0.493000,0.492600,0.492400,0.491700,0.491700,0.491100,0.490800,0.490400,0.490000,0.489700,0.489300,0.489100,0.489000,0.488900,0.488700,0.488600,0.488300,0.487900,0.487600,0.487500,0.487200,0.486500,0.486000,0.485900,0.485300,0.485000,0.484400,0.484100,0.483500,0.483200,0.483100,0.482900,0.482500,0.482300,0.481800,0.481700,0.481600,0.481500,0.481500,0.481100,0.481000,0.480500,0.480000,0.479700,0.479700,0.479100,0.478800,0.478600,0.478500,0.478400,0.478100,0.478100,0.477800,0.477400,0.477200,0.476900,0.476500,0.476200,0.475800,0.475500,0.475100,0.474700,0.474600,0.474300,0.474000,0.473800,0.473500,0.473300,0.473300,0.472900,0.472700,0.472300,0.471800,0.471400,0.471300,0.470900,0.470600,0.470200,0.469900,0.469500,0.469000,0.468700,0.468400,0.468200,0.467900,0.467500,0.467400,0.466900,0.466600,0.466300,0.466200,0.466100,0.465800,0.465500,0.465300,0.464900,0.464900,0.464800,0.464600,0.464200,0.463900,0.463800,0.463500,0.463200,0.462800,0.462600,0.462600,0.462300,0.462200,0.462000,0.461700,0.461200,0.461000,0.460500,0.460400,0.459700,0.459500,0.459300,0.459200,0.458900,0.458700,0.458500,0.458400,0.458400,0.458100,0.457800,0.457600,0.457000,0.456600,0.456600,0.456500,0.456300,0.456100,0.456100,0.455800,0.455600,0.455500,0.455200,0.455000,0.454800,0.454500,0.454200,0.454100,0.453800,0.453200,0.453000,0.452700,0.452500,0.452300,0.452100,0.451700,0.451200,0.450800,0.450500,0.450400,0.449900,0.449600,0.449400,0.449300,0.448900,0.448800,0.448500,0.448100,0.448000,0.447900,0.447500,0.447300,0.447200,0.447100,0.446600,0.446400,0.446200,0.446100,0.445700,0.445700,0.445400,0.445100,0.444800,0.444500,0.444200,0.444000,0.443900,0.443600,0.443200,0.443200,0.443100,0.442800,0.442600,0.442500,0.442300,0.442300,0.442100,0.441400,0.441300,0.441200,0.441000,0.440800,0.440400,0.440300,0.439900,0.439800,0.439700,0.439400,0.439200,0.438900,0.438400,0.438300,0.438000,0.437700,0.437500,0.437500,0.437100,0.437000,0.436600,0.436400,0.435900,0.435800,0.435500,0.435200,0.434900,0.434700,0.434300,0.433900,0.433500,0.433400,0.433100,0.432700,0.432500,0.432100,0.431900,0.431800,0.431800,0.431400,0.431100,0.431000,0.430700,0.430300,0.430200,0.429700,0.429400,0.429100,0.429100,0.428600,0.428500,0.428300,0.428100,0.427700,0.427500,0.427200,0.426400,0.426100,0.425800,0.425400,0.425300,0.425200,0.424700,0.424400,0.424100,0.423600,0.423400,0.423400,0.423100,0.422700,0.422700,0.422600,0.422400,0.422100,0.421900,0.421700,0.420900,0.420700,0.420700,0.420400,0.420200,0.420100,0.419300,0.419000,0.418700,0.418300,0.418100,0.418000,0.417500,0.417300,0.416900,0.416700,0.416300,0.416000,0.415900,0.415700,0.415400,0.414700,0.414100,0.413900,0.413400,0.413300,0.413200,0.412900,0.412600,0.412200,0.412000,0.411700,0.411600,0.411200,0.411200,0.410700,0.410600,0.410300,0.410200,0.409600,0.409300,0.409300,0.409200,0.409000,0.408700,0.408700,0.408200,0.408200,0.408000,0.407700,0.407600,0.406900,0.406700,0.406200,0.406100,0.405900,0.405500,0.405100,0.404800,0.404600,0.404300,0.404100,0.403900,0.403700,0.403500,0.403500,0.403100,0.403000,0.402700,0.402400,0.402300,0.402300,0.402100,0.401800,0.401700,0.401600,0.401100,0.400700,0.400400,0.400200,0.400000,0.399900,0.399500,0.399500,0.398800,0.398500,0.398400,0.398200,0.398100,0.397900,0.397500,0.397300,0.397100,0.396700,0.396300,0.396300,0.396300,0.396100,0.396100,0.395900,0.395800,0.395500,0.395300,0.395200,0.394900,0.394700,0.394400,0.394100,0.394000,0.393700,0.393400,0.393300,0.393300,0.393000,0.392700,0.392500,0.392500,0.392100,0.391900,0.391800,0.391600,0.391100,0.390900,0.390800,0.390700,0.390600,0.390400,0.390300,0.390000,0.389700,0.389500,0.389300,0.389300,0.388900,0.388600,0.388500,0.388100,0.387700,0.387300,0.387000,0.386900,0.386700,0.386500,0.386100,0.386100,0.385800,0.385600,0.385400,0.385200,0.385000,0.384600,0.384400,0.384400,0.384000,0.383600,0.383100,0.383000,0.382800,0.382700,0.382400,0.382300,0.381900,0.381800,0.381800,0.381500,0.381100,0.381100,0.380800,0.380600,0.380300,0.380200,0.379700,0.379600,0.379300,0.379100,0.378900,0.378700,0.378200,0.378100,0.377700,0.377200,0.376800,0.376500,0.376300,0.376300,0.376100,0.375800,0.375400,0.375200,0.374800,0.374700,0.374500,0.374200,0.373800,0.373700,0.373600,0.373300,0.373100,0.372900,0.372700,0.372500,0.372400,0.372300,0.372100,0.371800,0.371600,0.371500,0.371000,0.370700,0.370400,0.370200,0.370100,0.370000,0.369500,0.369300,0.369200,0.369000,0.369000,0.368900,0.368900,0.368600,0.368000,0.367900,0.367700,0.367400,0.367200,0.367000,0.366700,0.366400,0.366200,0.366200,0.366000,0.365600,0.365000,0.364800,0.364400,0.364000,0.363500,0.363400,0.363100,0.362800,0.362500,0.362100,0.362100,0.361700,0.361700,0.361500,0.361200,0.361200,0.360900,0.360600,0.360300,0.360100,0.359900,0.359700,0.359500,0.359400,0.359000,0.358600,0.358100,0.357900,0.357700,0.357500,0.357500,0.357400,0.357200,0.356800,0.356500,0.356400,0.356000,0.355900,0.355600,0.355400,0.354900,0.354700,0.354300,0.354100,0.353900,0.353500,0.353300,0.353100,0.352600,0.352100,0.352100,0.351700,0.351600,0.351300,0.351200,0.350800,0.350800,0.350400,0.350200,0.349900,0.349700,0.349600,0.349500,0.349300,0.349000,0.348600,0.348200,0.348000,0.347500,0.347300,0.347100,0.346900,0.346600,0.346400,0.346100,0.345900,0.345600,0.345300,0.345100,0.345000,0.344700,0.344300,0.344200,0.344000,0.343800,0.343300,0.343200,0.342900,0.342600,0.342400,0.342100,0.341900,0.341500,0.341300,0.341100,0.340600,0.340300,0.340200,0.340200,0.339700,0.339400,0.339200,0.338800,0.338600,0.338300,0.338200,0.338000,0.337900,0.337700,0.337400,0.337100,0.336900,0.336800,0.336200,0.336200,0.336000,0.335700,0.335400,0.335000,0.334600,0.334500,0.334300,0.333700,0.333600,0.333400,0.333200,0.332700,0.332400,0.332300,0.331800,0.331500,0.331400,0.330900,0.330800,0.330600,0.330200,0.330100,0.330100,0.329700,0.329500,0.329200,0.329000,0.329000,0.328600,0.328300,0.328100,0.327800,0.327500,0.327000,0.326700,0.326400,0.326100,0.325500,0.325400,0.324800,0.324600,0.324500,0.323900,0.323600,0.323500,0.323100,0.322800,0.322500,0.322300,0.321900,0.321600,0.321200,0.320700,0.319900,0.319600,0.319600,0.319000,0.318800,0.318800,0.318500,0.318200,0.317800,0.317400,0.317300,0.317000,0.317000,0.316700,0.316500,0.316200,0.315900,0.315500,0.315300,0.315100,0.315100,0.314800,0.314700,0.314200,0.313900,0.313800,0.313600,0.313300,0.313200,0.312800,0.312600,0.312500,0.312300,0.312200,0.312000,0.311700,0.311600,0.311500,0.311300,0.310700,0.310700,0.310500,0.310300,0.310300,0.310200,0.310000,0.309900,0.309500,0.309100,0.309000,0.308600,0.308300,0.308200,0.308200,0.307900,0.307200,0.307000,0.306900,0.306900,0.306700,0.306700,0.306500,0.306300,0.306000,0.305500,0.305000,0.304900,0.304600,0.304400,0.304100,0.304000,0.303900,0.303800,0.303600,0.303300,0.303100,0.302500,0.302400,0.302000,0.301500,0.301100,0.300900,0.300900,0.300500,0.300200,0.300000,0.299800,0.299800,0.299700,0.299300,0.299100,0.299100,0.298800,0.298700,0.298600,0.298400,0.298200,0.297900,0.297800,0.297600,0.297400,0.297300,0.297100,0.297000,0.296400,0.296300,0.296000,0.295900,0.295600,0.295400,0.295200,0.295000,0.294900,0.294700,0.294600,0.294500,0.294200,0.294000,0.294000,0.293800,0.293800,0.293700,0.293700,0.293100,0.292900,0.292800,0.292300,0.291900,0.291800,0.291600,0.291600,0.291500,0.291200,0.291200,0.291100,0.291000,0.290700,0.290500,0.290300,0.290200,0.290100,0.290000,0.289900,0.289700,0.289700,0.289600,0.289300,0.289300,0.289200,0.289000,0.288900,0.288600,0.288300,0.288100,0.288000,0.287800,0.287600,0.287500,0.287300,0.287000,0.286800,0.286400,0.286000,0.286000,0.285700,0.285600,0.285300,0.285200,0.284600,0.284200,0.283900,0.283700,0.283400,0.283300,0.282900,0.282600,0.282400,0.282100,0.281700,0.281500,0.281300,0.281300,0.280900,0.280700,0.280400,0.280100,0.280000,0.279800,0.279600,0.279500,0.279400,0.279200,0.279100,0.279000,0.278800,0.278600,0.278600,0.278300,0.277900,0.277600,0.277400,0.277400,0.277300,0.277100,0.277000,0.276700,0.276500,0.276300,0.275900,0.275800,0.275800,0.275700,0.275400,0.275400,0.275300,0.274800,0.274800,0.274400,0.274300,0.274300,0.274100,0.273900,0.273700,0.273600,0.273500,0.273500,0.273500,0.273400,0.273200,0.273100,0.272900,0.272900,0.272600,0.272500,0.272500,0.272200,0.272200,0.272000,0.271700,0.271500,0.271300,0.270900,0.270800,0.270700,0.270500,0.270200,0.269800,0.269500,0.269300,0.269200,0.269100,0.269000,0.269000,0.268700,0.268200,0.268100,0.268000,0.267800,0.267500,0.267400,0.267200,0.267100,0.267000,0.266800,0.266800,0.266600,0.266400,0.266100,0.265900,0.265600,0.265400,0.265300,0.265200,0.265100,0.264900,0.264700,0.264300,0.264100,0.264100,0.263800,0.263800,0.263800,0.263600,0.263300,0.263000,0.262800,0.262700,0.262500,0.262400,0.262300,0.262300,0.262300,0.262200,0.262200,0.261800,0.261700,0.261500,0.261500,0.261400,0.261200,0.260900,0.260800,0.260700,0.260600,0.260500,0.260200,0.260200,0.259900,0.259800,0.259600,0.259500,0.259200,0.258900,0.258700,0.258600,0.258300,0.258300,0.258100,0.257800,0.257700,0.257500,0.257300,0.257100,0.257000,0.256800,0.256700,0.256400,0.256400,0.256200,0.256000,0.255800,0.255700,0.255600,0.255600,0.255300,0.255200,0.254900,0.254800,0.254800,0.254600,0.254500,0.254300,0.254000,0.253900,0.253800,0.253600,0.253600,0.253600,0.253500,0.253200,0.253200,0.252900,0.252400,0.252100,0.252100,0.251800,0.251500,0.251200,0.251000,0.251000,0.250800,0.250800,0.250600,0.250300,0.250100,0.249300,0.249200,0.249100,0.249000,0.248800,0.248500,0.248400,0.247900,0.247700,0.247600,0.247500,0.247300,0.247300,0.247200,0.247100,0.246800,0.246500,0.246300,0.246100,0.245900,0.245700,0.245600,0.245500,0.244900,0.244600,0.244400,0.244300,0.244300,0.244200,0.244000,0.243900,0.243800,0.243500,0.243200,0.243100,0.242700,0.242600,0.242400,0.242300,0.242200,0.242000,0.241700,0.241600,0.241400,0.241300,0.241200,0.240800,0.240700,0.240400,0.240000,0.240000,0.239700,0.239500,0.239200,0.239100,0.239000,0.238800,0.238400,0.238300,0.238200,0.238000,0.237900,0.237800,0.237400,0.237400,0.237400,0.237000,0.236800,0.236800,0.236500,0.236300,0.236000,0.235900,0.235500,0.235500,0.235400,0.235200,0.235100,0.235100,0.235000,0.234800,0.234700,0.234600,0.234400,0.234200,0.234000,0.233900,0.233500,0.233400,0.233400,0.233300,0.233200,0.233100,0.232900,0.232900,0.232800,0.232800,0.232800,0.232500,0.232500,0.232500,0.232300,0.232100,0.232100,0.231900,0.231800,0.231700,0.231400,0.231300,0.231300,0.231000,0.230900,0.230800,0.230700,0.230600,0.230300,0.230200,0.230100,0.230000,0.229800,0.229600,0.229400,0.229300,0.229000,0.229000,0.228800,0.228600,0.228400,0.228100,0.228000,0.227900,0.227900,0.227800,0.227700,0.227700,0.227600,0.227500,0.227400,0.227400,0.227300,0.227300,0.227100,0.227100,0.227100,0.226800,0.226600,0.226500,0.226200,0.226200,0.226200,0.226000,0.225700,0.225400,0.225300,0.225000,0.224600,0.224400,0.224300,0.224300,0.224200,0.223900,0.223900,0.223800,0.223700,0.223600,0.223500,0.223100,0.222600,0.222600,0.222600,0.222300,0.222000,0.221900,0.221600,0.221500,0.221400,0.221000,0.221000,0.221000,0.220700,0.220600,0.220300,0.220300,0.220200,0.220000,0.219700,0.219600,0.219500,0.219500,0.219400,0.219200,0.219100,0.218900,0.218800,0.218500,0.218500,0.218300,0.218200,0.217800,0.217800,0.217600,0.217200,0.217100,0.216800,0.216600,0.216300,0.216100,0.216000,0.216000,0.215900,0.215700,0.215600,0.215500,0.215100,0.214900,0.214900,0.214900,0.214900,0.214800,0.214500,0.214400,0.214400,0.214100,0.214100,0.214000,0.213800,0.213700,0.213500,0.213300,0.212700,0.212500,0.212200,0.212100,0.212000,0.212000,0.211800,0.211800,0.211600,0.211400,0.210700,0.210700,0.210500,0.210300,0.210100,0.210100,0.209700,0.209700,0.209700,0.209700,0.209400,0.209200,0.209000,0.208900,0.208800,0.208500,0.208300,0.208100,0.208000,0.207600,0.207400,0.207300,0.207200,0.207200,0.207000,0.206800,0.206700,0.206500,0.206500,0.206300,0.206200,0.205900,0.205800,0.205700,0.205400,0.205300,0.205300,0.205200,0.204800,0.204600,0.204500,0.204300,0.204300,0.204200,0.204100,0.204100,0.204100,0.204100,0.203700,0.203600,0.203600,0.203600,0.203200,0.203000,0.202900,0.202800,0.202700,0.202500,0.202400,0.202200,0.202200,0.202000,0.202000,0.201900,0.201800,0.201800,0.201700,0.201700,0.201400,0.201400,0.201200,0.201200,0.201100,0.201000,0.200800,0.200600,0.200500,0.200300,0.200200,0.199800,0.199600,0.199500,0.199100,0.199000,0.199000,0.198700,0.198700,0.198600,0.198400,0.198100,0.198000,0.197900,0.197500,0.197200,0.196900,0.196800,0.196700,0.196500,0.196400,0.196200,0.195900,0.195400,0.195200,0.195200,0.195000,0.194900,0.194600,0.194500,0.194500,0.194300,0.194200,0.194200,0.194200,0.194000,0.194000,0.194000,0.193700,0.193700,0.193700,0.193700,0.193600,0.193500,0.193500,0.193400,0.193100,0.193000,0.192800,0.192500,0.192500,0.192400,0.192200,0.191900,0.191900,0.191800,0.191700,0.191600,0.191600,0.191500,0.191400,0.191200,0.191100,0.190900,0.190500,0.190200,0.190200,0.190000,0.189900,0.189900,0.189900,0.189600,0.189400,0.189400,0.189200,0.189000,0.189000,0.188800,0.188600,0.188600,0.188500,0.188300,0.188200,0.188100,0.188000,0.188000,0.187900,0.187800,0.187700,0.187700,0.187500,0.187400,0.187200,0.187200,0.187100,0.187100,0.186900,0.186600,0.186600,0.186400,0.186400,0.186200,0.185800,0.185400,0.185200,0.184700,0.184700,0.184600,0.184300,0.184200,0.184100,0.184100,0.184100,0.183900,0.183700,0.183700,0.183700,0.183600,0.183400,0.183100,0.183000,0.183000,0.183000,0.182900,0.182900,0.182700,0.182600,0.182500,0.182400,0.182400,0.182100,0.182000,0.182000,0.181900,0.181800,0.181600,0.181500,0.181500,0.181300,0.180900,0.180800,0.180800,0.180600,0.180500,0.180500,0.180400,0.180200,0.180000,0.180000,0.180000,0.179800,0.179800,0.179700,0.179600,0.179500,0.179400,0.179200,0.179100,0.179100,0.178800,0.178700,0.178600,0.178400,0.178400,0.178400,0.178400,0.178200,0.178100,0.178000,0.177700,0.177500,0.177400,0.177400,0.177200,0.176900,0.176900,0.176900,0.176900,0.176800,0.176700,0.176600,0.176500,0.176300,0.176300,0.176000,0.175800,0.175600,0.175500,0.175400,0.175200,0.175000,0.175000,0.175000,0.174700,0.174600,0.174500,0.174500,0.174500,0.174400,0.174300,0.174300,0.174100,0.173900,0.173800,0.173700,0.173500,0.173300,0.173000,0.172600,0.172600,0.172500,0.172200,0.172200,0.172000,0.172000,0.171700,0.171700,0.171500,0.171400,0.171300,0.171200,0.171200,0.171200,0.171000,0.170900,0.170800,0.170700,0.170500,0.170400,0.170300,0.170300,0.170000,0.169800,0.169700,0.169600,0.169600,0.169600,0.169500,0.169500,0.169400,0.169200,0.169200,0.169100,0.168900,0.168600,0.168500,0.168300,0.168200,0.168100,0.168100,0.167900,0.167900,0.167800,0.167800,0.167800,0.167800,0.167700,0.167600,0.167500,0.167400,0.167300,0.167200,0.167200,0.167200,0.167000,0.167000,0.167000,0.166800,0.166800,0.166700,0.166600,0.166600,0.166300,0.166200,0.166200,0.166100,0.166000,0.165900,0.165800,0.165800,0.165800,0.165600,0.165400,0.165300,0.165200,0.165200,0.165100,0.165100,0.165100,0.164900,0.164700,0.164500,0.164400,0.164300,0.164100,0.164000,0.163900,0.163800,0.163700,0.163600,0.163400,0.163100,0.163000,0.162900,0.162800,0.162600,0.162300,0.162100,0.161700,0.161600,0.161500,0.161500,0.161500,0.161200,0.161000,0.161000,0.160900,0.160800,0.160700,0.160600,0.160400,0.160300,0.160100,0.160100,0.160000,0.160000,0.160000,0.159800,0.159700,0.159700,0.159700,0.159700,0.159700,0.159600,0.159400,0.159400,0.159200,0.158900,0.158900,0.158900,0.158800,0.158800,0.158700,0.158700,0.158700,0.158600,0.158600,0.158600,0.158600,0.158400,0.158300,0.158300,0.158300,0.158000,0.157800,0.157700,0.157700,0.157600,0.157500,0.157400,0.157400,0.157300,0.157100,0.157100,0.157100,0.156900,0.156800,0.156600,0.156500,0.156300,0.156200,0.156000,0.156000,0.155900,0.155900,0.155900,0.155800,0.155700,0.155600,0.155500,0.155300,0.155200,0.155100,0.154900,0.154900,0.154800,0.154500,0.154400,0.154300,0.154200,0.154100,0.154000,0.153900,0.153900,0.153800,0.153700,0.153700,0.153500,0.153500,0.153400,0.153200,0.153100,0.152900,0.152900,0.152800,0.152600,0.152500,0.152500,0.152400,0.152300,0.152100,0.151700,0.151400,0.151400,0.151400,0.151200,0.151200,0.151200,0.151000,0.151000,0.151000,0.150600,0.150200,0.150200,0.150200,0.150100,0.150000,0.150000,0.149800,0.149600,0.149600,0.149500,0.149400,0.149100,0.149100,0.149100,0.148900,0.148900,0.148900,0.148700,0.148600,0.148600,0.148400,0.148400,0.148200,0.148100,0.148100,0.148000,0.147900,0.147800,0.147700,0.147500,0.147500,0.147500,0.147400,0.147200,0.147000,0.146800,0.146600,0.146600,0.146500,0.146500,0.146400,0.146300,0.146300,0.146200,0.145900,0.145700,0.145400,0.145400,0.145100,0.145100,0.145000,0.145000,0.145000,0.144900,0.144900,0.144800,0.144600,0.144500,0.144400,0.144300,0.144300,0.143900,0.143700,0.143600,0.143600,0.143300,0.143300,0.143000,0.143000,0.142900,0.142900,0.142600,0.142500,0.142500,0.142400,0.142200,0.142200,0.142000,0.141700,0.141600,0.141500,0.141500,0.141500,0.141500,0.141300,0.141300,0.141000,0.141000,0.140900,0.140600,0.140600,0.140600,0.140400,0.140400,0.140400,0.140100,0.140100,0.140000,0.140000,0.139800,0.139700,0.139600,0.139500,0.139300,0.139300,0.139300,0.139300,0.139300,0.139200,0.139100,0.139000,0.138800,0.138600,0.138400,0.138100,0.138000,0.137900,0.137700,0.137500,0.137400,0.137200,0.137000,0.137000,0.136900,0.136800,0.136800,0.136800,0.136600,0.136500,0.136400,0.136200,0.136100,0.136100,0.136000,0.135900,0.135800,0.135800,0.135700,0.135600,0.135400,0.135300,0.135000,0.135000,0.135000,0.134900,0.134900,0.134700,0.134600,0.134600,0.134500,0.134200,0.134200,0.134000,0.133800,0.133600,0.133400,0.133300,0.133000,0.133000,0.132900,0.132900,0.132900,0.132700,0.132700,0.132600,0.132500,0.132300,0.132300,0.132100,0.132000,0.132000,0.132000,0.131900,0.131900,0.131800,0.131600,0.131600,0.131300,0.131300,0.131200,0.131000,0.130900,0.130600,0.130500,0.130300,0.130300,0.130300,0.130300,0.130300,0.130300,0.130000,0.130000,0.129800,0.129800,0.129700,0.129500,0.129500,0.129300,0.129200,0.129200,0.129000,0.128600,0.128500,0.128200,0.128200,0.128100,0.128100,0.128100,0.128000,0.127800,0.127600,0.127600,0.127600,0.127500,0.127500,0.127500,0.127400,0.127300,0.127100,0.127100,0.126900,0.126800,0.126700,0.126600,0.126500,0.126200,0.126200,0.126100,0.126100,0.126000,0.125900,0.125600,0.125500,0.125500,0.125300,0.125300,0.125300,0.125300,0.125200,0.125000,0.124900,0.124800,0.124700,0.124600,0.124500,0.124400,0.124300,0.124100,0.124000,0.123700,0.123700,0.123700,0.123700,0.123600,0.123500,0.123400,0.123300,0.123100,0.123000,0.122700,0.122700,0.122700,0.122700,0.122500,0.122500,0.122400,0.122300,0.122100,0.122000,0.122000,0.121800,0.121700,0.121500,0.121500,0.121500,0.121400,0.121200,0.121100,0.121100,0.121100,0.121000,0.120900,0.120800,0.120700,0.120600,0.120500,0.120300,0.120100,0.119900,0.119700,0.119600,0.119500,0.119400,0.119400,0.119400,0.119300,0.119200,0.119200,0.118900,0.118800,0.118800,0.118700,0.118600,0.118500,0.118500,0.118400,0.118400,0.118300,0.118300,0.118200,0.117900,0.117900,0.117900,0.117800,0.117600,0.117600,0.117500,0.117300,0.117100,0.116900,0.116800,0.116700,0.116700,0.116400,0.116400,0.116300,0.116300,0.116200,0.116200,0.116200,0.116200,0.116000,0.116000,0.116000,0.115600,0.115600,0.115500,0.115500,0.115500,0.115500,0.115400,0.115400,0.115300,0.115200,0.115100,0.115000,0.114900,0.114800,0.114600,0.114600,0.114600,0.114600,0.114500,0.114500,0.114500,0.114500,0.114500,0.114200,0.114200,0.114100,0.114100,0.114100,0.114000,0.114000,0.113700,0.113600,0.113500,0.113400,0.113400,0.113300,0.113300,0.113200,0.113100,0.112900,0.112800,0.112700,0.112700,0.112600,0.112600,0.112600,0.112600,0.112400,0.112400,0.112300,0.112300,0.112300,0.112100,0.112000,0.111900,0.111900,0.111900,0.111800,0.111600,0.111600,0.111600,0.111600,0.111500,0.111300,0.111300,0.111300,0.111200,0.111000,0.111000,0.110700,0.110600,0.110600,0.110500,0.110500,0.110500,0.110400,0.110300,0.110100,0.110000,0.109900,0.109900,0.109900,0.109500,0.109000,0.108900,0.108700,0.108600,0.108500,0.108300,0.108300,0.108200,0.108200,0.108100,0.108100,0.108100,0.107700,0.107700,0.107600,0.107500,0.107500,0.107400,0.107400,0.107300,0.107300,0.107200,0.107100,0.107000,0.106900,0.106700,0.106500,0.106400,0.106300,0.106300,0.106300,0.106300,0.106100,0.106100,0.105900,0.105900,0.105700,0.105600,0.105600,0.105500,0.105400,0.105300,0.105300,0.105200,0.105200,0.105200,0.105200,0.105100,0.104900,0.104800,0.104600,0.104500,0.104400,0.104400,0.104400,0.104300,0.104200,0.104100,0.104000,0.103900,0.103700,0.103700,0.103600,0.103400,0.103400,0.103300,0.103300,0.103300,0.103200,0.103200,0.103200,0.103100,0.103100,0.103000,0.103000,0.103000,0.103000,0.102900,0.102800,0.102700,0.102700,0.102700,0.102700,0.102700,0.102700,0.102600,0.102600,0.102400,0.102300,0.102300,0.102200,0.102100,0.102000,0.102000,0.102000,0.101800,0.101700,0.101700,0.101600,0.101300,0.101200,0.101100,0.101100,0.101000,0.100900,0.100800,0.100800,0.100600,0.100600,0.100400,0.100300,0.100200,0.100100,0.100000,0.099900,0.099900,0.099800,0.099800,0.099700,0.099700,0.099400,0.099300,0.099300,0.099200,0.099100,0.099100,0.099100,0.099000,0.098700,0.098500,0.098500,0.098500,0.098500,0.098500,0.098500,0.098500,0.098400,0.098400,0.098400,0.098200,0.097900,0.097900,0.097800,0.097700,0.097400,0.097300,0.097100,0.097000,0.096700,0.096700,0.096700,0.096600,0.096400,0.096300,0.096100,0.095900,0.095900,0.095900,0.095800,0.095600,0.095600,0.095400,0.095300,0.095300,0.095300,0.095300,0.095100,0.095000,0.094900,0.094900,0.094500,0.094500,0.094400,0.094400,0.094300,0.094200,0.094200,0.094100,0.094100,0.093900,0.093800,0.093700,0.093600,0.093600,0.093500,0.093500,0.093100,0.092800,0.092800,0.092700,0.092600,0.092400,0.092400,0.092000,0.092000,0.091600,0.091500,0.091500,0.091500,0.091200,0.091200,0.091100,0.090900,0.090800,0.090700,0.090700,0.090700,0.090500,0.090500,0.090300,0.090200,0.090100,0.090000,0.089900,0.089800,0.089800,0.089700,0.089700,0.089600,0.089600,0.089500,0.089500,0.089500,0.089400,0.089300,0.089300,0.089200,0.089200,0.089100,0.089000,0.089000,0.089000,0.088900,0.088900,0.088800,0.088800,0.088700,0.088600,0.088600,0.088500,0.088400,0.088300,0.088300,0.088300,0.088300,0.088300,0.088200,0.088200,0.088100,0.088100,0.088100,0.088000,0.087800,0.087800,0.087800,0.087600,0.087500,0.087400,0.087400,0.087400,0.087400,0.087300,0.087300,0.087200,0.087200,0.087200,0.087200,0.087100,0.086900,0.086900,0.086900,0.086800,0.086500,0.086400,0.086300,0.086300,0.086300,0.086300,0.086300,0.086200,0.086100,0.086100,0.086000,0.086000,0.086000,0.086000,0.086000,0.086000,0.085800,0.085800,0.085800,0.085800,0.085800,0.085700,0.085600,0.085500,0.085400,0.085400,0.085400,0.085400,0.085400,0.085400,0.085400,0.085300,0.085300,0.085200,0.085200,0.085100,0.084900,0.084800,0.084800,0.084700,0.084700,0.084700,0.084700,0.084500,0.084200,0.084200,0.084200,0.084200,0.084000,0.083900,0.083800,0.083600,0.083500,0.083400,0.083400,0.083400,0.083200,0.083000,0.082900,0.082900,0.082900,0.082700,0.082600,0.082500,0.082500,0.082500,0.082500,0.082400,0.082300,0.082300,0.082300,0.082300,0.082200,0.082200,0.082100,0.082000,0.081900,0.081800,0.081800,0.081800,0.081700,0.081700,0.081700,0.081700,0.081600,0.081600,0.081600,0.081600,0.081600,0.081600,0.081600,0.081600,0.081600,0.081500,0.081500,0.081300,0.081200,0.081000,0.080800,0.080700,0.080700,0.080700,0.080700,0.080600,0.080600,0.080300,0.080200,0.080200,0.080100,0.080100,0.080100,0.079900,0.079900,0.079700,0.079600,0.079600,0.079500,0.079400,0.079200,0.079100,0.079000,0.079000,0.078800,0.078700,0.078700,0.078700,0.078700,0.078400,0.078400,0.078400,0.078400,0.078400,0.078200,0.078200,0.078200,0.077900,0.077800,0.077700,0.077600,0.077600,0.077600,0.077500,0.077500,0.077400,0.077400,0.077400,0.077400,0.077300,0.077200,0.077000,0.077000,0.076900,0.076900,0.076800,0.076800,0.076800,0.076800,0.076800,0.076600,0.076500,0.076300,0.076300,0.076300,0.076300,0.076300,0.076100,0.076000,0.076000,0.076000,0.076000,0.076000,0.076000,0.075900,0.075800,0.075700,0.075500,0.075400,0.075400,0.075300,0.075200,0.075200,0.075200,0.075200,0.075100,0.075100,0.074900,0.074800,0.074700,0.074700,0.074600,0.074600,0.074600,0.074400,0.074400,0.074400,0.074400,0.074400,0.074300,0.073900,0.073900,0.073600,0.073600,0.073600,0.073600,0.073600,0.073600,0.073600,0.073500,0.073500,0.073400,0.073300,0.073300,0.073300,0.073000,0.073000,0.072800,0.072700,0.072700,0.072700,0.072700,0.072700,0.072700,0.072700,0.072700,0.072700,0.072700,0.072700,0.072700,0.072700,0.072600,0.072300,0.072200,0.072200,0.072100,0.072100,0.072000,0.072000,0.071800,0.071800,0.071800,0.071800,0.071500,0.071500,0.071200,0.071200,0.071200,0.071100,0.071100,0.071100,0.071000,0.071000,0.071000,0.070800,0.070800,0.070800,0.070800,0.070800,0.070700,0.070700,0.070700,0.070600,0.070500,0.070500,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070400,0.070300,0.070200,0.070200,0.070200,0.070200,0.070100,0.070100,0.070100,0.070100,0.070000,0.070000,0.070000,0.069900,0.069900,0.069800,0.069700,0.069700,0.069500,0.069500,0.069400,0.069400,0.069400,0.069300,0.069300,0.069300,0.068900,0.068700,0.068700,0.068500,0.068500,0.068400,0.068300,0.068200,0.068200,0.068100,0.067900,0.067900,0.067900,0.067900,0.067800,0.067700,0.067700,0.067700,0.067700,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067600,0.067500,0.067500,0.067500,0.067400,0.067400,0.067400,0.067400,0.067400,0.067400,0.067400,0.067400,0.067400,0.067400,0.067400,0.067400,0.067100,0.067100,0.067000,0.067000,0.067000,0.067000,0.066900,0.066900,0.066800,0.066600,0.066400,0.066400,0.066400,0.066400,0.066400,0.066300,0.066200,0.066200,0.066200,0.066100,0.066000,0.066000,0.066000,0.065800,0.065800,0.065800,0.065600,0.065400,0.065300,0.065200,0.065200,0.065200,0.065200,0.065200,0.065100,0.065100,0.065100,0.064900,0.064900,0.064900,0.064900,0.064900,0.064900,0.064800,0.064800,0.064700,0.064600,0.064600,0.064500,0.064500,0.064400,0.064400,0.064400,0.064400,0.064400,0.064300,0.064200,0.064200,0.064200,0.064200,0.064100,0.064100,0.064100,0.064000,0.063800,0.063800,0.063800,0.063700,0.063700,0.063700,0.063600,0.063500,0.063500,0.063500,0.063500,0.063500,0.063400,0.063400,0.063400,0.063300,0.063300,0.063300,0.063300,0.063300,0.063300,0.063300,0.063300,0.063300,0.063200,0.062900,0.062900,0.062900,0.062800,0.062600,0.062600,0.062600,0.062500,0.062400,0.062400,0.062400,0.062400,0.062400,0.062200,0.062200,0.062200,0.062100,0.062100,0.062100,0.062100,0.062000,0.062000,0.062000,0.061800,0.061800,0.061700,0.061700,0.061700,0.061700,0.061700,0.061400,0.061300,0.061300,0.061300,0.061300,0.061300,0.061300,0.061300,0.061300,0.061300,0.061300,0.061300,0.061300,0.061300,0.061200,0.061100,0.061000,0.060900,0.060900,0.060800,0.060800,0.060800,0.060800,0.060700,0.060600,0.060600,0.060500,0.060500,0.060500,0.060500,0.060500,0.060400,0.060300,0.060200,0.060200,0.060200,0.060200,0.060200,0.060100,0.060000,0.060000,0.060000,0.060000,0.060000,0.059900,0.059800,0.059700,0.059700,0.059700,0.059700,0.059600,0.059600,0.059400,0.059400,0.059300,0.059200,0.059100,0.059100,0.059000,0.059000,0.059000,0.059000,0.058800,0.058800,0.058800,0.058600,0.058500,0.058500,0.058500,0.058400,0.058400,0.058400,0.058400,0.058400,0.058200,0.058100,0.058100,0.057900,0.057900,0.057800,0.057800,0.057700,0.057600,0.057500,0.057500,0.057300,0.057300,0.057300,0.057200,0.057200,0.057100,0.057000,0.056900,0.056800,0.056800,0.056600,0.056600,0.056600,0.056600,0.056600,0.056600,0.056600,0.056500,0.056400,0.056300,0.056100,0.056100,0.056100,0.056100,0.056100,0.056100,0.056100,0.056000,0.056000,0.055900,0.055900,0.055800,0.055800,0.055800,0.055800,0.055800,0.055800,0.055700,0.055700,0.055600,0.055600,0.055600,0.055600,0.055600,0.055600,0.055500,0.055400,0.055400,0.055400,0.055300,0.055300,0.055300,0.055200,0.055200,0.055200,0.055100,0.055100,0.055100,0.055000,0.055000,0.055000,0.055000,0.054900,0.054900,0.054900,0.054800,0.054800,0.054700,0.054700,0.054700,0.054600,0.054600,0.054600,0.054600,0.054500,0.054400,0.054400,0.054300,0.054200,0.054200,0.054200,0.054200,0.054200,0.054200,0.054200,0.054000,0.053900,0.053800,0.053800,0.053800,0.053800,0.053800,0.053700,0.053700,0.053700,0.053700,0.053700,0.053600,0.053500,0.053400,0.053400,0.053400,0.053300,0.053200,0.053200,0.053100,0.053100,0.053000,0.052900,0.052900,0.052900,0.052800,0.052700,0.052700,0.052700,0.052700,0.052600,0.052600,0.052500,0.052500,0.052500,0.052400,0.052300,0.052300,0.052300,0.052300,0.052300,0.052300,0.052300,0.052300,0.052300,0.052300,0.052300,0.052300,0.052300,0.052100,0.052100,0.052100,0.052100,0.052100,0.052100,0.052000,0.052000,0.052000,0.052000,0.051900,0.051900,0.051900,0.051800,0.051800,0.051800,0.051800,0.051800,0.051800,0.051800,0.051800,0.051800,0.051700,0.051700,0.051700,0.051700,0.051700,0.051700,0.051600,0.051500,0.051400,0.051300,0.051200,0.051200,0.051200,0.051200,0.051100,0.051100,0.051100,0.051100,0.051000,0.051000,0.050900,0.050900,0.050800,0.050800,0.050700,0.050600,0.050600,0.050600,0.050600,0.050600,0.050600,0.050600,0.050500,0.050500,0.050500,0.050500,0.050500,0.050500,0.050500,0.050400,0.050400,0.050400,0.050400,0.050400,0.050400,0.050400,0.050400,0.050400,0.050400,0.050300,0.050300,0.050300,0.050300,0.050300,0.050300,0.050200,0.050100,0.050100,0.050100,0.050100,0.049900,0.049900,0.049900,0.049800,0.049800,0.049800,0.049700,0.049600,0.049600,0.049500,0.049500,0.049500,0.049500,0.049500,0.049400,0.049200,0.049200,0.049200,0.049100,0.049100,0.049100,0.049100,0.049100,0.049000,0.049000,0.048800,0.048800,0.048700,0.048700,0.048700,0.048500,0.048400,0.048400,0.048200,0.048200,0.048200,0.048200,0.048100,0.048100,0.048100,0.048100,0.048100,0.048000,0.048000,0.047800,0.047800,0.047800,0.047700,0.047600,0.047400,0.047300,0.047300,0.047200,0.047100,0.047100,0.047000,0.046900,0.046900,0.046900,0.046800,0.046700,0.046700,0.046700,0.046600,0.046600,0.046600,0.046600,0.046500,0.046500,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046400,0.046300,0.046200,0.046100,0.046000,0.046000,0.045900,0.045900,0.045900,0.045900,0.045900,0.045800,0.045800,0.045600,0.045500,0.045400,0.045300,0.045300,0.045300,0.045300,0.045300,0.045300,0.045300,0.045300,0.045300,0.045200,0.045200,0.045100,0.045100,0.045100,0.045100,0.045100,0.045000,0.045000,0.044900,0.044800,0.044800,0.044800,0.044800,0.044800,0.044800,0.044800,0.044800,0.044800,0.044800,0.044700,0.044700,0.044700,0.044700,0.044700,0.044600,0.044600,0.044600,0.044600,0.044600,0.044600,0.044500,0.044500,0.044400,0.044400,0.044400,0.044200,0.044200,0.044200,0.044200,0.044200,0.044200,0.044200,0.044100,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.044000,0.043900,0.043900,0.043900,0.043600,0.043500,0.043400,0.043400,0.043400,0.043400,0.043300,0.043300,0.043300,0.043100,0.043100,0.043100,0.043000,0.042900,0.042800,0.042800,0.042600,0.042600,0.042600,0.042400,0.042400,0.042400,0.042400,0.042400,0.042300,0.042300,0.042300,0.042300,0.042300,0.042200,0.042200,0.042100,0.042000,0.041900,0.041900,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041800,0.041700,0.041700,0.041700,0.041700,0.041600,0.041600,0.041600,0.041600,0.041500,0.041500,0.041500,0.041400,0.041400,0.041400,0.041300,0.041300,0.041300,0.041200,0.041100,0.041000,0.041000,0.041000,0.041000,0.041000,0.040900,0.040900,0.040900,0.040900,0.040900,0.040900,0.040900,0.040900,0.040900,0.040900,0.040900,0.040900,0.040800,0.040700,0.040700,0.040700,0.040700,0.040700,0.040700,0.040700,0.040600,0.040600,0.040600,0.040600,0.040600,0.040400,0.040400,0.040300,0.040300,0.040300,0.040200,0.040200,0.040200,0.040100,0.040000,0.039800,0.039800,0.039800,0.039600,0.039400,0.039400,0.039400,0.039400,0.039200,0.039100,0.039000,0.038900,0.038700,0.038700,0.038600,0.038600,0.038600,0.038600,0.038600,0.038600,0.038500,0.038400,0.038300,0.038300,0.038300,0.038300,0.038300,0.038300,0.038300,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038200,0.038100,0.038100,0.038100,0.038000,0.037900,0.037900,0.037900,0.037900,0.037900,0.037900,0.037900,0.037900,0.037800,0.037800,0.037800,0.037700,0.037700,0.037700,0.037700,0.037700,0.037500,0.037400,0.037300,0.037300,0.037200,0.037200,0.037200,0.037200,0.037100,0.037100,0.037000,0.036800,0.036800,0.036800,0.036800,0.036800,0.036800,0.036600,0.036600,0.036500,0.036400,0.036300,0.036300,0.036100,0.036100,0.036100,0.036100,0.036100,0.036000,0.036000,0.036000,0.036000,0.036000,0.036000,0.035900,0.035800,0.035800,0.035800,0.035700,0.035700,0.035700,0.035700,0.035700,0.035700,0.035600,0.035600,0.035500,0.035500,0.035500,0.035500,0.035500,0.035500,0.035400,0.035400,0.035400,0.035400,0.035400,0.035300,0.035300,0.035300,0.035300,0.035300,0.035300,0.035300,0.035200,0.035200,0.035000,0.035000,0.034800,0.034800,0.034800,0.034700,0.034700,0.034700,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034600,0.034500,0.034500,0.034500,0.034500,0.034500,0.034500,0.034500,0.034400,0.034400,0.034400,0.034300,0.034300,0.034300,0.034200,0.034200,0.034200,0.034100,0.034100,0.034100,0.034100,0.034100,0.034000,0.034000,0.033900,0.033900,0.033900,0.033900,0.033900,0.033700,0.033700,0.033700,0.033600,0.033500,0.033300,0.033300,0.033200,0.033200,0.033100,0.033100,0.033100,0.033100,0.033100,0.033000,0.033000,0.033000,0.033000,0.033000,0.032900,0.032900,0.032900,0.032900,0.032900,0.032900,0.032800,0.032700,0.032600,0.032600,0.032600,0.032600,0.032600,0.032600,0.032500,0.032400,0.032400,0.032400,0.032400,0.032300,0.032300,0.032300,0.032300,0.032200,0.032200,0.032200,0.032200,0.032100,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.032000,0.031900,0.031900,0.031900,0.031900,0.031800,0.031800,0.031800,0.031800,0.031800,0.031800,0.031700,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031600,0.031500,0.031500,0.031400,0.031400,0.031400,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031300,0.031200,0.031100,0.031100,0.031100,0.031100,0.031100,0.031100,0.031000,0.031000,0.030900,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030800,0.030700,0.030700,0.030700,0.030700,0.030700,0.030700,0.030700,0.030700,0.030700,0.030600,0.030500,0.030500,0.030500,0.030500,0.030500,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030400,0.030300,0.030200,0.030200,0.030200,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030100,0.030000,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029900,0.029800,0.029700,0.029700,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029600,0.029500,0.029500,0.029500,0.029500,0.029500,0.029400,0.029300,0.029300,0.029300,0.029300,0.029300,0.029300,0.029300,0.029300,0.029300,0.029200,0.029200,0.029200,0.029100,0.029100,0.029100,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.029000,0.028900,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028800,0.028700,0.028700,0.028700,0.028700,0.028600,0.028600,0.028600,0.028600,0.028600,0.028500,0.028400,0.028300,0.028300,0.028200,0.028200,0.028100,0.028000,0.027900,0.027800,0.027700,0.027600,0.027600,0.027600,0.027500,0.027500,0.027500,0.027500,0.027500,0.027500,0.027500,0.027400,0.027400,0.027400,0.027400,0.027400,0.027400,0.027400,0.027400,0.027300,0.027300,0.027100,0.027100,0.027100,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.027000,0.026900,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026800,0.026700,0.026600,0.026600,0.026600,0.026600,0.026500,0.026500,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026400,0.026300,0.026300,0.026300,0.026300,0.026300,0.026300,0.026300,0.026300,0.026200,0.026100,0.026100,0.026100,0.026100,0.026100,0.026100,0.026100,0.026100,0.026000,0.026000,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025800,0.025700,0.025700,0.025700,0.025600,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025500,0.025400,0.025300,0.025300,0.025300,0.025300,0.025300,0.025100,0.025100,0.025100,0.025100,0.025100,0.025100,0.025100,0.025100,0.025100,0.025100,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.025000,0.024900,0.024800,0.024600,0.024600,0.024600,0.024600,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024400,0.024300,0.024300,0.024300,0.024300,0.024200,0.024100,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.024000,0.023900,0.023900,0.023900,0.023900,0.023900,0.023900,0.023900,0.023900,0.023900,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023700,0.023600,0.023500,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023400,0.023300,0.023300,0.023300,0.023200,0.023200,0.023100,0.023100,0.023100,0.023100,0.023100,0.023100,0.023000,0.022900,0.022900,0.022800,0.022800,0.022800,0.022700,0.022700,0.022700,0.022600,0.022600,0.022600,0.022500,0.022500,0.022500,0.022500,0.022500,0.022500,0.022500,0.022400,0.022300,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022200,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.022000,0.021900,0.021900,0.021900,0.021900,0.021800,0.021800,0.021800,0.021800,0.021800,0.021800,0.021800,0.021800,0.021700,0.021600,0.021600,0.021600,0.021600,0.021500,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021400,0.021300,0.021200,0.021200,0.021200,0.021100,0.021100,0.021100,0.021100,0.021000,0.021000,0.021000,0.021000,0.021000,0.021000,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020900,0.020800,0.020800,0.020800,0.020700,0.020700,0.020700,0.020700,0.020700,0.020700,0.020700,0.020700,0.020700,0.020700,0.020700,0.020600,0.020600,0.020600,0.020600,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020500,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020400,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020300,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020200,0.020100,0.020000,0.020000,0.020000,0.020000,0.019900,0.019900,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019800,0.019700,0.019700,0.019700,0.019600,0.019600,0.019600,0.019600,0.019500,0.019500,0.019500,0.019500,0.019400,0.019400,0.019400,0.019400,0.019400,0.019400,0.019300,0.019300,0.019300,0.019300,0.019200,0.019200,0.019200,0.019200,0.019100,0.019100,0.019000,0.019000,0.019000,0.018900,0.018800,0.018800,0.018800,0.018700,0.018700,0.018700,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018600,0.018400,0.018400,0.018400,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018300,0.018200,0.018100,0.018100,0.018100,0.018100,0.018100,0.018100,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.018000,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017900,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017800,0.017700,0.017700,0.017700,0.017700,0.017700,0.017700,0.017700,0.017700,0.017700,0.017700,0.017700,0.017500,0.017500,0.017500,0.017500,0.017500,0.017500,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017400,0.017300,0.017200,0.017200,0.017200,0.017200,0.017200,0.017100,0.017100,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.017000,0.016900,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016800,0.016600,0.016600,0.016600,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016500,0.016300,0.016200,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016100,0.016000,0.016000,0.015900,0.015800,0.015800,0.015700,0.015600,0.015600,0.015600,0.015500,0.015400,0.015400,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015300,0.015200,0.015100,0.015100,0.015100,0.015100,0.015100,0.015100,0.015100,0.015000,0.015000,0.014800,0.014800,0.014800,0.014800,0.014800,0.014800,0.014700,0.014700,0.014700,0.014700,0.014700,0.014700,0.014700,0.014700,0.014700,0.014700,0.014700,0.014700,0.014700,0.014600,0.014600,0.014600,0.014600,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014500,0.014400,0.014400,0.014400,0.014400,0.014400,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014300,0.014200,0.014200,0.014200,0.014200,0.014100,0.014100,0.014000,0.014000,0.014000,0.014000,0.013900,0.013900,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013800,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013700,0.013600,0.013600,0.013600,0.013600,0.013600,0.013600,0.013500,0.013500,0.013500,0.013500,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013400,0.013300,0.013100,0.013100,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.013000,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012800,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012700,0.012600,0.012600,0.012600,0.012600,0.012600,0.012500,0.012500,0.012500,0.012500,0.012500,0.012500,0.012500,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012400,0.012300,0.012200,0.012200,0.012200,0.012200,0.012200,0.012200,0.012200,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012100,0.012000,0.012000,0.012000,0.012000,0.012000,0.012000,0.011900,0.011900,0.011900,0.011900,0.011900,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011800,0.011700,0.011700,0.011700,0.011700,0.011700,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011600,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011500,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011400,0.011200,0.011200,0.011200,0.011200,0.011200,0.011200,0.011200,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011100,0.011000,0.011000,0.011000,0.010900,0.010900,0.010900,0.010900,0.010900,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010800,0.010700,0.010700,0.010700,0.010700,0.010700,0.010700,0.010700,0.010700,0.010700,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010600,0.010500,0.010500,0.010500,0.010500,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010400,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010300,0.010200,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010100,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.010000,0.009900,0.009900,0.009900,0.009900,0.009900,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009800,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009700,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009600,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009500,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009400,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009300,0.009200,0.009200,0.009200,0.009200,0.009200,0.009200,0.009100,0.009100,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.009000,0.008900,0.008900,0.008900,0.008900,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008800,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008700,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008600,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008500,0.008400,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008200,0.008100,0.008100,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.008000,0.007900,0.007900,0.007900,0.007900,0.007900,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007800,0.007700,0.007700,0.007700,0.007700,0.007700,0.007600,0.007600,0.007600,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007500,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007400,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007300,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007200,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007100,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.007000,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006900,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006800,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006700,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006500,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006400,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006300,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006200,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006100,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.006000,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005900,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005800,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005700,0.005600,0.005600,0.005600,0.005600,0.005600,0.005600,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005500,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005400,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005300,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005200,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005100,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.005000,0.004900,0.004900,0.004900,0.004900,0.004900,0.004900,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004800,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004700,0.004600,0.004600,0.004600,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004500,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004400,0.004300,0.004300,0.004300,0.004300,0.004300,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004200,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004100,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.004000,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003900,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003800,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003700,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003600,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003500,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003400,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003300,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003200,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003100,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.003000,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002900,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002800,0.002700,0.002700,0.002700,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002600,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002500,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002400,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002300,0.002200,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002100,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.002000,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001900,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001800,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001700,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001600,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001500,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001400,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001300,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001200,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001100,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,0.001000,
